Shedding Light on Top Partner at the LHC

We investigate the sensitivity of the 14 TeV LHC to pair-produced top partners ($T$) decaying into the Standard Model top quark ($t$) plus either a gluon ($g$) or a photon ($\gamma$). The decays $T\rightarrow tg$ and $T\rightarrow t\gamma$ can be dominant when the mixing between the top partner and top quark are negligible. In this case, the conventional decays $T\rightarrow bW$, $T\rightarrow tZ$, and $T\rightarrow th$ are highly suppressed and can be neglected. We take a model-independent approach using effective operators for the $T$-$t$-$g$ and $T$-$t$-$\gamma$ interactions, considering both spin-$\frac{1}{2}$ and spin-$\frac{3}{2}$ top partners. We perform a semi-realistic simulation with boosted top quark tagging and an appropriate implementation of a jet-faking-photon rate. Despite a simple dimensional analysis indicating that the branching ratios ${\rm BR}(T\rightarrow t\gamma)\ll {\rm BR}(T\rightarrow tg)$ due to the electric-magnetic coupling being much smaller than the strong force coupling, our study shows that the LHC sensitivity to $T\bar{T}\rightarrow t\overline{t}\gamma g$ is more significant than the sensitivity to $T\overline{T}\rightarrow t\overline{t}gg$. This is due to much smaller backgrounds attributed to the isolated high-$p_T$ photon. We find that with these decay channels and 3 ab$^{-1}$ of data, the LHC is sensitive to top partner masses $m_T\lesssim 1.4-1.8$~TeV for spin-$\frac{1}{2}$ and spin-$\frac{3}{2}$ top partners, respectively.

==> Plot_data/Cross_section.dat <==
--------------- spin 1/2 -------------------

500.	2880.
600.	1034.
700.	420.6
800.	188.6
900.	89.59
1000.	45.26
1100.	23.79
1200.	13.04
1300.	7.284
1400.	4.168
1500.	2.443
1600.	1.437
1700.	0.8646
1800.	0.5297
1900.	0.3245
2000.	0.2006



--------------- spin 3/2 -------------------

500.	85980.
600.	21770.
700.	6617.
800.	2357.
900.	920.1
1000.	387.4
1100.	173.6
1200.	82.28
1300.	40.47
1400.	20.63
1500.	10.87
1600.	5.876
1700.	3.237
1800.	1.821
1900.	1.033
2000.	0.5957


==> Plot_data/Fig10/BR32/BRcoombdisdata.dat <==
1.	0.01	50.72
1.	0.02	55.71
1.	0.03	61.17
1.	0.04	66.65
1.	0.05	72.
1.	0.06	77.15
1.	0.07	82.08
1.	0.08	86.8
1.	0.09	91.31
1.	0.1	95.61
1.	0.11	99.72
1.	0.12	103.6
1.	0.13	107.4
1.	0.14	111.
1.	0.15	114.4
1.	0.16	117.7
1.	0.17	120.8
1.	0.18	123.8
1.	0.19	126.7
1.	0.2	129.4
1.	0.21	132.
1.	0.22	134.5
1.	0.23	136.9
1.	0.24	139.2
1.	0.25	141.3
1.	0.26	143.4
1.	0.27	145.4
1.	0.28	147.2
1.	0.29	149.
1.	0.3	150.6
1.	0.31	152.2
1.	0.32	153.7
1.	0.33	155.1
1.	0.34	156.4
1.	0.35	157.6
1.	0.36	158.7
1.	0.37	159.8
1.	0.38	160.8
1.	0.39	161.6
1.	0.4	162.4
1.	0.41	163.1
1.	0.42	163.8
1.	0.43	164.3
1.	0.44	164.8
1.	0.45	165.2
1.	0.46	165.5
1.	0.47	165.8
1.	0.48	165.9
1.	0.49	166.
1.	0.5	166.
1.01	0.01	48.63
1.01	0.02	53.51
1.01	0.03	58.84
1.01	0.04	64.19
1.01	0.05	69.4
1.01	0.06	74.41
1.01	0.07	79.21
1.01	0.08	83.8
1.01	0.09	88.18
1.01	0.1	92.36
1.01	0.11	96.35
1.01	0.12	100.2
1.01	0.13	103.8
1.01	0.14	107.3
1.01	0.15	110.6
1.01	0.16	113.8
1.01	0.17	116.8
1.01	0.18	119.7
1.01	0.19	122.5
1.01	0.2	125.2
1.01	0.21	127.7
1.01	0.22	130.1
1.01	0.23	132.5
1.01	0.24	134.7
1.01	0.25	136.8
1.01	0.26	138.8
1.01	0.27	140.7
1.01	0.28	142.5
1.01	0.29	144.2
1.01	0.3	145.8
1.01	0.31	147.3
1.01	0.32	148.8
1.01	0.33	150.1
1.01	0.34	151.4
1.01	0.35	152.6
1.01	0.36	153.7
1.01	0.37	154.7
1.01	0.38	155.6
1.01	0.39	156.5
1.01	0.4	157.2
1.01	0.41	157.9
1.01	0.42	158.5
1.01	0.43	159.1
1.01	0.44	159.5
1.01	0.45	159.9
1.01	0.46	160.2
1.01	0.47	160.5
1.01	0.48	160.6
1.01	0.49	160.7
1.01	0.5	160.7
1.02	0.01	46.59
1.02	0.02	51.36
1.02	0.03	56.56
1.02	0.04	61.77
1.02	0.05	66.84
1.02	0.06	71.72
1.02	0.07	76.39
1.02	0.08	80.85
1.02	0.09	85.1
1.02	0.1	89.16
1.02	0.11	93.04
1.02	0.12	96.74
1.02	0.13	100.3
1.02	0.14	103.7
1.02	0.15	106.9
1.02	0.16	110.
1.02	0.17	112.9
1.02	0.18	115.7
1.02	0.19	118.4
1.02	0.2	121.
1.02	0.21	123.5
1.02	0.22	125.8
1.02	0.23	128.1
1.02	0.24	130.2
1.02	0.25	132.3
1.02	0.26	134.2
1.02	0.27	136.
1.02	0.28	137.8
1.02	0.29	139.4
1.02	0.3	141.
1.02	0.31	142.5
1.02	0.32	143.9
1.02	0.33	145.2
1.02	0.34	146.4
1.02	0.35	147.6
1.02	0.36	148.6
1.02	0.37	149.6
1.02	0.38	150.5
1.02	0.39	151.4
1.02	0.4	152.1
1.02	0.41	152.8
1.02	0.42	153.4
1.02	0.43	153.9
1.02	0.44	154.4
1.02	0.45	154.7
1.02	0.46	155.
1.02	0.47	155.3
1.02	0.48	155.4
1.02	0.49	155.5
1.02	0.5	155.5
1.03	0.01	44.6
1.03	0.02	49.25
1.03	0.03	54.32
1.03	0.04	59.4
1.03	0.05	64.33
1.03	0.06	69.08
1.03	0.07	73.62
1.03	0.08	77.95
1.03	0.09	82.08
1.03	0.1	86.02
1.03	0.11	89.78
1.03	0.12	93.38
1.03	0.13	96.81
1.03	0.14	100.1
1.03	0.15	103.2
1.03	0.16	106.2
1.03	0.17	109.1
1.03	0.18	111.8
1.03	0.19	114.4
1.03	0.2	116.9
1.03	0.21	119.3
1.03	0.22	121.6
1.03	0.23	123.8
1.03	0.24	125.8
1.03	0.25	127.8
1.03	0.26	129.7
1.03	0.27	131.5
1.03	0.28	133.2
1.03	0.29	134.8
1.03	0.3	136.3
1.03	0.31	137.7
1.03	0.32	139.1
1.03	0.33	140.4
1.03	0.34	141.5
1.03	0.35	142.7
1.03	0.36	143.7
1.03	0.37	144.6
1.03	0.38	145.5
1.03	0.39	146.3
1.03	0.4	147.1
1.03	0.41	147.7
1.03	0.42	148.3
1.03	0.43	148.8
1.03	0.44	149.2
1.03	0.45	149.6
1.03	0.46	149.9
1.03	0.47	150.1
1.03	0.48	150.3
1.03	0.49	150.3
1.03	0.5	150.3
1.04	0.01	42.66
1.04	0.02	47.2
1.04	0.03	52.14
1.04	0.04	57.08
1.04	0.05	61.88
1.04	0.06	66.49
1.04	0.07	70.89
1.04	0.08	75.1
1.04	0.09	79.11
1.04	0.1	82.93
1.04	0.11	86.58
1.04	0.12	90.07
1.04	0.13	93.39
1.04	0.14	96.57
1.04	0.15	99.61
1.04	0.16	102.5
1.04	0.17	105.3
1.04	0.18	107.9
1.04	0.19	110.5
1.04	0.2	112.9
1.04	0.21	115.2
1.04	0.22	117.4
1.04	0.23	119.5
1.04	0.24	121.5
1.04	0.25	123.4
1.04	0.26	125.3
1.04	0.27	127.
1.04	0.28	128.6
1.04	0.29	130.2
1.04	0.3	131.7
1.04	0.31	133.
1.04	0.32	134.4
1.04	0.33	135.6
1.04	0.34	136.7
1.04	0.35	137.8
1.04	0.36	138.8
1.04	0.37	139.7
1.04	0.38	140.6
1.04	0.39	141.4
1.04	0.4	142.1
1.04	0.41	142.7
1.04	0.42	143.3
1.04	0.43	143.8
1.04	0.44	144.2
1.04	0.45	144.5
1.04	0.46	144.8
1.04	0.47	145.
1.04	0.48	145.2
1.04	0.49	145.2
1.04	0.5	145.3
1.05	0.01	40.76
1.05	0.02	45.19
1.05	0.03	50.
1.05	0.04	54.81
1.05	0.05	59.47
1.05	0.06	63.95
1.05	0.07	68.22
1.05	0.08	72.3
1.05	0.09	76.19
1.05	0.1	79.9
1.05	0.11	83.44
1.05	0.12	86.81
1.05	0.13	90.03
1.05	0.14	93.11
1.05	0.15	96.05
1.05	0.16	98.86
1.05	0.17	101.5
1.05	0.18	104.1
1.05	0.19	106.6
1.05	0.2	108.9
1.05	0.21	111.2
1.05	0.22	113.3
1.05	0.23	115.3
1.05	0.24	117.3
1.05	0.25	119.1
1.05	0.26	120.9
1.05	0.27	122.6
1.05	0.28	124.2
1.05	0.29	125.7
1.05	0.3	127.1
1.05	0.31	128.4
1.05	0.32	129.7
1.05	0.33	130.9
1.05	0.34	132.
1.05	0.35	133.
1.05	0.36	134.
1.05	0.37	134.9
1.05	0.38	135.7
1.05	0.39	136.5
1.05	0.4	137.2
1.05	0.41	137.8
1.05	0.42	138.3
1.05	0.43	138.8
1.05	0.44	139.2
1.05	0.45	139.6
1.05	0.46	139.8
1.05	0.47	140.
1.05	0.48	140.2
1.05	0.49	140.2
1.05	0.5	140.3
1.06	0.01	38.92
1.06	0.02	43.24
1.06	0.03	47.92
1.06	0.04	52.59
1.06	0.05	57.11
1.06	0.06	61.46
1.06	0.07	65.6
1.06	0.08	69.56
1.06	0.09	73.33
1.06	0.1	76.92
1.06	0.11	80.34
1.06	0.12	83.61
1.06	0.13	86.73
1.06	0.14	89.71
1.06	0.15	92.56
1.06	0.16	95.28
1.06	0.17	97.88
1.06	0.18	100.4
1.06	0.19	102.7
1.06	0.2	105.
1.06	0.21	107.2
1.06	0.22	109.2
1.06	0.23	111.2
1.06	0.24	113.1
1.06	0.25	114.9
1.06	0.26	116.6
1.06	0.27	118.2
1.06	0.28	119.7
1.06	0.29	121.2
1.06	0.3	122.6
1.06	0.31	123.9
1.06	0.32	125.1
1.06	0.33	126.3
1.06	0.34	127.3
1.06	0.35	128.4
1.06	0.36	129.3
1.06	0.37	130.2
1.06	0.38	131.
1.06	0.39	131.7
1.06	0.4	132.3
1.06	0.41	132.9
1.06	0.42	133.5
1.06	0.43	133.9
1.06	0.44	134.3
1.06	0.45	134.7
1.06	0.46	134.9
1.06	0.47	135.1
1.06	0.48	135.3
1.06	0.49	135.3
1.06	0.5	135.3
1.07	0.01	37.13
1.07	0.02	41.33
1.07	0.03	45.88
1.07	0.04	50.42
1.07	0.05	54.81
1.07	0.06	59.02
1.07	0.07	63.04
1.07	0.08	66.87
1.07	0.09	70.52
1.07	0.1	73.99
1.07	0.11	77.31
1.07	0.12	80.47
1.07	0.13	83.49
1.07	0.14	86.37
1.07	0.15	89.13
1.07	0.16	91.76
1.07	0.17	94.27
1.07	0.18	96.68
1.07	0.19	98.97
1.07	0.2	101.2
1.07	0.21	103.3
1.07	0.22	105.3
1.07	0.23	107.2
1.07	0.24	109.
1.07	0.25	110.7
1.07	0.26	112.4
1.07	0.27	113.9
1.07	0.28	115.4
1.07	0.29	116.8
1.07	0.3	118.2
1.07	0.31	119.4
1.07	0.32	120.6
1.07	0.33	121.7
1.07	0.34	122.8
1.07	0.35	123.7
1.07	0.36	124.6
1.07	0.37	125.5
1.07	0.38	126.2
1.07	0.39	127.
1.07	0.4	127.6
1.07	0.41	128.2
1.07	0.42	128.7
1.07	0.43	129.1
1.07	0.44	129.5
1.07	0.45	129.8
1.07	0.46	130.1
1.07	0.47	130.3
1.07	0.48	130.4
1.07	0.49	130.5
1.07	0.5	130.5
1.08	0.01	35.39
1.08	0.02	39.48
1.08	0.03	43.9
1.08	0.04	48.3
1.08	0.05	52.55
1.08	0.06	56.63
1.08	0.07	60.53
1.08	0.08	64.23
1.08	0.09	67.76
1.08	0.1	71.13
1.08	0.11	74.33
1.08	0.12	77.39
1.08	0.13	80.31
1.08	0.14	83.1
1.08	0.15	85.76
1.08	0.16	88.3
1.08	0.17	90.73
1.08	0.18	93.05
1.08	0.19	95.27
1.08	0.2	97.39
1.08	0.21	99.41
1.08	0.22	101.3
1.08	0.23	103.2
1.08	0.24	104.9
1.08	0.25	106.6
1.08	0.26	108.2
1.08	0.27	109.7
1.08	0.28	111.2
1.08	0.29	112.5
1.08	0.3	113.8
1.08	0.31	115.
1.08	0.32	116.2
1.08	0.33	117.2
1.08	0.34	118.3
1.08	0.35	119.2
1.08	0.36	120.1
1.08	0.37	120.9
1.08	0.38	121.6
1.08	0.39	122.3
1.08	0.4	122.9
1.08	0.41	123.5
1.08	0.42	124.
1.08	0.43	124.4
1.08	0.44	124.8
1.08	0.45	125.1
1.08	0.46	125.3
1.08	0.47	125.5
1.08	0.48	125.6
1.08	0.49	125.7
1.08	0.5	125.7
1.09	0.01	33.7
1.09	0.02	37.67
1.09	0.03	41.96
1.09	0.04	46.23
1.09	0.05	50.35
1.09	0.06	54.3
1.09	0.07	58.07
1.09	0.08	61.65
1.09	0.09	65.07
1.09	0.1	68.32
1.09	0.11	71.42
1.09	0.12	74.37
1.09	0.13	77.19
1.09	0.14	79.89
1.09	0.15	82.46
1.09	0.16	84.91
1.09	0.17	87.26
1.09	0.18	89.5
1.09	0.19	91.64
1.09	0.2	93.69
1.09	0.21	95.64
1.09	0.22	97.5
1.09	0.23	99.28
1.09	0.24	101.
1.09	0.25	102.6
1.09	0.26	104.1
1.09	0.27	105.6
1.09	0.28	107.
1.09	0.29	108.3
1.09	0.3	109.5
1.09	0.31	110.7
1.09	0.32	111.8
1.09	0.33	112.9
1.09	0.34	113.8
1.09	0.35	114.7
1.09	0.36	115.6
1.09	0.37	116.4
1.09	0.38	117.1
1.09	0.39	117.7
1.09	0.4	118.3
1.09	0.41	118.9
1.09	0.42	119.3
1.09	0.43	119.8
1.09	0.44	120.1
1.09	0.45	120.4
1.09	0.46	120.7
1.09	0.47	120.8
1.09	0.48	121.
1.09	0.49	121.
1.09	0.5	121.
1.1	0.01	32.07
1.1	0.02	35.92
1.1	0.03	40.08
1.1	0.04	44.21
1.1	0.05	48.21
1.1	0.06	52.03
1.1	0.07	55.67
1.1	0.08	59.13
1.1	0.09	62.43
1.1	0.1	65.57
1.1	0.11	68.56
1.1	0.12	71.42
1.1	0.13	74.14
1.1	0.14	76.74
1.1	0.15	79.22
1.1	0.16	81.59
1.1	0.17	83.85
1.1	0.18	86.01
1.1	0.19	88.08
1.1	0.2	90.05
1.1	0.21	91.94
1.1	0.22	93.74
1.1	0.23	95.45
1.1	0.24	97.09
1.1	0.25	98.65
1.1	0.26	100.1
1.1	0.27	101.5
1.1	0.28	102.9
1.1	0.29	104.1
1.1	0.3	105.3
1.1	0.31	106.5
1.1	0.32	107.5
1.1	0.33	108.5
1.1	0.34	109.5
1.1	0.35	110.4
1.1	0.36	111.2
1.1	0.37	111.9
1.1	0.38	112.6
1.1	0.39	113.3
1.1	0.4	113.8
1.1	0.41	114.3
1.1	0.42	114.8
1.1	0.43	115.2
1.1	0.44	115.6
1.1	0.45	115.8
1.1	0.46	116.1
1.1	0.47	116.2
1.1	0.48	116.4
1.1	0.49	116.4
1.1	0.5	116.4
1.11	0.01	30.48
1.11	0.02	34.22
1.11	0.03	38.25
1.11	0.04	42.25
1.11	0.05	46.11
1.11	0.06	49.8
1.11	0.07	53.32
1.11	0.08	56.67
1.11	0.09	59.85
1.11	0.1	62.88
1.11	0.11	65.77
1.11	0.12	68.52
1.11	0.13	71.15
1.11	0.14	73.65
1.11	0.15	76.05
1.11	0.16	78.33
1.11	0.17	80.52
1.11	0.18	82.6
1.11	0.19	84.59
1.11	0.2	86.5
1.11	0.21	88.31
1.11	0.22	90.05
1.11	0.23	91.7
1.11	0.24	93.28
1.11	0.25	94.78
1.11	0.26	96.21
1.11	0.27	97.57
1.11	0.28	98.85
1.11	0.29	100.1
1.11	0.3	101.2
1.11	0.31	102.3
1.11	0.32	103.4
1.11	0.33	104.3
1.11	0.34	105.2
1.11	0.35	106.1
1.11	0.36	106.8
1.11	0.37	107.6
1.11	0.38	108.2
1.11	0.39	108.9
1.11	0.4	109.4
1.11	0.41	109.9
1.11	0.42	110.4
1.11	0.43	110.7
1.11	0.44	111.1
1.11	0.45	111.4
1.11	0.46	111.6
1.11	0.47	111.7
1.11	0.48	111.9
1.11	0.49	111.9
1.11	0.5	111.9
1.12	0.01	28.95
1.12	0.02	32.58
1.12	0.03	36.48
1.12	0.04	40.34
1.12	0.05	44.07
1.12	0.06	47.64
1.12	0.07	51.03
1.12	0.08	54.26
1.12	0.09	57.33
1.12	0.1	60.26
1.12	0.11	63.04
1.12	0.12	65.69
1.12	0.13	68.22
1.12	0.14	70.64
1.12	0.15	72.95
1.12	0.16	75.15
1.12	0.17	77.25
1.12	0.18	79.26
1.12	0.19	81.18
1.12	0.2	83.01
1.12	0.21	84.76
1.12	0.22	86.43
1.12	0.23	88.03
1.12	0.24	89.55
1.12	0.25	90.99
1.12	0.26	92.37
1.12	0.27	93.68
1.12	0.28	94.92
1.12	0.29	96.09
1.12	0.3	97.21
1.12	0.31	98.26
1.12	0.32	99.25
1.12	0.33	100.2
1.12	0.34	101.
1.12	0.35	101.9
1.12	0.36	102.6
1.12	0.37	103.3
1.12	0.38	104.
1.12	0.39	104.6
1.12	0.4	105.1
1.12	0.41	105.6
1.12	0.42	106.
1.12	0.43	106.4
1.12	0.44	106.7
1.12	0.45	107.
1.12	0.46	107.2
1.12	0.47	107.3
1.12	0.48	107.5
1.12	0.49	107.5
1.12	0.5	107.5
1.13	0.01	27.48
1.13	0.02	30.98
1.13	0.03	34.75
1.13	0.04	38.49
1.13	0.05	42.09
1.13	0.06	45.53
1.13	0.07	48.8
1.13	0.08	51.92
1.13	0.09	54.88
1.13	0.1	57.69
1.13	0.11	60.38
1.13	0.12	62.93
1.13	0.13	65.37
1.13	0.14	67.7
1.13	0.15	69.92
1.13	0.16	72.04
1.13	0.17	74.06
1.13	0.18	76.
1.13	0.19	77.84
1.13	0.2	79.61
1.13	0.21	81.29
1.13	0.22	82.9
1.13	0.23	84.44
1.13	0.24	85.9
1.13	0.25	87.29
1.13	0.26	88.61
1.13	0.27	89.87
1.13	0.28	91.07
1.13	0.29	92.2
1.13	0.3	93.27
1.13	0.31	94.28
1.13	0.32	95.24
1.13	0.33	96.13
1.13	0.34	96.97
1.13	0.35	97.75
1.13	0.36	98.48
1.13	0.37	99.15
1.13	0.38	99.77
1.13	0.39	100.3
1.13	0.4	100.9
1.13	0.41	101.3
1.13	0.42	101.7
1.13	0.43	102.1
1.13	0.44	102.4
1.13	0.45	102.7
1.13	0.46	102.9
1.13	0.47	103.
1.13	0.48	103.1
1.13	0.49	103.2
1.13	0.5	103.2
1.14	0.01	26.05
1.14	0.02	29.44
1.14	0.03	33.08
1.14	0.04	36.69
1.14	0.05	40.16
1.14	0.06	43.48
1.14	0.07	46.63
1.14	0.08	49.63
1.14	0.09	52.48
1.14	0.1	55.2
1.14	0.11	57.78
1.14	0.12	60.24
1.14	0.13	62.59
1.14	0.14	64.82
1.14	0.15	66.96
1.14	0.16	69.
1.14	0.17	70.95
1.14	0.18	72.81
1.14	0.19	74.59
1.14	0.2	76.28
1.14	0.21	77.91
1.14	0.22	79.45
1.14	0.23	80.93
1.14	0.24	82.33
1.14	0.25	83.67
1.14	0.26	84.95
1.14	0.27	86.16
1.14	0.28	87.31
1.14	0.29	88.4
1.14	0.3	89.43
1.14	0.31	90.4
1.14	0.32	91.31
1.14	0.33	92.18
1.14	0.34	92.98
1.14	0.35	93.74
1.14	0.36	94.44
1.14	0.37	95.08
1.14	0.38	95.68
1.14	0.39	96.23
1.14	0.4	96.72
1.14	0.41	97.17
1.14	0.42	97.56
1.14	0.43	97.91
1.14	0.44	98.21
1.14	0.45	98.46
1.14	0.46	98.66
1.14	0.47	98.81
1.14	0.48	98.91
1.14	0.49	98.97
1.14	0.5	98.98
1.15	0.01	24.68
1.15	0.02	27.95
1.15	0.03	31.47
1.15	0.04	34.95
1.15	0.05	38.29
1.15	0.06	41.49
1.15	0.07	44.53
1.15	0.08	47.41
1.15	0.09	50.16
1.15	0.1	52.77
1.15	0.11	55.25
1.15	0.12	57.62
1.15	0.13	59.87
1.15	0.14	62.03
1.15	0.15	64.08
1.15	0.16	66.04
1.15	0.17	67.92
1.15	0.18	69.7
1.15	0.19	71.41
1.15	0.2	73.04
1.15	0.21	74.6
1.15	0.22	76.09
1.15	0.23	77.51
1.15	0.24	78.86
1.15	0.25	80.15
1.15	0.26	81.37
1.15	0.27	82.53
1.15	0.28	83.64
1.15	0.29	84.69
1.15	0.3	85.68
1.15	0.31	86.61
1.15	0.32	87.49
1.15	0.33	88.32
1.15	0.34	89.09
1.15	0.35	89.82
1.15	0.36	90.49
1.15	0.37	91.11
1.15	0.38	91.69
1.15	0.39	92.21
1.15	0.4	92.69
1.15	0.41	93.12
1.15	0.42	93.5
1.15	0.43	93.83
1.15	0.44	94.12
1.15	0.45	94.36
1.15	0.46	94.55
1.15	0.47	94.7
1.15	0.48	94.8
1.15	0.49	94.85
1.15	0.5	94.86
1.16	0.01	23.37
1.16	0.02	26.52
1.16	0.03	29.91
1.16	0.04	33.26
1.16	0.05	36.48
1.16	0.06	39.56
1.16	0.07	42.48
1.16	0.08	45.26
1.16	0.09	47.9
1.16	0.1	50.41
1.16	0.11	52.79
1.16	0.12	55.07
1.16	0.13	57.24
1.16	0.14	59.3
1.16	0.15	61.28
1.16	0.16	63.16
1.16	0.17	64.96
1.16	0.18	66.68
1.16	0.19	68.32
1.16	0.2	69.89
1.16	0.21	71.39
1.16	0.22	72.82
1.16	0.23	74.18
1.16	0.24	75.48
1.16	0.25	76.71
1.16	0.26	77.89
1.16	0.27	79.01
1.16	0.28	80.07
1.16	0.29	81.07
1.16	0.3	82.02
1.16	0.31	82.92
1.16	0.32	83.77
1.16	0.33	84.56
1.16	0.34	85.31
1.16	0.35	86.
1.16	0.36	86.65
1.16	0.37	87.25
1.16	0.38	87.8
1.16	0.39	88.3
1.16	0.4	88.76
1.16	0.41	89.17
1.16	0.42	89.54
1.16	0.43	89.86
1.16	0.44	90.13
1.16	0.45	90.36
1.16	0.46	90.55
1.16	0.47	90.69
1.16	0.48	90.79
1.16	0.49	90.84
1.16	0.5	90.85
1.17	0.01	22.1
1.17	0.02	25.14
1.17	0.03	28.41
1.17	0.04	31.63
1.17	0.05	34.73
1.17	0.06	37.69
1.17	0.07	40.5
1.17	0.08	43.17
1.17	0.09	45.71
1.17	0.1	48.12
1.17	0.11	50.41
1.17	0.12	52.59
1.17	0.13	54.68
1.17	0.14	56.66
1.17	0.15	58.56
1.17	0.16	60.37
1.17	0.17	62.1
1.17	0.18	63.75
1.17	0.19	65.32
1.17	0.2	66.83
1.17	0.21	68.26
1.17	0.22	69.64
1.17	0.23	70.94
1.17	0.24	72.19
1.17	0.25	73.38
1.17	0.26	74.5
1.17	0.27	75.58
1.17	0.28	76.6
1.17	0.29	77.56
1.17	0.3	78.47
1.17	0.31	79.34
1.17	0.32	80.15
1.17	0.33	80.91
1.17	0.34	81.63
1.17	0.35	82.29
1.17	0.36	82.91
1.17	0.37	83.49
1.17	0.38	84.02
1.17	0.39	84.5
1.17	0.4	84.94
1.17	0.41	85.33
1.17	0.42	85.69
1.17	0.43	85.99
1.17	0.44	86.26
1.17	0.45	86.48
1.17	0.46	86.66
1.17	0.47	86.79
1.17	0.48	86.89
1.17	0.49	86.94
1.17	0.5	86.95
1.18	0.01	20.89
1.18	0.02	23.82
1.18	0.03	26.96
1.18	0.04	30.06
1.18	0.05	33.05
1.18	0.06	35.89
1.18	0.07	38.59
1.18	0.08	41.15
1.18	0.09	43.58
1.18	0.1	45.9
1.18	0.11	48.1
1.18	0.12	50.2
1.18	0.13	52.2
1.18	0.14	54.1
1.18	0.15	55.92
1.18	0.16	57.66
1.18	0.17	59.32
1.18	0.18	60.9
1.18	0.19	62.41
1.18	0.2	63.86
1.18	0.21	65.24
1.18	0.22	66.55
1.18	0.23	67.81
1.18	0.24	69.
1.18	0.25	70.14
1.18	0.26	71.22
1.18	0.27	72.25
1.18	0.28	73.23
1.18	0.29	74.15
1.18	0.3	75.03
1.18	0.31	75.86
1.18	0.32	76.64
1.18	0.33	77.37
1.18	0.34	78.05
1.18	0.35	78.69
1.18	0.36	79.29
1.18	0.37	79.84
1.18	0.38	80.35
1.18	0.39	80.81
1.18	0.4	81.23
1.18	0.41	81.61
1.18	0.42	81.95
1.18	0.43	82.25
1.18	0.44	82.5
1.18	0.45	82.71
1.18	0.46	82.88
1.18	0.47	83.01
1.18	0.48	83.1
1.18	0.49	83.15
1.18	0.5	83.16
1.19	0.01	19.74
1.19	0.02	22.55
1.19	0.03	25.57
1.19	0.04	28.55
1.19	0.05	31.42
1.19	0.06	34.15
1.19	0.07	36.74
1.19	0.08	39.2
1.19	0.09	41.54
1.19	0.1	43.76
1.19	0.11	45.87
1.19	0.12	47.88
1.19	0.13	49.8
1.19	0.14	51.63
1.19	0.15	53.37
1.19	0.16	55.04
1.19	0.17	56.63
1.19	0.18	58.15
1.19	0.19	59.6
1.19	0.2	60.98
1.19	0.21	62.31
1.19	0.22	63.57
1.19	0.23	64.77
1.19	0.24	65.92
1.19	0.25	67.01
1.19	0.26	68.05
1.19	0.27	69.03
1.19	0.28	69.97
1.19	0.29	70.86
1.19	0.3	71.7
1.19	0.31	72.49
1.19	0.32	73.24
1.19	0.33	73.94
1.19	0.34	74.6
1.19	0.35	75.21
1.19	0.36	75.78
1.19	0.37	76.31
1.19	0.38	76.8
1.19	0.39	77.24
1.19	0.4	77.65
1.19	0.41	78.01
1.19	0.42	78.33
1.19	0.43	78.62
1.19	0.44	78.86
1.19	0.45	79.07
1.19	0.46	79.23
1.19	0.47	79.36
1.19	0.48	79.44
1.19	0.49	79.49
1.19	0.5	79.5
1.2	0.01	18.64
1.2	0.02	21.34
1.2	0.03	24.24
1.2	0.04	27.1
1.2	0.05	29.86
1.2	0.06	32.48
1.2	0.07	34.96
1.2	0.08	37.32
1.2	0.09	39.57
1.2	0.1	41.7
1.2	0.11	43.72
1.2	0.12	45.65
1.2	0.13	47.49
1.2	0.14	49.24
1.2	0.15	50.92
1.2	0.16	52.51
1.2	0.17	54.04
1.2	0.18	55.49
1.2	0.19	56.88
1.2	0.2	58.21
1.2	0.21	59.48
1.2	0.22	60.69
1.2	0.23	61.84
1.2	0.24	62.94
1.2	0.25	63.99
1.2	0.26	64.98
1.2	0.27	65.93
1.2	0.28	66.83
1.2	0.29	67.68
1.2	0.3	68.48
1.2	0.31	69.24
1.2	0.32	69.96
1.2	0.33	70.63
1.2	0.34	71.26
1.2	0.35	71.85
1.2	0.36	72.4
1.2	0.37	72.9
1.2	0.38	73.37
1.2	0.39	73.8
1.2	0.4	74.18
1.2	0.41	74.53
1.2	0.42	74.84
1.2	0.43	75.11
1.2	0.44	75.35
1.2	0.45	75.54
1.2	0.46	75.7
1.2	0.47	75.82
1.2	0.48	75.91
1.2	0.49	75.95
1.2	0.5	75.96
1.21	0.01	17.59
1.21	0.02	20.18
1.21	0.03	22.97
1.21	0.04	25.72
1.21	0.05	28.36
1.21	0.06	30.87
1.21	0.07	33.26
1.21	0.08	35.52
1.21	0.09	37.67
1.21	0.1	39.71
1.21	0.11	41.66
1.21	0.12	43.51
1.21	0.13	45.27
1.21	0.14	46.95
1.21	0.15	48.55
1.21	0.16	50.08
1.21	0.17	51.54
1.21	0.18	52.94
1.21	0.19	54.27
1.21	0.2	55.54
1.21	0.21	56.76
1.21	0.22	57.92
1.21	0.23	59.02
1.21	0.24	60.07
1.21	0.25	61.08
1.21	0.26	62.03
1.21	0.27	62.94
1.21	0.28	63.8
1.21	0.29	64.61
1.21	0.3	65.39
1.21	0.31	66.11
1.21	0.32	66.8
1.21	0.33	67.44
1.21	0.34	68.05
1.21	0.35	68.61
1.21	0.36	69.14
1.21	0.37	69.62
1.21	0.38	70.07
1.21	0.39	70.48
1.21	0.4	70.85
1.21	0.41	71.18
1.21	0.42	71.48
1.21	0.43	71.74
1.21	0.44	71.97
1.21	0.45	72.15
1.21	0.46	72.31
1.21	0.47	72.42
1.21	0.48	72.5
1.21	0.49	72.55
1.21	0.5	72.56
1.22	0.01	16.59
1.22	0.02	19.08
1.22	0.03	21.76
1.22	0.04	24.4
1.22	0.05	26.93
1.22	0.06	29.34
1.22	0.07	31.63
1.22	0.08	33.8
1.22	0.09	35.86
1.22	0.1	37.82
1.22	0.11	39.68
1.22	0.12	41.45
1.22	0.13	43.14
1.22	0.14	44.75
1.22	0.15	46.29
1.22	0.16	47.75
1.22	0.17	49.15
1.22	0.18	50.49
1.22	0.19	51.77
1.22	0.2	52.99
1.22	0.21	54.15
1.22	0.22	55.26
1.22	0.23	56.32
1.22	0.24	57.33
1.22	0.25	58.29
1.22	0.26	59.2
1.22	0.27	60.07
1.22	0.28	60.89
1.22	0.29	61.68
1.22	0.3	62.41
1.22	0.31	63.11
1.22	0.32	63.77
1.22	0.33	64.39
1.22	0.34	64.97
1.22	0.35	65.51
1.22	0.36	66.01
1.22	0.37	66.47
1.22	0.38	66.9
1.22	0.39	67.29
1.22	0.4	67.65
1.22	0.41	67.97
1.22	0.42	68.26
1.22	0.43	68.51
1.22	0.44	68.72
1.22	0.45	68.9
1.22	0.46	69.05
1.22	0.47	69.16
1.22	0.48	69.24
1.22	0.49	69.28
1.22	0.5	69.29
1.23	0.01	15.65
1.23	0.02	18.04
1.23	0.03	20.6
1.23	0.04	23.14
1.23	0.05	25.57
1.23	0.06	27.88
1.23	0.07	30.07
1.23	0.08	32.15
1.23	0.09	34.13
1.23	0.1	36.01
1.23	0.11	37.79
1.23	0.12	39.49
1.23	0.13	41.11
1.23	0.14	42.65
1.23	0.15	44.12
1.23	0.16	45.53
1.23	0.17	46.87
1.23	0.18	48.15
1.23	0.19	49.37
1.23	0.2	50.54
1.23	0.21	51.66
1.23	0.22	52.72
1.23	0.23	53.73
1.23	0.24	54.7
1.23	0.25	55.62
1.23	0.26	56.5
1.23	0.27	57.33
1.23	0.28	58.12
1.23	0.29	58.87
1.23	0.3	59.58
1.23	0.31	60.24
1.23	0.32	60.87
1.23	0.33	61.47
1.23	0.34	62.02
1.23	0.35	62.54
1.23	0.36	63.02
1.23	0.37	63.47
1.23	0.38	63.88
1.23	0.39	64.25
1.23	0.4	64.59
1.23	0.41	64.9
1.23	0.42	65.17
1.23	0.43	65.41
1.23	0.44	65.62
1.23	0.45	65.79
1.23	0.46	65.93
1.23	0.47	66.04
1.23	0.48	66.11
1.23	0.49	66.15
1.23	0.5	66.16
1.24	0.01	14.77
1.24	0.02	17.05
1.24	0.03	19.51
1.24	0.04	21.94
1.24	0.05	24.27
1.24	0.06	26.49
1.24	0.07	28.6
1.24	0.08	30.59
1.24	0.09	32.48
1.24	0.1	34.28
1.24	0.11	35.99
1.24	0.12	37.62
1.24	0.13	39.17
1.24	0.14	40.65
1.24	0.15	42.06
1.24	0.16	43.41
1.24	0.17	44.7
1.24	0.18	45.92
1.24	0.19	47.1
1.24	0.2	48.22
1.24	0.21	49.28
1.24	0.22	50.3
1.24	0.23	51.27
1.24	0.24	52.2
1.24	0.25	53.08
1.24	0.26	53.92
1.24	0.27	54.72
1.24	0.28	55.48
1.24	0.29	56.19
1.24	0.3	56.87
1.24	0.31	57.51
1.24	0.32	58.12
1.24	0.33	58.68
1.24	0.34	59.22
1.24	0.35	59.71
1.24	0.36	60.17
1.24	0.37	60.6
1.24	0.38	60.99
1.24	0.39	61.35
1.24	0.4	61.68
1.24	0.41	61.98
1.24	0.42	62.24
1.24	0.43	62.47
1.24	0.44	62.67
1.24	0.45	62.83
1.24	0.46	62.97
1.24	0.47	63.07
1.24	0.48	63.14
1.24	0.49	63.18
1.24	0.5	63.19
1.25	0.01	13.93
1.25	0.02	16.12
1.25	0.03	18.48
1.25	0.04	20.82
1.25	0.05	23.05
1.25	0.06	25.18
1.25	0.07	27.2
1.25	0.08	29.11
1.25	0.09	30.93
1.25	0.1	32.65
1.25	0.11	34.29
1.25	0.12	35.86
1.25	0.13	37.34
1.25	0.14	38.76
1.25	0.15	40.11
1.25	0.16	41.41
1.25	0.17	42.64
1.25	0.18	43.82
1.25	0.19	44.94
1.25	0.2	46.01
1.25	0.21	47.04
1.25	0.22	48.01
1.25	0.23	48.94
1.25	0.24	49.83
1.25	0.25	50.68
1.25	0.26	51.48
1.25	0.27	52.25
1.25	0.28	52.97
1.25	0.29	53.66
1.25	0.3	54.31
1.25	0.31	54.93
1.25	0.32	55.5
1.25	0.33	56.05
1.25	0.34	56.56
1.25	0.35	57.03
1.25	0.36	57.48
1.25	0.37	57.89
1.25	0.38	58.26
1.25	0.39	58.61
1.25	0.4	58.92
1.25	0.41	59.2
1.25	0.42	59.46
1.25	0.43	59.68
1.25	0.44	59.87
1.25	0.45	60.02
1.25	0.46	60.15
1.25	0.47	60.25
1.25	0.48	60.32
1.25	0.49	60.36
1.25	0.5	60.37
1.26	0.01	13.15
1.26	0.02	15.25
1.26	0.03	17.52
1.26	0.04	19.76
1.26	0.05	21.9
1.26	0.06	23.95
1.26	0.07	25.88
1.26	0.08	27.72
1.26	0.09	29.46
1.26	0.1	31.12
1.26	0.11	32.69
1.26	0.12	34.19
1.26	0.13	35.62
1.26	0.14	36.98
1.26	0.15	38.28
1.26	0.16	39.52
1.26	0.17	40.7
1.26	0.18	41.83
1.26	0.19	42.91
1.26	0.2	43.93
1.26	0.21	44.92
1.26	0.22	45.85
1.26	0.23	46.75
1.26	0.24	47.6
1.26	0.25	48.41
1.26	0.26	49.18
1.26	0.27	49.92
1.26	0.28	50.61
1.26	0.29	51.27
1.26	0.3	51.9
1.26	0.31	52.49
1.26	0.32	53.04
1.26	0.33	53.56
1.26	0.34	54.05
1.26	0.35	54.51
1.26	0.36	54.93
1.26	0.37	55.33
1.26	0.38	55.69
1.26	0.39	56.02
1.26	0.4	56.32
1.26	0.41	56.59
1.26	0.42	56.83
1.26	0.43	57.04
1.26	0.44	57.23
1.26	0.45	57.38
1.26	0.46	57.5
1.26	0.47	57.6
1.26	0.48	57.66
1.26	0.49	57.7
1.26	0.5	57.71
1.27	0.01	12.42
1.27	0.02	14.43
1.27	0.03	16.61
1.27	0.04	18.76
1.27	0.05	20.83
1.27	0.06	22.79
1.27	0.07	24.65
1.27	0.08	26.42
1.27	0.09	28.09
1.27	0.1	29.68
1.27	0.11	31.19
1.27	0.12	32.63
1.27	0.13	34.
1.27	0.14	35.31
1.27	0.15	36.55
1.27	0.16	37.74
1.27	0.17	38.88
1.27	0.18	39.96
1.27	0.19	41.
1.27	0.2	41.99
1.27	0.21	42.93
1.27	0.22	43.83
1.27	0.23	44.69
1.27	0.24	45.51
1.27	0.25	46.29
1.27	0.26	47.03
1.27	0.27	47.73
1.27	0.28	48.4
1.27	0.29	49.03
1.27	0.3	49.63
1.27	0.31	50.2
1.27	0.32	50.73
1.27	0.33	51.23
1.27	0.34	51.7
1.27	0.35	52.14
1.27	0.36	52.55
1.27	0.37	52.92
1.27	0.38	53.27
1.27	0.39	53.59
1.27	0.4	53.88
1.27	0.41	54.14
1.27	0.42	54.37
1.27	0.43	54.58
1.27	0.44	54.75
1.27	0.45	54.9
1.27	0.46	55.02
1.27	0.47	55.11
1.27	0.48	55.17
1.27	0.49	55.21
1.27	0.5	55.21
1.28	0.01	11.74
1.28	0.02	13.67
1.28	0.03	15.77
1.28	0.04	17.84
1.28	0.05	19.83
1.28	0.06	21.71
1.28	0.07	23.5
1.28	0.08	25.2
1.28	0.09	26.81
1.28	0.1	28.34
1.28	0.11	29.79
1.28	0.12	31.18
1.28	0.13	32.5
1.28	0.14	33.75
1.28	0.15	34.95
1.28	0.16	36.09
1.28	0.17	37.19
1.28	0.18	38.23
1.28	0.19	39.22
1.28	0.2	40.17
1.28	0.21	41.08
1.28	0.22	41.95
1.28	0.23	42.77
1.28	0.24	43.56
1.28	0.25	44.31
1.28	0.26	45.02
1.28	0.27	45.7
1.28	0.28	46.34
1.28	0.29	46.95
1.28	0.3	47.52
1.28	0.31	48.07
1.28	0.32	48.58
1.28	0.33	49.06
1.28	0.34	49.51
1.28	0.35	49.93
1.28	0.36	50.33
1.28	0.37	50.69
1.28	0.38	51.02
1.28	0.39	51.33
1.28	0.4	51.61
1.28	0.41	51.86
1.28	0.42	52.08
1.28	0.43	52.28
1.28	0.44	52.44
1.28	0.45	52.59
1.28	0.46	52.7
1.28	0.47	52.79
1.28	0.48	52.85
1.28	0.49	52.88
1.28	0.5	52.89
1.29	0.01	11.11
1.29	0.02	12.97
1.29	0.03	14.99
1.29	0.04	16.99
1.29	0.05	18.9
1.29	0.06	20.72
1.29	0.07	22.44
1.29	0.08	24.08
1.29	0.09	25.63
1.29	0.1	27.1
1.29	0.11	28.5
1.29	0.12	29.83
1.29	0.13	31.1
1.29	0.14	32.31
1.29	0.15	33.47
1.29	0.16	34.57
1.29	0.17	35.62
1.29	0.18	36.62
1.29	0.19	37.58
1.29	0.2	38.49
1.29	0.21	39.37
1.29	0.22	40.2
1.29	0.23	41.
1.29	0.24	41.75
1.29	0.25	42.47
1.29	0.26	43.16
1.29	0.27	43.81
1.29	0.28	44.43
1.29	0.29	45.02
1.29	0.3	45.57
1.29	0.31	46.1
1.29	0.32	46.59
1.29	0.33	47.05
1.29	0.34	47.49
1.29	0.35	47.89
1.29	0.36	48.27
1.29	0.37	48.62
1.29	0.38	48.94
1.29	0.39	49.24
1.29	0.4	49.5
1.29	0.41	49.75
1.29	0.42	49.96
1.29	0.43	50.15
1.29	0.44	50.31
1.29	0.45	50.45
1.29	0.46	50.56
1.29	0.47	50.64
1.29	0.48	50.7
1.29	0.49	50.73
1.29	0.5	50.74
1.3	0.01	10.52
1.3	0.02	12.32
1.3	0.03	14.28
1.3	0.04	16.2
1.3	0.05	18.05
1.3	0.06	19.8
1.3	0.07	21.47
1.3	0.08	23.05
1.3	0.09	24.54
1.3	0.1	25.96
1.3	0.11	27.31
1.3	0.12	28.6
1.3	0.13	29.82
1.3	0.14	30.99
1.3	0.15	32.1
1.3	0.16	33.17
1.3	0.17	34.18
1.3	0.18	35.15
1.3	0.19	36.07
1.3	0.2	36.95
1.3	0.21	37.8
1.3	0.22	38.6
1.3	0.23	39.37
1.3	0.24	40.1
1.3	0.25	40.79
1.3	0.26	41.45
1.3	0.27	42.08
1.3	0.28	42.68
1.3	0.29	43.24
1.3	0.3	43.78
1.3	0.31	44.29
1.3	0.32	44.76
1.3	0.33	45.21
1.3	0.34	45.63
1.3	0.35	46.02
1.3	0.36	46.38
1.3	0.37	46.72
1.3	0.38	47.03
1.3	0.39	47.32
1.3	0.4	47.57
1.3	0.41	47.81
1.3	0.42	48.01
1.3	0.43	48.2
1.3	0.44	48.35
1.3	0.45	48.48
1.3	0.46	48.59
1.3	0.47	48.67
1.3	0.48	48.73
1.3	0.49	48.76
1.3	0.5	48.77
1.31	0.01	9.99
1.31	0.02	11.73
1.31	0.03	13.62
1.31	0.04	15.48
1.31	0.05	17.27
1.31	0.06	18.97
1.31	0.07	20.58
1.31	0.08	22.11
1.31	0.09	23.55
1.31	0.1	24.93
1.31	0.11	26.23
1.31	0.12	27.47
1.31	0.13	28.66
1.31	0.14	29.79
1.31	0.15	30.86
1.31	0.16	31.89
1.31	0.17	32.87
1.31	0.18	33.8
1.31	0.19	34.7
1.31	0.2	35.55
1.31	0.21	36.37
1.31	0.22	37.14
1.31	0.23	37.88
1.31	0.24	38.59
1.31	0.25	39.26
1.31	0.26	39.9
1.31	0.27	40.51
1.31	0.28	41.09
1.31	0.29	41.63
1.31	0.3	42.15
1.31	0.31	42.64
1.31	0.32	43.1
1.31	0.33	43.53
1.31	0.34	43.94
1.31	0.35	44.31
1.31	0.36	44.67
1.31	0.37	44.99
1.31	0.38	45.29
1.31	0.39	45.57
1.31	0.4	45.82
1.31	0.41	46.04
1.31	0.42	46.24
1.31	0.43	46.42
1.31	0.44	46.57
1.31	0.45	46.7
1.31	0.46	46.8
1.31	0.47	46.88
1.31	0.48	46.93
1.31	0.49	46.97
1.31	0.5	46.97
1.32	0.01	9.501
1.32	0.02	11.19
1.32	0.03	13.02
1.32	0.04	14.83
1.32	0.05	16.57
1.32	0.06	18.22
1.32	0.07	19.78
1.32	0.08	21.26
1.32	0.09	22.66
1.32	0.1	23.99
1.32	0.11	25.26
1.32	0.12	26.46
1.32	0.13	27.61
1.32	0.14	28.7
1.32	0.15	29.74
1.32	0.16	30.74
1.32	0.17	31.69
1.32	0.18	32.59
1.32	0.19	33.46
1.32	0.2	34.29
1.32	0.21	35.07
1.32	0.22	35.83
1.32	0.23	36.54
1.32	0.24	37.23
1.32	0.25	37.88
1.32	0.26	38.5
1.32	0.27	39.09
1.32	0.28	39.65
1.32	0.29	40.18
1.32	0.3	40.68
1.32	0.31	41.15
1.32	0.32	41.6
1.32	0.33	42.02
1.32	0.34	42.41
1.32	0.35	42.78
1.32	0.36	43.12
1.32	0.37	43.43
1.32	0.38	43.72
1.32	0.39	43.99
1.32	0.4	44.23
1.32	0.41	44.45
1.32	0.42	44.64
1.32	0.43	44.82
1.32	0.44	44.96
1.32	0.45	45.09
1.32	0.46	45.19
1.32	0.47	45.26
1.32	0.48	45.32
1.32	0.49	45.35
1.32	0.5	45.35
1.33	0.01	9.056
1.33	0.02	10.7
1.33	0.03	12.49
1.33	0.04	14.25
1.33	0.05	15.94
1.33	0.06	17.54
1.33	0.07	19.06
1.33	0.08	20.49
1.33	0.09	21.86
1.33	0.1	23.15
1.33	0.11	24.38
1.33	0.12	25.55
1.33	0.13	26.67
1.33	0.14	27.73
1.33	0.15	28.74
1.33	0.16	29.71
1.33	0.17	30.63
1.33	0.18	31.51
1.33	0.19	32.35
1.33	0.2	33.16
1.33	0.21	33.92
1.33	0.22	34.65
1.33	0.23	35.35
1.33	0.24	36.01
1.33	0.25	36.65
1.33	0.26	37.25
1.33	0.27	37.82
1.33	0.28	38.36
1.33	0.29	38.88
1.33	0.3	39.37
1.33	0.31	39.83
1.33	0.32	40.26
1.33	0.33	40.67
1.33	0.34	41.05
1.33	0.35	41.4
1.33	0.36	41.73
1.33	0.37	42.04
1.33	0.38	42.32
1.33	0.39	42.58
1.33	0.4	42.82
1.33	0.41	43.03
1.33	0.42	43.22
1.33	0.43	43.38
1.33	0.44	43.53
1.33	0.45	43.65
1.33	0.46	43.74
1.33	0.47	43.82
1.33	0.48	43.87
1.33	0.49	43.9
1.33	0.5	43.91
1.34	0.01	8.653
1.34	0.02	10.26
1.34	0.03	12.01
1.34	0.04	13.73
1.34	0.05	15.37
1.34	0.06	16.94
1.34	0.07	18.42
1.34	0.08	19.82
1.34	0.09	21.15
1.34	0.1	22.41
1.34	0.11	23.61
1.34	0.12	24.75
1.34	0.13	25.83
1.34	0.14	26.87
1.34	0.15	27.86
1.34	0.16	28.8
1.34	0.17	29.7
1.34	0.18	30.55
1.34	0.19	31.37
1.34	0.2	32.16
1.34	0.21	32.9
1.34	0.22	33.61
1.34	0.23	34.29
1.34	0.24	34.94
1.34	0.25	35.56
1.34	0.26	36.14
1.34	0.27	36.7
1.34	0.28	37.23
1.34	0.29	37.73
1.34	0.3	38.21
1.34	0.31	38.65
1.34	0.32	39.08
1.34	0.33	39.47
1.34	0.34	39.84
1.34	0.35	40.19
1.34	0.36	40.51
1.34	0.37	40.81
1.34	0.38	41.09
1.34	0.39	41.34
1.34	0.4	41.57
1.34	0.41	41.78
1.34	0.42	41.96
1.34	0.43	42.12
1.34	0.44	42.26
1.34	0.45	42.38
1.34	0.46	42.47
1.34	0.47	42.54
1.34	0.48	42.6
1.34	0.49	42.62
1.34	0.5	42.63
1.35	0.01	8.29
1.35	0.02	9.868
1.35	0.03	11.58
1.35	0.04	13.27
1.35	0.05	14.88
1.35	0.06	16.41
1.35	0.07	17.86
1.35	0.08	19.23
1.35	0.09	20.53
1.35	0.1	21.76
1.35	0.11	22.93
1.35	0.12	24.04
1.35	0.13	25.11
1.35	0.14	26.12
1.35	0.15	27.08
1.35	0.16	28.
1.35	0.17	28.88
1.35	0.18	29.72
1.35	0.19	30.52
1.35	0.2	31.28
1.35	0.21	32.01
1.35	0.22	32.71
1.35	0.23	33.37
1.35	0.24	34.
1.35	0.25	34.61
1.35	0.26	35.18
1.35	0.27	35.72
1.35	0.28	36.24
1.35	0.29	36.73
1.35	0.3	37.19
1.35	0.31	37.63
1.35	0.32	38.04
1.35	0.33	38.43
1.35	0.34	38.79
1.35	0.35	39.13
1.35	0.36	39.45
1.35	0.37	39.74
1.35	0.38	40.01
1.35	0.39	40.26
1.35	0.4	40.48
1.35	0.41	40.68
1.35	0.42	40.86
1.35	0.43	41.02
1.35	0.44	41.15
1.35	0.45	41.27
1.35	0.46	41.36
1.35	0.47	41.43
1.35	0.48	41.48
1.35	0.49	41.51
1.35	0.5	41.52
1.36	0.01	7.965
1.36	0.02	9.52
1.36	0.03	11.21
1.36	0.04	12.86
1.36	0.05	14.45
1.36	0.06	15.95
1.36	0.07	17.37
1.36	0.08	18.71
1.36	0.09	19.99
1.36	0.1	21.19
1.36	0.11	22.34
1.36	0.12	23.44
1.36	0.13	24.48
1.36	0.14	25.47
1.36	0.15	26.41
1.36	0.16	27.31
1.36	0.17	28.17
1.36	0.18	29.
1.36	0.19	29.78
1.36	0.2	30.53
1.36	0.21	31.24
1.36	0.22	31.93
1.36	0.23	32.58
1.36	0.24	33.2
1.36	0.25	33.79
1.36	0.26	34.35
1.36	0.27	34.88
1.36	0.28	35.39
1.36	0.29	35.87
1.36	0.3	36.32
1.36	0.31	36.75
1.36	0.32	37.15
1.36	0.33	37.53
1.36	0.34	37.89
1.36	0.35	38.22
1.36	0.36	38.53
1.36	0.37	38.82
1.36	0.38	39.08
1.36	0.39	39.32
1.36	0.4	39.54
1.36	0.41	39.74
1.36	0.42	39.91
1.36	0.43	40.07
1.36	0.44	40.2
1.36	0.45	40.31
1.36	0.46	40.41
1.36	0.47	40.48
1.36	0.48	40.52
1.36	0.49	40.55
1.36	0.5	40.56
1.37	0.01	7.675
1.37	0.02	9.213
1.37	0.03	10.88
1.37	0.04	12.51
1.37	0.05	14.07
1.37	0.06	15.55
1.37	0.07	16.95
1.37	0.08	18.27
1.37	0.09	19.52
1.37	0.1	20.71
1.37	0.11	21.84
1.37	0.12	22.91
1.37	0.13	23.94
1.37	0.14	24.91
1.37	0.15	25.84
1.37	0.16	26.73
1.37	0.17	27.57
1.37	0.18	28.38
1.37	0.19	29.15
1.37	0.2	29.89
1.37	0.21	30.59
1.37	0.22	31.26
1.37	0.23	31.9
1.37	0.24	32.51
1.37	0.25	33.09
1.37	0.26	33.64
1.37	0.27	34.16
1.37	0.28	34.66
1.37	0.29	35.13
1.37	0.3	35.58
1.37	0.31	36.
1.37	0.32	36.4
1.37	0.33	36.77
1.37	0.34	37.12
1.37	0.35	37.44
1.37	0.36	37.75
1.37	0.37	38.03
1.37	0.38	38.29
1.37	0.39	38.53
1.37	0.4	38.74
1.37	0.41	38.94
1.37	0.42	39.11
1.37	0.43	39.26
1.37	0.44	39.39
1.37	0.45	39.5
1.37	0.46	39.59
1.37	0.47	39.66
1.37	0.48	39.71
1.37	0.49	39.74
1.37	0.5	39.74
1.38	0.01	7.418
1.38	0.02	8.944
1.38	0.03	10.59
1.38	0.04	12.21
1.38	0.05	13.75
1.38	0.06	15.21
1.38	0.07	16.59
1.38	0.08	17.89
1.38	0.09	19.13
1.38	0.1	20.3
1.38	0.11	21.41
1.38	0.12	22.47
1.38	0.13	23.48
1.38	0.14	24.44
1.38	0.15	25.36
1.38	0.16	26.23
1.38	0.17	27.06
1.38	0.18	27.86
1.38	0.19	28.62
1.38	0.2	29.34
1.38	0.21	30.04
1.38	0.22	30.7
1.38	0.23	31.33
1.38	0.24	31.93
1.38	0.25	32.5
1.38	0.26	33.04
1.38	0.27	33.56
1.38	0.28	34.05
1.38	0.29	34.51
1.38	0.3	34.95
1.38	0.31	35.37
1.38	0.32	35.76
1.38	0.33	36.13
1.38	0.34	36.47
1.38	0.35	36.79
1.38	0.36	37.09
1.38	0.37	37.37
1.38	0.38	37.62
1.38	0.39	37.86
1.38	0.4	38.07
1.38	0.41	38.26
1.38	0.42	38.43
1.38	0.43	38.58
1.38	0.44	38.71
1.38	0.45	38.82
1.38	0.46	38.91
1.38	0.47	38.98
1.38	0.48	39.02
1.38	0.49	39.05
1.38	0.5	39.06
1.39	0.01	7.19
1.39	0.02	8.709
1.39	0.03	10.35
1.39	0.04	11.95
1.39	0.05	13.48
1.39	0.06	14.92
1.39	0.07	16.29
1.39	0.08	17.58
1.39	0.09	18.8
1.39	0.1	19.96
1.39	0.11	21.06
1.39	0.12	22.1
1.39	0.13	23.1
1.39	0.14	24.05
1.39	0.15	24.95
1.39	0.16	25.82
1.39	0.17	26.64
1.39	0.18	27.43
1.39	0.19	28.18
1.39	0.2	28.89
1.39	0.21	29.58
1.39	0.22	30.23
1.39	0.23	30.85
1.39	0.24	31.44
1.39	0.25	32.01
1.39	0.26	32.54
1.39	0.27	33.05
1.39	0.28	33.54
1.39	0.29	34.
1.39	0.3	34.43
1.39	0.31	34.84
1.39	0.32	35.23
1.39	0.33	35.59
1.39	0.34	35.93
1.39	0.35	36.25
1.39	0.36	36.54
1.39	0.37	36.82
1.39	0.38	37.07
1.39	0.39	37.3
1.39	0.4	37.51
1.39	0.41	37.7
1.39	0.42	37.87
1.39	0.43	38.02
1.39	0.44	38.14
1.39	0.45	38.25
1.39	0.46	38.34
1.39	0.47	38.41
1.39	0.48	38.45
1.39	0.49	38.48
1.39	0.5	38.49
1.4	0.01	6.989
1.4	0.02	8.505
1.4	0.03	10.14
1.4	0.04	11.73
1.4	0.05	13.24
1.4	0.06	14.68
1.4	0.07	16.03
1.4	0.08	17.31
1.4	0.09	18.52
1.4	0.1	19.67
1.4	0.11	20.76
1.4	0.12	21.8
1.4	0.13	22.78
1.4	0.14	23.72
1.4	0.15	24.62
1.4	0.16	25.47
1.4	0.17	26.29
1.4	0.18	27.07
1.4	0.19	27.81
1.4	0.2	28.52
1.4	0.21	29.2
1.4	0.22	29.84
1.4	0.23	30.46
1.4	0.24	31.04
1.4	0.25	31.6
1.4	0.26	32.13
1.4	0.27	32.64
1.4	0.28	33.12
1.4	0.29	33.57
1.4	0.3	34.
1.4	0.31	34.41
1.4	0.32	34.79
1.4	0.33	35.15
1.4	0.34	35.49
1.4	0.35	35.8
1.4	0.36	36.09
1.4	0.37	36.36
1.4	0.38	36.61
1.4	0.39	36.84
1.4	0.4	37.05
1.4	0.41	37.24
1.4	0.42	37.41
1.4	0.43	37.55
1.4	0.44	37.68
1.4	0.45	37.78
1.4	0.46	37.87
1.4	0.47	37.94
1.4	0.48	37.98
1.4	0.49	38.01
1.4	0.5	38.02
1.41	0.01	6.631
1.41	0.02	8.1
1.41	0.03	9.679
1.41	0.04	11.22
1.41	0.05	12.69
1.41	0.06	14.07
1.41	0.07	15.38
1.41	0.08	16.62
1.41	0.09	17.79
1.41	0.1	18.9
1.41	0.11	19.95
1.41	0.12	20.95
1.41	0.13	21.91
1.41	0.14	22.82
1.41	0.15	23.68
1.41	0.16	24.51
1.41	0.17	25.3
1.41	0.18	26.05
1.41	0.19	26.77
1.41	0.2	27.45
1.41	0.21	28.11
1.41	0.22	28.73
1.41	0.23	29.33
1.41	0.24	29.89
1.41	0.25	30.43
1.41	0.26	30.95
1.41	0.27	31.43
1.41	0.28	31.9
1.41	0.29	32.34
1.41	0.3	32.75
1.41	0.31	33.14
1.41	0.32	33.51
1.41	0.33	33.86
1.41	0.34	34.19
1.41	0.35	34.49
1.41	0.36	34.77
1.41	0.37	35.04
1.41	0.38	35.28
1.41	0.39	35.5
1.41	0.4	35.7
1.41	0.41	35.88
1.41	0.42	36.04
1.41	0.43	36.18
1.41	0.44	36.31
1.41	0.45	36.41
1.41	0.46	36.49
1.41	0.47	36.56
1.41	0.48	36.6
1.41	0.49	36.63
1.41	0.5	36.64
1.42	0.01	6.292
1.42	0.02	7.715
1.42	0.03	9.244
1.42	0.04	10.73
1.42	0.05	12.15
1.42	0.06	13.49
1.42	0.07	14.76
1.42	0.08	15.95
1.42	0.09	17.09
1.42	0.1	18.16
1.42	0.11	19.18
1.42	0.12	20.15
1.42	0.13	21.07
1.42	0.14	21.95
1.42	0.15	22.78
1.42	0.16	23.58
1.42	0.17	24.34
1.42	0.18	25.07
1.42	0.19	25.77
1.42	0.2	26.43
1.42	0.21	27.06
1.42	0.22	27.66
1.42	0.23	28.24
1.42	0.24	28.79
1.42	0.25	29.31
1.42	0.26	29.8
1.42	0.27	30.28
1.42	0.28	30.72
1.42	0.29	31.15
1.42	0.3	31.55
1.42	0.31	31.93
1.42	0.32	32.29
1.42	0.33	32.62
1.42	0.34	32.94
1.42	0.35	33.23
1.42	0.36	33.5
1.42	0.37	33.76
1.42	0.38	33.99
1.42	0.39	34.2
1.42	0.4	34.4
1.42	0.41	34.57
1.42	0.42	34.73
1.42	0.43	34.87
1.42	0.44	34.99
1.42	0.45	35.08
1.42	0.46	35.17
1.42	0.47	35.23
1.42	0.48	35.27
1.42	0.49	35.3
1.42	0.5	35.3
1.43	0.01	5.973
1.43	0.02	7.351
1.43	0.03	8.831
1.43	0.04	10.27
1.43	0.05	11.65
1.43	0.06	12.94
1.43	0.07	14.16
1.43	0.08	15.32
1.43	0.09	16.42
1.43	0.1	17.45
1.43	0.11	18.44
1.43	0.12	19.37
1.43	0.13	20.26
1.43	0.14	21.11
1.43	0.15	21.92
1.43	0.16	22.69
1.43	0.17	23.43
1.43	0.18	24.13
1.43	0.19	24.8
1.43	0.2	25.44
1.43	0.21	26.05
1.43	0.22	26.64
1.43	0.23	27.19
1.43	0.24	27.72
1.43	0.25	28.23
1.43	0.26	28.71
1.43	0.27	29.16
1.43	0.28	29.6
1.43	0.29	30.01
1.43	0.3	30.39
1.43	0.31	30.76
1.43	0.32	31.11
1.43	0.33	31.43
1.43	0.34	31.74
1.43	0.35	32.02
1.43	0.36	32.28
1.43	0.37	32.53
1.43	0.38	32.75
1.43	0.39	32.96
1.43	0.4	33.15
1.43	0.41	33.32
1.43	0.42	33.47
1.43	0.43	33.6
1.43	0.44	33.72
1.43	0.45	33.81
1.43	0.46	33.89
1.43	0.47	33.95
1.43	0.48	33.99
1.43	0.49	34.02
1.43	0.5	34.02
1.44	0.01	5.673
1.44	0.02	7.007
1.44	0.03	8.439
1.44	0.04	9.835
1.44	0.05	11.16
1.44	0.06	12.42
1.44	0.07	13.6
1.44	0.08	14.72
1.44	0.09	15.77
1.44	0.1	16.78
1.44	0.11	17.73
1.44	0.12	18.63
1.44	0.13	19.49
1.44	0.14	20.31
1.44	0.15	21.1
1.44	0.16	21.84
1.44	0.17	22.55
1.44	0.18	23.23
1.44	0.19	23.88
1.44	0.2	24.5
1.44	0.21	25.09
1.44	0.22	25.66
1.44	0.23	26.19
1.44	0.24	26.7
1.44	0.25	27.19
1.44	0.26	27.66
1.44	0.27	28.1
1.44	0.28	28.52
1.44	0.29	28.91
1.44	0.3	29.29
1.44	0.31	29.64
1.44	0.32	29.98
1.44	0.33	30.29
1.44	0.34	30.58
1.44	0.35	30.86
1.44	0.36	31.11
1.44	0.37	31.35
1.44	0.38	31.57
1.44	0.39	31.77
1.44	0.4	31.95
1.44	0.41	32.11
1.44	0.42	32.26
1.44	0.43	32.39
1.44	0.44	32.5
1.44	0.45	32.59
1.44	0.46	32.67
1.44	0.47	32.73
1.44	0.48	32.77
1.44	0.49	32.79
1.44	0.5	32.8
1.45	0.01	5.391
1.45	0.02	6.683
1.45	0.03	8.069
1.45	0.04	9.419
1.45	0.05	10.7
1.45	0.06	11.92
1.45	0.07	13.06
1.45	0.08	14.14
1.45	0.09	15.16
1.45	0.1	16.13
1.45	0.11	17.05
1.45	0.12	17.93
1.45	0.13	18.76
1.45	0.14	19.55
1.45	0.15	20.31
1.45	0.16	21.03
1.45	0.17	21.72
1.45	0.18	22.37
1.45	0.19	23.
1.45	0.2	23.6
1.45	0.21	24.17
1.45	0.22	24.72
1.45	0.23	25.24
1.45	0.24	25.73
1.45	0.25	26.2
1.45	0.26	26.65
1.45	0.27	27.08
1.45	0.28	27.48
1.45	0.29	27.86
1.45	0.3	28.23
1.45	0.31	28.57
1.45	0.32	28.89
1.45	0.33	29.2
1.45	0.34	29.48
1.45	0.35	29.75
1.45	0.36	29.99
1.45	0.37	30.22
1.45	0.38	30.43
1.45	0.39	30.63
1.45	0.4	30.8
1.45	0.41	30.96
1.45	0.42	31.1
1.45	0.43	31.23
1.45	0.44	31.33
1.45	0.45	31.42
1.45	0.46	31.5
1.45	0.47	31.55
1.45	0.48	31.59
1.45	0.49	31.62
1.45	0.5	31.62
1.46	0.01	5.127
1.46	0.02	6.378
1.46	0.03	7.72
1.46	0.04	9.027
1.46	0.05	10.27
1.46	0.06	11.44
1.46	0.07	12.55
1.46	0.08	13.59
1.46	0.09	14.58
1.46	0.1	15.52
1.46	0.11	16.41
1.46	0.12	17.25
1.46	0.13	18.06
1.46	0.14	18.83
1.46	0.15	19.56
1.46	0.16	20.25
1.46	0.17	20.92
1.46	0.18	21.56
1.46	0.19	22.16
1.46	0.2	22.74
1.46	0.21	23.29
1.46	0.22	23.82
1.46	0.23	24.32
1.46	0.24	24.8
1.46	0.25	25.26
1.46	0.26	25.69
1.46	0.27	26.1
1.46	0.28	26.49
1.46	0.29	26.86
1.46	0.3	27.22
1.46	0.31	27.55
1.46	0.32	27.86
1.46	0.33	28.15
1.46	0.34	28.43
1.46	0.35	28.68
1.46	0.36	28.92
1.46	0.37	29.14
1.46	0.38	29.35
1.46	0.39	29.54
1.46	0.4	29.71
1.46	0.41	29.86
1.46	0.42	30.
1.46	0.43	30.12
1.46	0.44	30.22
1.46	0.45	30.31
1.46	0.46	30.38
1.46	0.47	30.43
1.46	0.48	30.47
1.46	0.49	30.49
1.46	0.5	30.5
1.47	0.02	6.091
1.47	0.03	7.391
1.47	0.04	8.656
1.47	0.05	9.857
1.47	0.06	10.99
1.47	0.07	12.06
1.47	0.08	13.07
1.47	0.09	14.03
1.47	0.1	14.94
1.47	0.11	15.8
1.47	0.12	16.62
1.47	0.13	17.39
1.47	0.14	18.14
1.47	0.15	18.84
1.47	0.16	19.52
1.47	0.17	20.16
1.47	0.18	20.78
1.47	0.19	21.36
1.47	0.2	21.92
1.47	0.21	22.46
1.47	0.22	22.97
1.47	0.23	23.45
1.47	0.24	23.92
1.47	0.25	24.36
1.47	0.26	24.78
1.47	0.27	25.17
1.47	0.28	25.55
1.47	0.29	25.91
1.47	0.3	26.25
1.47	0.31	26.57
1.47	0.32	26.87
1.47	0.33	27.16
1.47	0.34	27.42
1.47	0.35	27.67
1.47	0.36	27.9
1.47	0.37	28.12
1.47	0.38	28.32
1.47	0.39	28.5
1.47	0.4	28.66
1.47	0.41	28.81
1.47	0.42	28.94
1.47	0.43	29.06
1.47	0.44	29.16
1.47	0.45	29.24
1.47	0.46	29.31
1.47	0.47	29.36
1.47	0.48	29.4
1.47	0.49	29.42
1.47	0.5	29.43
1.48	0.02	5.824
1.48	0.03	7.082
1.48	0.04	8.307
1.48	0.05	9.47
1.48	0.06	10.57
1.48	0.07	11.6
1.48	0.08	12.58
1.48	0.09	13.51
1.48	0.1	14.39
1.48	0.11	15.22
1.48	0.12	16.01
1.48	0.13	16.76
1.48	0.14	17.48
1.48	0.15	18.17
1.48	0.16	18.82
1.48	0.17	19.44
1.48	0.18	20.04
1.48	0.19	20.6
1.48	0.2	21.15
1.48	0.21	21.66
1.48	0.22	22.16
1.48	0.23	22.63
1.48	0.24	23.07
1.48	0.25	23.5
1.48	0.26	23.91
1.48	0.27	24.29
1.48	0.28	24.66
1.48	0.29	25.01
1.48	0.3	25.34
1.48	0.31	25.65
1.48	0.32	25.94
1.48	0.33	26.21
1.48	0.34	26.47
1.48	0.35	26.71
1.48	0.36	26.93
1.48	0.37	27.14
1.48	0.38	27.33
1.48	0.39	27.51
1.48	0.4	27.67
1.48	0.41	27.81
1.48	0.42	27.94
1.48	0.43	28.05
1.48	0.44	28.15
1.48	0.45	28.23
1.48	0.46	28.3
1.48	0.47	28.35
1.48	0.48	28.38
1.48	0.49	28.4
1.48	0.5	28.41
1.49	0.02	5.574
1.49	0.03	6.793
1.49	0.04	7.979
1.49	0.05	9.105
1.49	0.06	10.17
1.49	0.07	11.17
1.49	0.08	12.12
1.49	0.09	13.01
1.49	0.1	13.86
1.49	0.11	14.67
1.49	0.12	15.44
1.49	0.13	16.17
1.49	0.14	16.86
1.49	0.15	17.52
1.49	0.16	18.16
1.49	0.17	18.76
1.49	0.18	19.33
1.49	0.19	19.88
1.49	0.2	20.41
1.49	0.21	20.91
1.49	0.22	21.39
1.49	0.23	21.84
1.49	0.24	22.28
1.49	0.25	22.69
1.49	0.26	23.08
1.49	0.27	23.46
1.49	0.28	23.81
1.49	0.29	24.15
1.49	0.3	24.47
1.49	0.31	24.77
1.49	0.32	25.05
1.49	0.33	25.32
1.49	0.34	25.56
1.49	0.35	25.8
1.49	0.36	26.01
1.49	0.37	26.22
1.49	0.38	26.4
1.49	0.39	26.57
1.49	0.4	26.72
1.49	0.41	26.86
1.49	0.42	26.99
1.49	0.43	27.1
1.49	0.44	27.19
1.49	0.45	27.27
1.49	0.46	27.33
1.49	0.47	27.38
1.49	0.48	27.42
1.49	0.49	27.44
1.49	0.5	27.44
1.5	0.02	5.341
1.5	0.03	6.523
1.5	0.04	7.672
1.5	0.05	8.763
1.5	0.06	9.793
1.5	0.07	10.76
1.5	0.08	11.68
1.5	0.09	12.55
1.5	0.1	13.37
1.5	0.11	14.15
1.5	0.12	14.9
1.5	0.13	15.6
1.5	0.14	16.28
1.5	0.15	16.92
1.5	0.16	17.53
1.5	0.17	18.12
1.5	0.18	18.67
1.5	0.19	19.21
1.5	0.2	19.71
1.5	0.21	20.2
1.5	0.22	20.66
1.5	0.23	21.1
1.5	0.24	21.52
1.5	0.25	21.92
1.5	0.26	22.3
1.5	0.27	22.67
1.5	0.28	23.01
1.5	0.29	23.34
1.5	0.3	23.64
1.5	0.31	23.93
1.5	0.32	24.21
1.5	0.33	24.47
1.5	0.34	24.71
1.5	0.35	24.93
1.5	0.36	25.14
1.5	0.37	25.34
1.5	0.38	25.52
1.5	0.39	25.68
1.5	0.4	25.83
1.5	0.41	25.97
1.5	0.42	26.09
1.5	0.43	26.19
1.5	0.44	26.28
1.5	0.45	26.36
1.5	0.46	26.42
1.5	0.47	26.47
1.5	0.48	26.5
1.5	0.49	26.52
1.5	0.5	26.53
1.51	0.02	5.125
1.51	0.03	6.271
1.51	0.04	7.386
1.51	0.05	8.443
1.51	0.06	9.441
1.51	0.07	10.38
1.51	0.08	11.27
1.51	0.09	12.11
1.51	0.1	12.91
1.51	0.11	13.67
1.51	0.12	14.39
1.51	0.13	15.07
1.51	0.14	15.73
1.51	0.15	16.35
1.51	0.16	16.94
1.51	0.17	17.51
1.51	0.18	18.05
1.51	0.19	18.56
1.51	0.2	19.06
1.51	0.21	19.53
1.51	0.22	19.98
1.51	0.23	20.4
1.51	0.24	20.81
1.51	0.25	21.2
1.51	0.26	21.57
1.51	0.27	21.92
1.51	0.28	22.25
1.51	0.29	22.57
1.51	0.3	22.87
1.51	0.31	23.15
1.51	0.32	23.42
1.51	0.33	23.67
1.51	0.34	23.9
1.51	0.35	24.12
1.51	0.36	24.32
1.51	0.37	24.51
1.51	0.38	24.69
1.51	0.39	24.85
1.51	0.4	24.99
1.51	0.41	25.12
1.51	0.42	25.24
1.51	0.43	25.34
1.51	0.44	25.43
1.51	0.45	25.5
1.51	0.46	25.56
1.51	0.47	25.61
1.51	0.48	25.64
1.51	0.49	25.66
1.51	0.5	25.67
1.52	0.03	6.037
1.52	0.04	7.119
1.52	0.05	8.145
1.52	0.06	9.113
1.52	0.07	10.03
1.52	0.08	10.89
1.52	0.09	11.71
1.52	0.1	12.48
1.52	0.11	13.21
1.52	0.12	13.91
1.52	0.13	14.58
1.52	0.14	15.21
1.52	0.15	15.81
1.52	0.16	16.39
1.52	0.17	16.94
1.52	0.18	17.46
1.52	0.19	17.96
1.52	0.2	18.44
1.52	0.21	18.9
1.52	0.22	19.33
1.52	0.23	19.75
1.52	0.24	20.14
1.52	0.25	20.52
1.52	0.26	20.88
1.52	0.27	21.22
1.52	0.28	21.54
1.52	0.29	21.85
1.52	0.3	22.14
1.52	0.31	22.41
1.52	0.32	22.67
1.52	0.33	22.91
1.52	0.34	23.14
1.52	0.35	23.35
1.52	0.36	23.55
1.52	0.37	23.73
1.52	0.38	23.9
1.52	0.39	24.06
1.52	0.4	24.2
1.52	0.41	24.32
1.52	0.42	24.44
1.52	0.43	24.54
1.52	0.44	24.62
1.52	0.45	24.69
1.52	0.46	24.75
1.52	0.47	24.8
1.52	0.48	24.83
1.52	0.49	24.85
1.52	0.5	24.85
1.53	0.03	5.821
1.53	0.04	6.87
1.53	0.05	7.867
1.53	0.06	8.807
1.53	0.07	9.693
1.53	0.08	10.53
1.53	0.09	11.32
1.53	0.1	12.07
1.53	0.11	12.79
1.53	0.12	13.47
1.53	0.13	14.11
1.53	0.14	14.73
1.53	0.15	15.31
1.53	0.16	15.87
1.53	0.17	16.4
1.53	0.18	16.91
1.53	0.19	17.4
1.53	0.2	17.86
1.53	0.21	18.31
1.53	0.22	18.73
1.53	0.23	19.13
1.53	0.24	19.52
1.53	0.25	19.88
1.53	0.26	20.23
1.53	0.27	20.56
1.53	0.28	20.87
1.53	0.29	21.17
1.53	0.3	21.45
1.53	0.31	21.72
1.53	0.32	21.97
1.53	0.33	22.21
1.53	0.34	22.43
1.53	0.35	22.63
1.53	0.36	22.82
1.53	0.37	23.
1.53	0.38	23.17
1.53	0.39	23.32
1.53	0.4	23.45
1.53	0.41	23.58
1.53	0.42	23.69
1.53	0.43	23.78
1.53	0.44	23.87
1.53	0.45	23.94
1.53	0.46	23.99
1.53	0.47	24.04
1.53	0.48	24.07
1.53	0.49	24.09
1.53	0.5	24.09
1.54	0.03	5.621
1.54	0.04	6.641
1.54	0.05	7.609
1.54	0.06	8.522
1.54	0.07	9.384
1.54	0.08	10.2
1.54	0.09	10.97
1.54	0.1	11.7
1.54	0.11	12.39
1.54	0.12	13.05
1.54	0.13	13.68
1.54	0.14	14.27
1.54	0.15	14.84
1.54	0.16	15.39
1.54	0.17	15.9
1.54	0.18	16.4
1.54	0.19	16.87
1.54	0.2	17.32
1.54	0.21	17.75
1.54	0.22	18.16
1.54	0.23	18.56
1.54	0.24	18.93
1.54	0.25	19.28
1.54	0.26	19.62
1.54	0.27	19.94
1.54	0.28	20.25
1.54	0.29	20.54
1.54	0.3	20.81
1.54	0.31	21.07
1.54	0.32	21.31
1.54	0.33	21.54
1.54	0.34	21.76
1.54	0.35	21.96
1.54	0.36	22.14
1.54	0.37	22.32
1.54	0.38	22.48
1.54	0.39	22.62
1.54	0.4	22.76
1.54	0.41	22.88
1.54	0.42	22.98
1.54	0.43	23.08
1.54	0.44	23.16
1.54	0.45	23.22
1.54	0.46	23.28
1.54	0.47	23.32
1.54	0.48	23.35
1.54	0.49	23.37
1.54	0.5	23.38
1.55	0.03	5.436
1.55	0.04	6.428
1.55	0.05	7.37
1.55	0.06	8.258
1.55	0.07	9.096
1.55	0.08	9.888
1.55	0.09	10.64
1.55	0.1	11.35
1.55	0.11	12.02
1.55	0.12	12.66
1.55	0.13	13.27
1.55	0.14	13.85
1.55	0.15	14.41
1.55	0.16	14.93
1.55	0.17	15.44
1.55	0.18	15.92
1.55	0.19	16.38
1.55	0.2	16.82
1.55	0.21	17.24
1.55	0.22	17.64
1.55	0.23	18.02
1.55	0.24	18.38
1.55	0.25	18.73
1.55	0.26	19.06
1.55	0.27	19.37
1.55	0.28	19.67
1.55	0.29	19.95
1.55	0.3	20.21
1.55	0.31	20.46
1.55	0.32	20.7
1.55	0.33	20.92
1.55	0.34	21.13
1.55	0.35	21.33
1.55	0.36	21.51
1.55	0.37	21.68
1.55	0.38	21.83
1.55	0.39	21.97
1.55	0.4	22.1
1.55	0.41	22.22
1.55	0.42	22.32
1.55	0.43	22.42
1.55	0.44	22.49
1.55	0.45	22.56
1.55	0.46	22.61
1.55	0.47	22.66
1.55	0.48	22.69
1.55	0.49	22.7
1.55	0.5	22.71
1.56	0.03	5.266
1.56	0.04	6.233
1.56	0.05	7.149
1.56	0.06	8.014
1.56	0.07	8.83
1.56	0.08	9.601
1.56	0.09	10.33
1.56	0.1	11.02
1.56	0.11	11.68
1.56	0.12	12.3
1.56	0.13	12.9
1.56	0.14	13.46
1.56	0.15	14.
1.56	0.16	14.51
1.56	0.17	15.01
1.56	0.18	15.47
1.56	0.19	15.92
1.56	0.2	16.35
1.56	0.21	16.76
1.56	0.22	17.15
1.56	0.23	17.52
1.56	0.24	17.87
1.56	0.25	18.21
1.56	0.26	18.53
1.56	0.27	18.83
1.56	0.28	19.12
1.56	0.29	19.4
1.56	0.3	19.66
1.56	0.31	19.9
1.56	0.32	20.13
1.56	0.33	20.35
1.56	0.34	20.55
1.56	0.35	20.74
1.56	0.36	20.92
1.56	0.37	21.08
1.56	0.38	21.23
1.56	0.39	21.37
1.56	0.4	21.5
1.56	0.41	21.61
1.56	0.42	21.71
1.56	0.43	21.8
1.56	0.44	21.88
1.56	0.45	21.94
1.56	0.46	21.99
1.56	0.47	22.03
1.56	0.48	22.06
1.56	0.49	22.08
1.56	0.5	22.09
1.57	0.03	5.111
1.57	0.04	6.053
1.57	0.05	6.946
1.57	0.06	7.789
1.57	0.07	8.584
1.57	0.08	9.336
1.57	0.09	10.05
1.57	0.1	10.72
1.57	0.11	11.36
1.57	0.12	11.97
1.57	0.13	12.55
1.57	0.14	13.1
1.57	0.15	13.62
1.57	0.16	14.13
1.57	0.17	14.6
1.57	0.18	15.06
1.57	0.19	15.5
1.57	0.2	15.91
1.57	0.21	16.31
1.57	0.22	16.69
1.57	0.23	17.05
1.57	0.24	17.4
1.57	0.25	17.73
1.57	0.26	18.04
1.57	0.27	18.33
1.57	0.28	18.62
1.57	0.29	18.88
1.57	0.3	19.14
1.57	0.31	19.37
1.57	0.32	19.6
1.57	0.33	19.81
1.57	0.34	20.01
1.57	0.35	20.19
1.57	0.36	20.37
1.57	0.37	20.53
1.57	0.38	20.67
1.57	0.39	20.81
1.57	0.4	20.93
1.57	0.41	21.04
1.57	0.42	21.14
1.57	0.43	21.23
1.57	0.44	21.3
1.57	0.45	21.36
1.57	0.46	21.42
1.57	0.47	21.46
1.57	0.48	21.48
1.57	0.49	21.5
1.57	0.5	21.51
1.58	0.04	5.887
1.58	0.05	6.759
1.58	0.06	7.582
1.58	0.07	8.358
1.58	0.08	9.091
1.58	0.09	9.784
1.58	0.1	10.44
1.58	0.11	11.07
1.58	0.12	11.66
1.58	0.13	12.22
1.58	0.14	12.76
1.58	0.15	13.27
1.58	0.16	13.76
1.58	0.17	14.23
1.58	0.18	14.68
1.58	0.19	15.1
1.58	0.2	15.51
1.58	0.21	15.9
1.58	0.22	16.27
1.58	0.23	16.62
1.58	0.24	16.96
1.58	0.25	17.28
1.58	0.26	17.58
1.58	0.27	17.87
1.58	0.28	18.15
1.58	0.29	18.41
1.58	0.3	18.65
1.58	0.31	18.89
1.58	0.32	19.11
1.58	0.33	19.31
1.58	0.34	19.51
1.58	0.35	19.69
1.58	0.36	19.86
1.58	0.37	20.01
1.58	0.38	20.15
1.58	0.39	20.29
1.58	0.4	20.41
1.58	0.41	20.51
1.58	0.42	20.61
1.58	0.43	20.69
1.58	0.44	20.77
1.58	0.45	20.83
1.58	0.46	20.88
1.58	0.47	20.92
1.58	0.48	20.95
1.58	0.49	20.96
1.58	0.5	20.97
1.59	0.04	5.735
1.59	0.05	6.587
1.59	0.06	7.391
1.59	0.07	8.148
1.59	0.08	8.864
1.59	0.09	9.542
1.59	0.1	10.18
1.59	0.11	10.79
1.59	0.12	11.37
1.59	0.13	11.92
1.59	0.14	12.45
1.59	0.15	12.95
1.59	0.16	13.43
1.59	0.17	13.89
1.59	0.18	14.32
1.59	0.19	14.74
1.59	0.2	15.13
1.59	0.21	15.51
1.59	0.22	15.87
1.59	0.23	16.22
1.59	0.24	16.55
1.59	0.25	16.86
1.59	0.26	17.16
1.59	0.27	17.44
1.59	0.28	17.71
1.59	0.29	17.97
1.59	0.3	18.21
1.59	0.31	18.43
1.59	0.32	18.65
1.59	0.33	18.85
1.59	0.34	19.04
1.59	0.35	19.22
1.59	0.36	19.38
1.59	0.37	19.53
1.59	0.38	19.67
1.59	0.39	19.8
1.59	0.4	19.92
1.59	0.41	20.02
1.59	0.42	20.12
1.59	0.43	20.2
1.59	0.44	20.27
1.59	0.45	20.33
1.59	0.46	20.38
1.59	0.47	20.42
1.59	0.48	20.44
1.59	0.49	20.46
1.59	0.5	20.46
1.6	0.04	5.596
1.6	0.05	6.429
1.6	0.06	7.214
1.6	0.07	7.956
1.6	0.08	8.655
1.6	0.09	9.318
1.6	0.1	9.946
1.6	0.11	10.54
1.6	0.12	11.11
1.6	0.13	11.65
1.6	0.14	12.16
1.6	0.15	12.65
1.6	0.16	13.12
1.6	0.17	13.57
1.6	0.18	13.99
1.6	0.19	14.4
1.6	0.2	14.79
1.6	0.21	15.16
1.6	0.22	15.51
1.6	0.23	15.85
1.6	0.24	16.17
1.6	0.25	16.47
1.6	0.26	16.77
1.6	0.27	17.04
1.6	0.28	17.31
1.6	0.29	17.55
1.6	0.3	17.79
1.6	0.31	18.01
1.6	0.32	18.22
1.6	0.33	18.42
1.6	0.34	18.6
1.6	0.35	18.78
1.6	0.36	18.94
1.6	0.37	19.09
1.6	0.38	19.22
1.6	0.39	19.35
1.6	0.4	19.46
1.6	0.41	19.57
1.6	0.42	19.66
1.6	0.43	19.74
1.6	0.44	19.81
1.6	0.45	19.87
1.6	0.46	19.92
1.6	0.47	19.95
1.6	0.48	19.98
1.6	0.49	19.99
1.6	0.5	20.
1.61	0.04	5.37
1.61	0.05	6.174
1.61	0.06	6.932
1.61	0.07	7.648
1.61	0.08	8.323
1.61	0.09	8.963
1.61	0.1	9.569
1.61	0.11	10.14
1.61	0.12	10.69
1.61	0.13	11.21
1.61	0.14	11.71
1.61	0.15	12.18
1.61	0.16	12.63
1.61	0.17	13.06
1.61	0.18	13.48
1.61	0.19	13.87
1.61	0.2	14.24
1.61	0.21	14.6
1.61	0.22	14.94
1.61	0.23	15.27
1.61	0.24	15.58
1.61	0.25	15.87
1.61	0.26	16.16
1.61	0.27	16.42
1.61	0.28	16.68
1.61	0.29	16.92
1.61	0.3	17.15
1.61	0.31	17.36
1.61	0.32	17.56
1.61	0.33	17.75
1.61	0.34	17.93
1.61	0.35	18.1
1.61	0.36	18.25
1.61	0.37	18.4
1.61	0.38	18.53
1.61	0.39	18.65
1.61	0.4	18.76
1.61	0.41	18.86
1.61	0.42	18.95
1.61	0.43	19.03
1.61	0.44	19.1
1.61	0.45	19.15
1.61	0.46	19.2
1.61	0.47	19.23
1.61	0.48	19.26
1.61	0.49	19.27
1.61	0.5	19.28
1.62	0.04	5.15
1.62	0.05	5.926
1.62	0.06	6.658
1.62	0.07	7.349
1.62	0.08	8.001
1.62	0.09	8.618
1.62	0.1	9.203
1.62	0.11	9.759
1.62	0.12	10.29
1.62	0.13	10.79
1.62	0.14	11.27
1.62	0.15	11.73
1.62	0.16	12.16
1.62	0.17	12.58
1.62	0.18	12.97
1.62	0.19	13.35
1.62	0.2	13.72
1.62	0.21	14.06
1.62	0.22	14.39
1.62	0.23	14.71
1.62	0.24	15.01
1.62	0.25	15.29
1.62	0.26	15.56
1.62	0.27	15.82
1.62	0.28	16.07
1.62	0.29	16.3
1.62	0.3	16.52
1.62	0.31	16.72
1.62	0.32	16.92
1.62	0.33	17.1
1.62	0.34	17.28
1.62	0.35	17.44
1.62	0.36	17.59
1.62	0.37	17.73
1.62	0.38	17.85
1.62	0.39	17.97
1.62	0.4	18.08
1.62	0.41	18.17
1.62	0.42	18.26
1.62	0.43	18.34
1.62	0.44	18.4
1.62	0.45	18.46
1.62	0.46	18.5
1.62	0.47	18.54
1.62	0.48	18.56
1.62	0.49	18.57
1.62	0.5	18.58
1.63	0.05	5.687
1.63	0.06	6.393
1.63	0.07	7.059
1.63	0.08	7.688
1.63	0.09	8.283
1.63	0.1	8.848
1.63	0.11	9.384
1.63	0.12	9.894
1.63	0.13	10.38
1.63	0.14	10.84
1.63	0.15	11.28
1.63	0.16	11.7
1.63	0.17	12.1
1.63	0.18	12.49
1.63	0.19	12.85
1.63	0.2	13.2
1.63	0.21	13.54
1.63	0.22	13.85
1.63	0.23	14.16
1.63	0.24	14.45
1.63	0.25	14.72
1.63	0.26	14.98
1.63	0.27	15.23
1.63	0.28	15.47
1.63	0.29	15.69
1.63	0.3	15.91
1.63	0.31	16.11
1.63	0.32	16.3
1.63	0.33	16.47
1.63	0.34	16.64
1.63	0.35	16.79
1.63	0.36	16.94
1.63	0.37	17.07
1.63	0.38	17.2
1.63	0.39	17.31
1.63	0.4	17.41
1.63	0.41	17.51
1.63	0.42	17.59
1.63	0.43	17.66
1.63	0.44	17.72
1.63	0.45	17.78
1.63	0.46	17.82
1.63	0.47	17.85
1.63	0.48	17.88
1.63	0.49	17.89
1.63	0.5	17.9
1.64	0.05	5.455
1.64	0.06	6.136
1.64	0.07	6.778
1.64	0.08	7.385
1.64	0.09	7.959
1.64	0.1	8.503
1.64	0.11	9.02
1.64	0.12	9.512
1.64	0.13	9.979
1.64	0.14	10.43
1.64	0.15	10.85
1.64	0.16	11.26
1.64	0.17	11.64
1.64	0.18	12.01
1.64	0.19	12.37
1.64	0.2	12.7
1.64	0.21	13.02
1.64	0.22	13.33
1.64	0.23	13.62
1.64	0.24	13.9
1.64	0.25	14.17
1.64	0.26	14.42
1.64	0.27	14.66
1.64	0.28	14.89
1.64	0.29	15.11
1.64	0.3	15.31
1.64	0.31	15.5
1.64	0.32	15.69
1.64	0.33	15.86
1.64	0.34	16.02
1.64	0.35	16.17
1.64	0.36	16.31
1.64	0.37	16.44
1.64	0.38	16.56
1.64	0.39	16.67
1.64	0.4	16.77
1.64	0.41	16.86
1.64	0.42	16.94
1.64	0.43	17.01
1.64	0.44	17.07
1.64	0.45	17.12
1.64	0.46	17.16
1.64	0.47	17.19
1.64	0.48	17.21
1.64	0.49	17.23
1.64	0.5	17.23
1.65	0.05	5.231
1.65	0.06	5.887
1.65	0.07	6.506
1.65	0.08	7.091
1.65	0.09	7.644
1.65	0.1	8.169
1.65	0.11	8.667
1.65	0.12	9.141
1.65	0.13	9.592
1.65	0.14	10.02
1.65	0.15	10.43
1.65	0.16	10.82
1.65	0.17	11.2
1.65	0.18	11.55
1.65	0.19	11.89
1.65	0.2	12.22
1.65	0.21	12.53
1.65	0.22	12.82
1.65	0.23	13.11
1.65	0.24	13.38
1.65	0.25	13.63
1.65	0.26	13.88
1.65	0.27	14.11
1.65	0.28	14.33
1.65	0.29	14.54
1.65	0.3	14.73
1.65	0.31	14.92
1.65	0.32	15.1
1.65	0.33	15.26
1.65	0.34	15.42
1.65	0.35	15.56
1.65	0.36	15.7
1.65	0.37	15.82
1.65	0.38	15.94
1.65	0.39	16.04
1.65	0.4	16.14
1.65	0.41	16.22
1.65	0.42	16.3
1.65	0.43	16.37
1.65	0.44	16.43
1.65	0.45	16.48
1.65	0.46	16.52
1.65	0.47	16.55
1.65	0.48	16.57
1.65	0.49	16.58
1.65	0.5	16.59
1.66	0.05	5.015
1.66	0.06	5.647
1.66	0.07	6.243
1.66	0.08	6.807
1.66	0.09	7.34
1.66	0.1	7.846
1.66	0.11	8.326
1.66	0.12	8.782
1.66	0.13	9.217
1.66	0.14	9.631
1.66	0.15	10.03
1.66	0.16	10.4
1.66	0.17	10.76
1.66	0.18	11.11
1.66	0.19	11.44
1.66	0.2	11.75
1.66	0.21	12.05
1.66	0.22	12.33
1.66	0.23	12.6
1.66	0.24	12.86
1.66	0.25	13.11
1.66	0.26	13.35
1.66	0.27	13.57
1.66	0.28	13.78
1.66	0.29	13.98
1.66	0.3	14.17
1.66	0.31	14.35
1.66	0.32	14.52
1.66	0.33	14.68
1.66	0.34	14.83
1.66	0.35	14.97
1.66	0.36	15.1
1.66	0.37	15.22
1.66	0.38	15.33
1.66	0.39	15.43
1.66	0.4	15.53
1.66	0.41	15.61
1.66	0.42	15.68
1.66	0.43	15.75
1.66	0.44	15.81
1.66	0.45	15.85
1.66	0.46	15.89
1.66	0.47	15.92
1.66	0.48	15.94
1.66	0.49	15.96
1.66	0.5	15.96
1.67	0.06	5.415
1.67	0.07	5.99
1.67	0.08	6.532
1.67	0.09	7.046
1.67	0.1	7.533
1.67	0.11	7.995
1.67	0.12	8.435
1.67	0.13	8.854
1.67	0.14	9.253
1.67	0.15	9.634
1.67	0.16	9.997
1.67	0.17	10.34
1.67	0.18	10.68
1.67	0.19	10.99
1.67	0.2	11.29
1.67	0.21	11.58
1.67	0.22	11.86
1.67	0.23	12.12
1.67	0.24	12.37
1.67	0.25	12.61
1.67	0.26	12.83
1.67	0.27	13.05
1.67	0.28	13.25
1.67	0.29	13.45
1.67	0.3	13.63
1.67	0.31	13.8
1.67	0.32	13.97
1.67	0.33	14.12
1.67	0.34	14.26
1.67	0.35	14.4
1.67	0.36	14.52
1.67	0.37	14.64
1.67	0.38	14.75
1.67	0.39	14.84
1.67	0.4	14.93
1.67	0.41	15.01
1.67	0.42	15.09
1.67	0.43	15.15
1.67	0.44	15.2
1.67	0.45	15.25
1.67	0.46	15.29
1.67	0.47	15.32
1.67	0.48	15.34
1.67	0.49	15.35
1.67	0.5	15.35
1.68	0.06	5.192
1.68	0.07	5.745
1.68	0.08	6.267
1.68	0.09	6.762
1.68	0.1	7.231
1.68	0.11	7.676
1.68	0.12	8.1
1.68	0.13	8.503
1.68	0.14	8.888
1.68	0.15	9.254
1.68	0.16	9.604
1.68	0.17	9.938
1.68	0.18	10.26
1.68	0.19	10.56
1.68	0.2	10.85
1.68	0.21	11.13
1.68	0.22	11.4
1.68	0.23	11.65
1.68	0.24	11.89
1.68	0.25	12.12
1.68	0.26	12.34
1.68	0.27	12.54
1.68	0.28	12.74
1.68	0.29	12.93
1.68	0.3	13.1
1.68	0.31	13.27
1.68	0.32	13.43
1.68	0.33	13.58
1.68	0.34	13.72
1.68	0.35	13.85
1.68	0.36	13.97
1.68	0.37	14.08
1.68	0.38	14.18
1.68	0.39	14.27
1.68	0.4	14.36
1.68	0.41	14.44
1.68	0.42	14.51
1.68	0.43	14.57
1.68	0.44	14.62
1.68	0.45	14.66
1.68	0.46	14.7
1.68	0.47	14.73
1.68	0.48	14.75
1.68	0.49	14.76
1.68	0.5	14.76
1.69	0.07	5.509
1.69	0.08	6.012
1.69	0.09	6.488
1.69	0.1	6.94
1.69	0.11	7.368
1.69	0.12	7.776
1.69	0.13	8.165
1.69	0.14	8.535
1.69	0.15	8.888
1.69	0.16	9.225
1.69	0.17	9.547
1.69	0.18	9.854
1.69	0.19	10.15
1.69	0.2	10.43
1.69	0.21	10.69
1.69	0.22	10.95
1.69	0.23	11.19
1.69	0.24	11.43
1.69	0.25	11.65
1.69	0.26	11.86
1.69	0.27	12.06
1.69	0.28	12.25
1.69	0.29	12.43
1.69	0.3	12.6
1.69	0.31	12.76
1.69	0.32	12.91
1.69	0.33	13.05
1.69	0.34	13.19
1.69	0.35	13.31
1.69	0.36	13.43
1.69	0.37	13.53
1.69	0.38	13.63
1.69	0.39	13.72
1.69	0.4	13.81
1.69	0.41	13.88
1.69	0.42	13.95
1.69	0.43	14.01
1.69	0.44	14.06
1.69	0.45	14.1
1.69	0.46	14.13
1.69	0.47	14.16
1.69	0.48	14.18
1.69	0.49	14.19
1.69	0.5	14.19
1.7	0.07	5.283
1.7	0.08	5.766
1.7	0.09	6.225
1.7	0.1	6.659
1.7	0.11	7.072
1.7	0.12	7.465
1.7	0.13	7.839
1.7	0.14	8.195
1.7	0.15	8.535
1.7	0.16	8.859
1.7	0.17	9.169
1.7	0.18	9.465
1.7	0.19	9.747
1.7	0.2	10.02
1.7	0.21	10.27
1.7	0.22	10.52
1.7	0.23	10.75
1.7	0.24	10.98
1.7	0.25	11.19
1.7	0.26	11.39
1.7	0.27	11.59
1.7	0.28	11.77
1.7	0.29	11.94
1.7	0.3	12.11
1.7	0.31	12.26
1.7	0.32	12.41
1.7	0.33	12.54
1.7	0.34	12.67
1.7	0.35	12.79
1.7	0.36	12.91
1.7	0.37	13.01
1.7	0.38	13.1
1.7	0.39	13.19
1.7	0.4	13.27
1.7	0.41	13.34
1.7	0.42	13.41
1.7	0.43	13.46
1.7	0.44	13.51
1.7	0.45	13.55
1.7	0.46	13.59
1.7	0.47	13.61
1.7	0.48	13.63
1.7	0.49	13.64
1.7	0.5	13.65
1.71	0.07	5.065
1.71	0.08	5.531
1.71	0.09	5.971
1.71	0.1	6.39
1.71	0.11	6.787
1.71	0.12	7.165
1.71	0.13	7.525
1.71	0.14	7.868
1.71	0.15	8.195
1.71	0.16	8.507
1.71	0.17	8.806
1.71	0.18	9.09
1.71	0.19	9.362
1.71	0.2	9.622
1.71	0.21	9.87
1.71	0.22	10.11
1.71	0.23	10.33
1.71	0.24	10.55
1.71	0.25	10.75
1.71	0.26	10.95
1.71	0.27	11.13
1.71	0.28	11.31
1.71	0.29	11.48
1.71	0.3	11.63
1.71	0.31	11.78
1.71	0.32	11.92
1.71	0.33	12.06
1.71	0.34	12.18
1.71	0.35	12.3
1.71	0.36	12.4
1.71	0.37	12.5
1.71	0.38	12.59
1.71	0.39	12.68
1.71	0.4	12.76
1.71	0.41	12.83
1.71	0.42	12.89
1.71	0.43	12.94
1.71	0.44	12.99
1.71	0.45	13.03
1.71	0.46	13.06
1.71	0.47	13.08
1.71	0.48	13.1
1.71	0.49	13.11
1.71	0.5	13.12
1.72	0.08	5.304
1.72	0.09	5.729
1.72	0.1	6.131
1.72	0.11	6.513
1.72	0.12	6.877
1.72	0.13	7.223
1.72	0.14	7.554
1.72	0.15	7.869
1.72	0.16	8.169
1.72	0.17	8.456
1.72	0.18	8.73
1.72	0.19	8.992
1.72	0.2	9.242
1.72	0.21	9.481
1.72	0.22	9.709
1.72	0.23	9.926
1.72	0.24	10.13
1.72	0.25	10.33
1.72	0.26	10.52
1.72	0.27	10.7
1.72	0.28	10.87
1.72	0.29	11.03
1.72	0.3	11.18
1.72	0.31	11.32
1.72	0.32	11.46
1.72	0.33	11.59
1.72	0.34	11.7
1.72	0.35	11.82
1.72	0.36	11.92
1.72	0.37	12.02
1.72	0.38	12.1
1.72	0.39	12.19
1.72	0.4	12.26
1.72	0.41	12.33
1.72	0.42	12.39
1.72	0.43	12.44
1.72	0.44	12.48
1.72	0.45	12.52
1.72	0.46	12.55
1.72	0.47	12.58
1.72	0.48	12.59
1.72	0.49	12.6
1.72	0.5	12.61
1.73	0.08	5.088
1.73	0.09	5.496
1.73	0.1	5.883
1.73	0.11	6.251
1.73	0.12	6.601
1.73	0.13	6.935
1.73	0.14	7.252
1.73	0.15	7.555
1.73	0.16	7.845
1.73	0.17	8.121
1.73	0.18	8.385
1.73	0.19	8.637
1.73	0.2	8.878
1.73	0.21	9.107
1.73	0.22	9.327
1.73	0.23	9.536
1.73	0.24	9.735
1.73	0.25	9.925
1.73	0.26	10.11
1.73	0.27	10.28
1.73	0.28	10.44
1.73	0.29	10.6
1.73	0.3	10.74
1.73	0.31	10.88
1.73	0.32	11.01
1.73	0.33	11.13
1.73	0.34	11.25
1.73	0.35	11.36
1.73	0.36	11.46
1.73	0.37	11.55
1.73	0.38	11.63
1.73	0.39	11.71
1.73	0.4	11.78
1.73	0.41	11.85
1.73	0.42	11.9
1.73	0.43	11.95
1.73	0.44	12.
1.73	0.45	12.03
1.73	0.46	12.06
1.73	0.47	12.09
1.73	0.48	12.1
1.73	0.49	12.11
1.73	0.5	12.12
1.74	0.09	5.274
1.74	0.1	5.646
1.74	0.11	6.
1.74	0.12	6.337
1.74	0.13	6.658
1.74	0.14	6.964
1.74	0.15	7.256
1.74	0.16	7.534
1.74	0.17	7.8
1.74	0.18	8.054
1.74	0.19	8.297
1.74	0.2	8.529
1.74	0.21	8.75
1.74	0.22	8.961
1.74	0.23	9.162
1.74	0.24	9.354
1.74	0.25	9.537
1.74	0.26	9.711
1.74	0.27	9.877
1.74	0.28	10.03
1.74	0.29	10.18
1.74	0.3	10.32
1.74	0.31	10.46
1.74	0.32	10.58
1.74	0.33	10.7
1.74	0.34	10.81
1.74	0.35	10.91
1.74	0.36	11.01
1.74	0.37	11.1
1.74	0.38	11.18
1.74	0.39	11.26
1.74	0.4	11.33
1.74	0.41	11.39
1.74	0.42	11.44
1.74	0.43	11.49
1.74	0.44	11.53
1.74	0.45	11.57
1.74	0.46	11.6
1.74	0.47	11.62
1.74	0.48	11.64
1.74	0.49	11.65
1.74	0.5	11.65
1.75	0.09	5.062
1.75	0.1	5.42
1.75	0.11	5.761
1.75	0.12	6.085
1.75	0.13	6.394
1.75	0.14	6.689
1.75	0.15	6.97
1.75	0.16	7.238
1.75	0.17	7.494
1.75	0.18	7.738
1.75	0.19	7.972
1.75	0.2	8.195
1.75	0.21	8.408
1.75	0.22	8.611
1.75	0.23	8.805
1.75	0.24	8.99
1.75	0.25	9.166
1.75	0.26	9.334
1.75	0.27	9.493
1.75	0.28	9.645
1.75	0.29	9.788
1.75	0.3	9.924
1.75	0.31	10.05
1.75	0.32	10.17
1.75	0.33	10.29
1.75	0.34	10.39
1.75	0.35	10.49
1.75	0.36	10.59
1.75	0.37	10.67
1.75	0.38	10.75
1.75	0.39	10.82
1.75	0.4	10.89
1.75	0.41	10.95
1.75	0.42	11.
1.75	0.43	11.05
1.75	0.44	11.09
1.75	0.45	11.12
1.75	0.46	11.15
1.75	0.47	11.17
1.75	0.48	11.19
1.75	0.49	11.2
1.75	0.5	11.2
1.76	0.1	5.205
1.76	0.11	5.533
1.76	0.12	5.845
1.76	0.13	6.143
1.76	0.14	6.426
1.76	0.15	6.697
1.76	0.16	6.955
1.76	0.17	7.202
1.76	0.18	7.437
1.76	0.19	7.662
1.76	0.2	7.877
1.76	0.21	8.082
1.76	0.22	8.278
1.76	0.23	8.465
1.76	0.24	8.643
1.76	0.25	8.812
1.76	0.26	8.974
1.76	0.27	9.127
1.76	0.28	9.273
1.76	0.29	9.411
1.76	0.3	9.542
1.76	0.31	9.666
1.76	0.32	9.782
1.76	0.33	9.892
1.76	0.34	9.994
1.76	0.35	10.09
1.76	0.36	10.18
1.76	0.37	10.26
1.76	0.38	10.34
1.76	0.39	10.41
1.76	0.4	10.47
1.76	0.41	10.53
1.76	0.42	10.58
1.76	0.43	10.63
1.76	0.44	10.66
1.76	0.45	10.7
1.76	0.46	10.72
1.76	0.47	10.74
1.76	0.48	10.76
1.76	0.49	10.77
1.76	0.5	10.77
1.77	0.1	5.001
1.77	0.11	5.317
1.77	0.12	5.617
1.77	0.13	5.904
1.77	0.14	6.177
1.77	0.15	6.437
1.77	0.16	6.686
1.77	0.17	6.924
1.77	0.18	7.15
1.77	0.19	7.367
1.77	0.2	7.574
1.77	0.21	7.772
1.77	0.22	7.96
1.77	0.23	8.14
1.77	0.24	8.312
1.77	0.25	8.475
1.77	0.26	8.631
1.77	0.27	8.779
1.77	0.28	8.919
1.77	0.29	9.052
1.77	0.3	9.179
1.77	0.31	9.298
1.77	0.32	9.41
1.77	0.33	9.515
1.77	0.34	9.614
1.77	0.35	9.707
1.77	0.36	9.793
1.77	0.37	9.873
1.77	0.38	9.946
1.77	0.39	10.01
1.77	0.4	10.07
1.77	0.41	10.13
1.77	0.42	10.18
1.77	0.43	10.22
1.77	0.44	10.26
1.77	0.45	10.29
1.77	0.46	10.32
1.77	0.47	10.34
1.77	0.48	10.35
1.77	0.49	10.36
1.77	0.5	10.36
1.78	0.11	5.111
1.78	0.12	5.401
1.78	0.13	5.677
1.78	0.14	5.94
1.78	0.15	6.191
1.78	0.16	6.431
1.78	0.17	6.66
1.78	0.18	6.878
1.78	0.19	7.087
1.78	0.2	7.287
1.78	0.21	7.477
1.78	0.22	7.659
1.78	0.23	7.832
1.78	0.24	7.998
1.78	0.25	8.155
1.78	0.26	8.305
1.78	0.27	8.448
1.78	0.28	8.583
1.78	0.29	8.712
1.78	0.3	8.833
1.78	0.31	8.948
1.78	0.32	9.056
1.78	0.33	9.158
1.78	0.34	9.253
1.78	0.35	9.342
1.78	0.36	9.425
1.78	0.37	9.502
1.78	0.38	9.573
1.78	0.39	9.638
1.78	0.4	9.697
1.78	0.41	9.75
1.78	0.42	9.798
1.78	0.43	9.84
1.78	0.44	9.876
1.78	0.45	9.906
1.78	0.46	9.931
1.78	0.47	9.95
1.78	0.48	9.964
1.78	0.49	9.972
1.78	0.5	9.974
1.79	0.12	5.196
1.79	0.13	5.462
1.79	0.14	5.716
1.79	0.15	5.958
1.79	0.16	6.189
1.79	0.17	6.41
1.79	0.18	6.621
1.79	0.19	6.822
1.79	0.2	7.014
1.79	0.21	7.198
1.79	0.22	7.373
1.79	0.23	7.541
1.79	0.24	7.7
1.79	0.25	7.852
1.79	0.26	7.997
1.79	0.27	8.134
1.79	0.28	8.265
1.79	0.29	8.389
1.79	0.3	8.506
1.79	0.31	8.616
1.79	0.32	8.721
1.79	0.33	8.819
1.79	0.34	8.911
1.79	0.35	8.997
1.79	0.36	9.077
1.79	0.37	9.151
1.79	0.38	9.219
1.79	0.39	9.282
1.79	0.4	9.339
1.79	0.41	9.39
1.79	0.42	9.436
1.79	0.43	9.476
1.79	0.44	9.511
1.79	0.45	9.541
1.79	0.46	9.565
1.79	0.47	9.583
1.79	0.48	9.596
1.79	0.49	9.604
1.79	0.5	9.606
1.8	0.12	5.003
1.8	0.13	5.259
1.8	0.14	5.504
1.8	0.15	5.738
1.8	0.16	5.961
1.8	0.17	6.174
1.8	0.18	6.377
1.8	0.19	6.571
1.8	0.2	6.757
1.8	0.21	6.934
1.8	0.22	7.103
1.8	0.23	7.265
1.8	0.24	7.419
1.8	0.25	7.565
1.8	0.26	7.705
1.8	0.27	7.837
1.8	0.28	7.963
1.8	0.29	8.083
1.8	0.3	8.196
1.8	0.31	8.303
1.8	0.32	8.404
1.8	0.33	8.498
1.8	0.34	8.587
1.8	0.35	8.67
1.8	0.36	8.747
1.8	0.37	8.819
1.8	0.38	8.885
1.8	0.39	8.945
1.8	0.4	9.
1.8	0.41	9.05
1.8	0.42	9.094
1.8	0.43	9.133
1.8	0.44	9.166
1.8	0.45	9.195
1.8	0.46	9.218
1.8	0.47	9.236
1.8	0.48	9.249
1.8	0.49	9.256
1.8	0.5	9.258
1.81	0.13	5.068
1.81	0.14	5.304
1.81	0.15	5.53
1.81	0.16	5.745
1.81	0.17	5.951
1.81	0.18	6.147
1.81	0.19	6.335
1.81	0.2	6.514
1.81	0.21	6.685
1.81	0.22	6.848
1.81	0.23	7.004
1.81	0.24	7.153
1.81	0.25	7.295
1.81	0.26	7.429
1.81	0.27	7.557
1.81	0.28	7.679
1.81	0.29	7.794
1.81	0.3	7.904
1.81	0.31	8.007
1.81	0.32	8.104
1.81	0.33	8.196
1.81	0.34	8.281
1.81	0.35	8.361
1.81	0.36	8.436
1.81	0.37	8.505
1.81	0.38	8.569
1.81	0.39	8.627
1.81	0.4	8.68
1.81	0.41	8.728
1.81	0.42	8.771
1.81	0.43	8.808
1.81	0.44	8.841
1.81	0.45	8.868
1.81	0.46	8.891
1.81	0.47	8.908
1.81	0.48	8.92
1.81	0.49	8.927
1.81	0.5	8.93
1.82	0.14	5.117
1.82	0.15	5.334
1.82	0.16	5.542
1.82	0.17	5.741
1.82	0.18	5.931
1.82	0.19	6.112
1.82	0.2	6.285
1.82	0.21	6.451
1.82	0.22	6.608
1.82	0.23	6.759
1.82	0.24	6.903
1.82	0.25	7.04
1.82	0.26	7.17
1.82	0.27	7.294
1.82	0.28	7.411
1.82	0.29	7.523
1.82	0.3	7.628
1.82	0.31	7.728
1.82	0.32	7.822
1.82	0.33	7.91
1.82	0.34	7.993
1.82	0.35	8.071
1.82	0.36	8.143
1.82	0.37	8.21
1.82	0.38	8.271
1.82	0.39	8.328
1.82	0.4	8.379
1.82	0.41	8.425
1.82	0.42	8.467
1.82	0.43	8.503
1.82	0.44	8.534
1.82	0.45	8.561
1.82	0.46	8.582
1.82	0.47	8.599
1.82	0.48	8.611
1.82	0.49	8.618
1.82	0.5	8.62
1.83	0.15	5.151
1.83	0.16	5.352
1.83	0.17	5.544
1.83	0.18	5.727
1.83	0.19	5.903
1.83	0.2	6.07
1.83	0.21	6.23
1.83	0.22	6.383
1.83	0.23	6.528
1.83	0.24	6.667
1.83	0.25	6.8
1.83	0.26	6.926
1.83	0.27	7.046
1.83	0.28	7.159
1.83	0.29	7.267
1.83	0.3	7.369
1.83	0.31	7.466
1.83	0.32	7.557
1.83	0.33	7.642
1.83	0.34	7.722
1.83	0.35	7.797
1.83	0.36	7.867
1.83	0.37	7.931
1.83	0.38	7.991
1.83	0.39	8.046
1.83	0.4	8.095
1.83	0.41	8.14
1.83	0.42	8.18
1.83	0.43	8.215
1.83	0.44	8.246
1.83	0.45	8.271
1.83	0.46	8.292
1.83	0.47	8.308
1.83	0.48	8.32
1.83	0.49	8.326
1.83	0.5	8.329
1.84	0.16	5.173
1.84	0.17	5.359
1.84	0.18	5.536
1.84	0.19	5.706
1.84	0.2	5.868
1.84	0.21	6.023
1.84	0.22	6.171
1.84	0.23	6.312
1.84	0.24	6.446
1.84	0.25	6.574
1.84	0.26	6.696
1.84	0.27	6.812
1.84	0.28	6.922
1.84	0.29	7.027
1.84	0.3	7.126
1.84	0.31	7.219
1.84	0.32	7.307
1.84	0.33	7.39
1.84	0.34	7.468
1.84	0.35	7.54
1.84	0.36	7.608
1.84	0.37	7.67
1.84	0.38	7.728
1.84	0.39	7.781
1.84	0.4	7.829
1.84	0.41	7.872
1.84	0.42	7.911
1.84	0.43	7.945
1.84	0.44	7.974
1.84	0.45	7.999
1.84	0.46	8.019
1.84	0.47	8.035
1.84	0.48	8.046
1.84	0.49	8.053
1.84	0.5	8.055
1.85	0.16	5.004
1.85	0.17	5.185
1.85	0.18	5.357
1.85	0.19	5.521
1.85	0.2	5.678
1.85	0.21	5.828
1.85	0.22	5.971
1.85	0.23	6.108
1.85	0.24	6.238
1.85	0.25	6.363
1.85	0.26	6.481
1.85	0.27	6.593
1.85	0.28	6.7
1.85	0.29	6.801
1.85	0.3	6.897
1.85	0.31	6.987
1.85	0.32	7.073
1.85	0.33	7.153
1.85	0.34	7.228
1.85	0.35	7.298
1.85	0.36	7.364
1.85	0.37	7.424
1.85	0.38	7.48
1.85	0.39	7.532
1.85	0.4	7.578
1.85	0.41	7.62
1.85	0.42	7.658
1.85	0.43	7.691
1.85	0.44	7.719
1.85	0.45	7.743
1.85	0.46	7.763
1.85	0.47	7.778
1.85	0.48	7.789
1.85	0.49	7.795
1.85	0.5	7.797
1.86	0.17	5.021
1.86	0.18	5.188
1.86	0.19	5.347
1.86	0.2	5.499
1.86	0.21	5.645
1.86	0.22	5.784
1.86	0.23	5.916
1.86	0.24	6.043
1.86	0.25	6.163
1.86	0.26	6.278
1.86	0.27	6.387
1.86	0.28	6.49
1.86	0.29	6.589
1.86	0.3	6.682
1.86	0.31	6.769
1.86	0.32	6.852
1.86	0.33	6.93
1.86	0.34	7.003
1.86	0.35	7.071
1.86	0.36	7.135
1.86	0.37	7.193
1.86	0.38	7.248
1.86	0.39	7.297
1.86	0.4	7.343
1.86	0.41	7.383
1.86	0.42	7.42
1.86	0.43	7.452
1.86	0.44	7.479
1.86	0.45	7.503
1.86	0.46	7.522
1.86	0.47	7.536
1.86	0.48	7.547
1.86	0.49	7.553
1.86	0.5	7.555
1.87	0.18	5.028
1.87	0.19	5.183
1.87	0.2	5.331
1.87	0.21	5.472
1.87	0.22	5.607
1.87	0.23	5.736
1.87	0.24	5.858
1.87	0.25	5.975
1.87	0.26	6.087
1.87	0.27	6.192
1.87	0.28	6.293
1.87	0.29	6.388
1.87	0.3	6.479
1.87	0.31	6.564
1.87	0.32	6.644
1.87	0.33	6.72
1.87	0.34	6.791
1.87	0.35	6.857
1.87	0.36	6.918
1.87	0.37	6.975
1.87	0.38	7.028
1.87	0.39	7.076
1.87	0.4	7.12
1.87	0.41	7.16
1.87	0.42	7.195
1.87	0.43	7.226
1.87	0.44	7.253
1.87	0.45	7.276
1.87	0.46	7.294
1.87	0.47	7.309
1.87	0.48	7.319
1.87	0.49	7.325
1.87	0.5	7.327
1.88	0.19	5.028
1.88	0.2	5.171
1.88	0.21	5.309
1.88	0.22	5.44
1.88	0.23	5.565
1.88	0.24	5.684
1.88	0.25	5.797
1.88	0.26	5.906
1.88	0.27	6.008
1.88	0.28	6.106
1.88	0.29	6.199
1.88	0.3	6.286
1.88	0.31	6.369
1.88	0.32	6.447
1.88	0.33	6.521
1.88	0.34	6.59
1.88	0.35	6.654
1.88	0.36	6.714
1.88	0.37	6.769
1.88	0.38	6.82
1.88	0.39	6.867
1.88	0.4	6.91
1.88	0.41	6.949
1.88	0.42	6.983
1.88	0.43	7.013
1.88	0.44	7.039
1.88	0.45	7.061
1.88	0.46	7.079
1.88	0.47	7.093
1.88	0.48	7.103
1.88	0.49	7.109
1.88	0.5	7.11
1.89	0.2	5.019
1.89	0.21	5.153
1.89	0.22	5.28
1.89	0.23	5.402
1.89	0.24	5.518
1.89	0.25	5.628
1.89	0.26	5.733
1.89	0.27	5.833
1.89	0.28	5.928
1.89	0.29	6.018
1.89	0.3	6.103
1.89	0.31	6.184
1.89	0.32	6.26
1.89	0.33	6.331
1.89	0.34	6.398
1.89	0.35	6.461
1.89	0.36	6.519
1.89	0.37	6.573
1.89	0.38	6.623
1.89	0.39	6.668
1.89	0.4	6.71
1.89	0.41	6.747
1.89	0.42	6.781
1.89	0.43	6.81
1.89	0.44	6.835
1.89	0.45	6.857
1.89	0.46	6.874
1.89	0.47	6.888
1.89	0.48	6.897
1.89	0.49	6.903
1.89	0.5	6.905
1.9	0.21	5.003
1.9	0.22	5.127
1.9	0.23	5.245
1.9	0.24	5.358
1.9	0.25	5.465
1.9	0.26	5.568
1.9	0.27	5.665
1.9	0.28	5.757
1.9	0.29	5.845
1.9	0.3	5.928
1.9	0.31	6.006
1.9	0.32	6.08
1.9	0.33	6.15
1.9	0.34	6.215
1.9	0.35	6.276
1.9	0.36	6.332
1.9	0.37	6.385
1.9	0.38	6.433
1.9	0.39	6.478
1.9	0.4	6.518
1.9	0.41	6.554
1.9	0.42	6.587
1.9	0.43	6.616
1.9	0.44	6.64
1.9	0.45	6.661
1.9	0.46	6.678
1.9	0.47	6.691
1.9	0.48	6.7
1.9	0.49	6.706
1.9	0.5	6.708
1.91	0.23	5.093
1.91	0.24	5.203
1.91	0.25	5.308
1.91	0.26	5.407
1.91	0.27	5.502
1.91	0.28	5.592
1.91	0.29	5.677
1.91	0.3	5.758
1.91	0.31	5.834
1.91	0.32	5.906
1.91	0.33	5.974
1.91	0.34	6.037
1.91	0.35	6.096
1.91	0.36	6.152
1.91	0.37	6.203
1.91	0.38	6.25
1.91	0.39	6.293
1.91	0.4	6.332
1.91	0.41	6.368
1.91	0.42	6.399
1.91	0.43	6.427
1.91	0.44	6.451
1.91	0.45	6.471
1.91	0.46	6.488
1.91	0.47	6.501
1.91	0.48	6.51
1.91	0.49	6.515
1.91	0.5	6.517
1.92	0.24	5.051
1.92	0.25	5.153
1.92	0.26	5.25
1.92	0.27	5.342
1.92	0.28	5.43
1.92	0.29	5.513
1.92	0.3	5.591
1.92	0.31	5.665
1.92	0.32	5.735
1.92	0.33	5.801
1.92	0.34	5.863
1.92	0.35	5.921
1.92	0.36	5.974
1.92	0.37	6.024
1.92	0.38	6.07
1.92	0.39	6.112
1.92	0.4	6.15
1.92	0.41	6.185
1.92	0.42	6.216
1.92	0.43	6.243
1.92	0.44	6.266
1.92	0.45	6.286
1.92	0.46	6.302
1.92	0.47	6.315
1.92	0.48	6.323
1.92	0.49	6.329
1.92	0.5	6.33
1.93	0.26	5.094
1.93	0.27	5.183
1.93	0.28	5.269
1.93	0.29	5.349
1.93	0.3	5.426
1.93	0.31	5.498
1.93	0.32	5.566
1.93	0.33	5.63
1.93	0.34	5.69
1.93	0.35	5.747
1.93	0.36	5.799
1.93	0.37	5.847
1.93	0.38	5.892
1.93	0.39	5.933
1.93	0.4	5.97
1.93	0.41	6.004
1.93	0.42	6.034
1.93	0.43	6.06
1.93	0.44	6.083
1.93	0.45	6.102
1.93	0.46	6.118
1.93	0.47	6.13
1.93	0.48	6.138
1.93	0.49	6.144
1.93	0.5	6.145
1.94	0.27	5.024
1.94	0.28	5.107
1.94	0.29	5.185
1.94	0.3	5.259
1.94	0.31	5.33
1.94	0.32	5.396
1.94	0.33	5.458
1.94	0.34	5.517
1.94	0.35	5.571
1.94	0.36	5.622
1.94	0.37	5.669
1.94	0.38	5.713
1.94	0.39	5.753
1.94	0.4	5.789
1.94	0.41	5.822
1.94	0.42	5.851
1.94	0.43	5.876
1.94	0.44	5.898
1.94	0.45	5.917
1.94	0.46	5.932
1.94	0.47	5.944
1.94	0.48	5.953
1.94	0.49	5.958
1.94	0.5	5.959
1.95	0.29	5.018
1.95	0.3	5.09
1.95	0.31	5.158
1.95	0.32	5.223
1.95	0.33	5.283
1.95	0.34	5.34
1.95	0.35	5.393
1.95	0.36	5.442
1.95	0.37	5.488
1.95	0.38	5.53
1.95	0.39	5.569
1.95	0.4	5.604
1.95	0.41	5.636
1.95	0.42	5.664
1.95	0.43	5.689
1.95	0.44	5.711
1.95	0.45	5.729
1.95	0.46	5.744
1.95	0.47	5.755
1.95	0.48	5.763
1.95	0.49	5.768
1.95	0.5	5.77
1.96	0.32	5.043
1.96	0.33	5.102
1.96	0.34	5.157
1.96	0.35	5.209
1.96	0.36	5.257
1.96	0.37	5.301
1.96	0.38	5.342
1.96	0.39	5.38
1.96	0.4	5.414
1.96	0.41	5.445
1.96	0.42	5.472
1.96	0.43	5.496
1.96	0.44	5.517
1.96	0.45	5.535
1.96	0.46	5.549
1.96	0.47	5.56
1.96	0.48	5.568
1.96	0.49	5.573
1.96	0.5	5.574
1.97	0.35	5.016
1.97	0.36	5.063
1.97	0.37	5.106
1.97	0.38	5.145
1.97	0.39	5.182
1.97	0.4	5.215
1.97	0.41	5.245
1.97	0.42	5.271
1.97	0.43	5.295
1.97	0.44	5.315
1.97	0.45	5.332
1.97	0.46	5.346
1.97	0.47	5.357
1.97	0.48	5.364
1.97	0.49	5.369
1.97	0.5	5.37
1.98	0.4	5.005
1.98	0.41	5.034
1.98	0.42	5.059
1.98	0.43	5.082
1.98	0.44	5.101
1.98	0.45	5.118
1.98	0.46	5.131
1.98	0.47	5.142
1.98	0.48	5.149
1.98	0.49	5.153
1.98	0.5	5.155

==> Plot_data/Fig10/BR32/BRcoombexcdata.dat <==
1.	0.01	45.06
1.	0.02	46.87
1.	0.03	48.67
1.	0.04	50.4
1.	0.05	52.06
1.	0.06	53.65
1.	0.07	55.16
1.	0.08	56.61
1.	0.09	57.99
1.	0.1	59.31
1.	0.11	60.57
1.	0.12	61.78
1.	0.13	62.93
1.	0.14	64.04
1.	0.15	65.09
1.	0.16	66.1
1.	0.17	67.07
1.	0.18	68.
1.	0.19	68.88
1.	0.2	69.73
1.	0.21	70.53
1.	0.22	71.3
1.	0.23	72.04
1.	0.24	72.74
1.	0.25	73.4
1.	0.26	74.04
1.	0.27	74.63
1.	0.28	75.2
1.	0.29	75.74
1.	0.3	76.24
1.	0.31	76.72
1.	0.32	77.16
1.	0.33	77.58
1.	0.34	77.97
1.	0.35	78.32
1.	0.36	78.65
1.	0.37	78.95
1.	0.38	79.23
1.	0.39	79.47
1.	0.4	79.69
1.	0.41	79.88
1.	0.42	80.04
1.	0.43	80.17
1.	0.44	80.28
1.	0.45	80.36
1.	0.46	80.41
1.	0.47	80.44
1.	0.48	80.43
1.	0.49	80.4
1.	0.5	80.34
1.01	0.01	43.29
1.01	0.02	45.07
1.01	0.03	46.84
1.01	0.04	48.54
1.01	0.05	50.16
1.01	0.06	51.72
1.01	0.07	53.2
1.01	0.08	54.62
1.01	0.09	55.97
1.01	0.1	57.26
1.01	0.11	58.5
1.01	0.12	59.68
1.01	0.13	60.81
1.01	0.14	61.89
1.01	0.15	62.92
1.01	0.16	63.91
1.01	0.17	64.86
1.01	0.18	65.76
1.01	0.19	66.63
1.01	0.2	67.45
1.01	0.21	68.24
1.01	0.22	68.99
1.01	0.23	69.71
1.01	0.24	70.4
1.01	0.25	71.05
1.01	0.26	71.67
1.01	0.27	72.25
1.01	0.28	72.81
1.01	0.29	73.33
1.01	0.3	73.83
1.01	0.31	74.29
1.01	0.32	74.73
1.01	0.33	75.13
1.01	0.34	75.51
1.01	0.35	75.86
1.01	0.36	76.18
1.01	0.37	76.48
1.01	0.38	76.75
1.01	0.39	76.99
1.01	0.4	77.2
1.01	0.41	77.39
1.01	0.42	77.55
1.01	0.43	77.68
1.01	0.44	77.79
1.01	0.45	77.86
1.01	0.46	77.92
1.01	0.47	77.94
1.01	0.48	77.94
1.01	0.49	77.91
1.01	0.5	77.85
1.02	0.01	41.56
1.02	0.02	43.31
1.02	0.03	45.04
1.02	0.04	46.71
1.02	0.05	48.3
1.02	0.06	49.83
1.02	0.07	51.28
1.02	0.08	52.67
1.02	0.09	53.99
1.02	0.1	55.25
1.02	0.11	56.46
1.02	0.12	57.62
1.02	0.13	58.72
1.02	0.14	59.78
1.02	0.15	60.79
1.02	0.16	61.75
1.02	0.17	62.68
1.02	0.18	63.56
1.02	0.19	64.41
1.02	0.2	65.22
1.02	0.21	65.99
1.02	0.22	66.72
1.02	0.23	67.42
1.02	0.24	68.09
1.02	0.25	68.73
1.02	0.26	69.33
1.02	0.27	69.91
1.02	0.28	70.45
1.02	0.29	70.96
1.02	0.3	71.44
1.02	0.31	71.9
1.02	0.32	72.33
1.02	0.33	72.72
1.02	0.34	73.09
1.02	0.35	73.44
1.02	0.36	73.75
1.02	0.37	74.04
1.02	0.38	74.3
1.02	0.39	74.54
1.02	0.4	74.75
1.02	0.41	74.93
1.02	0.42	75.09
1.02	0.43	75.22
1.02	0.44	75.33
1.02	0.45	75.4
1.02	0.46	75.46
1.02	0.47	75.48
1.02	0.48	75.48
1.02	0.49	75.46
1.02	0.5	75.41
1.03	0.01	39.87
1.03	0.02	41.58
1.03	0.03	43.28
1.03	0.04	44.92
1.03	0.05	46.48
1.03	0.06	47.97
1.03	0.07	49.39
1.03	0.08	50.75
1.03	0.09	52.04
1.03	0.1	53.28
1.03	0.11	54.46
1.03	0.12	55.59
1.03	0.13	56.67
1.03	0.14	57.7
1.03	0.15	58.69
1.03	0.16	59.64
1.03	0.17	60.54
1.03	0.18	61.4
1.03	0.19	62.23
1.03	0.2	63.02
1.03	0.21	63.77
1.03	0.22	64.49
1.03	0.23	65.18
1.03	0.24	65.83
1.03	0.25	66.45
1.03	0.26	67.04
1.03	0.27	67.6
1.03	0.28	68.13
1.03	0.29	68.63
1.03	0.3	69.1
1.03	0.31	69.55
1.03	0.32	69.96
1.03	0.33	70.35
1.03	0.34	70.71
1.03	0.35	71.05
1.03	0.36	71.36
1.03	0.37	71.64
1.03	0.38	71.9
1.03	0.39	72.13
1.03	0.4	72.34
1.03	0.41	72.52
1.03	0.42	72.67
1.03	0.43	72.8
1.03	0.44	72.9
1.03	0.45	72.98
1.03	0.46	73.04
1.03	0.47	73.06
1.03	0.48	73.07
1.03	0.49	73.04
1.03	0.5	72.99
1.04	0.01	38.21
1.04	0.02	39.89
1.04	0.03	41.56
1.04	0.04	43.16
1.04	0.05	44.69
1.04	0.06	46.15
1.04	0.07	47.54
1.04	0.08	48.87
1.04	0.09	50.14
1.04	0.1	51.35
1.04	0.11	52.5
1.04	0.12	53.61
1.04	0.13	54.66
1.04	0.14	55.67
1.04	0.15	56.63
1.04	0.16	57.56
1.04	0.17	58.44
1.04	0.18	59.28
1.04	0.19	60.09
1.04	0.2	60.86
1.04	0.21	61.59
1.04	0.22	62.3
1.04	0.23	62.96
1.04	0.24	63.6
1.04	0.25	64.21
1.04	0.26	64.78
1.04	0.27	65.33
1.04	0.28	65.85
1.04	0.29	66.34
1.04	0.3	66.8
1.04	0.31	67.23
1.04	0.32	67.64
1.04	0.33	68.02
1.04	0.34	68.37
1.04	0.35	68.7
1.04	0.36	69.01
1.04	0.37	69.28
1.04	0.38	69.53
1.04	0.39	69.76
1.04	0.4	69.96
1.04	0.41	70.14
1.04	0.42	70.29
1.04	0.43	70.42
1.04	0.44	70.52
1.04	0.45	70.6
1.04	0.46	70.65
1.04	0.47	70.68
1.04	0.48	70.68
1.04	0.49	70.66
1.04	0.5	70.62
1.05	0.01	36.59
1.05	0.02	38.24
1.05	0.03	39.87
1.05	0.04	41.44
1.05	0.05	42.94
1.05	0.06	44.37
1.05	0.07	45.73
1.05	0.08	47.03
1.05	0.09	48.27
1.05	0.1	49.45
1.05	0.11	50.58
1.05	0.12	51.66
1.05	0.13	52.69
1.05	0.14	53.67
1.05	0.15	54.61
1.05	0.16	55.52
1.05	0.17	56.38
1.05	0.18	57.2
1.05	0.19	57.99
1.05	0.2	58.74
1.05	0.21	59.46
1.05	0.22	60.14
1.05	0.23	60.79
1.05	0.24	61.42
1.05	0.25	62.01
1.05	0.26	62.57
1.05	0.27	63.1
1.05	0.28	63.61
1.05	0.29	64.09
1.05	0.3	64.54
1.05	0.31	64.96
1.05	0.32	65.36
1.05	0.33	65.73
1.05	0.34	66.07
1.05	0.35	66.39
1.05	0.36	66.69
1.05	0.37	66.96
1.05	0.38	67.21
1.05	0.39	67.43
1.05	0.4	67.63
1.05	0.41	67.8
1.05	0.42	67.95
1.05	0.43	68.08
1.05	0.44	68.18
1.05	0.45	68.25
1.05	0.46	68.31
1.05	0.47	68.34
1.05	0.48	68.34
1.05	0.49	68.32
1.05	0.5	68.28
1.06	0.01	35.01
1.06	0.02	36.63
1.06	0.03	38.23
1.06	0.04	39.76
1.06	0.05	41.23
1.06	0.06	42.63
1.06	0.07	43.96
1.06	0.08	45.23
1.06	0.09	46.44
1.06	0.1	47.6
1.06	0.11	48.7
1.06	0.12	49.75
1.06	0.13	50.76
1.06	0.14	51.72
1.06	0.15	52.64
1.06	0.16	53.51
1.06	0.17	54.35
1.06	0.18	55.16
1.06	0.19	55.92
1.06	0.2	56.66
1.06	0.21	57.36
1.06	0.22	58.03
1.06	0.23	58.66
1.06	0.24	59.27
1.06	0.25	59.85
1.06	0.26	60.39
1.06	0.27	60.91
1.06	0.28	61.41
1.06	0.29	61.87
1.06	0.3	62.31
1.06	0.31	62.73
1.06	0.32	63.11
1.06	0.33	63.48
1.06	0.34	63.81
1.06	0.35	64.13
1.06	0.36	64.42
1.06	0.37	64.68
1.06	0.38	64.92
1.06	0.39	65.14
1.06	0.4	65.33
1.06	0.41	65.5
1.06	0.42	65.65
1.06	0.43	65.77
1.06	0.44	65.87
1.06	0.45	65.95
1.06	0.46	66.
1.06	0.47	66.03
1.06	0.48	66.04
1.06	0.49	66.02
1.06	0.5	65.98
1.07	0.01	33.46
1.07	0.02	35.05
1.07	0.03	36.62
1.07	0.04	38.12
1.07	0.05	39.56
1.07	0.06	40.93
1.07	0.07	42.23
1.07	0.08	43.47
1.07	0.09	44.65
1.07	0.1	45.78
1.07	0.11	46.85
1.07	0.12	47.88
1.07	0.13	48.86
1.07	0.14	49.8
1.07	0.15	50.7
1.07	0.16	51.55
1.07	0.17	52.37
1.07	0.18	53.16
1.07	0.19	53.9
1.07	0.2	54.62
1.07	0.21	55.3
1.07	0.22	55.95
1.07	0.23	56.57
1.07	0.24	57.16
1.07	0.25	57.73
1.07	0.26	58.26
1.07	0.27	58.77
1.07	0.28	59.25
1.07	0.29	59.7
1.07	0.3	60.13
1.07	0.31	60.53
1.07	0.32	60.91
1.07	0.33	61.27
1.07	0.34	61.6
1.07	0.35	61.9
1.07	0.36	62.18
1.07	0.37	62.44
1.07	0.38	62.68
1.07	0.39	62.89
1.07	0.4	63.08
1.07	0.41	63.25
1.07	0.42	63.39
1.07	0.43	63.51
1.07	0.44	63.61
1.07	0.45	63.69
1.07	0.46	63.74
1.07	0.47	63.77
1.07	0.48	63.78
1.07	0.49	63.76
1.07	0.5	63.73
1.08	0.01	31.96
1.08	0.02	33.52
1.08	0.03	35.05
1.08	0.04	36.52
1.08	0.05	37.93
1.08	0.06	39.27
1.08	0.07	40.54
1.08	0.08	41.75
1.08	0.09	42.9
1.08	0.1	44.
1.08	0.11	45.05
1.08	0.12	46.05
1.08	0.13	47.01
1.08	0.14	47.93
1.08	0.15	48.8
1.08	0.16	49.63
1.08	0.17	50.43
1.08	0.18	51.2
1.08	0.19	51.92
1.08	0.2	52.62
1.08	0.21	53.29
1.08	0.22	53.92
1.08	0.23	54.52
1.08	0.24	55.1
1.08	0.25	55.65
1.08	0.26	56.17
1.08	0.27	56.66
1.08	0.28	57.13
1.08	0.29	57.57
1.08	0.3	57.99
1.08	0.31	58.38
1.08	0.32	58.75
1.08	0.33	59.1
1.08	0.34	59.42
1.08	0.35	59.72
1.08	0.36	59.99
1.08	0.37	60.24
1.08	0.38	60.47
1.08	0.39	60.68
1.08	0.4	60.87
1.08	0.41	61.03
1.08	0.42	61.17
1.08	0.43	61.29
1.08	0.44	61.39
1.08	0.45	61.46
1.08	0.46	61.52
1.08	0.47	61.55
1.08	0.48	61.56
1.08	0.49	61.55
1.08	0.5	61.51
1.09	0.01	30.5
1.09	0.02	32.02
1.09	0.03	33.52
1.09	0.04	34.97
1.09	0.05	36.34
1.09	0.06	37.65
1.09	0.07	38.89
1.09	0.08	40.07
1.09	0.09	41.2
1.09	0.1	42.27
1.09	0.11	43.29
1.09	0.12	44.27
1.09	0.13	45.2
1.09	0.14	46.09
1.09	0.15	46.94
1.09	0.16	47.76
1.09	0.17	48.54
1.09	0.18	49.28
1.09	0.19	49.99
1.09	0.2	50.67
1.09	0.21	51.31
1.09	0.22	51.93
1.09	0.23	52.52
1.09	0.24	53.08
1.09	0.25	53.61
1.09	0.26	54.12
1.09	0.27	54.6
1.09	0.28	55.06
1.09	0.29	55.49
1.09	0.3	55.89
1.09	0.31	56.28
1.09	0.32	56.64
1.09	0.33	56.97
1.09	0.34	57.29
1.09	0.35	57.58
1.09	0.36	57.84
1.09	0.37	58.09
1.09	0.38	58.31
1.09	0.39	58.52
1.09	0.4	58.7
1.09	0.41	58.86
1.09	0.42	59.
1.09	0.43	59.11
1.09	0.44	59.21
1.09	0.45	59.28
1.09	0.46	59.34
1.09	0.47	59.37
1.09	0.48	59.38
1.09	0.49	59.37
1.09	0.5	59.34
1.1	0.01	29.08
1.1	0.02	30.57
1.1	0.03	32.04
1.1	0.04	33.45
1.1	0.05	34.79
1.1	0.06	36.07
1.1	0.07	37.28
1.1	0.08	38.43
1.1	0.09	39.53
1.1	0.1	40.58
1.1	0.11	41.57
1.1	0.12	42.53
1.1	0.13	43.43
1.1	0.14	44.3
1.1	0.15	45.13
1.1	0.16	45.92
1.1	0.17	46.68
1.1	0.18	47.4
1.1	0.19	48.09
1.1	0.2	48.75
1.1	0.21	49.38
1.1	0.22	49.99
1.1	0.23	50.56
1.1	0.24	51.1
1.1	0.25	51.62
1.1	0.26	52.12
1.1	0.27	52.58
1.1	0.28	53.03
1.1	0.29	53.45
1.1	0.3	53.84
1.1	0.31	54.21
1.1	0.32	54.56
1.1	0.33	54.89
1.1	0.34	55.2
1.1	0.35	55.48
1.1	0.36	55.74
1.1	0.37	55.98
1.1	0.38	56.2
1.1	0.39	56.4
1.1	0.4	56.57
1.1	0.41	56.73
1.1	0.42	56.87
1.1	0.43	56.98
1.1	0.44	57.07
1.1	0.45	57.15
1.1	0.46	57.2
1.1	0.47	57.23
1.1	0.48	57.25
1.1	0.49	57.24
1.1	0.5	57.21
1.11	0.01	27.7
1.11	0.02	29.16
1.11	0.03	30.59
1.11	0.04	31.97
1.11	0.05	33.28
1.11	0.06	34.53
1.11	0.07	35.71
1.11	0.08	36.84
1.11	0.09	37.91
1.11	0.1	38.93
1.11	0.11	39.9
1.11	0.12	40.83
1.11	0.13	41.71
1.11	0.14	42.56
1.11	0.15	43.36
1.11	0.16	44.13
1.11	0.17	44.87
1.11	0.18	45.57
1.11	0.19	46.25
1.11	0.2	46.89
1.11	0.21	47.5
1.11	0.22	48.08
1.11	0.23	48.64
1.11	0.24	49.17
1.11	0.25	49.68
1.11	0.26	50.16
1.11	0.27	50.61
1.11	0.28	51.04
1.11	0.29	51.45
1.11	0.3	51.83
1.11	0.31	52.2
1.11	0.32	52.54
1.11	0.33	52.86
1.11	0.34	53.15
1.11	0.35	53.43
1.11	0.36	53.68
1.11	0.37	53.92
1.11	0.38	54.13
1.11	0.39	54.32
1.11	0.4	54.49
1.11	0.41	54.65
1.11	0.42	54.78
1.11	0.43	54.89
1.11	0.44	54.98
1.11	0.45	55.06
1.11	0.46	55.11
1.11	0.47	55.14
1.11	0.48	55.15
1.11	0.49	55.15
1.11	0.5	55.12
1.12	0.01	26.36
1.12	0.02	27.79
1.12	0.03	29.19
1.12	0.04	30.54
1.12	0.05	31.82
1.12	0.06	33.03
1.12	0.07	34.19
1.12	0.08	35.29
1.12	0.09	36.33
1.12	0.1	37.32
1.12	0.11	38.27
1.12	0.12	39.17
1.12	0.13	40.03
1.12	0.14	40.85
1.12	0.15	41.64
1.12	0.16	42.39
1.12	0.17	43.1
1.12	0.18	43.79
1.12	0.19	44.44
1.12	0.2	45.06
1.12	0.21	45.66
1.12	0.22	46.23
1.12	0.23	46.77
1.12	0.24	47.28
1.12	0.25	47.78
1.12	0.26	48.24
1.12	0.27	48.68
1.12	0.28	49.1
1.12	0.29	49.5
1.12	0.3	49.87
1.12	0.31	50.23
1.12	0.32	50.56
1.12	0.33	50.87
1.12	0.34	51.15
1.12	0.35	51.42
1.12	0.36	51.67
1.12	0.37	51.9
1.12	0.38	52.11
1.12	0.39	52.29
1.12	0.4	52.46
1.12	0.41	52.61
1.12	0.42	52.74
1.12	0.43	52.85
1.12	0.44	52.94
1.12	0.45	53.01
1.12	0.46	53.06
1.12	0.47	53.1
1.12	0.48	53.11
1.12	0.49	53.1
1.12	0.5	53.08
1.13	0.01	25.07
1.13	0.02	26.46
1.13	0.03	27.83
1.13	0.04	29.15
1.13	0.05	30.4
1.13	0.06	31.58
1.13	0.07	32.71
1.13	0.08	33.78
1.13	0.09	34.79
1.13	0.1	35.76
1.13	0.11	36.68
1.13	0.12	37.56
1.13	0.13	38.4
1.13	0.14	39.2
1.13	0.15	39.96
1.13	0.16	40.69
1.13	0.17	41.38
1.13	0.18	42.05
1.13	0.19	42.68
1.13	0.2	43.29
1.13	0.21	43.87
1.13	0.22	44.42
1.13	0.23	44.94
1.13	0.24	45.45
1.13	0.25	45.92
1.13	0.26	46.37
1.13	0.27	46.8
1.13	0.28	47.21
1.13	0.29	47.6
1.13	0.3	47.96
1.13	0.31	48.3
1.13	0.32	48.62
1.13	0.33	48.92
1.13	0.34	49.2
1.13	0.35	49.46
1.13	0.36	49.71
1.13	0.37	49.93
1.13	0.38	50.13
1.13	0.39	50.31
1.13	0.4	50.48
1.13	0.41	50.62
1.13	0.42	50.75
1.13	0.43	50.86
1.13	0.44	50.94
1.13	0.45	51.01
1.13	0.46	51.07
1.13	0.47	51.1
1.13	0.48	51.11
1.13	0.49	51.11
1.13	0.5	51.09
1.14	0.01	23.82
1.14	0.02	25.18
1.14	0.03	26.52
1.14	0.04	27.8
1.14	0.05	29.02
1.14	0.06	30.18
1.14	0.07	31.27
1.14	0.08	32.31
1.14	0.09	33.3
1.14	0.1	34.24
1.14	0.11	35.14
1.14	0.12	35.99
1.14	0.13	36.81
1.14	0.14	37.58
1.14	0.15	38.33
1.14	0.16	39.03
1.14	0.17	39.71
1.14	0.18	40.35
1.14	0.19	40.97
1.14	0.2	41.56
1.14	0.21	42.12
1.14	0.22	42.66
1.14	0.23	43.17
1.14	0.24	43.65
1.14	0.25	44.12
1.14	0.26	44.56
1.14	0.27	44.97
1.14	0.28	45.37
1.14	0.29	45.74
1.14	0.3	46.09
1.14	0.31	46.43
1.14	0.32	46.74
1.14	0.33	47.03
1.14	0.34	47.3
1.14	0.35	47.56
1.14	0.36	47.79
1.14	0.37	48.01
1.14	0.38	48.2
1.14	0.39	48.38
1.14	0.4	48.54
1.14	0.41	48.68
1.14	0.42	48.8
1.14	0.43	48.91
1.14	0.44	49.
1.14	0.45	49.07
1.14	0.46	49.12
1.14	0.47	49.15
1.14	0.48	49.16
1.14	0.49	49.16
1.14	0.5	49.14
1.15	0.01	22.61
1.15	0.02	23.94
1.15	0.03	25.25
1.15	0.04	26.5
1.15	0.05	27.69
1.15	0.06	28.82
1.15	0.07	29.88
1.15	0.08	30.9
1.15	0.09	31.86
1.15	0.1	32.77
1.15	0.11	33.64
1.15	0.12	34.47
1.15	0.13	35.26
1.15	0.14	36.02
1.15	0.15	36.74
1.15	0.16	37.43
1.15	0.17	38.08
1.15	0.18	38.71
1.15	0.19	39.31
1.15	0.2	39.88
1.15	0.21	40.42
1.15	0.22	40.94
1.15	0.23	41.44
1.15	0.24	41.91
1.15	0.25	42.36
1.15	0.26	42.79
1.15	0.27	43.19
1.15	0.28	43.57
1.15	0.29	43.94
1.15	0.3	44.28
1.15	0.31	44.6
1.15	0.32	44.9
1.15	0.33	45.19
1.15	0.34	45.45
1.15	0.35	45.7
1.15	0.36	45.93
1.15	0.37	46.13
1.15	0.38	46.33
1.15	0.39	46.5
1.15	0.4	46.65
1.15	0.41	46.79
1.15	0.42	46.91
1.15	0.43	47.01
1.15	0.44	47.1
1.15	0.45	47.17
1.15	0.46	47.22
1.15	0.47	47.25
1.15	0.48	47.27
1.15	0.49	47.26
1.15	0.5	47.25
1.16	0.01	21.45
1.16	0.02	22.74
1.16	0.03	24.02
1.16	0.04	25.24
1.16	0.05	26.4
1.16	0.06	27.5
1.16	0.07	28.54
1.16	0.08	29.52
1.16	0.09	30.46
1.16	0.1	31.35
1.16	0.11	32.2
1.16	0.12	33.
1.16	0.13	33.77
1.16	0.14	34.5
1.16	0.15	35.2
1.16	0.16	35.87
1.16	0.17	36.51
1.16	0.18	37.11
1.16	0.19	37.69
1.16	0.2	38.25
1.16	0.21	38.78
1.16	0.22	39.28
1.16	0.23	39.76
1.16	0.24	40.22
1.16	0.25	40.65
1.16	0.26	41.07
1.16	0.27	41.46
1.16	0.28	41.83
1.16	0.29	42.18
1.16	0.3	42.52
1.16	0.31	42.83
1.16	0.32	43.12
1.16	0.33	43.4
1.16	0.34	43.65
1.16	0.35	43.89
1.16	0.36	44.11
1.16	0.37	44.32
1.16	0.38	44.5
1.16	0.39	44.67
1.16	0.4	44.82
1.16	0.41	44.95
1.16	0.42	45.07
1.16	0.43	45.17
1.16	0.44	45.26
1.16	0.45	45.32
1.16	0.46	45.37
1.16	0.47	45.4
1.16	0.48	45.42
1.16	0.49	45.42
1.16	0.5	45.4
1.17	0.01	20.33
1.17	0.02	21.59
1.17	0.03	22.84
1.17	0.04	24.03
1.17	0.05	25.16
1.17	0.06	26.23
1.17	0.07	27.24
1.17	0.08	28.2
1.17	0.09	29.11
1.17	0.1	29.97
1.17	0.11	30.8
1.17	0.12	31.58
1.17	0.13	32.32
1.17	0.14	33.03
1.17	0.15	33.71
1.17	0.16	34.36
1.17	0.17	34.98
1.17	0.18	35.57
1.17	0.19	36.13
1.17	0.2	36.67
1.17	0.21	37.18
1.17	0.22	37.67
1.17	0.23	38.14
1.17	0.24	38.58
1.17	0.25	39.
1.17	0.26	39.4
1.17	0.27	39.78
1.17	0.28	40.14
1.17	0.29	40.48
1.17	0.3	40.8
1.17	0.31	41.11
1.17	0.32	41.39
1.17	0.33	41.66
1.17	0.34	41.91
1.17	0.35	42.14
1.17	0.36	42.35
1.17	0.37	42.55
1.17	0.38	42.73
1.17	0.39	42.89
1.17	0.4	43.04
1.17	0.41	43.17
1.17	0.42	43.29
1.17	0.43	43.38
1.17	0.44	43.46
1.17	0.45	43.53
1.17	0.46	43.58
1.17	0.47	43.61
1.17	0.48	43.63
1.17	0.49	43.63
1.17	0.5	43.61
1.18	0.01	19.25
1.18	0.02	20.49
1.18	0.03	21.71
1.18	0.04	22.87
1.18	0.05	23.97
1.18	0.06	25.01
1.18	0.07	25.99
1.18	0.08	26.92
1.18	0.09	27.81
1.18	0.1	28.65
1.18	0.11	29.44
1.18	0.12	30.2
1.18	0.13	30.93
1.18	0.14	31.62
1.18	0.15	32.28
1.18	0.16	32.9
1.18	0.17	33.5
1.18	0.18	34.07
1.18	0.19	34.62
1.18	0.2	35.14
1.18	0.21	35.64
1.18	0.22	36.11
1.18	0.23	36.56
1.18	0.24	36.99
1.18	0.25	37.4
1.18	0.26	37.79
1.18	0.27	38.16
1.18	0.28	38.51
1.18	0.29	38.84
1.18	0.3	39.15
1.18	0.31	39.44
1.18	0.32	39.72
1.18	0.33	39.98
1.18	0.34	40.22
1.18	0.35	40.44
1.18	0.36	40.65
1.18	0.37	40.84
1.18	0.38	41.02
1.18	0.39	41.17
1.18	0.4	41.32
1.18	0.41	41.44
1.18	0.42	41.55
1.18	0.43	41.65
1.18	0.44	41.73
1.18	0.45	41.79
1.18	0.46	41.84
1.18	0.47	41.87
1.18	0.48	41.89
1.18	0.49	41.89
1.18	0.5	41.88
1.19	0.01	18.23
1.19	0.02	19.43
1.19	0.03	20.62
1.19	0.04	21.75
1.19	0.05	22.82
1.19	0.06	23.83
1.19	0.07	24.79
1.19	0.08	25.69
1.19	0.09	26.55
1.19	0.1	27.37
1.19	0.11	28.14
1.19	0.12	28.88
1.19	0.13	29.58
1.19	0.14	30.25
1.19	0.15	30.89
1.19	0.16	31.5
1.19	0.17	32.08
1.19	0.18	32.63
1.19	0.19	33.16
1.19	0.2	33.67
1.19	0.21	34.15
1.19	0.22	34.61
1.19	0.23	35.04
1.19	0.24	35.46
1.19	0.25	35.86
1.19	0.26	36.23
1.19	0.27	36.59
1.19	0.28	36.93
1.19	0.29	37.25
1.19	0.3	37.55
1.19	0.31	37.83
1.19	0.32	38.1
1.19	0.33	38.35
1.19	0.34	38.58
1.19	0.35	38.8
1.19	0.36	39.
1.19	0.37	39.19
1.19	0.38	39.36
1.19	0.39	39.51
1.19	0.4	39.65
1.19	0.41	39.77
1.19	0.42	39.88
1.19	0.43	39.97
1.19	0.44	40.05
1.19	0.45	40.11
1.19	0.46	40.16
1.19	0.47	40.19
1.19	0.48	40.21
1.19	0.49	40.21
1.19	0.5	40.2
1.2	0.01	17.25
1.2	0.02	18.42
1.2	0.03	19.57
1.2	0.04	20.68
1.2	0.05	21.72
1.2	0.06	22.7
1.2	0.07	23.63
1.2	0.08	24.51
1.2	0.09	25.35
1.2	0.1	26.14
1.2	0.11	26.89
1.2	0.12	27.61
1.2	0.13	28.29
1.2	0.14	28.94
1.2	0.15	29.56
1.2	0.16	30.15
1.2	0.17	30.71
1.2	0.18	31.25
1.2	0.19	31.76
1.2	0.2	32.25
1.2	0.21	32.71
1.2	0.22	33.16
1.2	0.23	33.58
1.2	0.24	33.98
1.2	0.25	34.37
1.2	0.26	34.73
1.2	0.27	35.08
1.2	0.28	35.4
1.2	0.29	35.71
1.2	0.3	36.01
1.2	0.31	36.28
1.2	0.32	36.54
1.2	0.33	36.78
1.2	0.34	37.01
1.2	0.35	37.22
1.2	0.36	37.41
1.2	0.37	37.59
1.2	0.38	37.76
1.2	0.39	37.91
1.2	0.4	38.04
1.2	0.41	38.16
1.2	0.42	38.27
1.2	0.43	38.36
1.2	0.44	38.43
1.2	0.45	38.49
1.2	0.46	38.54
1.2	0.47	38.57
1.2	0.48	38.59
1.2	0.49	38.59
1.2	0.5	38.58
1.21	0.01	16.31
1.21	0.02	17.45
1.21	0.03	18.58
1.21	0.04	19.65
1.21	0.05	20.67
1.21	0.06	21.62
1.21	0.07	22.53
1.21	0.08	23.38
1.21	0.09	24.2
1.21	0.1	24.96
1.21	0.11	25.69
1.21	0.12	26.39
1.21	0.13	27.05
1.21	0.14	27.68
1.21	0.15	28.28
1.21	0.16	28.85
1.21	0.17	29.39
1.21	0.18	29.91
1.21	0.19	30.41
1.21	0.2	30.88
1.21	0.21	31.34
1.21	0.22	31.77
1.21	0.23	32.18
1.21	0.24	32.57
1.21	0.25	32.94
1.21	0.26	33.29
1.21	0.27	33.62
1.21	0.28	33.94
1.21	0.29	34.24
1.21	0.3	34.52
1.21	0.31	34.79
1.21	0.32	35.04
1.21	0.33	35.28
1.21	0.34	35.49
1.21	0.35	35.7
1.21	0.36	35.89
1.21	0.37	36.06
1.21	0.38	36.22
1.21	0.39	36.37
1.21	0.4	36.5
1.21	0.41	36.61
1.21	0.42	36.71
1.21	0.43	36.8
1.21	0.44	36.87
1.21	0.45	36.93
1.21	0.46	36.98
1.21	0.47	37.01
1.21	0.48	37.03
1.21	0.49	37.03
1.21	0.5	37.02
1.22	0.01	15.42
1.22	0.02	16.53
1.22	0.03	17.63
1.22	0.04	18.68
1.22	0.05	19.66
1.22	0.06	20.6
1.22	0.07	21.48
1.22	0.08	22.31
1.22	0.09	23.09
1.22	0.1	23.84
1.22	0.11	24.55
1.22	0.12	25.22
1.22	0.13	25.86
1.22	0.14	26.47
1.22	0.15	27.05
1.22	0.16	27.61
1.22	0.17	28.14
1.22	0.18	28.64
1.22	0.19	29.12
1.22	0.2	29.58
1.22	0.21	30.02
1.22	0.22	30.43
1.22	0.23	30.83
1.22	0.24	31.21
1.22	0.25	31.57
1.22	0.26	31.91
1.22	0.27	32.23
1.22	0.28	32.54
1.22	0.29	32.83
1.22	0.3	33.1
1.22	0.31	33.36
1.22	0.32	33.6
1.22	0.33	33.83
1.22	0.34	34.04
1.22	0.35	34.24
1.22	0.36	34.42
1.22	0.37	34.59
1.22	0.38	34.75
1.22	0.39	34.89
1.22	0.4	35.01
1.22	0.41	35.13
1.22	0.42	35.23
1.22	0.43	35.31
1.22	0.44	35.38
1.22	0.45	35.44
1.22	0.46	35.48
1.22	0.47	35.52
1.22	0.48	35.53
1.22	0.49	35.54
1.22	0.5	35.53
1.23	0.01	14.57
1.23	0.02	15.66
1.23	0.03	16.73
1.23	0.04	17.75
1.23	0.05	18.71
1.23	0.06	19.62
1.23	0.07	20.47
1.23	0.08	21.28
1.23	0.09	22.04
1.23	0.1	22.77
1.23	0.11	23.46
1.23	0.12	24.11
1.23	0.13	24.73
1.23	0.14	25.32
1.23	0.15	25.89
1.23	0.16	26.42
1.23	0.17	26.94
1.23	0.18	27.43
1.23	0.19	27.89
1.23	0.2	28.33
1.23	0.21	28.76
1.23	0.22	29.16
1.23	0.23	29.55
1.23	0.24	29.91
1.23	0.25	30.26
1.23	0.26	30.59
1.23	0.27	30.9
1.23	0.28	31.2
1.23	0.29	31.48
1.23	0.3	31.75
1.23	0.31	32.
1.23	0.32	32.23
1.23	0.33	32.45
1.23	0.34	32.66
1.23	0.35	32.85
1.23	0.36	33.03
1.23	0.37	33.19
1.23	0.38	33.34
1.23	0.39	33.48
1.23	0.4	33.6
1.23	0.41	33.71
1.23	0.42	33.8
1.23	0.43	33.89
1.23	0.44	33.96
1.23	0.45	34.01
1.23	0.46	34.06
1.23	0.47	34.09
1.23	0.48	34.1
1.23	0.49	34.11
1.23	0.5	34.1
1.24	0.01	13.78
1.24	0.02	14.83
1.24	0.03	15.87
1.24	0.04	16.87
1.24	0.05	17.81
1.24	0.06	18.69
1.24	0.07	19.52
1.24	0.08	20.31
1.24	0.09	21.05
1.24	0.1	21.75
1.24	0.11	22.42
1.24	0.12	23.06
1.24	0.13	23.66
1.24	0.14	24.23
1.24	0.15	24.78
1.24	0.16	25.3
1.24	0.17	25.8
1.24	0.18	26.27
1.24	0.19	26.72
1.24	0.2	27.15
1.24	0.21	27.56
1.24	0.22	27.95
1.24	0.23	28.32
1.24	0.24	28.68
1.24	0.25	29.02
1.24	0.26	29.34
1.24	0.27	29.64
1.24	0.28	29.93
1.24	0.29	30.2
1.24	0.3	30.46
1.24	0.31	30.7
1.24	0.32	30.93
1.24	0.33	31.14
1.24	0.34	31.34
1.24	0.35	31.52
1.24	0.36	31.7
1.24	0.37	31.85
1.24	0.38	32.
1.24	0.39	32.13
1.24	0.4	32.25
1.24	0.41	32.36
1.24	0.42	32.45
1.24	0.43	32.53
1.24	0.44	32.6
1.24	0.45	32.65
1.24	0.46	32.7
1.24	0.47	32.72
1.24	0.48	32.74
1.24	0.49	32.75
1.24	0.5	32.74
1.25	0.01	13.02
1.25	0.02	14.05
1.25	0.03	15.07
1.25	0.04	16.04
1.25	0.05	16.95
1.25	0.06	17.81
1.25	0.07	18.62
1.25	0.08	19.39
1.25	0.09	20.11
1.25	0.1	20.79
1.25	0.11	21.44
1.25	0.12	22.06
1.25	0.13	22.64
1.25	0.14	23.2
1.25	0.15	23.73
1.25	0.16	24.24
1.25	0.17	24.72
1.25	0.18	25.18
1.25	0.19	25.61
1.25	0.2	26.03
1.25	0.21	26.43
1.25	0.22	26.81
1.25	0.23	27.17
1.25	0.24	27.51
1.25	0.25	27.84
1.25	0.26	28.15
1.25	0.27	28.44
1.25	0.28	28.72
1.25	0.29	28.98
1.25	0.3	29.23
1.25	0.31	29.47
1.25	0.32	29.69
1.25	0.33	29.9
1.25	0.34	30.09
1.25	0.35	30.27
1.25	0.36	30.43
1.25	0.37	30.59
1.25	0.38	30.73
1.25	0.39	30.86
1.25	0.4	30.97
1.25	0.41	31.08
1.25	0.42	31.17
1.25	0.43	31.24
1.25	0.44	31.31
1.25	0.45	31.36
1.25	0.46	31.41
1.25	0.47	31.44
1.25	0.48	31.45
1.25	0.49	31.46
1.25	0.5	31.45
1.26	0.01	12.32
1.26	0.02	13.32
1.26	0.03	14.31
1.26	0.04	15.26
1.26	0.05	16.15
1.26	0.06	16.99
1.26	0.07	17.78
1.26	0.08	18.52
1.26	0.09	19.22
1.26	0.1	19.89
1.26	0.11	20.52
1.26	0.12	21.12
1.26	0.13	21.69
1.26	0.14	22.23
1.26	0.15	22.74
1.26	0.16	23.23
1.26	0.17	23.7
1.26	0.18	24.15
1.26	0.19	24.57
1.26	0.2	24.98
1.26	0.21	25.36
1.26	0.22	25.73
1.26	0.23	26.08
1.26	0.24	26.41
1.26	0.25	26.73
1.26	0.26	27.03
1.26	0.27	27.31
1.26	0.28	27.58
1.26	0.29	27.84
1.26	0.3	28.08
1.26	0.31	28.31
1.26	0.32	28.52
1.26	0.33	28.72
1.26	0.34	28.91
1.26	0.35	29.08
1.26	0.36	29.25
1.26	0.37	29.39
1.26	0.38	29.53
1.26	0.39	29.66
1.26	0.4	29.77
1.26	0.41	29.87
1.26	0.42	29.96
1.26	0.43	30.03
1.26	0.44	30.1
1.26	0.45	30.15
1.26	0.46	30.19
1.26	0.47	30.22
1.26	0.48	30.24
1.26	0.49	30.24
1.26	0.5	30.24
1.27	0.01	11.65
1.27	0.02	12.63
1.27	0.03	13.6
1.27	0.04	14.53
1.27	0.05	15.4
1.27	0.06	16.21
1.27	0.07	16.98
1.27	0.08	17.71
1.27	0.09	18.39
1.27	0.1	19.04
1.27	0.11	19.65
1.27	0.12	20.24
1.27	0.13	20.79
1.27	0.14	21.32
1.27	0.15	21.82
1.27	0.16	22.29
1.27	0.17	22.75
1.27	0.18	23.18
1.27	0.19	23.59
1.27	0.2	23.99
1.27	0.21	24.36
1.27	0.22	24.72
1.27	0.23	25.06
1.27	0.24	25.38
1.27	0.25	25.69
1.27	0.26	25.98
1.27	0.27	26.26
1.27	0.28	26.52
1.27	0.29	26.77
1.27	0.3	27.
1.27	0.31	27.22
1.27	0.32	27.43
1.27	0.33	27.62
1.27	0.34	27.8
1.27	0.35	27.97
1.27	0.36	28.13
1.27	0.37	28.28
1.27	0.38	28.41
1.27	0.39	28.53
1.27	0.4	28.64
1.27	0.41	28.74
1.27	0.42	28.82
1.27	0.43	28.9
1.27	0.44	28.96
1.27	0.45	29.01
1.27	0.46	29.05
1.27	0.47	29.08
1.27	0.48	29.09
1.27	0.49	29.1
1.27	0.5	29.1
1.28	0.01	11.03
1.28	0.02	11.99
1.28	0.03	12.94
1.28	0.04	13.84
1.28	0.05	14.7
1.28	0.06	15.49
1.28	0.07	16.24
1.28	0.08	16.95
1.28	0.09	17.62
1.28	0.1	18.25
1.28	0.11	18.85
1.28	0.12	19.42
1.28	0.13	19.95
1.28	0.14	20.47
1.28	0.15	20.95
1.28	0.16	21.42
1.28	0.17	21.86
1.28	0.18	22.28
1.28	0.19	22.68
1.28	0.2	23.06
1.28	0.21	23.43
1.28	0.22	23.77
1.28	0.23	24.1
1.28	0.24	24.42
1.28	0.25	24.72
1.28	0.26	25.
1.28	0.27	25.27
1.28	0.28	25.52
1.28	0.29	25.77
1.28	0.3	25.99
1.28	0.31	26.21
1.28	0.32	26.41
1.28	0.33	26.6
1.28	0.34	26.78
1.28	0.35	26.94
1.28	0.36	27.09
1.28	0.37	27.23
1.28	0.38	27.36
1.28	0.39	27.48
1.28	0.4	27.59
1.28	0.41	27.68
1.28	0.42	27.76
1.28	0.43	27.84
1.28	0.44	27.9
1.28	0.45	27.95
1.28	0.46	27.99
1.28	0.47	28.01
1.28	0.48	28.03
1.28	0.49	28.04
1.28	0.5	28.03
1.29	0.01	10.46
1.29	0.02	11.39
1.29	0.03	12.33
1.29	0.04	13.21
1.29	0.05	14.04
1.29	0.06	14.83
1.29	0.07	15.56
1.29	0.08	16.25
1.29	0.09	16.9
1.29	0.1	17.52
1.29	0.11	18.1
1.29	0.12	18.66
1.29	0.13	19.18
1.29	0.14	19.68
1.29	0.15	20.16
1.29	0.16	20.61
1.29	0.17	21.04
1.29	0.18	21.45
1.29	0.19	21.84
1.29	0.2	22.21
1.29	0.21	22.56
1.29	0.22	22.9
1.29	0.23	23.22
1.29	0.24	23.53
1.29	0.25	23.82
1.29	0.26	24.1
1.29	0.27	24.36
1.29	0.28	24.61
1.29	0.29	24.84
1.29	0.3	25.06
1.29	0.31	25.27
1.29	0.32	25.47
1.29	0.33	25.65
1.29	0.34	25.82
1.29	0.35	25.98
1.29	0.36	26.13
1.29	0.37	26.27
1.29	0.38	26.39
1.29	0.39	26.51
1.29	0.4	26.61
1.29	0.41	26.7
1.29	0.42	26.78
1.29	0.43	26.85
1.29	0.44	26.91
1.29	0.45	26.96
1.29	0.46	27.
1.29	0.47	27.03
1.29	0.48	27.05
1.29	0.49	27.05
1.29	0.5	27.05
1.3	0.01	9.925
1.3	0.02	10.84
1.3	0.03	11.76
1.3	0.04	12.63
1.3	0.05	13.45
1.3	0.06	14.21
1.3	0.07	14.93
1.3	0.08	15.61
1.3	0.09	16.24
1.3	0.1	16.85
1.3	0.11	17.42
1.3	0.12	17.96
1.3	0.13	18.47
1.3	0.14	18.96
1.3	0.15	19.42
1.3	0.16	19.86
1.3	0.17	20.28
1.3	0.18	20.68
1.3	0.19	21.06
1.3	0.2	21.43
1.3	0.21	21.77
1.3	0.22	22.1
1.3	0.23	22.41
1.3	0.24	22.71
1.3	0.25	22.99
1.3	0.26	23.26
1.3	0.27	23.52
1.3	0.28	23.76
1.3	0.29	23.99
1.3	0.3	24.2
1.3	0.31	24.41
1.3	0.32	24.6
1.3	0.33	24.78
1.3	0.34	24.95
1.3	0.35	25.1
1.3	0.36	25.25
1.3	0.37	25.38
1.3	0.38	25.5
1.3	0.39	25.61
1.3	0.4	25.72
1.3	0.41	25.81
1.3	0.42	25.88
1.3	0.43	25.95
1.3	0.44	26.01
1.3	0.45	26.06
1.3	0.46	26.1
1.3	0.47	26.13
1.3	0.48	26.14
1.3	0.49	26.15
1.3	0.5	26.15
1.31	0.01	9.434
1.31	0.02	10.34
1.31	0.03	11.24
1.31	0.04	12.09
1.31	0.05	12.9
1.31	0.06	13.65
1.31	0.07	14.35
1.31	0.08	15.02
1.31	0.09	15.64
1.31	0.1	16.23
1.31	0.11	16.79
1.31	0.12	17.32
1.31	0.13	17.82
1.31	0.14	18.3
1.31	0.15	18.75
1.31	0.16	19.18
1.31	0.17	19.59
1.31	0.18	19.98
1.31	0.19	20.36
1.31	0.2	20.71
1.31	0.21	21.05
1.31	0.22	21.37
1.31	0.23	21.68
1.31	0.24	21.97
1.31	0.25	22.24
1.31	0.26	22.51
1.31	0.27	22.75
1.31	0.28	22.99
1.31	0.29	23.21
1.31	0.3	23.42
1.31	0.31	23.62
1.31	0.32	23.81
1.31	0.33	23.98
1.31	0.34	24.15
1.31	0.35	24.3
1.31	0.36	24.44
1.31	0.37	24.57
1.31	0.38	24.69
1.31	0.39	24.8
1.31	0.4	24.9
1.31	0.41	24.99
1.31	0.42	25.07
1.31	0.43	25.13
1.31	0.44	25.19
1.31	0.45	25.24
1.31	0.46	25.27
1.31	0.47	25.3
1.31	0.48	25.32
1.31	0.49	25.33
1.31	0.5	25.32
1.32	0.01	8.984
1.32	0.02	9.874
1.32	0.03	10.76
1.32	0.04	11.61
1.32	0.05	12.4
1.32	0.06	13.14
1.32	0.07	13.83
1.32	0.08	14.48
1.32	0.09	15.1
1.32	0.1	15.68
1.32	0.11	16.22
1.32	0.12	16.74
1.32	0.13	17.23
1.32	0.14	17.7
1.32	0.15	18.15
1.32	0.16	18.57
1.32	0.17	18.97
1.32	0.18	19.35
1.32	0.19	19.72
1.32	0.2	20.06
1.32	0.21	20.4
1.32	0.22	20.71
1.32	0.23	21.01
1.32	0.24	21.29
1.32	0.25	21.56
1.32	0.26	21.82
1.32	0.27	22.07
1.32	0.28	22.3
1.32	0.29	22.51
1.32	0.3	22.72
1.32	0.31	22.91
1.32	0.32	23.1
1.32	0.33	23.27
1.32	0.34	23.43
1.32	0.35	23.58
1.32	0.36	23.72
1.32	0.37	23.84
1.32	0.38	23.96
1.32	0.39	24.07
1.32	0.4	24.16
1.32	0.41	24.25
1.32	0.42	24.33
1.32	0.43	24.39
1.32	0.44	24.45
1.32	0.45	24.5
1.32	0.46	24.53
1.32	0.47	24.56
1.32	0.48	24.58
1.32	0.49	24.58
1.32	0.5	24.58
1.33	0.01	8.572
1.33	0.02	9.453
1.33	0.03	10.33
1.33	0.04	11.17
1.33	0.05	11.95
1.33	0.06	12.68
1.33	0.07	13.36
1.33	0.08	14.
1.33	0.09	14.61
1.33	0.1	15.18
1.33	0.11	15.71
1.33	0.12	16.22
1.33	0.13	16.71
1.33	0.14	17.17
1.33	0.15	17.6
1.33	0.16	18.02
1.33	0.17	18.41
1.33	0.18	18.79
1.33	0.19	19.15
1.33	0.2	19.49
1.33	0.21	19.81
1.33	0.22	20.12
1.33	0.23	20.41
1.33	0.24	20.69
1.33	0.25	20.96
1.33	0.26	21.21
1.33	0.27	21.45
1.33	0.28	21.68
1.33	0.29	21.89
1.33	0.3	22.09
1.33	0.31	22.28
1.33	0.32	22.46
1.33	0.33	22.63
1.33	0.34	22.79
1.33	0.35	22.93
1.33	0.36	23.07
1.33	0.37	23.19
1.33	0.38	23.31
1.33	0.39	23.41
1.33	0.4	23.51
1.33	0.41	23.59
1.33	0.42	23.67
1.33	0.43	23.73
1.33	0.44	23.79
1.33	0.45	23.83
1.33	0.46	23.87
1.33	0.47	23.9
1.33	0.48	23.91
1.33	0.49	23.92
1.33	0.5	23.92
1.34	0.01	8.199
1.34	0.02	9.072
1.34	0.03	9.944
1.34	0.04	10.77
1.34	0.05	11.54
1.34	0.06	12.26
1.34	0.07	12.94
1.34	0.08	13.57
1.34	0.09	14.17
1.34	0.1	14.73
1.34	0.11	15.26
1.34	0.12	15.76
1.34	0.13	16.24
1.34	0.14	16.69
1.34	0.15	17.12
1.34	0.16	17.53
1.34	0.17	17.92
1.34	0.18	18.29
1.34	0.19	18.64
1.34	0.2	18.98
1.34	0.21	19.29
1.34	0.22	19.6
1.34	0.23	19.89
1.34	0.24	20.16
1.34	0.25	20.42
1.34	0.26	20.67
1.34	0.27	20.9
1.34	0.28	21.13
1.34	0.29	21.34
1.34	0.3	21.54
1.34	0.31	21.72
1.34	0.32	21.9
1.34	0.33	22.06
1.34	0.34	22.22
1.34	0.35	22.36
1.34	0.36	22.5
1.34	0.37	22.62
1.34	0.38	22.73
1.34	0.39	22.83
1.34	0.4	22.93
1.34	0.41	23.01
1.34	0.42	23.09
1.34	0.43	23.15
1.34	0.44	23.2
1.34	0.45	23.25
1.34	0.46	23.29
1.34	0.47	23.31
1.34	0.48	23.33
1.34	0.49	23.34
1.34	0.5	23.33
1.35	0.01	7.861
1.35	0.02	8.729
1.35	0.03	9.597
1.35	0.04	10.42
1.35	0.05	11.18
1.35	0.06	11.9
1.35	0.07	12.57
1.35	0.08	13.19
1.35	0.09	13.78
1.35	0.1	14.34
1.35	0.11	14.86
1.35	0.12	15.36
1.35	0.13	15.83
1.35	0.14	16.28
1.35	0.15	16.7
1.35	0.16	17.1
1.35	0.17	17.49
1.35	0.18	17.85
1.35	0.19	18.2
1.35	0.2	18.53
1.35	0.21	18.84
1.35	0.22	19.14
1.35	0.23	19.43
1.35	0.24	19.7
1.35	0.25	19.95
1.35	0.26	20.2
1.35	0.27	20.43
1.35	0.28	20.65
1.35	0.29	20.86
1.35	0.3	21.05
1.35	0.31	21.24
1.35	0.32	21.41
1.35	0.33	21.57
1.35	0.34	21.72
1.35	0.35	21.87
1.35	0.36	22.
1.35	0.37	22.12
1.35	0.38	22.23
1.35	0.39	22.33
1.35	0.4	22.42
1.35	0.41	22.51
1.35	0.42	22.58
1.35	0.43	22.64
1.35	0.44	22.7
1.35	0.45	22.74
1.35	0.46	22.78
1.35	0.47	22.8
1.35	0.48	22.82
1.35	0.49	22.83
1.35	0.5	22.83
1.36	0.01	7.557
1.36	0.02	8.424
1.36	0.03	9.288
1.36	0.04	10.1
1.36	0.05	10.87
1.36	0.06	11.58
1.36	0.07	12.24
1.36	0.08	12.86
1.36	0.09	13.45
1.36	0.1	14.
1.36	0.11	14.52
1.36	0.12	15.01
1.36	0.13	15.47
1.36	0.14	15.92
1.36	0.15	16.34
1.36	0.16	16.73
1.36	0.17	17.11
1.36	0.18	17.47
1.36	0.19	17.82
1.36	0.2	18.14
1.36	0.21	18.45
1.36	0.22	18.75
1.36	0.23	19.03
1.36	0.24	19.3
1.36	0.25	19.55
1.36	0.26	19.79
1.36	0.27	20.02
1.36	0.28	20.24
1.36	0.29	20.44
1.36	0.3	20.63
1.36	0.31	20.82
1.36	0.32	20.99
1.36	0.33	21.15
1.36	0.34	21.3
1.36	0.35	21.44
1.36	0.36	21.57
1.36	0.37	21.69
1.36	0.38	21.8
1.36	0.39	21.9
1.36	0.4	21.99
1.36	0.41	22.07
1.36	0.42	22.14
1.36	0.43	22.21
1.36	0.44	22.26
1.36	0.45	22.3
1.36	0.46	22.34
1.36	0.47	22.36
1.36	0.48	22.38
1.36	0.49	22.39
1.36	0.5	22.39
1.37	0.01	7.285
1.37	0.02	8.152
1.37	0.03	9.016
1.37	0.04	9.831
1.37	0.05	10.59
1.37	0.06	11.3
1.37	0.07	11.96
1.37	0.08	12.58
1.37	0.09	13.16
1.37	0.1	13.7
1.37	0.11	14.22
1.37	0.12	14.71
1.37	0.13	15.17
1.37	0.14	15.61
1.37	0.15	16.02
1.37	0.16	16.42
1.37	0.17	16.79
1.37	0.18	17.15
1.37	0.19	17.49
1.37	0.2	17.81
1.37	0.21	18.12
1.37	0.22	18.41
1.37	0.23	18.69
1.37	0.24	18.96
1.37	0.25	19.21
1.37	0.26	19.45
1.37	0.27	19.67
1.37	0.28	19.89
1.37	0.29	20.09
1.37	0.3	20.28
1.37	0.31	20.46
1.37	0.32	20.63
1.37	0.33	20.79
1.37	0.34	20.94
1.37	0.35	21.08
1.37	0.36	21.2
1.37	0.37	21.32
1.37	0.38	21.43
1.37	0.39	21.53
1.37	0.4	21.62
1.37	0.41	21.7
1.37	0.42	21.77
1.37	0.43	21.84
1.37	0.44	21.89
1.37	0.45	21.93
1.37	0.46	21.97
1.37	0.47	21.99
1.37	0.48	22.01
1.37	0.49	22.02
1.37	0.5	22.02
1.38	0.01	7.042
1.38	0.02	7.912
1.38	0.03	8.778
1.38	0.04	9.593
1.38	0.05	10.35
1.38	0.06	11.06
1.38	0.07	11.72
1.38	0.08	12.33
1.38	0.09	12.91
1.38	0.1	13.45
1.38	0.11	13.97
1.38	0.12	14.45
1.38	0.13	14.91
1.38	0.14	15.34
1.38	0.15	15.76
1.38	0.16	16.15
1.38	0.17	16.52
1.38	0.18	16.88
1.38	0.19	17.21
1.38	0.2	17.53
1.38	0.21	17.84
1.38	0.22	18.13
1.38	0.23	18.41
1.38	0.24	18.67
1.38	0.25	18.92
1.38	0.26	19.16
1.38	0.27	19.38
1.38	0.28	19.59
1.38	0.29	19.79
1.38	0.3	19.98
1.38	0.31	20.16
1.38	0.32	20.33
1.38	0.33	20.49
1.38	0.34	20.63
1.38	0.35	20.77
1.38	0.36	20.9
1.38	0.37	21.02
1.38	0.38	21.13
1.38	0.39	21.22
1.38	0.4	21.31
1.38	0.41	21.39
1.38	0.42	21.46
1.38	0.43	21.53
1.38	0.44	21.58
1.38	0.45	21.62
1.38	0.46	21.66
1.38	0.47	21.68
1.38	0.48	21.7
1.38	0.49	21.71
1.38	0.5	21.71
1.39	0.01	6.827
1.39	0.02	7.701
1.39	0.03	8.57
1.39	0.04	9.386
1.39	0.05	10.15
1.39	0.06	10.85
1.39	0.07	11.51
1.39	0.08	12.12
1.39	0.09	12.7
1.39	0.1	13.24
1.39	0.11	13.75
1.39	0.12	14.24
1.39	0.13	14.69
1.39	0.14	15.13
1.39	0.15	15.54
1.39	0.16	15.93
1.39	0.17	16.3
1.39	0.18	16.65
1.39	0.19	16.99
1.39	0.2	17.3
1.39	0.21	17.61
1.39	0.22	17.9
1.39	0.23	18.17
1.39	0.24	18.43
1.39	0.25	18.68
1.39	0.26	18.91
1.39	0.27	19.14
1.39	0.28	19.35
1.39	0.29	19.55
1.39	0.3	19.74
1.39	0.31	19.91
1.39	0.32	20.08
1.39	0.33	20.24
1.39	0.34	20.39
1.39	0.35	20.52
1.39	0.36	20.65
1.39	0.37	20.77
1.39	0.38	20.87
1.39	0.39	20.97
1.39	0.4	21.06
1.39	0.41	21.14
1.39	0.42	21.21
1.39	0.43	21.27
1.39	0.44	21.32
1.39	0.45	21.37
1.39	0.46	21.4
1.39	0.47	21.43
1.39	0.48	21.45
1.39	0.49	21.45
1.39	0.5	21.45
1.4	0.01	6.636
1.4	0.02	7.517
1.4	0.03	8.39
1.4	0.04	9.209
1.4	0.05	9.969
1.4	0.06	10.68
1.4	0.07	11.33
1.4	0.08	11.95
1.4	0.09	12.52
1.4	0.1	13.06
1.4	0.11	13.57
1.4	0.12	14.06
1.4	0.13	14.51
1.4	0.14	14.94
1.4	0.15	15.35
1.4	0.16	15.74
1.4	0.17	16.11
1.4	0.18	16.46
1.4	0.19	16.8
1.4	0.2	17.11
1.4	0.21	17.42
1.4	0.22	17.7
1.4	0.23	17.98
1.4	0.24	18.24
1.4	0.25	18.48
1.4	0.26	18.72
1.4	0.27	18.94
1.4	0.28	19.15
1.4	0.29	19.35
1.4	0.3	19.54
1.4	0.31	19.71
1.4	0.32	19.88
1.4	0.33	20.04
1.4	0.34	20.18
1.4	0.35	20.32
1.4	0.36	20.44
1.4	0.37	20.56
1.4	0.38	20.67
1.4	0.39	20.76
1.4	0.4	20.85
1.4	0.41	20.93
1.4	0.42	21.
1.4	0.43	21.06
1.4	0.44	21.12
1.4	0.45	21.16
1.4	0.46	21.2
1.4	0.47	21.22
1.4	0.48	21.24
1.4	0.49	21.25
1.4	0.5	21.25
1.41	0.01	6.302
1.41	0.02	7.166
1.41	0.03	8.023
1.41	0.04	8.825
1.41	0.05	9.57
1.41	0.06	10.26
1.41	0.07	10.9
1.41	0.08	11.5
1.41	0.09	12.07
1.41	0.1	12.6
1.41	0.11	13.09
1.41	0.12	13.56
1.41	0.13	14.01
1.41	0.14	14.43
1.41	0.15	14.83
1.41	0.16	15.21
1.41	0.17	15.57
1.41	0.18	15.91
1.41	0.19	16.24
1.41	0.2	16.55
1.41	0.21	16.84
1.41	0.22	17.12
1.41	0.23	17.39
1.41	0.24	17.64
1.41	0.25	17.88
1.41	0.26	18.11
1.41	0.27	18.32
1.41	0.28	18.53
1.41	0.29	18.72
1.41	0.3	18.91
1.41	0.31	19.08
1.41	0.32	19.24
1.41	0.33	19.39
1.41	0.34	19.53
1.41	0.35	19.67
1.41	0.36	19.79
1.41	0.37	19.9
1.41	0.38	20.01
1.41	0.39	20.1
1.41	0.4	20.19
1.41	0.41	20.27
1.41	0.42	20.33
1.41	0.43	20.39
1.41	0.44	20.45
1.41	0.45	20.49
1.41	0.46	20.52
1.41	0.47	20.55
1.41	0.48	20.56
1.41	0.49	20.57
1.41	0.5	20.57
1.42	0.01	5.986
1.42	0.02	6.833
1.42	0.03	7.673
1.42	0.04	8.46
1.42	0.05	9.189
1.42	0.06	9.864
1.42	0.07	10.49
1.42	0.08	11.08
1.42	0.09	11.63
1.42	0.1	12.15
1.42	0.11	12.63
1.42	0.12	13.09
1.42	0.13	13.52
1.42	0.14	13.93
1.42	0.15	14.32
1.42	0.16	14.69
1.42	0.17	15.04
1.42	0.18	15.38
1.42	0.19	15.7
1.42	0.2	16.
1.42	0.21	16.28
1.42	0.22	16.56
1.42	0.23	16.82
1.42	0.24	17.06
1.42	0.25	17.3
1.42	0.26	17.52
1.42	0.27	17.73
1.42	0.28	17.93
1.42	0.29	18.12
1.42	0.3	18.3
1.42	0.31	18.46
1.42	0.32	18.62
1.42	0.33	18.77
1.42	0.34	18.91
1.42	0.35	19.04
1.42	0.36	19.16
1.42	0.37	19.27
1.42	0.38	19.37
1.42	0.39	19.46
1.42	0.4	19.54
1.42	0.41	19.62
1.42	0.42	19.69
1.42	0.43	19.75
1.42	0.44	19.8
1.42	0.45	19.84
1.42	0.46	19.87
1.42	0.47	19.9
1.42	0.48	19.91
1.42	0.49	19.92
1.42	0.5	19.92
1.43	0.01	5.688
1.43	0.02	6.518
1.43	0.03	7.341
1.43	0.04	8.111
1.43	0.05	8.824
1.43	0.06	9.485
1.43	0.07	10.1
1.43	0.08	10.67
1.43	0.09	11.21
1.43	0.1	11.71
1.43	0.11	12.19
1.43	0.12	12.63
1.43	0.13	13.06
1.43	0.14	13.46
1.43	0.15	13.84
1.43	0.16	14.2
1.43	0.17	14.54
1.43	0.18	14.86
1.43	0.19	15.17
1.43	0.2	15.47
1.43	0.21	15.75
1.43	0.22	16.01
1.43	0.23	16.27
1.43	0.24	16.51
1.43	0.25	16.73
1.43	0.26	16.95
1.43	0.27	17.16
1.43	0.28	17.35
1.43	0.29	17.53
1.43	0.3	17.71
1.43	0.31	17.87
1.43	0.32	18.02
1.43	0.33	18.17
1.43	0.34	18.3
1.43	0.35	18.43
1.43	0.36	18.54
1.43	0.37	18.65
1.43	0.38	18.75
1.43	0.39	18.84
1.43	0.4	18.92
1.43	0.41	19.
1.43	0.42	19.06
1.43	0.43	19.12
1.43	0.44	19.17
1.43	0.45	19.21
1.43	0.46	19.24
1.43	0.47	19.26
1.43	0.48	19.28
1.43	0.49	19.29
1.43	0.5	19.29
1.44	0.01	5.406
1.44	0.02	6.22
1.44	0.03	7.026
1.44	0.04	7.78
1.44	0.05	8.478
1.44	0.06	9.123
1.44	0.07	9.723
1.44	0.08	10.28
1.44	0.09	10.81
1.44	0.1	11.3
1.44	0.11	11.76
1.44	0.12	12.2
1.44	0.13	12.61
1.44	0.14	13.
1.44	0.15	13.37
1.44	0.16	13.72
1.44	0.17	14.05
1.44	0.18	14.37
1.44	0.19	14.67
1.44	0.2	14.96
1.44	0.21	15.23
1.44	0.22	15.49
1.44	0.23	15.74
1.44	0.24	15.97
1.44	0.25	16.19
1.44	0.26	16.4
1.44	0.27	16.6
1.44	0.28	16.79
1.44	0.29	16.97
1.44	0.3	17.14
1.44	0.31	17.3
1.44	0.32	17.45
1.44	0.33	17.59
1.44	0.34	17.72
1.44	0.35	17.84
1.44	0.36	17.95
1.44	0.37	18.06
1.44	0.38	18.15
1.44	0.39	18.24
1.44	0.4	18.32
1.44	0.41	18.39
1.44	0.42	18.46
1.44	0.43	18.51
1.44	0.44	18.56
1.44	0.45	18.6
1.44	0.46	18.63
1.44	0.47	18.66
1.44	0.48	18.67
1.44	0.49	18.68
1.44	0.5	18.68
1.45	0.01	5.142
1.45	0.02	5.938
1.45	0.03	6.728
1.45	0.04	7.466
1.45	0.05	8.148
1.45	0.06	8.779
1.45	0.07	9.365
1.45	0.08	9.911
1.45	0.09	10.42
1.45	0.1	10.9
1.45	0.11	11.35
1.45	0.12	11.78
1.45	0.13	12.18
1.45	0.14	12.56
1.45	0.15	12.92
1.45	0.16	13.26
1.45	0.17	13.59
1.45	0.18	13.9
1.45	0.19	14.19
1.45	0.2	14.47
1.45	0.21	14.73
1.45	0.22	14.99
1.45	0.23	15.22
1.45	0.24	15.45
1.45	0.25	15.67
1.45	0.26	15.87
1.45	0.27	16.07
1.45	0.28	16.25
1.45	0.29	16.43
1.45	0.3	16.59
1.45	0.31	16.75
1.45	0.32	16.89
1.45	0.33	17.03
1.45	0.34	17.15
1.45	0.35	17.27
1.45	0.36	17.38
1.45	0.37	17.49
1.45	0.38	17.58
1.45	0.39	17.67
1.45	0.4	17.74
1.45	0.41	17.81
1.45	0.42	17.88
1.45	0.43	17.93
1.45	0.44	17.98
1.45	0.45	18.01
1.45	0.46	18.05
1.45	0.47	18.07
1.45	0.48	18.08
1.45	0.49	18.09
1.45	0.5	18.09
1.46	0.01	4.894
1.46	0.02	5.673
1.46	0.03	6.446
1.46	0.04	7.168
1.46	0.05	7.835
1.46	0.06	8.451
1.46	0.07	9.023
1.46	0.08	9.556
1.46	0.09	10.05
1.46	0.1	10.52
1.46	0.11	10.96
1.46	0.12	11.38
1.46	0.13	11.77
1.46	0.14	12.14
1.46	0.15	12.49
1.46	0.16	12.82
1.46	0.17	13.14
1.46	0.18	13.44
1.46	0.19	13.73
1.46	0.2	14.
1.46	0.21	14.26
1.46	0.22	14.5
1.46	0.23	14.74
1.46	0.24	14.96
1.46	0.25	15.17
1.46	0.26	15.37
1.46	0.27	15.56
1.46	0.28	15.74
1.46	0.29	15.9
1.46	0.3	16.06
1.46	0.31	16.22
1.46	0.32	16.36
1.46	0.33	16.49
1.46	0.34	16.61
1.46	0.35	16.73
1.46	0.36	16.84
1.46	0.37	16.94
1.46	0.38	17.03
1.46	0.39	17.11
1.46	0.4	17.19
1.46	0.41	17.25
1.46	0.42	17.32
1.46	0.43	17.37
1.46	0.44	17.41
1.46	0.45	17.45
1.46	0.46	17.48
1.46	0.47	17.5
1.46	0.48	17.52
1.46	0.49	17.53
1.46	0.5	17.53
1.47	0.01	4.662
1.47	0.02	5.425
1.47	0.03	6.181
1.47	0.04	6.887
1.47	0.05	7.538
1.47	0.06	8.14
1.47	0.07	8.699
1.47	0.08	9.219
1.47	0.09	9.705
1.47	0.1	10.16
1.47	0.11	10.59
1.47	0.12	10.99
1.47	0.13	11.38
1.47	0.14	11.74
1.47	0.15	12.08
1.47	0.16	12.4
1.47	0.17	12.71
1.47	0.18	13.01
1.47	0.19	13.28
1.47	0.2	13.55
1.47	0.21	13.8
1.47	0.22	14.04
1.47	0.23	14.27
1.47	0.24	14.48
1.47	0.25	14.69
1.47	0.26	14.88
1.47	0.27	15.07
1.47	0.28	15.24
1.47	0.29	15.4
1.47	0.3	15.56
1.47	0.31	15.71
1.47	0.32	15.84
1.47	0.33	15.97
1.47	0.34	16.1
1.47	0.35	16.21
1.47	0.36	16.31
1.47	0.37	16.41
1.47	0.38	16.5
1.47	0.39	16.58
1.47	0.4	16.65
1.47	0.41	16.72
1.47	0.42	16.78
1.47	0.43	16.83
1.47	0.44	16.87
1.47	0.45	16.91
1.47	0.46	16.94
1.47	0.47	16.96
1.47	0.48	16.98
1.47	0.49	16.99
1.47	0.5	16.99
1.48	0.01	4.446
1.48	0.02	5.192
1.48	0.03	5.931
1.48	0.04	6.621
1.48	0.05	7.258
1.48	0.06	7.846
1.48	0.07	8.391
1.48	0.08	8.899
1.48	0.09	9.373
1.48	0.1	9.818
1.48	0.11	10.24
1.48	0.12	10.63
1.48	0.13	11.
1.48	0.14	11.35
1.48	0.15	11.69
1.48	0.16	12.
1.48	0.17	12.3
1.48	0.18	12.59
1.48	0.19	12.86
1.48	0.2	13.12
1.48	0.21	13.36
1.48	0.22	13.6
1.48	0.23	13.82
1.48	0.24	14.03
1.48	0.25	14.23
1.48	0.26	14.42
1.48	0.27	14.6
1.48	0.28	14.77
1.48	0.29	14.93
1.48	0.3	15.08
1.48	0.31	15.22
1.48	0.32	15.35
1.48	0.33	15.48
1.48	0.34	15.6
1.48	0.35	15.71
1.48	0.36	15.81
1.48	0.37	15.9
1.48	0.38	15.99
1.48	0.39	16.07
1.48	0.4	16.14
1.48	0.41	16.21
1.48	0.42	16.26
1.48	0.43	16.31
1.48	0.44	16.36
1.48	0.45	16.39
1.48	0.46	16.42
1.48	0.47	16.44
1.48	0.48	16.46
1.48	0.49	16.47
1.48	0.5	16.47
1.49	0.01	4.245
1.49	0.02	4.974
1.49	0.03	5.697
1.49	0.04	6.372
1.49	0.05	6.994
1.49	0.06	7.568
1.49	0.07	8.1
1.49	0.08	8.595
1.49	0.09	9.058
1.49	0.1	9.492
1.49	0.11	9.9
1.49	0.12	10.28
1.49	0.13	10.65
1.49	0.14	10.99
1.49	0.15	11.31
1.49	0.16	11.62
1.49	0.17	11.92
1.49	0.18	12.19
1.49	0.19	12.46
1.49	0.2	12.71
1.49	0.21	12.95
1.49	0.22	13.17
1.49	0.23	13.39
1.49	0.24	13.59
1.49	0.25	13.79
1.49	0.26	13.97
1.49	0.27	14.15
1.49	0.28	14.31
1.49	0.29	14.47
1.49	0.3	14.62
1.49	0.31	14.76
1.49	0.32	14.89
1.49	0.33	15.01
1.49	0.34	15.12
1.49	0.35	15.23
1.49	0.36	15.33
1.49	0.37	15.42
1.49	0.38	15.51
1.49	0.39	15.58
1.49	0.4	15.65
1.49	0.41	15.72
1.49	0.42	15.77
1.49	0.43	15.82
1.49	0.44	15.86
1.49	0.45	15.9
1.49	0.46	15.93
1.49	0.47	15.95
1.49	0.48	15.96
1.49	0.49	15.97
1.49	0.5	15.97
1.5	0.01	4.058
1.5	0.02	4.771
1.5	0.03	5.479
1.5	0.04	6.138
1.5	0.05	6.745
1.5	0.06	7.306
1.5	0.07	7.825
1.5	0.08	8.309
1.5	0.09	8.76
1.5	0.1	9.183
1.5	0.11	9.581
1.5	0.12	9.956
1.5	0.13	10.31
1.5	0.14	10.64
1.5	0.15	10.96
1.5	0.16	11.26
1.5	0.17	11.55
1.5	0.18	11.82
1.5	0.19	12.07
1.5	0.2	12.32
1.5	0.21	12.55
1.5	0.22	12.77
1.5	0.23	12.98
1.5	0.24	13.18
1.5	0.25	13.37
1.5	0.26	13.55
1.5	0.27	13.72
1.5	0.28	13.88
1.5	0.29	14.03
1.5	0.3	14.18
1.5	0.31	14.31
1.5	0.32	14.44
1.5	0.33	14.56
1.5	0.34	14.67
1.5	0.35	14.78
1.5	0.36	14.87
1.5	0.37	14.96
1.5	0.38	15.04
1.5	0.39	15.12
1.5	0.4	15.19
1.5	0.41	15.25
1.5	0.42	15.3
1.5	0.43	15.35
1.5	0.44	15.39
1.5	0.45	15.43
1.5	0.46	15.45
1.5	0.47	15.47
1.5	0.48	15.49
1.5	0.49	15.5
1.5	0.5	15.5
1.51	0.01	3.886
1.51	0.02	4.582
1.51	0.03	5.274
1.51	0.04	5.918
1.51	0.05	6.512
1.51	0.06	7.06
1.51	0.07	7.567
1.51	0.08	8.039
1.51	0.09	8.479
1.51	0.1	8.892
1.51	0.11	9.28
1.51	0.12	9.645
1.51	0.13	9.99
1.51	0.14	10.32
1.51	0.15	10.63
1.51	0.16	10.92
1.51	0.17	11.2
1.51	0.18	11.46
1.51	0.19	11.71
1.51	0.2	11.95
1.51	0.21	12.18
1.51	0.22	12.39
1.51	0.23	12.6
1.51	0.24	12.79
1.51	0.25	12.97
1.51	0.26	13.15
1.51	0.27	13.31
1.51	0.28	13.47
1.51	0.29	13.62
1.51	0.3	13.76
1.51	0.31	13.89
1.51	0.32	14.02
1.51	0.33	14.13
1.51	0.34	14.24
1.51	0.35	14.34
1.51	0.36	14.44
1.51	0.37	14.52
1.51	0.38	14.6
1.51	0.39	14.68
1.51	0.4	14.74
1.51	0.41	14.8
1.51	0.42	14.86
1.51	0.43	14.9
1.51	0.44	14.94
1.51	0.45	14.98
1.51	0.46	15.
1.51	0.47	15.02
1.51	0.48	15.04
1.51	0.49	15.04
1.51	0.5	15.05
1.52	0.01	3.727
1.52	0.02	4.408
1.52	0.03	5.084
1.52	0.04	5.714
1.52	0.05	6.294
1.52	0.06	6.829
1.52	0.07	7.324
1.52	0.08	7.784
1.52	0.09	8.214
1.52	0.1	8.617
1.52	0.11	8.995
1.52	0.12	9.352
1.52	0.13	9.688
1.52	0.14	10.01
1.52	0.15	10.31
1.52	0.16	10.59
1.52	0.17	10.86
1.52	0.18	11.12
1.52	0.19	11.37
1.52	0.2	11.6
1.52	0.21	11.82
1.52	0.22	12.03
1.52	0.23	12.23
1.52	0.24	12.42
1.52	0.25	12.6
1.52	0.26	12.77
1.52	0.27	12.93
1.52	0.28	13.08
1.52	0.29	13.23
1.52	0.3	13.36
1.52	0.31	13.49
1.52	0.32	13.61
1.52	0.33	13.73
1.52	0.34	13.83
1.52	0.35	13.93
1.52	0.36	14.02
1.52	0.37	14.11
1.52	0.38	14.19
1.52	0.39	14.26
1.52	0.4	14.32
1.52	0.41	14.38
1.52	0.42	14.43
1.52	0.43	14.48
1.52	0.44	14.52
1.52	0.45	14.55
1.52	0.46	14.58
1.52	0.47	14.6
1.52	0.48	14.61
1.52	0.49	14.62
1.52	0.5	14.62
1.53	0.01	3.58
1.53	0.02	4.246
1.53	0.03	4.908
1.53	0.04	5.523
1.53	0.05	6.09
1.53	0.06	6.612
1.53	0.07	7.096
1.53	0.08	7.546
1.53	0.09	7.965
1.53	0.1	8.359
1.53	0.11	8.728
1.53	0.12	9.076
1.53	0.13	9.404
1.53	0.14	9.715
1.53	0.15	10.01
1.53	0.16	10.29
1.53	0.17	10.55
1.53	0.18	10.8
1.53	0.19	11.04
1.53	0.2	11.27
1.53	0.21	11.48
1.53	0.22	11.69
1.53	0.23	11.88
1.53	0.24	12.07
1.53	0.25	12.24
1.53	0.26	12.41
1.53	0.27	12.57
1.53	0.28	12.72
1.53	0.29	12.86
1.53	0.3	12.99
1.53	0.31	13.12
1.53	0.32	13.23
1.53	0.33	13.34
1.53	0.34	13.45
1.53	0.35	13.54
1.53	0.36	13.63
1.53	0.37	13.72
1.53	0.38	13.79
1.53	0.39	13.86
1.53	0.4	13.93
1.53	0.41	13.98
1.53	0.42	14.03
1.53	0.43	14.08
1.53	0.44	14.11
1.53	0.45	14.15
1.53	0.46	14.17
1.53	0.47	14.19
1.53	0.48	14.2
1.53	0.49	14.21
1.53	0.5	14.21
1.54	0.01	3.446
1.54	0.02	4.097
1.54	0.03	4.744
1.54	0.04	5.346
1.54	0.05	5.9
1.54	0.06	6.41
1.54	0.07	6.883
1.54	0.08	7.322
1.54	0.09	7.732
1.54	0.1	8.116
1.54	0.11	8.477
1.54	0.12	8.816
1.54	0.13	9.137
1.54	0.14	9.44
1.54	0.15	9.727
1.54	0.16	9.999
1.54	0.17	10.26
1.54	0.18	10.5
1.54	0.19	10.73
1.54	0.2	10.96
1.54	0.21	11.17
1.54	0.22	11.37
1.54	0.23	11.56
1.54	0.24	11.74
1.54	0.25	11.91
1.54	0.26	12.07
1.54	0.27	12.22
1.54	0.28	12.37
1.54	0.29	12.51
1.54	0.3	12.64
1.54	0.31	12.76
1.54	0.32	12.87
1.54	0.33	12.98
1.54	0.34	13.08
1.54	0.35	13.18
1.54	0.36	13.26
1.54	0.37	13.34
1.54	0.38	13.42
1.54	0.39	13.49
1.54	0.4	13.55
1.54	0.41	13.6
1.54	0.42	13.65
1.54	0.43	13.7
1.54	0.44	13.73
1.54	0.45	13.76
1.54	0.46	13.79
1.54	0.47	13.81
1.54	0.48	13.82
1.54	0.49	13.83
1.54	0.5	13.83
1.55	0.01	3.323
1.55	0.02	3.96
1.55	0.03	4.593
1.55	0.04	5.181
1.55	0.05	5.723
1.55	0.06	6.222
1.55	0.07	6.684
1.55	0.08	7.113
1.55	0.09	7.514
1.55	0.1	7.889
1.55	0.11	8.241
1.55	0.12	8.573
1.55	0.13	8.886
1.55	0.14	9.182
1.55	0.15	9.462
1.55	0.16	9.728
1.55	0.17	9.98
1.55	0.18	10.22
1.55	0.19	10.45
1.55	0.2	10.66
1.55	0.21	10.87
1.55	0.22	11.06
1.55	0.23	11.25
1.55	0.24	11.42
1.55	0.25	11.59
1.55	0.26	11.75
1.55	0.27	11.9
1.55	0.28	12.04
1.55	0.29	12.18
1.55	0.3	12.3
1.55	0.31	12.42
1.55	0.32	12.53
1.55	0.33	12.64
1.55	0.34	12.74
1.55	0.35	12.83
1.55	0.36	12.92
1.55	0.37	12.99
1.55	0.38	13.07
1.55	0.39	13.13
1.55	0.4	13.19
1.55	0.41	13.25
1.55	0.42	13.3
1.55	0.43	13.34
1.55	0.44	13.37
1.55	0.45	13.4
1.55	0.46	13.43
1.55	0.47	13.45
1.55	0.48	13.46
1.55	0.49	13.47
1.55	0.5	13.47
1.56	0.01	3.211
1.56	0.02	3.834
1.56	0.03	4.454
1.56	0.04	5.029
1.56	0.05	5.559
1.56	0.06	6.047
1.56	0.07	6.499
1.56	0.08	6.919
1.56	0.09	7.31
1.56	0.1	7.677
1.56	0.11	8.021
1.56	0.12	8.345
1.56	0.13	8.651
1.56	0.14	8.941
1.56	0.15	9.214
1.56	0.16	9.474
1.56	0.17	9.72
1.56	0.18	9.954
1.56	0.19	10.18
1.56	0.2	10.39
1.56	0.21	10.59
1.56	0.22	10.78
1.56	0.23	10.96
1.56	0.24	11.13
1.56	0.25	11.29
1.56	0.26	11.45
1.56	0.27	11.6
1.56	0.28	11.73
1.56	0.29	11.87
1.56	0.3	11.99
1.56	0.31	12.11
1.56	0.32	12.22
1.56	0.33	12.32
1.56	0.34	12.42
1.56	0.35	12.5
1.56	0.36	12.59
1.56	0.37	12.67
1.56	0.38	12.74
1.56	0.39	12.8
1.56	0.4	12.86
1.56	0.41	12.91
1.56	0.42	12.96
1.56	0.43	13.
1.56	0.44	13.04
1.56	0.45	13.07
1.56	0.46	13.09
1.56	0.47	13.11
1.56	0.48	13.12
1.56	0.49	13.13
1.56	0.5	13.13
1.57	0.01	3.109
1.57	0.02	3.719
1.57	0.03	4.325
1.57	0.04	4.889
1.57	0.05	5.407
1.57	0.06	5.885
1.57	0.07	6.327
1.57	0.08	6.737
1.57	0.09	7.12
1.57	0.1	7.479
1.57	0.11	7.816
1.57	0.12	8.133
1.57	0.13	8.432
1.57	0.14	8.715
1.57	0.15	8.982
1.57	0.16	9.236
1.57	0.17	9.477
1.57	0.18	9.705
1.57	0.19	9.922
1.57	0.2	10.13
1.57	0.21	10.32
1.57	0.22	10.51
1.57	0.23	10.69
1.57	0.24	10.86
1.57	0.25	11.02
1.57	0.26	11.17
1.57	0.27	11.31
1.57	0.28	11.45
1.57	0.29	11.57
1.57	0.3	11.69
1.57	0.31	11.81
1.57	0.32	11.92
1.57	0.33	12.02
1.57	0.34	12.11
1.57	0.35	12.2
1.57	0.36	12.28
1.57	0.37	12.36
1.57	0.38	12.42
1.57	0.39	12.49
1.57	0.4	12.55
1.57	0.41	12.6
1.57	0.42	12.64
1.57	0.43	12.68
1.57	0.44	12.72
1.57	0.45	12.75
1.57	0.46	12.77
1.57	0.47	12.79
1.57	0.48	12.8
1.57	0.49	12.81
1.57	0.5	12.81
1.58	0.01	3.016
1.58	0.02	3.613
1.58	0.03	4.207
1.58	0.04	4.759
1.58	0.05	5.267
1.58	0.06	5.734
1.58	0.07	6.167
1.58	0.08	6.568
1.58	0.09	6.943
1.58	0.1	7.294
1.58	0.11	7.623
1.58	0.12	7.934
1.58	0.13	8.226
1.58	0.14	8.503
1.58	0.15	8.765
1.58	0.16	9.013
1.58	0.17	9.249
1.58	0.18	9.472
1.58	0.19	9.684
1.58	0.2	9.886
1.58	0.21	10.08
1.58	0.22	10.26
1.58	0.23	10.43
1.58	0.24	10.6
1.58	0.25	10.75
1.58	0.26	10.9
1.58	0.27	11.04
1.58	0.28	11.17
1.58	0.29	11.3
1.58	0.3	11.42
1.58	0.31	11.53
1.58	0.32	11.63
1.58	0.33	11.73
1.58	0.34	11.83
1.58	0.35	11.91
1.58	0.36	11.99
1.58	0.37	12.06
1.58	0.38	12.13
1.58	0.39	12.19
1.58	0.4	12.25
1.58	0.41	12.3
1.58	0.42	12.35
1.58	0.43	12.38
1.58	0.44	12.42
1.58	0.45	12.45
1.58	0.46	12.47
1.58	0.47	12.49
1.58	0.48	12.5
1.58	0.49	12.51
1.58	0.5	12.51
1.59	0.01	2.931
1.59	0.02	3.517
1.59	0.03	4.099
1.59	0.04	4.639
1.59	0.05	5.137
1.59	0.06	5.594
1.59	0.07	6.018
1.59	0.08	6.411
1.59	0.09	6.778
1.59	0.1	7.122
1.59	0.11	7.444
1.59	0.12	7.748
1.59	0.13	8.034
1.59	0.14	8.305
1.59	0.15	8.562
1.59	0.16	8.805
1.59	0.17	9.035
1.59	0.18	9.254
1.59	0.19	9.462
1.59	0.2	9.659
1.59	0.21	9.847
1.59	0.22	10.02
1.59	0.23	10.19
1.59	0.24	10.36
1.59	0.25	10.51
1.59	0.26	10.65
1.59	0.27	10.79
1.59	0.28	10.92
1.59	0.29	11.04
1.59	0.3	11.16
1.59	0.31	11.27
1.59	0.32	11.37
1.59	0.33	11.47
1.59	0.34	11.56
1.59	0.35	11.64
1.59	0.36	11.72
1.59	0.37	11.79
1.59	0.38	11.86
1.59	0.39	11.92
1.59	0.4	11.97
1.59	0.41	12.02
1.59	0.42	12.07
1.59	0.43	12.1
1.59	0.44	12.14
1.59	0.45	12.17
1.59	0.46	12.19
1.59	0.47	12.2
1.59	0.48	12.22
1.59	0.49	12.22
1.59	0.5	12.22
1.6	0.01	2.854
1.6	0.02	3.428
1.6	0.03	3.999
1.6	0.04	4.529
1.6	0.05	5.016
1.6	0.06	5.465
1.6	0.07	5.879
1.6	0.08	6.265
1.6	0.09	6.624
1.6	0.1	6.961
1.6	0.11	7.277
1.6	0.12	7.574
1.6	0.13	7.855
1.6	0.14	8.12
1.6	0.15	8.371
1.6	0.16	8.609
1.6	0.17	8.835
1.6	0.18	9.049
1.6	0.19	9.252
1.6	0.2	9.446
1.6	0.21	9.63
1.6	0.22	9.804
1.6	0.23	9.97
1.6	0.24	10.13
1.6	0.25	10.28
1.6	0.26	10.42
1.6	0.27	10.55
1.6	0.28	10.68
1.6	0.29	10.8
1.6	0.3	10.91
1.6	0.31	11.02
1.6	0.32	11.12
1.6	0.33	11.22
1.6	0.34	11.3
1.6	0.35	11.39
1.6	0.36	11.46
1.6	0.37	11.53
1.6	0.38	11.6
1.6	0.39	11.66
1.6	0.4	11.71
1.6	0.41	11.76
1.6	0.42	11.8
1.6	0.43	11.84
1.6	0.44	11.87
1.6	0.45	11.9
1.6	0.46	11.92
1.6	0.47	11.94
1.6	0.48	11.95
1.6	0.49	11.96
1.6	0.5	11.96
1.61	0.01	2.725
1.61	0.02	3.283
1.61	0.03	3.838
1.61	0.04	4.354
1.61	0.05	4.827
1.61	0.06	5.263
1.61	0.07	5.666
1.61	0.08	6.041
1.61	0.09	6.39
1.61	0.1	6.717
1.61	0.11	7.024
1.61	0.12	7.313
1.61	0.13	7.585
1.61	0.14	7.843
1.61	0.15	8.086
1.61	0.16	8.317
1.61	0.17	8.536
1.61	0.18	8.744
1.61	0.19	8.942
1.61	0.2	9.13
1.61	0.21	9.308
1.61	0.22	9.477
1.61	0.23	9.638
1.61	0.24	9.791
1.61	0.25	9.936
1.61	0.26	10.07
1.61	0.27	10.2
1.61	0.28	10.33
1.61	0.29	10.44
1.61	0.3	10.55
1.61	0.31	10.66
1.61	0.32	10.76
1.61	0.33	10.85
1.61	0.34	10.93
1.61	0.35	11.01
1.61	0.36	11.09
1.61	0.37	11.16
1.61	0.38	11.22
1.61	0.39	11.28
1.61	0.4	11.33
1.61	0.41	11.38
1.61	0.42	11.42
1.61	0.43	11.45
1.61	0.44	11.49
1.61	0.45	11.51
1.61	0.46	11.53
1.61	0.47	11.55
1.61	0.48	11.56
1.61	0.49	11.57
1.61	0.5	11.57
1.62	0.01	2.601
1.62	0.02	3.144
1.62	0.03	3.683
1.62	0.04	4.184
1.62	0.05	4.644
1.62	0.06	5.068
1.62	0.07	5.459
1.62	0.08	5.823
1.62	0.09	6.162
1.62	0.1	6.479
1.62	0.11	6.777
1.62	0.12	7.057
1.62	0.13	7.322
1.62	0.14	7.572
1.62	0.15	7.808
1.62	0.16	8.032
1.62	0.17	8.245
1.62	0.18	8.447
1.62	0.19	8.639
1.62	0.2	8.821
1.62	0.21	8.994
1.62	0.22	9.158
1.62	0.23	9.314
1.62	0.24	9.462
1.62	0.25	9.603
1.62	0.26	9.737
1.62	0.27	9.863
1.62	0.28	9.983
1.62	0.29	10.1
1.62	0.3	10.2
1.62	0.31	10.3
1.62	0.32	10.4
1.62	0.33	10.49
1.62	0.34	10.57
1.62	0.35	10.65
1.62	0.36	10.72
1.62	0.37	10.79
1.62	0.38	10.85
1.62	0.39	10.9
1.62	0.4	10.95
1.62	0.41	11.
1.62	0.42	11.04
1.62	0.43	11.08
1.62	0.44	11.11
1.62	0.45	11.13
1.62	0.46	11.15
1.62	0.47	11.17
1.62	0.48	11.18
1.62	0.49	11.18
1.62	0.5	11.19
1.63	0.01	2.483
1.63	0.02	3.009
1.63	0.03	3.533
1.63	0.04	4.019
1.63	0.05	4.466
1.63	0.06	4.877
1.63	0.07	5.258
1.63	0.08	5.61
1.63	0.09	5.939
1.63	0.1	6.247
1.63	0.11	6.536
1.63	0.12	6.808
1.63	0.13	7.065
1.63	0.14	7.307
1.63	0.15	7.537
1.63	0.16	7.754
1.63	0.17	7.96
1.63	0.18	8.156
1.63	0.19	8.342
1.63	0.2	8.519
1.63	0.21	8.686
1.63	0.22	8.846
1.63	0.23	8.997
1.63	0.24	9.141
1.63	0.25	9.277
1.63	0.26	9.407
1.63	0.27	9.53
1.63	0.28	9.646
1.63	0.29	9.755
1.63	0.3	9.859
1.63	0.31	9.957
1.63	0.32	10.05
1.63	0.33	10.13
1.63	0.34	10.21
1.63	0.35	10.29
1.63	0.36	10.36
1.63	0.37	10.42
1.63	0.38	10.48
1.63	0.39	10.54
1.63	0.4	10.59
1.63	0.41	10.63
1.63	0.42	10.67
1.63	0.43	10.7
1.63	0.44	10.73
1.63	0.45	10.76
1.63	0.46	10.78
1.63	0.47	10.79
1.63	0.48	10.81
1.63	0.49	10.81
1.63	0.5	10.81
1.64	0.01	2.369
1.64	0.02	2.879
1.64	0.03	3.388
1.64	0.04	3.86
1.64	0.05	4.294
1.64	0.06	4.693
1.64	0.07	5.062
1.64	0.08	5.404
1.64	0.09	5.723
1.64	0.1	6.022
1.64	0.11	6.302
1.64	0.12	6.566
1.64	0.13	6.814
1.64	0.14	7.049
1.64	0.15	7.272
1.64	0.16	7.483
1.64	0.17	7.683
1.64	0.18	7.872
1.64	0.19	8.053
1.64	0.2	8.224
1.64	0.21	8.386
1.64	0.22	8.541
1.64	0.23	8.688
1.64	0.24	8.827
1.64	0.25	8.959
1.64	0.26	9.085
1.64	0.27	9.204
1.64	0.28	9.316
1.64	0.29	9.422
1.64	0.3	9.523
1.64	0.31	9.617
1.64	0.32	9.706
1.64	0.33	9.79
1.64	0.34	9.868
1.64	0.35	9.94
1.64	0.36	10.01
1.64	0.37	10.07
1.64	0.38	10.13
1.64	0.39	10.18
1.64	0.4	10.23
1.64	0.41	10.27
1.64	0.42	10.31
1.64	0.43	10.34
1.64	0.44	10.37
1.64	0.45	10.4
1.64	0.46	10.41
1.64	0.47	10.43
1.64	0.48	10.44
1.64	0.49	10.45
1.64	0.5	10.45
1.65	0.01	2.26
1.65	0.02	2.755
1.65	0.03	3.248
1.65	0.04	3.706
1.65	0.05	4.127
1.65	0.06	4.514
1.65	0.07	4.871
1.65	0.08	5.203
1.65	0.09	5.513
1.65	0.1	5.802
1.65	0.11	6.074
1.65	0.12	6.329
1.65	0.13	6.571
1.65	0.14	6.798
1.65	0.15	7.014
1.65	0.16	7.218
1.65	0.17	7.412
1.65	0.18	7.596
1.65	0.19	7.77
1.65	0.2	7.936
1.65	0.21	8.094
1.65	0.22	8.243
1.65	0.23	8.386
1.65	0.24	8.521
1.65	0.25	8.649
1.65	0.26	8.77
1.65	0.27	8.886
1.65	0.28	8.995
1.65	0.29	9.098
1.65	0.3	9.195
1.65	0.31	9.286
1.65	0.32	9.373
1.65	0.33	9.453
1.65	0.34	9.529
1.65	0.35	9.599
1.65	0.36	9.665
1.65	0.37	9.725
1.65	0.38	9.781
1.65	0.39	9.832
1.65	0.4	9.878
1.65	0.41	9.92
1.65	0.42	9.957
1.65	0.43	9.989
1.65	0.44	10.02
1.65	0.45	10.04
1.65	0.46	10.06
1.65	0.47	10.07
1.65	0.48	10.08
1.65	0.49	10.09
1.65	0.5	10.09
1.66	0.01	2.155
1.66	0.02	2.635
1.66	0.03	3.113
1.66	0.04	3.557
1.66	0.05	3.965
1.66	0.06	4.34
1.66	0.07	4.687
1.66	0.08	5.009
1.66	0.09	5.308
1.66	0.1	5.589
1.66	0.11	5.852
1.66	0.12	6.1
1.66	0.13	6.333
1.66	0.14	6.554
1.66	0.15	6.763
1.66	0.16	6.961
1.66	0.17	7.148
1.66	0.18	7.326
1.66	0.19	7.495
1.66	0.2	7.656
1.66	0.21	7.809
1.66	0.22	7.954
1.66	0.23	8.091
1.66	0.24	8.222
1.66	0.25	8.346
1.66	0.26	8.464
1.66	0.27	8.575
1.66	0.28	8.681
1.66	0.29	8.781
1.66	0.3	8.875
1.66	0.31	8.964
1.66	0.32	9.047
1.66	0.33	9.125
1.66	0.34	9.199
1.66	0.35	9.267
1.66	0.36	9.33
1.66	0.37	9.389
1.66	0.38	9.443
1.66	0.39	9.492
1.66	0.4	9.537
1.66	0.41	9.577
1.66	0.42	9.613
1.66	0.43	9.644
1.66	0.44	9.671
1.66	0.45	9.694
1.66	0.46	9.712
1.66	0.47	9.726
1.66	0.48	9.736
1.66	0.49	9.741
1.66	0.5	9.743
1.67	0.01	2.055
1.67	0.02	2.52
1.67	0.03	2.984
1.67	0.04	3.414
1.67	0.05	3.809
1.67	0.06	4.173
1.67	0.07	4.508
1.67	0.08	4.82
1.67	0.09	5.11
1.67	0.1	5.382
1.67	0.11	5.637
1.67	0.12	5.877
1.67	0.13	6.103
1.67	0.14	6.316
1.67	0.15	6.519
1.67	0.16	6.71
1.67	0.17	6.892
1.67	0.18	7.064
1.67	0.19	7.228
1.67	0.2	7.384
1.67	0.21	7.531
1.67	0.22	7.672
1.67	0.23	7.805
1.67	0.24	7.932
1.67	0.25	8.052
1.67	0.26	8.166
1.67	0.27	8.274
1.67	0.28	8.376
1.67	0.29	8.472
1.67	0.3	8.563
1.67	0.31	8.649
1.67	0.32	8.73
1.67	0.33	8.806
1.67	0.34	8.877
1.67	0.35	8.943
1.67	0.36	9.004
1.67	0.37	9.061
1.67	0.38	9.113
1.67	0.39	9.161
1.67	0.4	9.204
1.67	0.41	9.243
1.67	0.42	9.278
1.67	0.43	9.308
1.67	0.44	9.334
1.67	0.45	9.356
1.67	0.46	9.374
1.67	0.47	9.387
1.67	0.48	9.397
1.67	0.49	9.402
1.67	0.5	9.403
1.68	0.02	2.41
1.68	0.03	2.859
1.68	0.04	3.276
1.68	0.05	3.658
1.68	0.06	4.01
1.68	0.07	4.335
1.68	0.08	4.637
1.68	0.09	4.918
1.68	0.1	5.181
1.68	0.11	5.428
1.68	0.12	5.66
1.68	0.13	5.879
1.68	0.14	6.086
1.68	0.15	6.282
1.68	0.16	6.467
1.68	0.17	6.643
1.68	0.18	6.81
1.68	0.19	6.968
1.68	0.2	7.119
1.68	0.21	7.262
1.68	0.22	7.397
1.68	0.23	7.526
1.68	0.24	7.649
1.68	0.25	7.765
1.68	0.26	7.875
1.68	0.27	7.98
1.68	0.28	8.079
1.68	0.29	8.172
1.68	0.3	8.261
1.68	0.31	8.344
1.68	0.32	8.422
1.68	0.33	8.495
1.68	0.34	8.564
1.68	0.35	8.628
1.68	0.36	8.687
1.68	0.37	8.742
1.68	0.38	8.792
1.68	0.39	8.838
1.68	0.4	8.88
1.68	0.41	8.918
1.68	0.42	8.952
1.68	0.43	8.981
1.68	0.44	9.006
1.68	0.45	9.028
1.68	0.46	9.045
1.68	0.47	9.058
1.68	0.48	9.067
1.68	0.49	9.072
1.68	0.5	9.074
1.69	0.02	2.305
1.69	0.03	2.739
1.69	0.04	3.143
1.69	0.05	3.513
1.69	0.06	3.854
1.69	0.07	4.168
1.69	0.08	4.46
1.69	0.09	4.732
1.69	0.1	4.987
1.69	0.11	5.226
1.69	0.12	5.45
1.69	0.13	5.662
1.69	0.14	5.862
1.69	0.15	6.052
1.69	0.16	6.231
1.69	0.17	6.401
1.69	0.18	6.563
1.69	0.19	6.716
1.69	0.2	6.862
1.69	0.21	7.
1.69	0.22	7.131
1.69	0.23	7.256
1.69	0.24	7.375
1.69	0.25	7.487
1.69	0.26	7.594
1.69	0.27	7.695
1.69	0.28	7.79
1.69	0.29	7.881
1.69	0.3	7.966
1.69	0.31	8.047
1.69	0.32	8.122
1.69	0.33	8.193
1.69	0.34	8.259
1.69	0.35	8.321
1.69	0.36	8.379
1.69	0.37	8.432
1.69	0.38	8.481
1.69	0.39	8.525
1.69	0.4	8.566
1.69	0.41	8.602
1.69	0.42	8.635
1.69	0.43	8.663
1.69	0.44	8.688
1.69	0.45	8.708
1.69	0.46	8.725
1.69	0.47	8.738
1.69	0.48	8.747
1.69	0.49	8.752
1.69	0.5	8.753
1.7	0.02	2.204
1.7	0.03	2.624
1.7	0.04	3.015
1.7	0.05	3.373
1.7	0.06	3.703
1.7	0.07	4.007
1.7	0.08	4.29
1.7	0.09	4.553
1.7	0.1	4.799
1.7	0.11	5.03
1.7	0.12	5.247
1.7	0.13	5.452
1.7	0.14	5.646
1.7	0.15	5.829
1.7	0.16	6.003
1.7	0.17	6.167
1.7	0.18	6.323
1.7	0.19	6.472
1.7	0.2	6.613
1.7	0.21	6.746
1.7	0.22	6.873
1.7	0.23	6.994
1.7	0.24	7.109
1.7	0.25	7.217
1.7	0.26	7.321
1.7	0.27	7.418
1.7	0.28	7.511
1.7	0.29	7.598
1.7	0.3	7.681
1.7	0.31	7.759
1.7	0.32	7.832
1.7	0.33	7.9
1.7	0.34	7.964
1.7	0.35	8.024
1.7	0.36	8.08
1.7	0.37	8.131
1.7	0.38	8.178
1.7	0.39	8.222
1.7	0.4	8.261
1.7	0.41	8.296
1.7	0.42	8.327
1.7	0.43	8.355
1.7	0.44	8.379
1.7	0.45	8.399
1.7	0.46	8.415
1.7	0.47	8.427
1.7	0.48	8.436
1.7	0.49	8.441
1.7	0.5	8.442
1.71	0.02	2.108
1.71	0.03	2.514
1.71	0.04	2.892
1.71	0.05	3.239
1.71	0.06	3.557
1.71	0.07	3.852
1.71	0.08	4.125
1.71	0.09	4.38
1.71	0.1	4.618
1.71	0.11	4.841
1.71	0.12	5.051
1.71	0.13	5.25
1.71	0.14	5.437
1.71	0.15	5.614
1.71	0.16	5.782
1.71	0.17	5.941
1.71	0.18	6.092
1.71	0.19	6.235
1.71	0.2	6.371
1.71	0.21	6.501
1.71	0.22	6.624
1.71	0.23	6.74
1.71	0.24	6.851
1.71	0.25	6.956
1.71	0.26	7.056
1.71	0.27	7.151
1.71	0.28	7.24
1.71	0.29	7.325
1.71	0.3	7.404
1.71	0.31	7.48
1.71	0.32	7.55
1.71	0.33	7.617
1.71	0.34	7.679
1.71	0.35	7.736
1.71	0.36	7.79
1.71	0.37	7.84
1.71	0.38	7.885
1.71	0.39	7.927
1.71	0.4	7.965
1.71	0.41	7.999
1.71	0.42	8.03
1.71	0.43	8.056
1.71	0.44	8.079
1.71	0.45	8.098
1.71	0.46	8.114
1.71	0.47	8.126
1.71	0.48	8.134
1.71	0.49	8.139
1.71	0.5	8.14
1.72	0.02	2.016
1.72	0.03	2.409
1.72	0.04	2.774
1.72	0.05	3.11
1.72	0.06	3.418
1.72	0.07	3.703
1.72	0.08	3.967
1.72	0.09	4.213
1.72	0.1	4.443
1.72	0.11	4.659
1.72	0.12	4.862
1.72	0.13	5.054
1.72	0.14	5.235
1.72	0.15	5.406
1.72	0.16	5.569
1.72	0.17	5.722
1.72	0.18	5.868
1.72	0.19	6.007
1.72	0.2	6.139
1.72	0.21	6.264
1.72	0.22	6.383
1.72	0.23	6.495
1.72	0.24	6.602
1.72	0.25	6.704
1.72	0.26	6.801
1.72	0.27	6.892
1.72	0.28	6.978
1.72	0.29	7.06
1.72	0.3	7.137
1.72	0.31	7.21
1.72	0.32	7.278
1.72	0.33	7.342
1.72	0.34	7.402
1.72	0.35	7.458
1.72	0.36	7.51
1.72	0.37	7.558
1.72	0.38	7.602
1.72	0.39	7.643
1.72	0.4	7.679
1.72	0.41	7.712
1.72	0.42	7.742
1.72	0.43	7.767
1.72	0.44	7.79
1.72	0.45	7.808
1.72	0.46	7.823
1.72	0.47	7.835
1.72	0.48	7.843
1.72	0.49	7.848
1.72	0.5	7.849
1.73	0.03	2.309
1.73	0.04	2.662
1.73	0.05	2.986
1.73	0.06	3.284
1.73	0.07	3.559
1.73	0.08	3.815
1.73	0.09	4.053
1.73	0.1	4.275
1.73	0.11	4.484
1.73	0.12	4.681
1.73	0.13	4.866
1.73	0.14	5.041
1.73	0.15	5.206
1.73	0.16	5.363
1.73	0.17	5.512
1.73	0.18	5.653
1.73	0.19	5.787
1.73	0.2	5.914
1.73	0.21	6.035
1.73	0.22	6.15
1.73	0.23	6.259
1.73	0.24	6.363
1.73	0.25	6.461
1.73	0.26	6.554
1.73	0.27	6.642
1.73	0.28	6.726
1.73	0.29	6.805
1.73	0.3	6.879
1.73	0.31	6.95
1.73	0.32	7.016
1.73	0.33	7.078
1.73	0.34	7.136
1.73	0.35	7.19
1.73	0.36	7.24
1.73	0.37	7.286
1.73	0.38	7.329
1.73	0.39	7.368
1.73	0.4	7.403
1.73	0.41	7.435
1.73	0.42	7.464
1.73	0.43	7.488
1.73	0.44	7.51
1.73	0.45	7.528
1.73	0.46	7.543
1.73	0.47	7.554
1.73	0.48	7.562
1.73	0.49	7.566
1.73	0.5	7.567
1.74	0.03	2.213
1.74	0.04	2.554
1.74	0.05	2.868
1.74	0.06	3.156
1.74	0.07	3.422
1.74	0.08	3.669
1.74	0.09	3.899
1.74	0.1	4.114
1.74	0.11	4.316
1.74	0.12	4.506
1.74	0.13	4.685
1.74	0.14	4.854
1.74	0.15	5.014
1.74	0.16	5.166
1.74	0.17	5.309
1.74	0.18	5.446
1.74	0.19	5.575
1.74	0.2	5.698
1.74	0.21	5.815
1.74	0.22	5.926
1.74	0.23	6.031
1.74	0.24	6.131
1.74	0.25	6.226
1.74	0.26	6.317
1.74	0.27	6.402
1.74	0.28	6.483
1.74	0.29	6.559
1.74	0.3	6.631
1.74	0.31	6.699
1.74	0.32	6.763
1.74	0.33	6.823
1.74	0.34	6.879
1.74	0.35	6.931
1.74	0.36	6.979
1.74	0.37	7.024
1.74	0.38	7.065
1.74	0.39	7.103
1.74	0.4	7.137
1.74	0.41	7.168
1.74	0.42	7.196
1.74	0.43	7.22
1.74	0.44	7.24
1.74	0.45	7.258
1.74	0.46	7.272
1.74	0.47	7.283
1.74	0.48	7.29
1.74	0.49	7.295
1.74	0.5	7.296
1.75	0.03	2.122
1.75	0.04	2.452
1.75	0.05	2.755
1.75	0.06	3.033
1.75	0.07	3.29
1.75	0.08	3.529
1.75	0.09	3.751
1.75	0.1	3.959
1.75	0.11	4.155
1.75	0.12	4.338
1.75	0.13	4.511
1.75	0.14	4.675
1.75	0.15	4.829
1.75	0.16	4.976
1.75	0.17	5.115
1.75	0.18	5.247
1.75	0.19	5.372
1.75	0.2	5.491
1.75	0.21	5.604
1.75	0.22	5.711
1.75	0.23	5.813
1.75	0.24	5.91
1.75	0.25	6.001
1.75	0.26	6.088
1.75	0.27	6.171
1.75	0.28	6.249
1.75	0.29	6.323
1.75	0.3	6.392
1.75	0.31	6.458
1.75	0.32	6.52
1.75	0.33	6.577
1.75	0.34	6.632
1.75	0.35	6.682
1.75	0.36	6.729
1.75	0.37	6.772
1.75	0.38	6.812
1.75	0.39	6.849
1.75	0.4	6.882
1.75	0.41	6.912
1.75	0.42	6.938
1.75	0.43	6.961
1.75	0.44	6.981
1.75	0.45	6.998
1.75	0.46	7.012
1.75	0.47	7.022
1.75	0.48	7.03
1.75	0.49	7.034
1.75	0.5	7.035
1.76	0.03	2.036
1.76	0.04	2.354
1.76	0.05	2.647
1.76	0.06	2.916
1.76	0.07	3.165
1.76	0.08	3.396
1.76	0.09	3.611
1.76	0.1	3.812
1.76	0.11	4.
1.76	0.12	4.178
1.76	0.13	4.345
1.76	0.14	4.503
1.76	0.15	4.653
1.76	0.16	4.794
1.76	0.17	4.929
1.76	0.18	5.056
1.76	0.19	5.177
1.76	0.2	5.292
1.76	0.21	5.401
1.76	0.22	5.505
1.76	0.23	5.603
1.76	0.24	5.697
1.76	0.25	5.785
1.76	0.26	5.87
1.76	0.27	5.949
1.76	0.28	6.025
1.76	0.29	6.096
1.76	0.3	6.163
1.76	0.31	6.227
1.76	0.32	6.286
1.76	0.33	6.342
1.76	0.34	6.395
1.76	0.35	6.443
1.76	0.36	6.489
1.76	0.37	6.531
1.76	0.38	6.569
1.76	0.39	6.604
1.76	0.4	6.636
1.76	0.41	6.665
1.76	0.42	6.691
1.76	0.43	6.713
1.76	0.44	6.733
1.76	0.45	6.749
1.76	0.46	6.762
1.76	0.47	6.772
1.76	0.48	6.779
1.76	0.49	6.784
1.76	0.5	6.785
1.77	0.04	2.262
1.77	0.05	2.545
1.77	0.06	2.805
1.77	0.07	3.046
1.77	0.08	3.269
1.77	0.09	3.476
1.77	0.1	3.671
1.77	0.11	3.853
1.77	0.12	4.025
1.77	0.13	4.186
1.77	0.14	4.339
1.77	0.15	4.484
1.77	0.16	4.621
1.77	0.17	4.751
1.77	0.18	4.874
1.77	0.19	4.991
1.77	0.2	5.102
1.77	0.21	5.207
1.77	0.22	5.308
1.77	0.23	5.403
1.77	0.24	5.493
1.77	0.25	5.579
1.77	0.26	5.66
1.77	0.27	5.737
1.77	0.28	5.81
1.77	0.29	5.879
1.77	0.3	5.944
1.77	0.31	6.006
1.77	0.32	6.063
1.77	0.33	6.117
1.77	0.34	6.168
1.77	0.35	6.215
1.77	0.36	6.259
1.77	0.37	6.299
1.77	0.38	6.337
1.77	0.39	6.371
1.77	0.4	6.402
1.77	0.41	6.43
1.77	0.42	6.454
1.77	0.43	6.476
1.77	0.44	6.495
1.77	0.45	6.511
1.77	0.46	6.523
1.77	0.47	6.533
1.77	0.48	6.54
1.77	0.49	6.544
1.77	0.5	6.545
1.78	0.04	2.175
1.78	0.05	2.448
1.78	0.06	2.7
1.78	0.07	2.932
1.78	0.08	3.148
1.78	0.09	3.349
1.78	0.1	3.537
1.78	0.11	3.713
1.78	0.12	3.879
1.78	0.13	4.035
1.78	0.14	4.183
1.78	0.15	4.323
1.78	0.16	4.455
1.78	0.17	4.581
1.78	0.18	4.7
1.78	0.19	4.813
1.78	0.2	4.92
1.78	0.21	5.022
1.78	0.22	5.119
1.78	0.23	5.211
1.78	0.24	5.299
1.78	0.25	5.382
1.78	0.26	5.46
1.78	0.27	5.535
1.78	0.28	5.606
1.78	0.29	5.672
1.78	0.3	5.735
1.78	0.31	5.794
1.78	0.32	5.85
1.78	0.33	5.902
1.78	0.34	5.951
1.78	0.35	5.997
1.78	0.36	6.039
1.78	0.37	6.079
1.78	0.38	6.115
1.78	0.39	6.148
1.78	0.4	6.177
1.78	0.41	6.204
1.78	0.42	6.228
1.78	0.43	6.249
1.78	0.44	6.268
1.78	0.45	6.283
1.78	0.46	6.295
1.78	0.47	6.305
1.78	0.48	6.311
1.78	0.49	6.315
1.78	0.5	6.316
1.79	0.04	2.092
1.79	0.05	2.356
1.79	0.06	2.6
1.79	0.07	2.824
1.79	0.08	3.033
1.79	0.09	3.227
1.79	0.1	3.409
1.79	0.11	3.58
1.79	0.12	3.74
1.79	0.13	3.892
1.79	0.14	4.035
1.79	0.15	4.17
1.79	0.16	4.298
1.79	0.17	4.419
1.79	0.18	4.535
1.79	0.19	4.644
1.79	0.2	4.748
1.79	0.21	4.847
1.79	0.22	4.94
1.79	0.23	5.029
1.79	0.24	5.114
1.79	0.25	5.194
1.79	0.26	5.27
1.79	0.27	5.342
1.79	0.28	5.411
1.79	0.29	5.475
1.79	0.3	5.536
1.79	0.31	5.593
1.79	0.32	5.647
1.79	0.33	5.698
1.79	0.34	5.745
1.79	0.35	5.789
1.79	0.36	5.83
1.79	0.37	5.868
1.79	0.38	5.903
1.79	0.39	5.935
1.79	0.4	5.964
1.79	0.41	5.99
1.79	0.42	6.013
1.79	0.43	6.033
1.79	0.44	6.051
1.79	0.45	6.066
1.79	0.46	6.078
1.79	0.47	6.087
1.79	0.48	6.093
1.79	0.49	6.097
1.79	0.5	6.098
1.8	0.04	2.014
1.8	0.05	2.27
1.8	0.06	2.505
1.8	0.07	2.723
1.8	0.08	2.924
1.8	0.09	3.113
1.8	0.1	3.288
1.8	0.11	3.454
1.8	0.12	3.609
1.8	0.13	3.755
1.8	0.14	3.894
1.8	0.15	4.025
1.8	0.16	4.148
1.8	0.17	4.266
1.8	0.18	4.378
1.8	0.19	4.483
1.8	0.2	4.584
1.8	0.21	4.68
1.8	0.22	4.77
1.8	0.23	4.856
1.8	0.24	4.938
1.8	0.25	5.016
1.8	0.26	5.09
1.8	0.27	5.159
1.8	0.28	5.225
1.8	0.29	5.288
1.8	0.3	5.347
1.8	0.31	5.402
1.8	0.32	5.454
1.8	0.33	5.503
1.8	0.34	5.549
1.8	0.35	5.592
1.8	0.36	5.632
1.8	0.37	5.668
1.8	0.38	5.702
1.8	0.39	5.733
1.8	0.4	5.761
1.8	0.41	5.786
1.8	0.42	5.809
1.8	0.43	5.828
1.8	0.44	5.845
1.8	0.45	5.859
1.8	0.46	5.871
1.8	0.47	5.88
1.8	0.48	5.886
1.8	0.49	5.89
1.8	0.5	5.891
1.81	0.05	2.188
1.81	0.06	2.416
1.81	0.07	2.626
1.81	0.08	2.822
1.81	0.09	3.004
1.81	0.1	3.174
1.81	0.11	3.334
1.81	0.12	3.485
1.81	0.13	3.626
1.81	0.14	3.76
1.81	0.15	3.887
1.81	0.16	4.007
1.81	0.17	4.121
1.81	0.18	4.229
1.81	0.19	4.331
1.81	0.2	4.429
1.81	0.21	4.521
1.81	0.22	4.609
1.81	0.23	4.693
1.81	0.24	4.772
1.81	0.25	4.847
1.81	0.26	4.918
1.81	0.27	4.986
1.81	0.28	5.05
1.81	0.29	5.11
1.81	0.3	5.167
1.81	0.31	5.221
1.81	0.32	5.272
1.81	0.33	5.319
1.81	0.34	5.363
1.81	0.35	5.405
1.81	0.36	5.443
1.81	0.37	5.479
1.81	0.38	5.511
1.81	0.39	5.541
1.81	0.4	5.568
1.81	0.41	5.593
1.81	0.42	5.615
1.81	0.43	5.634
1.81	0.44	5.65
1.81	0.45	5.664
1.81	0.46	5.675
1.81	0.47	5.684
1.81	0.48	5.69
1.81	0.49	5.693
1.81	0.5	5.694
1.82	0.05	2.111
1.82	0.06	2.332
1.82	0.07	2.536
1.82	0.08	2.725
1.82	0.09	2.902
1.82	0.1	3.067
1.82	0.11	3.222
1.82	0.12	3.367
1.82	0.13	3.505
1.82	0.14	3.635
1.82	0.15	3.757
1.82	0.16	3.874
1.82	0.17	3.984
1.82	0.18	4.089
1.82	0.19	4.188
1.82	0.2	4.282
1.82	0.21	4.372
1.82	0.22	4.457
1.82	0.23	4.538
1.82	0.24	4.615
1.82	0.25	4.688
1.82	0.26	4.757
1.82	0.27	4.822
1.82	0.28	4.884
1.82	0.29	4.943
1.82	0.3	4.998
1.82	0.31	5.05
1.82	0.32	5.099
1.82	0.33	5.145
1.82	0.34	5.188
1.82	0.35	5.228
1.82	0.36	5.265
1.82	0.37	5.3
1.82	0.38	5.331
1.82	0.39	5.36
1.82	0.4	5.387
1.82	0.41	5.41
1.82	0.42	5.431
1.82	0.43	5.45
1.82	0.44	5.466
1.82	0.45	5.479
1.82	0.46	5.49
1.82	0.47	5.498
1.82	0.48	5.504
1.82	0.49	5.508
1.82	0.5	5.508
1.83	0.05	2.039
1.83	0.06	2.253
1.83	0.07	2.451
1.83	0.08	2.634
1.83	0.09	2.805
1.83	0.1	2.965
1.83	0.11	3.116
1.83	0.12	3.257
1.83	0.13	3.39
1.83	0.14	3.516
1.83	0.15	3.635
1.83	0.16	3.748
1.83	0.17	3.855
1.83	0.18	3.956
1.83	0.19	4.053
1.83	0.2	4.144
1.83	0.21	4.231
1.83	0.22	4.314
1.83	0.23	4.392
1.83	0.24	4.466
1.83	0.25	4.537
1.83	0.26	4.604
1.83	0.27	4.668
1.83	0.28	4.728
1.83	0.29	4.784
1.83	0.3	4.838
1.83	0.31	4.889
1.83	0.32	4.936
1.83	0.33	4.981
1.83	0.34	5.022
1.83	0.35	5.061
1.83	0.36	5.097
1.83	0.37	5.131
1.83	0.38	5.161
1.83	0.39	5.189
1.83	0.4	5.215
1.83	0.41	5.238
1.83	0.42	5.258
1.83	0.43	5.276
1.83	0.44	5.292
1.83	0.45	5.305
1.83	0.46	5.315
1.83	0.47	5.323
1.83	0.48	5.329
1.83	0.49	5.332
1.83	0.5	5.333
1.84	0.06	2.179
1.84	0.07	2.371
1.84	0.08	2.549
1.84	0.09	2.715
1.84	0.1	2.87
1.84	0.11	3.016
1.84	0.12	3.153
1.84	0.13	3.282
1.84	0.14	3.404
1.84	0.15	3.52
1.84	0.16	3.629
1.84	0.17	3.733
1.84	0.18	3.832
1.84	0.19	3.925
1.84	0.2	4.014
1.84	0.21	4.098
1.84	0.22	4.178
1.84	0.23	4.255
1.84	0.24	4.327
1.84	0.25	4.395
1.84	0.26	4.46
1.84	0.27	4.522
1.84	0.28	4.58
1.84	0.29	4.635
1.84	0.3	4.687
1.84	0.31	4.736
1.84	0.32	4.783
1.84	0.33	4.826
1.84	0.34	4.866
1.84	0.35	4.904
1.84	0.36	4.939
1.84	0.37	4.971
1.84	0.38	5.001
1.84	0.39	5.028
1.84	0.4	5.053
1.84	0.41	5.075
1.84	0.42	5.095
1.84	0.43	5.113
1.84	0.44	5.128
1.84	0.45	5.14
1.84	0.46	5.151
1.84	0.47	5.158
1.84	0.48	5.164
1.84	0.49	5.167
1.84	0.5	5.168
1.85	0.06	2.109
1.85	0.07	2.296
1.85	0.08	2.469
1.85	0.09	2.63
1.85	0.1	2.781
1.85	0.11	2.922
1.85	0.12	3.055
1.85	0.13	3.181
1.85	0.14	3.3
1.85	0.15	3.412
1.85	0.16	3.518
1.85	0.17	3.619
1.85	0.18	3.715
1.85	0.19	3.805
1.85	0.2	3.892
1.85	0.21	3.974
1.85	0.22	4.051
1.85	0.23	4.125
1.85	0.24	4.196
1.85	0.25	4.262
1.85	0.26	4.325
1.85	0.27	4.385
1.85	0.28	4.442
1.85	0.29	4.495
1.85	0.3	4.546
1.85	0.31	4.594
1.85	0.32	4.638
1.85	0.33	4.68
1.85	0.34	4.72
1.85	0.35	4.756
1.85	0.36	4.79
1.85	0.37	4.822
1.85	0.38	4.851
1.85	0.39	4.877
1.85	0.4	4.901
1.85	0.41	4.923
1.85	0.42	4.942
1.85	0.43	4.959
1.85	0.44	4.974
1.85	0.45	4.986
1.85	0.46	4.996
1.85	0.47	5.003
1.85	0.48	5.009
1.85	0.49	5.012
1.85	0.5	5.013
1.86	0.06	2.044
1.86	0.07	2.225
1.86	0.08	2.393
1.86	0.09	2.55
1.86	0.1	2.696
1.86	0.11	2.834
1.86	0.12	2.964
1.86	0.13	3.086
1.86	0.14	3.201
1.86	0.15	3.31
1.86	0.16	3.413
1.86	0.17	3.511
1.86	0.18	3.604
1.86	0.19	3.693
1.86	0.2	3.777
1.86	0.21	3.856
1.86	0.22	3.932
1.86	0.23	4.004
1.86	0.24	4.072
1.86	0.25	4.137
1.86	0.26	4.198
1.86	0.27	4.257
1.86	0.28	4.312
1.86	0.29	4.364
1.86	0.3	4.413
1.86	0.31	4.459
1.86	0.32	4.503
1.86	0.33	4.544
1.86	0.34	4.582
1.86	0.35	4.617
1.86	0.36	4.65
1.86	0.37	4.681
1.86	0.38	4.709
1.86	0.39	4.735
1.86	0.4	4.758
1.86	0.41	4.779
1.86	0.42	4.798
1.86	0.43	4.815
1.86	0.44	4.829
1.86	0.45	4.841
1.86	0.46	4.85
1.86	0.47	4.858
1.86	0.48	4.863
1.86	0.49	4.866
1.86	0.5	4.867
1.87	0.07	2.158
1.87	0.08	2.322
1.87	0.09	2.475
1.87	0.1	2.617
1.87	0.11	2.751
1.87	0.12	2.877
1.87	0.13	2.996
1.87	0.14	3.108
1.87	0.15	3.214
1.87	0.16	3.315
1.87	0.17	3.41
1.87	0.18	3.501
1.87	0.19	3.587
1.87	0.2	3.669
1.87	0.21	3.746
1.87	0.22	3.82
1.87	0.23	3.89
1.87	0.24	3.956
1.87	0.25	4.019
1.87	0.26	4.079
1.87	0.27	4.136
1.87	0.28	4.189
1.87	0.29	4.24
1.87	0.3	4.288
1.87	0.31	4.333
1.87	0.32	4.375
1.87	0.33	4.415
1.87	0.34	4.452
1.87	0.35	4.487
1.87	0.36	4.519
1.87	0.37	4.549
1.87	0.38	4.576
1.87	0.39	4.601
1.87	0.4	4.624
1.87	0.41	4.645
1.87	0.42	4.663
1.87	0.43	4.679
1.87	0.44	4.693
1.87	0.45	4.704
1.87	0.46	4.714
1.87	0.47	4.721
1.87	0.48	4.726
1.87	0.49	4.729
1.87	0.5	4.73
1.88	0.07	2.096
1.88	0.08	2.255
1.88	0.09	2.404
1.88	0.1	2.543
1.88	0.11	2.673
1.88	0.12	2.796
1.88	0.13	2.911
1.88	0.14	3.021
1.88	0.15	3.124
1.88	0.16	3.222
1.88	0.17	3.315
1.88	0.18	3.403
1.88	0.19	3.487
1.88	0.2	3.567
1.88	0.21	3.642
1.88	0.22	3.714
1.88	0.23	3.782
1.88	0.24	3.847
1.88	0.25	3.908
1.88	0.26	3.967
1.88	0.27	4.022
1.88	0.28	4.074
1.88	0.29	4.123
1.88	0.3	4.17
1.88	0.31	4.214
1.88	0.32	4.255
1.88	0.33	4.294
1.88	0.34	4.33
1.88	0.35	4.364
1.88	0.36	4.395
1.88	0.37	4.424
1.88	0.38	4.451
1.88	0.39	4.476
1.88	0.4	4.498
1.88	0.41	4.518
1.88	0.42	4.535
1.88	0.43	4.551
1.88	0.44	4.565
1.88	0.45	4.576
1.88	0.46	4.585
1.88	0.47	4.592
1.88	0.48	4.597
1.88	0.49	4.6
1.88	0.5	4.601
1.89	0.07	2.036
1.89	0.08	2.191
1.89	0.09	2.336
1.89	0.1	2.472
1.89	0.11	2.599
1.89	0.12	2.719
1.89	0.13	2.831
1.89	0.14	2.938
1.89	0.15	3.039
1.89	0.16	3.135
1.89	0.17	3.225
1.89	0.18	3.311
1.89	0.19	3.393
1.89	0.2	3.471
1.89	0.21	3.544
1.89	0.22	3.614
1.89	0.23	3.681
1.89	0.24	3.744
1.89	0.25	3.804
1.89	0.26	3.861
1.89	0.27	3.914
1.89	0.28	3.965
1.89	0.29	4.013
1.89	0.3	4.059
1.89	0.31	4.102
1.89	0.32	4.142
1.89	0.33	4.18
1.89	0.34	4.215
1.89	0.35	4.248
1.89	0.36	4.279
1.89	0.37	4.307
1.89	0.38	4.333
1.89	0.39	4.357
1.89	0.4	4.379
1.89	0.41	4.398
1.89	0.42	4.415
1.89	0.43	4.431
1.89	0.44	4.444
1.89	0.45	4.455
1.89	0.46	4.464
1.89	0.47	4.471
1.89	0.48	4.475
1.89	0.49	4.478
1.89	0.5	4.479
1.9	0.08	2.131
1.9	0.09	2.272
1.9	0.1	2.404
1.9	0.11	2.528
1.9	0.12	2.645
1.9	0.13	2.755
1.9	0.14	2.859
1.9	0.15	2.958
1.9	0.16	3.051
1.9	0.17	3.14
1.9	0.18	3.224
1.9	0.19	3.303
1.9	0.2	3.379
1.9	0.21	3.451
1.9	0.22	3.519
1.9	0.23	3.584
1.9	0.24	3.646
1.9	0.25	3.704
1.9	0.26	3.76
1.9	0.27	3.812
1.9	0.28	3.862
1.9	0.29	3.909
1.9	0.3	3.953
1.9	0.31	3.995
1.9	0.32	4.035
1.9	0.33	4.072
1.9	0.34	4.106
1.9	0.35	4.138
1.9	0.36	4.168
1.9	0.37	4.196
1.9	0.38	4.221
1.9	0.39	4.244
1.9	0.4	4.266
1.9	0.41	4.285
1.9	0.42	4.301
1.9	0.43	4.316
1.9	0.44	4.329
1.9	0.45	4.34
1.9	0.46	4.349
1.9	0.47	4.355
1.9	0.48	4.36
1.9	0.49	4.363
1.9	0.5	4.364
1.91	0.08	2.072
1.91	0.09	2.21
1.91	0.1	2.339
1.91	0.11	2.46
1.91	0.12	2.575
1.91	0.13	2.682
1.91	0.14	2.784
1.91	0.15	2.88
1.91	0.16	2.971
1.91	0.17	3.058
1.91	0.18	3.14
1.91	0.19	3.218
1.91	0.2	3.291
1.91	0.21	3.362
1.91	0.22	3.429
1.91	0.23	3.492
1.91	0.24	3.552
1.91	0.25	3.609
1.91	0.26	3.664
1.91	0.27	3.715
1.91	0.28	3.763
1.91	0.29	3.809
1.91	0.3	3.853
1.91	0.31	3.894
1.91	0.32	3.932
1.91	0.33	3.968
1.91	0.34	4.002
1.91	0.35	4.033
1.91	0.36	4.062
1.91	0.37	4.089
1.91	0.38	4.114
1.91	0.39	4.137
1.91	0.4	4.158
1.91	0.41	4.176
1.91	0.42	4.193
1.91	0.43	4.207
1.91	0.44	4.22
1.91	0.45	4.23
1.91	0.46	4.239
1.91	0.47	4.245
1.91	0.48	4.25
1.91	0.49	4.253
1.91	0.5	4.253
1.92	0.08	2.015
1.92	0.09	2.15
1.92	0.1	2.276
1.92	0.11	2.395
1.92	0.12	2.506
1.92	0.13	2.611
1.92	0.14	2.711
1.92	0.15	2.805
1.92	0.16	2.894
1.92	0.17	2.978
1.92	0.18	3.058
1.92	0.19	3.135
1.92	0.2	3.207
1.92	0.21	3.276
1.92	0.22	3.341
1.92	0.23	3.403
1.92	0.24	3.462
1.92	0.25	3.518
1.92	0.26	3.571
1.92	0.27	3.621
1.92	0.28	3.668
1.92	0.29	3.713
1.92	0.3	3.756
1.92	0.31	3.796
1.92	0.32	3.833
1.92	0.33	3.868
1.92	0.34	3.901
1.92	0.35	3.932
1.92	0.36	3.961
1.92	0.37	3.987
1.92	0.38	4.011
1.92	0.39	4.034
1.92	0.4	4.054
1.92	0.41	4.072
1.92	0.42	4.088
1.92	0.43	4.102
1.92	0.44	4.115
1.92	0.45	4.125
1.92	0.46	4.133
1.92	0.47	4.14
1.92	0.48	4.144
1.92	0.49	4.147
1.92	0.5	4.147
1.93	0.09	2.091
1.93	0.1	2.214
1.93	0.11	2.33
1.93	0.12	2.439
1.93	0.13	2.542
1.93	0.14	2.639
1.93	0.15	2.731
1.93	0.16	2.818
1.93	0.17	2.9
1.93	0.18	2.979
1.93	0.19	3.053
1.93	0.2	3.124
1.93	0.21	3.191
1.93	0.22	3.255
1.93	0.23	3.316
1.93	0.24	3.373
1.93	0.25	3.428
1.93	0.26	3.48
1.93	0.27	3.529
1.93	0.28	3.576
1.93	0.29	3.619
1.93	0.3	3.661
1.93	0.31	3.7
1.93	0.32	3.737
1.93	0.33	3.771
1.93	0.34	3.804
1.93	0.35	3.834
1.93	0.36	3.862
1.93	0.37	3.887
1.93	0.38	3.911
1.93	0.39	3.933
1.93	0.4	3.953
1.93	0.41	3.97
1.93	0.42	3.986
1.93	0.43	4.
1.93	0.44	4.012
1.93	0.45	4.022
1.93	0.46	4.03
1.93	0.47	4.037
1.93	0.48	4.041
1.93	0.49	4.044
1.93	0.5	4.044
1.94	0.09	2.032
1.94	0.1	2.152
1.94	0.11	2.265
1.94	0.12	2.372
1.94	0.13	2.472
1.94	0.14	2.567
1.94	0.15	2.657
1.94	0.16	2.742
1.94	0.17	2.823
1.94	0.18	2.9
1.94	0.19	2.973
1.94	0.2	3.042
1.94	0.21	3.108
1.94	0.22	3.17
1.94	0.23	3.23
1.94	0.24	3.286
1.94	0.25	3.34
1.94	0.26	3.39
1.94	0.27	3.438
1.94	0.28	3.484
1.94	0.29	3.527
1.94	0.3	3.567
1.94	0.31	3.606
1.94	0.32	3.642
1.94	0.33	3.675
1.94	0.34	3.707
1.94	0.35	3.736
1.94	0.36	3.764
1.94	0.37	3.789
1.94	0.38	3.812
1.94	0.39	3.834
1.94	0.4	3.853
1.94	0.41	3.87
1.94	0.42	3.886
1.94	0.43	3.899
1.94	0.44	3.911
1.94	0.45	3.921
1.94	0.46	3.929
1.94	0.47	3.935
1.94	0.48	3.939
1.94	0.49	3.942
1.94	0.5	3.943
1.95	0.1	2.089
1.95	0.11	2.2
1.95	0.12	2.304
1.95	0.13	2.402
1.95	0.14	2.495
1.95	0.15	2.583
1.95	0.16	2.666
1.95	0.17	2.746
1.95	0.18	2.821
1.95	0.19	2.892
1.95	0.2	2.96
1.95	0.21	3.024
1.95	0.22	3.085
1.95	0.23	3.143
1.95	0.24	3.198
1.95	0.25	3.251
1.95	0.26	3.3
1.95	0.27	3.347
1.95	0.28	3.392
1.95	0.29	3.434
1.95	0.3	3.474
1.95	0.31	3.511
1.95	0.32	3.546
1.95	0.33	3.579
1.95	0.34	3.61
1.95	0.35	3.639
1.95	0.36	3.666
1.95	0.37	3.69
1.95	0.38	3.713
1.95	0.39	3.734
1.95	0.4	3.753
1.95	0.41	3.77
1.95	0.42	3.785
1.95	0.43	3.798
1.95	0.44	3.81
1.95	0.45	3.82
1.95	0.46	3.827
1.95	0.47	3.833
1.95	0.48	3.838
1.95	0.49	3.84
1.95	0.5	3.841
1.96	0.1	2.025
1.96	0.11	2.133
1.96	0.12	2.234
1.96	0.13	2.33
1.96	0.14	2.421
1.96	0.15	2.507
1.96	0.16	2.589
1.96	0.17	2.666
1.96	0.18	2.739
1.96	0.19	2.809
1.96	0.2	2.875
1.96	0.21	2.938
1.96	0.22	2.998
1.96	0.23	3.055
1.96	0.24	3.109
1.96	0.25	3.16
1.96	0.26	3.208
1.96	0.27	3.254
1.96	0.28	3.298
1.96	0.29	3.339
1.96	0.3	3.378
1.96	0.31	3.415
1.96	0.32	3.449
1.96	0.33	3.481
1.96	0.34	3.511
1.96	0.35	3.54
1.96	0.36	3.566
1.96	0.37	3.59
1.96	0.38	3.612
1.96	0.39	3.633
1.96	0.4	3.651
1.96	0.41	3.668
1.96	0.42	3.683
1.96	0.43	3.696
1.96	0.44	3.707
1.96	0.45	3.716
1.96	0.46	3.724
1.96	0.47	3.73
1.96	0.48	3.734
1.96	0.49	3.737
1.96	0.5	3.737
1.97	0.11	2.063
1.97	0.12	2.162
1.97	0.13	2.256
1.97	0.14	2.344
1.97	0.15	2.428
1.97	0.16	2.508
1.97	0.17	2.583
1.97	0.18	2.655
1.97	0.19	2.723
1.97	0.2	2.788
1.97	0.21	2.849
1.97	0.22	2.907
1.97	0.23	2.963
1.97	0.24	3.016
1.97	0.25	3.066
1.97	0.26	3.113
1.97	0.27	3.158
1.97	0.28	3.201
1.97	0.29	3.241
1.97	0.3	3.279
1.97	0.31	3.315
1.97	0.32	3.348
1.97	0.33	3.38
1.97	0.34	3.409
1.97	0.35	3.437
1.97	0.36	3.463
1.97	0.37	3.486
1.97	0.38	3.508
1.97	0.39	3.528
1.97	0.4	3.546
1.97	0.41	3.562
1.97	0.42	3.577
1.97	0.43	3.59
1.97	0.44	3.601
1.97	0.45	3.61
1.97	0.46	3.617
1.97	0.47	3.623
1.97	0.48	3.627
1.97	0.49	3.629
1.97	0.5	3.63
1.98	0.12	2.085
1.98	0.13	2.177
1.98	0.14	2.263
1.98	0.15	2.345
1.98	0.16	2.422
1.98	0.17	2.496
1.98	0.18	2.566
1.98	0.19	2.632
1.98	0.2	2.695
1.98	0.21	2.755
1.98	0.22	2.812
1.98	0.23	2.866
1.98	0.24	2.918
1.98	0.25	2.967
1.98	0.26	3.013
1.98	0.27	3.057
1.98	0.28	3.098
1.98	0.29	3.138
1.98	0.3	3.175
1.98	0.31	3.21
1.98	0.32	3.242
1.98	0.33	3.273
1.98	0.34	3.302
1.98	0.35	3.329
1.98	0.36	3.354
1.98	0.37	3.377
1.98	0.38	3.398
1.98	0.39	3.418
1.98	0.4	3.435
1.98	0.41	3.451
1.98	0.42	3.465
1.98	0.43	3.478
1.98	0.44	3.489
1.98	0.45	3.498
1.98	0.46	3.505
1.98	0.47	3.511
1.98	0.48	3.515
1.98	0.49	3.517
1.98	0.5	3.518
1.99	0.12	2.003
1.99	0.13	2.092
1.99	0.14	2.176
1.99	0.15	2.255
1.99	0.16	2.331
1.99	0.17	2.403
1.99	0.18	2.47
1.99	0.19	2.535
1.99	0.2	2.597
1.99	0.21	2.655
1.99	0.22	2.71
1.99	0.23	2.763
1.99	0.24	2.813
1.99	0.25	2.861
1.99	0.26	2.906
1.99	0.27	2.948
1.99	0.28	2.989
1.99	0.29	3.027
1.99	0.3	3.063
1.99	0.31	3.097
1.99	0.32	3.129
1.99	0.33	3.159
1.99	0.34	3.187
1.99	0.35	3.214
1.99	0.36	3.238
1.99	0.37	3.26
1.99	0.38	3.281
1.99	0.39	3.3
1.99	0.4	3.317
1.99	0.41	3.333
1.99	0.42	3.347
1.99	0.43	3.359
1.99	0.44	3.369
1.99	0.45	3.378
1.99	0.46	3.385
1.99	0.47	3.391
1.99	0.48	3.395
1.99	0.49	3.397
1.99	0.5	3.397
2.	0.13	2.001
2.	0.14	2.082
2.	0.15	2.159
2.	0.16	2.232
2.	0.17	2.301
2.	0.18	2.367
2.	0.19	2.43
2.	0.2	2.49
2.	0.21	2.546
2.	0.22	2.6
2.	0.23	2.651
2.	0.24	2.7
2.	0.25	2.746
2.	0.26	2.79
2.	0.27	2.831
2.	0.28	2.871
2.	0.29	2.908
2.	0.3	2.943
2.	0.31	2.976
2.	0.32	3.007
2.	0.33	3.036
2.	0.34	3.063
2.	0.35	3.089
2.	0.36	3.112
2.	0.37	3.134
2.	0.38	3.154
2.	0.39	3.173
2.	0.4	3.19
2.	0.41	3.205
2.	0.42	3.218
2.	0.43	3.23
2.	0.44	3.24
2.	0.45	3.249
2.	0.46	3.256
2.	0.47	3.261
2.	0.48	3.265
2.	0.49	3.267
2.	0.5	3.267

==> Plot_data/Fig10/BR32/BRgadisdata.dat <==
1.	0.01	18.87
1.	0.02	31.12
1.	0.03	41.05
1.	0.04	49.63
1.	0.05	57.27
1.	0.06	64.19
1.	0.07	70.55
1.	0.08	76.44
1.	0.09	81.93
1.	0.1	87.07
1.	0.11	91.91
1.	0.12	96.47
1.	0.13	100.8
1.	0.14	104.9
1.	0.15	108.8
1.	0.16	112.4
1.	0.17	115.9
1.	0.18	119.3
1.	0.19	122.4
1.	0.2	125.5
1.	0.21	128.3
1.	0.22	131.1
1.	0.23	133.7
1.	0.24	136.2
1.	0.25	138.5
1.	0.26	140.8
1.	0.27	142.9
1.	0.28	144.9
1.	0.29	146.8
1.	0.3	148.6
1.	0.31	150.3
1.	0.32	151.9
1.	0.33	153.4
1.	0.34	154.8
1.	0.35	156.2
1.	0.36	157.4
1.	0.37	158.5
1.	0.38	159.6
1.	0.39	160.5
1.	0.4	161.4
1.	0.41	162.2
1.	0.42	162.9
1.	0.43	163.5
1.	0.44	164.
1.	0.45	164.5
1.	0.46	164.8
1.	0.47	165.1
1.	0.48	165.3
1.	0.49	165.5
1.	0.5	165.5
1.01	0.01	18.24
1.01	0.02	30.09
1.01	0.03	39.71
1.01	0.04	48.02
1.01	0.05	55.41
1.01	0.06	62.11
1.01	0.07	68.27
1.01	0.08	73.97
1.01	0.09	79.29
1.01	0.1	84.27
1.01	0.11	88.96
1.01	0.12	93.38
1.01	0.13	97.56
1.01	0.14	101.5
1.01	0.15	105.3
1.01	0.16	108.8
1.01	0.17	112.2
1.01	0.18	115.5
1.01	0.19	118.5
1.01	0.2	121.5
1.01	0.21	124.2
1.01	0.22	126.9
1.01	0.23	129.4
1.01	0.24	131.8
1.01	0.25	134.1
1.01	0.26	136.3
1.01	0.27	138.3
1.01	0.28	140.3
1.01	0.29	142.1
1.01	0.3	143.9
1.01	0.31	145.5
1.01	0.32	147.1
1.01	0.33	148.5
1.01	0.34	149.9
1.01	0.35	151.2
1.01	0.36	152.4
1.01	0.37	153.5
1.01	0.38	154.5
1.01	0.39	155.4
1.01	0.4	156.3
1.01	0.41	157.
1.01	0.42	157.7
1.01	0.43	158.3
1.01	0.44	158.8
1.01	0.45	159.2
1.01	0.46	159.6
1.01	0.47	159.9
1.01	0.48	160.1
1.01	0.49	160.2
1.01	0.5	160.2
1.02	0.01	17.61
1.02	0.02	29.08
1.02	0.03	38.39
1.02	0.04	46.42
1.02	0.05	53.58
1.02	0.06	60.06
1.02	0.07	66.02
1.02	0.08	71.54
1.02	0.09	76.69
1.02	0.1	81.51
1.02	0.11	86.04
1.02	0.12	90.32
1.02	0.13	94.37
1.02	0.14	98.2
1.02	0.15	101.8
1.02	0.16	105.3
1.02	0.17	108.6
1.02	0.18	111.7
1.02	0.19	114.7
1.02	0.2	117.5
1.02	0.21	120.2
1.02	0.22	122.8
1.02	0.23	125.2
1.02	0.24	127.5
1.02	0.25	129.7
1.02	0.26	131.8
1.02	0.27	133.8
1.02	0.28	135.7
1.02	0.29	137.5
1.02	0.3	139.2
1.02	0.31	140.8
1.02	0.32	142.3
1.02	0.33	143.7
1.02	0.34	145.
1.02	0.35	146.3
1.02	0.36	147.4
1.02	0.37	148.5
1.02	0.38	149.5
1.02	0.39	150.4
1.02	0.4	151.2
1.02	0.41	151.9
1.02	0.42	152.6
1.02	0.43	153.2
1.02	0.44	153.7
1.02	0.45	154.1
1.02	0.46	154.4
1.02	0.47	154.7
1.02	0.48	154.9
1.02	0.49	155.
1.02	0.5	155.
1.03	0.01	17.
1.03	0.02	28.08
1.03	0.03	37.08
1.03	0.04	44.85
1.03	0.05	51.77
1.03	0.06	58.04
1.03	0.07	63.8
1.03	0.08	69.14
1.03	0.09	74.12
1.03	0.1	78.78
1.03	0.11	83.17
1.03	0.12	87.31
1.03	0.13	91.22
1.03	0.14	94.93
1.03	0.15	98.44
1.03	0.16	101.8
1.03	0.17	105.
1.03	0.18	108.
1.03	0.19	110.9
1.03	0.2	113.6
1.03	0.21	116.2
1.03	0.22	118.7
1.03	0.23	121.1
1.03	0.24	123.3
1.03	0.25	125.4
1.03	0.26	127.5
1.03	0.27	129.4
1.03	0.28	131.2
1.03	0.29	133.
1.03	0.3	134.6
1.03	0.31	136.1
1.03	0.32	137.6
1.03	0.33	139.
1.03	0.34	140.2
1.03	0.35	141.4
1.03	0.36	142.5
1.03	0.37	143.6
1.03	0.38	144.5
1.03	0.39	145.4
1.03	0.4	146.2
1.03	0.41	146.9
1.03	0.42	147.5
1.03	0.43	148.1
1.03	0.44	148.6
1.03	0.45	149.
1.03	0.46	149.3
1.03	0.47	149.6
1.03	0.48	149.8
1.03	0.49	149.9
1.03	0.5	149.9
1.04	0.01	16.39
1.04	0.02	27.1
1.04	0.03	35.79
1.04	0.04	43.3
1.04	0.05	49.98
1.04	0.06	56.05
1.04	0.07	61.62
1.04	0.08	66.78
1.04	0.09	71.59
1.04	0.1	76.1
1.04	0.11	80.33
1.04	0.12	84.33
1.04	0.13	88.12
1.04	0.14	91.7
1.04	0.15	95.1
1.04	0.16	98.33
1.04	0.17	101.4
1.04	0.18	104.3
1.04	0.19	107.1
1.04	0.2	109.8
1.04	0.21	112.3
1.04	0.22	114.7
1.04	0.23	117.
1.04	0.24	119.1
1.04	0.25	121.2
1.04	0.26	123.2
1.04	0.27	125.
1.04	0.28	126.8
1.04	0.29	128.5
1.04	0.3	130.1
1.04	0.31	131.5
1.04	0.32	133.
1.04	0.33	134.3
1.04	0.34	135.5
1.04	0.35	136.7
1.04	0.36	137.7
1.04	0.37	138.7
1.04	0.38	139.7
1.04	0.39	140.5
1.04	0.4	141.3
1.04	0.41	141.9
1.04	0.42	142.6
1.04	0.43	143.1
1.04	0.44	143.6
1.04	0.45	144.
1.04	0.46	144.3
1.04	0.47	144.5
1.04	0.48	144.7
1.04	0.49	144.8
1.04	0.5	144.9
1.05	0.01	15.79
1.05	0.02	26.12
1.05	0.03	34.52
1.05	0.04	41.77
1.05	0.05	48.22
1.05	0.06	54.08
1.05	0.07	59.46
1.05	0.08	64.44
1.05	0.09	69.09
1.05	0.1	73.45
1.05	0.11	77.54
1.05	0.12	81.4
1.05	0.13	85.06
1.05	0.14	88.52
1.05	0.15	91.8
1.05	0.16	94.92
1.05	0.17	97.89
1.05	0.18	100.7
1.05	0.19	103.4
1.05	0.2	106.
1.05	0.21	108.4
1.05	0.22	110.7
1.05	0.23	112.9
1.05	0.24	115.
1.05	0.25	117.
1.05	0.26	118.9
1.05	0.27	120.7
1.05	0.28	122.4
1.05	0.29	124.
1.05	0.3	125.6
1.05	0.31	127.
1.05	0.32	128.4
1.05	0.33	129.7
1.05	0.34	130.8
1.05	0.35	132.
1.05	0.36	133.
1.05	0.37	134.
1.05	0.38	134.9
1.05	0.39	135.7
1.05	0.4	136.4
1.05	0.41	137.1
1.05	0.42	137.7
1.05	0.43	138.2
1.05	0.44	138.6
1.05	0.45	139.
1.05	0.46	139.3
1.05	0.47	139.6
1.05	0.48	139.7
1.05	0.49	139.8
1.05	0.5	139.9
1.06	0.01	15.2
1.06	0.02	25.17
1.06	0.03	33.26
1.06	0.04	40.26
1.06	0.05	46.49
1.06	0.06	52.14
1.06	0.07	57.34
1.06	0.08	62.15
1.06	0.09	66.63
1.06	0.1	70.84
1.06	0.11	74.79
1.06	0.12	78.52
1.06	0.13	82.05
1.06	0.14	85.39
1.06	0.15	88.56
1.06	0.16	91.57
1.06	0.17	94.44
1.06	0.18	97.16
1.06	0.19	99.76
1.06	0.2	102.2
1.06	0.21	104.6
1.06	0.22	106.8
1.06	0.23	109.
1.06	0.24	111.
1.06	0.25	112.9
1.06	0.26	114.7
1.06	0.27	116.5
1.06	0.28	118.1
1.06	0.29	119.7
1.06	0.3	121.2
1.06	0.31	122.6
1.06	0.32	123.9
1.06	0.33	125.1
1.06	0.34	126.3
1.06	0.35	127.3
1.06	0.36	128.3
1.06	0.37	129.3
1.06	0.38	130.1
1.06	0.39	130.9
1.06	0.4	131.6
1.06	0.41	132.3
1.06	0.42	132.8
1.06	0.43	133.3
1.06	0.44	133.8
1.06	0.45	134.1
1.06	0.46	134.4
1.06	0.47	134.7
1.06	0.48	134.8
1.06	0.49	134.9
1.06	0.5	135.
1.07	0.01	14.62
1.07	0.02	24.22
1.07	0.03	32.03
1.07	0.04	38.77
1.07	0.05	44.78
1.07	0.06	50.24
1.07	0.07	55.24
1.07	0.08	59.88
1.07	0.09	64.21
1.07	0.1	68.27
1.07	0.11	72.08
1.07	0.12	75.68
1.07	0.13	79.08
1.07	0.14	82.31
1.07	0.15	85.36
1.07	0.16	88.27
1.07	0.17	91.04
1.07	0.18	93.66
1.07	0.19	96.17
1.07	0.2	98.55
1.07	0.21	100.8
1.07	0.22	103.
1.07	0.23	105.
1.07	0.24	107.
1.07	0.25	108.9
1.07	0.26	110.6
1.07	0.27	112.3
1.07	0.28	113.9
1.07	0.29	115.4
1.07	0.3	116.8
1.07	0.31	118.2
1.07	0.32	119.4
1.07	0.33	120.6
1.07	0.34	121.7
1.07	0.35	122.8
1.07	0.36	123.7
1.07	0.37	124.6
1.07	0.38	125.5
1.07	0.39	126.2
1.07	0.4	126.9
1.07	0.41	127.5
1.07	0.42	128.1
1.07	0.43	128.6
1.07	0.44	129.
1.07	0.45	129.3
1.07	0.46	129.6
1.07	0.47	129.9
1.07	0.48	130.
1.07	0.49	130.1
1.07	0.5	130.2
1.08	0.01	14.05
1.08	0.02	23.29
1.08	0.03	30.81
1.08	0.04	37.31
1.08	0.05	43.1
1.08	0.06	48.36
1.08	0.07	53.19
1.08	0.08	57.66
1.08	0.09	61.83
1.08	0.1	65.74
1.08	0.11	69.42
1.08	0.12	72.88
1.08	0.13	76.17
1.08	0.14	79.27
1.08	0.15	82.22
1.08	0.16	85.03
1.08	0.17	87.69
1.08	0.18	90.23
1.08	0.19	92.64
1.08	0.2	94.94
1.08	0.21	97.13
1.08	0.22	99.21
1.08	0.23	101.2
1.08	0.24	103.1
1.08	0.25	104.9
1.08	0.26	106.6
1.08	0.27	108.2
1.08	0.28	109.7
1.08	0.29	111.2
1.08	0.3	112.6
1.08	0.31	113.9
1.08	0.32	115.1
1.08	0.33	116.2
1.08	0.34	117.3
1.08	0.35	118.3
1.08	0.36	119.2
1.08	0.37	120.1
1.08	0.38	120.9
1.08	0.39	121.6
1.08	0.4	122.3
1.08	0.41	122.9
1.08	0.42	123.4
1.08	0.43	123.9
1.08	0.44	124.3
1.08	0.45	124.6
1.08	0.46	124.9
1.08	0.47	125.1
1.08	0.48	125.3
1.08	0.49	125.4
1.08	0.5	125.4
1.09	0.01	13.49
1.09	0.02	22.38
1.09	0.03	29.62
1.09	0.04	35.88
1.09	0.05	41.45
1.09	0.06	46.51
1.09	0.07	51.16
1.09	0.08	55.47
1.09	0.09	59.49
1.09	0.1	63.26
1.09	0.11	66.8
1.09	0.12	70.14
1.09	0.13	73.3
1.09	0.14	76.29
1.09	0.15	79.14
1.09	0.16	81.84
1.09	0.17	84.4
1.09	0.18	86.85
1.09	0.19	89.17
1.09	0.2	91.39
1.09	0.21	93.49
1.09	0.22	95.5
1.09	0.23	97.41
1.09	0.24	99.23
1.09	0.25	101.
1.09	0.26	102.6
1.09	0.27	104.2
1.09	0.28	105.6
1.09	0.29	107.
1.09	0.3	108.4
1.09	0.31	109.6
1.09	0.32	110.8
1.09	0.33	111.9
1.09	0.34	112.9
1.09	0.35	113.9
1.09	0.36	114.8
1.09	0.37	115.6
1.09	0.38	116.4
1.09	0.39	117.1
1.09	0.4	117.7
1.09	0.41	118.3
1.09	0.42	118.8
1.09	0.43	119.3
1.09	0.44	119.7
1.09	0.45	120.
1.09	0.46	120.3
1.09	0.47	120.5
1.09	0.48	120.6
1.09	0.49	120.7
1.09	0.5	120.7
1.1	0.01	12.93
1.1	0.02	21.48
1.1	0.03	28.44
1.1	0.04	34.46
1.1	0.05	39.83
1.1	0.06	44.7
1.1	0.07	49.18
1.1	0.08	53.32
1.1	0.09	57.19
1.1	0.1	60.82
1.1	0.11	64.23
1.1	0.12	67.44
1.1	0.13	70.49
1.1	0.14	73.37
1.1	0.15	76.1
1.1	0.16	78.7
1.1	0.17	81.18
1.1	0.18	83.53
1.1	0.19	85.77
1.1	0.2	87.9
1.1	0.21	89.93
1.1	0.22	91.86
1.1	0.23	93.7
1.1	0.24	95.45
1.1	0.25	97.12
1.1	0.26	98.7
1.1	0.27	100.2
1.1	0.28	101.6
1.1	0.29	103.
1.1	0.3	104.2
1.1	0.31	105.4
1.1	0.32	106.6
1.1	0.33	107.6
1.1	0.34	108.6
1.1	0.35	109.6
1.1	0.36	110.4
1.1	0.37	111.2
1.1	0.38	112.
1.1	0.39	112.7
1.1	0.4	113.3
1.1	0.41	113.8
1.1	0.42	114.3
1.1	0.43	114.8
1.1	0.44	115.1
1.1	0.45	115.5
1.1	0.46	115.7
1.1	0.47	115.9
1.1	0.48	116.1
1.1	0.49	116.1
1.1	0.5	116.2
1.11	0.01	12.39
1.11	0.02	20.6
1.11	0.03	27.29
1.11	0.04	33.08
1.11	0.05	38.24
1.11	0.06	42.92
1.11	0.07	47.23
1.11	0.08	51.22
1.11	0.09	54.94
1.11	0.1	58.42
1.11	0.11	61.7
1.11	0.12	64.8
1.11	0.13	67.72
1.11	0.14	70.5
1.11	0.15	73.13
1.11	0.16	75.63
1.11	0.17	78.01
1.11	0.18	80.27
1.11	0.19	82.43
1.11	0.2	84.48
1.11	0.21	86.43
1.11	0.22	88.29
1.11	0.23	90.06
1.11	0.24	91.75
1.11	0.25	93.35
1.11	0.26	94.87
1.11	0.27	96.31
1.11	0.28	97.68
1.11	0.29	98.98
1.11	0.3	100.2
1.11	0.31	101.4
1.11	0.32	102.5
1.11	0.33	103.5
1.11	0.34	104.4
1.11	0.35	105.3
1.11	0.36	106.2
1.11	0.37	106.9
1.11	0.38	107.6
1.11	0.39	108.3
1.11	0.4	108.9
1.11	0.41	109.4
1.11	0.42	109.9
1.11	0.43	110.3
1.11	0.44	110.7
1.11	0.45	111.
1.11	0.46	111.2
1.11	0.47	111.4
1.11	0.48	111.6
1.11	0.49	111.7
1.11	0.5	111.7
1.12	0.01	11.85
1.12	0.02	19.74
1.12	0.03	26.16
1.12	0.04	31.72
1.12	0.05	36.68
1.12	0.06	41.18
1.12	0.07	45.32
1.12	0.08	49.15
1.12	0.09	52.73
1.12	0.1	56.08
1.12	0.11	59.23
1.12	0.12	62.2
1.12	0.13	65.02
1.12	0.14	67.68
1.12	0.15	70.21
1.12	0.16	72.62
1.12	0.17	74.91
1.12	0.18	77.08
1.12	0.19	79.15
1.12	0.2	81.13
1.12	0.21	83.
1.12	0.22	84.79
1.12	0.23	86.49
1.12	0.24	88.11
1.12	0.25	89.65
1.12	0.26	91.12
1.12	0.27	92.51
1.12	0.28	93.82
1.12	0.29	95.07
1.12	0.3	96.25
1.12	0.31	97.36
1.12	0.32	98.41
1.12	0.33	99.4
1.12	0.34	100.3
1.12	0.35	101.2
1.12	0.36	102.
1.12	0.37	102.7
1.12	0.38	103.4
1.12	0.39	104.
1.12	0.4	104.6
1.12	0.41	105.1
1.12	0.42	105.6
1.12	0.43	106.
1.12	0.44	106.3
1.12	0.45	106.6
1.12	0.46	106.9
1.12	0.47	107.
1.12	0.48	107.2
1.12	0.49	107.3
1.12	0.5	107.3
1.13	0.01	11.33
1.13	0.02	18.89
1.13	0.03	25.06
1.13	0.04	30.39
1.13	0.05	35.15
1.13	0.06	39.47
1.13	0.07	43.45
1.13	0.08	47.13
1.13	0.09	50.56
1.13	0.1	53.78
1.13	0.11	56.81
1.13	0.12	59.67
1.13	0.13	62.37
1.13	0.14	64.93
1.13	0.15	67.36
1.13	0.16	69.67
1.13	0.17	71.87
1.13	0.18	73.96
1.13	0.19	75.95
1.13	0.2	77.84
1.13	0.21	79.65
1.13	0.22	81.37
1.13	0.23	83.
1.13	0.24	84.56
1.13	0.25	86.04
1.13	0.26	87.45
1.13	0.27	88.78
1.13	0.28	90.05
1.13	0.29	91.24
1.13	0.3	92.38
1.13	0.31	93.45
1.13	0.32	94.45
1.13	0.33	95.4
1.13	0.34	96.29
1.13	0.35	97.11
1.13	0.36	97.88
1.13	0.37	98.6
1.13	0.38	99.25
1.13	0.39	99.86
1.13	0.4	100.4
1.13	0.41	100.9
1.13	0.42	101.3
1.13	0.43	101.7
1.13	0.44	102.1
1.13	0.45	102.3
1.13	0.46	102.6
1.13	0.47	102.8
1.13	0.48	102.9
1.13	0.49	103.
1.13	0.5	103.
1.14	0.01	10.82
1.14	0.02	18.06
1.14	0.03	23.97
1.14	0.04	29.09
1.14	0.05	33.66
1.14	0.06	37.8
1.14	0.07	41.62
1.14	0.08	45.15
1.14	0.09	48.45
1.14	0.1	51.54
1.14	0.11	54.44
1.14	0.12	57.19
1.14	0.13	59.78
1.14	0.14	62.24
1.14	0.15	64.57
1.14	0.16	66.79
1.14	0.17	68.9
1.14	0.18	70.91
1.14	0.19	72.82
1.14	0.2	74.64
1.14	0.21	76.37
1.14	0.22	78.02
1.14	0.23	79.59
1.14	0.24	81.09
1.14	0.25	82.51
1.14	0.26	83.86
1.14	0.27	85.14
1.14	0.28	86.35
1.14	0.29	87.5
1.14	0.3	88.59
1.14	0.31	89.62
1.14	0.32	90.59
1.14	0.33	91.49
1.14	0.34	92.35
1.14	0.35	93.14
1.14	0.36	93.88
1.14	0.37	94.56
1.14	0.38	95.2
1.14	0.39	95.77
1.14	0.4	96.3
1.14	0.41	96.77
1.14	0.42	97.2
1.14	0.43	97.57
1.14	0.44	97.89
1.14	0.45	98.16
1.14	0.46	98.38
1.14	0.47	98.56
1.14	0.48	98.68
1.14	0.49	98.75
1.14	0.5	98.78
1.15	0.01	10.32
1.15	0.02	17.25
1.15	0.03	22.92
1.15	0.04	27.82
1.15	0.05	32.2
1.15	0.06	36.18
1.15	0.07	39.83
1.15	0.08	43.22
1.15	0.09	46.38
1.15	0.1	49.34
1.15	0.11	52.13
1.15	0.12	54.76
1.15	0.13	57.25
1.15	0.14	59.61
1.15	0.15	61.85
1.15	0.16	63.98
1.15	0.17	66.
1.15	0.18	67.93
1.15	0.19	69.76
1.15	0.2	71.51
1.15	0.21	73.17
1.15	0.22	74.75
1.15	0.23	76.26
1.15	0.24	77.69
1.15	0.25	79.06
1.15	0.26	80.35
1.15	0.27	81.58
1.15	0.28	82.75
1.15	0.29	83.86
1.15	0.3	84.9
1.15	0.31	85.88
1.15	0.32	86.81
1.15	0.33	87.68
1.15	0.34	88.5
1.15	0.35	89.26
1.15	0.36	89.97
1.15	0.37	90.63
1.15	0.38	91.24
1.15	0.39	91.79
1.15	0.4	92.29
1.15	0.41	92.75
1.15	0.42	93.16
1.15	0.43	93.51
1.15	0.44	93.82
1.15	0.45	94.08
1.15	0.46	94.29
1.15	0.47	94.46
1.15	0.48	94.58
1.15	0.49	94.65
1.15	0.5	94.67
1.16	0.01	9.834
1.16	0.02	16.46
1.16	0.03	21.89
1.16	0.04	26.58
1.16	0.05	30.78
1.16	0.06	34.59
1.16	0.07	38.09
1.16	0.08	41.34
1.16	0.09	44.37
1.16	0.1	47.21
1.16	0.11	49.88
1.16	0.12	52.4
1.16	0.13	54.79
1.16	0.14	57.05
1.16	0.15	59.2
1.16	0.16	61.24
1.16	0.17	63.18
1.16	0.18	65.03
1.16	0.19	66.78
1.16	0.2	68.46
1.16	0.21	70.05
1.16	0.22	71.57
1.16	0.23	73.02
1.16	0.24	74.39
1.16	0.25	75.7
1.16	0.26	76.94
1.16	0.27	78.12
1.16	0.28	79.24
1.16	0.29	80.3
1.16	0.3	81.3
1.16	0.31	82.25
1.16	0.32	83.14
1.16	0.33	83.97
1.16	0.34	84.75
1.16	0.35	85.49
1.16	0.36	86.17
1.16	0.37	86.8
1.16	0.38	87.38
1.16	0.39	87.91
1.16	0.4	88.39
1.16	0.41	88.83
1.16	0.42	89.22
1.16	0.43	89.56
1.16	0.44	89.86
1.16	0.45	90.11
1.16	0.46	90.31
1.16	0.47	90.47
1.16	0.48	90.58
1.16	0.49	90.65
1.16	0.5	90.67
1.17	0.01	9.36
1.17	0.02	15.7
1.17	0.03	20.88
1.17	0.04	25.38
1.17	0.05	29.39
1.17	0.06	33.04
1.17	0.07	36.4
1.17	0.08	39.51
1.17	0.09	42.41
1.17	0.1	45.13
1.17	0.11	47.69
1.17	0.12	50.11
1.17	0.13	52.4
1.17	0.14	54.56
1.17	0.15	56.62
1.17	0.16	58.57
1.17	0.17	60.43
1.17	0.18	62.2
1.17	0.19	63.89
1.17	0.2	65.49
1.17	0.21	67.02
1.17	0.22	68.48
1.17	0.23	69.86
1.17	0.24	71.18
1.17	0.25	72.43
1.17	0.26	73.62
1.17	0.27	74.75
1.17	0.28	75.83
1.17	0.29	76.84
1.17	0.3	77.8
1.17	0.31	78.71
1.17	0.32	79.56
1.17	0.33	80.36
1.17	0.34	81.11
1.17	0.35	81.81
1.17	0.36	82.46
1.17	0.37	83.07
1.17	0.38	83.63
1.17	0.39	84.14
1.17	0.4	84.6
1.17	0.41	85.02
1.17	0.42	85.39
1.17	0.43	85.72
1.17	0.44	86.
1.17	0.45	86.24
1.17	0.46	86.44
1.17	0.47	86.59
1.17	0.48	86.7
1.17	0.49	86.76
1.17	0.5	86.79
1.18	0.01	8.9
1.18	0.02	14.95
1.18	0.03	19.91
1.18	0.04	24.21
1.18	0.05	28.05
1.18	0.06	31.54
1.18	0.07	34.75
1.18	0.08	37.73
1.18	0.09	40.51
1.18	0.1	43.11
1.18	0.11	45.57
1.18	0.12	47.88
1.18	0.13	50.07
1.18	0.14	52.15
1.18	0.15	54.12
1.18	0.16	55.99
1.18	0.17	57.77
1.18	0.18	59.46
1.18	0.19	61.08
1.18	0.2	62.61
1.18	0.21	64.08
1.18	0.22	65.47
1.18	0.23	66.8
1.18	0.24	68.06
1.18	0.25	69.26
1.18	0.26	70.4
1.18	0.27	71.49
1.18	0.28	72.51
1.18	0.29	73.48
1.18	0.3	74.4
1.18	0.31	75.27
1.18	0.32	76.09
1.18	0.33	76.86
1.18	0.34	77.58
1.18	0.35	78.25
1.18	0.36	78.87
1.18	0.37	79.45
1.18	0.38	79.98
1.18	0.39	80.47
1.18	0.4	80.92
1.18	0.41	81.32
1.18	0.42	81.68
1.18	0.43	81.99
1.18	0.44	82.26
1.18	0.45	82.49
1.18	0.46	82.68
1.18	0.47	82.83
1.18	0.48	82.93
1.18	0.49	82.99
1.18	0.5	83.01
1.19	0.01	8.455
1.19	0.02	14.23
1.19	0.03	18.97
1.19	0.04	23.08
1.19	0.05	26.75
1.19	0.06	30.09
1.19	0.07	33.16
1.19	0.08	36.01
1.19	0.09	38.67
1.19	0.1	41.16
1.19	0.11	43.51
1.19	0.12	45.72
1.19	0.13	47.82
1.19	0.14	49.81
1.19	0.15	51.69
1.19	0.16	53.48
1.19	0.17	55.19
1.19	0.18	56.81
1.19	0.19	58.36
1.19	0.2	59.83
1.19	0.21	61.23
1.19	0.22	62.56
1.19	0.23	63.83
1.19	0.24	65.04
1.19	0.25	66.19
1.19	0.26	67.28
1.19	0.27	68.32
1.19	0.28	69.3
1.19	0.29	70.24
1.19	0.3	71.12
1.19	0.31	71.95
1.19	0.32	72.73
1.19	0.33	73.46
1.19	0.34	74.15
1.19	0.35	74.8
1.19	0.36	75.39
1.19	0.37	75.95
1.19	0.38	76.46
1.19	0.39	76.93
1.19	0.4	77.35
1.19	0.41	77.74
1.19	0.42	78.08
1.19	0.43	78.38
1.19	0.44	78.64
1.19	0.45	78.86
1.19	0.46	79.04
1.19	0.47	79.18
1.19	0.48	79.28
1.19	0.49	79.34
1.19	0.5	79.36
1.2	0.01	8.025
1.2	0.02	13.53
1.2	0.03	18.06
1.2	0.04	21.98
1.2	0.05	25.49
1.2	0.06	28.69
1.2	0.07	31.62
1.2	0.08	34.35
1.2	0.09	36.89
1.2	0.1	39.28
1.2	0.11	41.52
1.2	0.12	43.64
1.2	0.13	45.64
1.2	0.14	47.55
1.2	0.15	49.35
1.2	0.16	51.06
1.2	0.17	52.7
1.2	0.18	54.25
1.2	0.19	55.73
1.2	0.2	57.13
1.2	0.21	58.48
1.2	0.22	59.75
1.2	0.23	60.97
1.2	0.24	62.13
1.2	0.25	63.23
1.2	0.26	64.27
1.2	0.27	65.26
1.2	0.28	66.21
1.2	0.29	67.1
1.2	0.3	67.94
1.2	0.31	68.74
1.2	0.32	69.48
1.2	0.33	70.19
1.2	0.34	70.85
1.2	0.35	71.46
1.2	0.36	72.04
1.2	0.37	72.57
1.2	0.38	73.06
1.2	0.39	73.5
1.2	0.4	73.91
1.2	0.41	74.28
1.2	0.42	74.61
1.2	0.43	74.89
1.2	0.44	75.14
1.2	0.45	75.35
1.2	0.46	75.53
1.2	0.47	75.66
1.2	0.48	75.76
1.2	0.49	75.81
1.2	0.5	75.83
1.21	0.01	7.611
1.21	0.02	12.86
1.21	0.03	17.18
1.21	0.04	20.93
1.21	0.05	24.28
1.21	0.06	27.33
1.21	0.07	30.14
1.21	0.08	32.75
1.21	0.09	35.18
1.21	0.1	37.46
1.21	0.11	39.61
1.21	0.12	41.63
1.21	0.13	43.55
1.21	0.14	45.37
1.21	0.15	47.09
1.21	0.16	48.74
1.21	0.17	50.3
1.21	0.18	51.78
1.21	0.19	53.2
1.21	0.2	54.54
1.21	0.21	55.83
1.21	0.22	57.05
1.21	0.23	58.21
1.21	0.24	59.32
1.21	0.25	60.37
1.21	0.26	61.37
1.21	0.27	62.32
1.21	0.28	63.22
1.21	0.29	64.08
1.21	0.3	64.88
1.21	0.31	65.64
1.21	0.32	66.36
1.21	0.33	67.03
1.21	0.34	67.67
1.21	0.35	68.25
1.21	0.36	68.8
1.21	0.37	69.31
1.21	0.38	69.78
1.21	0.39	70.21
1.21	0.4	70.6
1.21	0.41	70.95
1.21	0.42	71.26
1.21	0.43	71.54
1.21	0.44	71.78
1.21	0.45	71.98
1.21	0.46	72.14
1.21	0.47	72.27
1.21	0.48	72.36
1.21	0.49	72.42
1.21	0.5	72.44
1.22	0.01	7.213
1.22	0.02	12.22
1.22	0.03	16.34
1.22	0.04	19.92
1.22	0.05	23.12
1.22	0.06	26.04
1.22	0.07	28.72
1.22	0.08	31.21
1.22	0.09	33.53
1.22	0.1	35.71
1.22	0.11	37.77
1.22	0.12	39.71
1.22	0.13	41.54
1.22	0.14	43.28
1.22	0.15	44.93
1.22	0.16	46.5
1.22	0.17	47.99
1.22	0.18	49.41
1.22	0.19	50.77
1.22	0.2	52.06
1.22	0.21	53.28
1.22	0.22	54.45
1.22	0.23	55.57
1.22	0.24	56.62
1.22	0.25	57.63
1.22	0.26	58.59
1.22	0.27	59.5
1.22	0.28	60.36
1.22	0.29	61.18
1.22	0.3	61.95
1.22	0.31	62.68
1.22	0.32	63.36
1.22	0.33	64.01
1.22	0.34	64.61
1.22	0.35	65.17
1.22	0.36	65.7
1.22	0.37	66.19
1.22	0.38	66.63
1.22	0.39	67.04
1.22	0.4	67.42
1.22	0.41	67.75
1.22	0.42	68.05
1.22	0.43	68.32
1.22	0.44	68.55
1.22	0.45	68.74
1.22	0.46	68.9
1.22	0.47	69.02
1.22	0.48	69.11
1.22	0.49	69.16
1.22	0.5	69.18
1.23	0.01	6.834
1.23	0.02	11.6
1.23	0.03	15.53
1.23	0.04	18.95
1.23	0.05	22.01
1.23	0.06	24.8
1.23	0.07	27.36
1.23	0.08	29.74
1.23	0.09	31.96
1.23	0.1	34.05
1.23	0.11	36.01
1.23	0.12	37.86
1.23	0.13	39.62
1.23	0.14	41.28
1.23	0.15	42.86
1.23	0.16	44.36
1.23	0.17	45.79
1.23	0.18	47.15
1.23	0.19	48.44
1.23	0.2	49.68
1.23	0.21	50.85
1.23	0.22	51.97
1.23	0.23	53.03
1.23	0.24	54.05
1.23	0.25	55.01
1.23	0.26	55.93
1.23	0.27	56.8
1.23	0.28	57.62
1.23	0.29	58.4
1.23	0.3	59.14
1.23	0.31	59.84
1.23	0.32	60.5
1.23	0.33	61.11
1.23	0.34	61.69
1.23	0.35	62.23
1.23	0.36	62.73
1.23	0.37	63.2
1.23	0.38	63.63
1.23	0.39	64.02
1.23	0.4	64.38
1.23	0.41	64.7
1.23	0.42	64.98
1.23	0.43	65.24
1.23	0.44	65.46
1.23	0.45	65.64
1.23	0.46	65.79
1.23	0.47	65.91
1.23	0.48	65.99
1.23	0.49	66.04
1.23	0.5	66.06
1.24	0.01	6.473
1.24	0.02	11.02
1.24	0.03	14.77
1.24	0.04	18.03
1.24	0.05	20.95
1.24	0.06	23.62
1.24	0.07	26.07
1.24	0.08	28.34
1.24	0.09	30.47
1.24	0.1	32.46
1.24	0.11	34.34
1.24	0.12	36.11
1.24	0.13	37.79
1.24	0.14	39.38
1.24	0.15	40.89
1.24	0.16	42.33
1.24	0.17	43.69
1.24	0.18	44.99
1.24	0.19	46.23
1.24	0.2	47.41
1.24	0.21	48.54
1.24	0.22	49.61
1.24	0.23	50.62
1.24	0.24	51.59
1.24	0.25	52.52
1.24	0.26	53.39
1.24	0.27	54.23
1.24	0.28	55.02
1.24	0.29	55.76
1.24	0.3	56.47
1.24	0.31	57.14
1.24	0.32	57.77
1.24	0.33	58.36
1.24	0.34	58.91
1.24	0.35	59.43
1.24	0.36	59.91
1.24	0.37	60.35
1.24	0.38	60.76
1.24	0.39	61.14
1.24	0.4	61.48
1.24	0.41	61.79
1.24	0.42	62.06
1.24	0.43	62.3
1.24	0.44	62.51
1.24	0.45	62.69
1.24	0.46	62.83
1.24	0.47	62.95
1.24	0.48	63.03
1.24	0.49	63.07
1.24	0.5	63.09
1.25	0.01	6.131
1.25	0.02	10.46
1.25	0.03	14.04
1.25	0.04	17.16
1.25	0.05	19.95
1.25	0.06	22.5
1.25	0.07	24.84
1.25	0.08	27.01
1.25	0.09	29.05
1.25	0.1	30.95
1.25	0.11	32.75
1.25	0.12	34.45
1.25	0.13	36.05
1.25	0.14	37.58
1.25	0.15	39.02
1.25	0.16	40.4
1.25	0.17	41.7
1.25	0.18	42.95
1.25	0.19	44.13
1.25	0.2	45.26
1.25	0.21	46.34
1.25	0.22	47.36
1.25	0.23	48.34
1.25	0.24	49.27
1.25	0.25	50.15
1.25	0.26	50.99
1.25	0.27	51.79
1.25	0.28	52.55
1.25	0.29	53.26
1.25	0.3	53.94
1.25	0.31	54.58
1.25	0.32	55.18
1.25	0.33	55.74
1.25	0.34	56.27
1.25	0.35	56.77
1.25	0.36	57.23
1.25	0.37	57.65
1.25	0.38	58.05
1.25	0.39	58.41
1.25	0.4	58.73
1.25	0.41	59.03
1.25	0.42	59.29
1.25	0.43	59.52
1.25	0.44	59.73
1.25	0.45	59.89
1.25	0.46	60.03
1.25	0.47	60.14
1.25	0.48	60.22
1.25	0.49	60.26
1.25	0.5	60.28
1.26	0.01	5.81
1.26	0.02	9.936
1.26	0.03	13.35
1.26	0.04	16.33
1.26	0.05	19.01
1.26	0.06	21.44
1.26	0.07	23.68
1.26	0.08	25.76
1.26	0.09	27.71
1.26	0.1	29.53
1.26	0.11	31.25
1.26	0.12	32.88
1.26	0.13	34.42
1.26	0.14	35.87
1.26	0.15	37.26
1.26	0.16	38.58
1.26	0.17	39.83
1.26	0.18	41.02
1.26	0.19	42.16
1.26	0.2	43.24
1.26	0.21	44.27
1.26	0.22	45.25
1.26	0.23	46.19
1.26	0.24	47.08
1.26	0.25	47.92
1.26	0.26	48.73
1.26	0.27	49.49
1.26	0.28	50.21
1.26	0.29	50.9
1.26	0.3	51.55
1.26	0.31	52.16
1.26	0.32	52.74
1.26	0.33	53.28
1.26	0.34	53.79
1.26	0.35	54.26
1.26	0.36	54.7
1.26	0.37	55.11
1.26	0.38	55.49
1.26	0.39	55.83
1.26	0.4	56.15
1.26	0.41	56.43
1.26	0.42	56.68
1.26	0.43	56.9
1.26	0.44	57.1
1.26	0.45	57.26
1.26	0.46	57.39
1.26	0.47	57.49
1.26	0.48	57.57
1.26	0.49	57.61
1.26	0.5	57.62
1.27	0.01	5.509
1.27	0.02	9.446
1.27	0.03	12.71
1.27	0.04	15.56
1.27	0.05	18.12
1.27	0.06	20.45
1.27	0.07	22.6
1.27	0.08	24.59
1.27	0.09	26.45
1.27	0.1	28.2
1.27	0.11	29.85
1.27	0.12	31.41
1.27	0.13	32.88
1.27	0.14	34.28
1.27	0.15	35.61
1.27	0.16	36.87
1.27	0.17	38.07
1.27	0.18	39.21
1.27	0.19	40.3
1.27	0.2	41.34
1.27	0.21	42.33
1.27	0.22	43.27
1.27	0.23	44.17
1.27	0.24	45.02
1.27	0.25	45.83
1.27	0.26	46.6
1.27	0.27	47.34
1.27	0.28	48.03
1.27	0.29	48.69
1.27	0.3	49.31
1.27	0.31	49.9
1.27	0.32	50.45
1.27	0.33	50.97
1.27	0.34	51.46
1.27	0.35	51.91
1.27	0.36	52.33
1.27	0.37	52.73
1.27	0.38	53.09
1.27	0.39	53.42
1.27	0.4	53.72
1.27	0.41	53.99
1.27	0.42	54.23
1.27	0.43	54.45
1.27	0.44	54.63
1.27	0.45	54.78
1.27	0.46	54.91
1.27	0.47	55.01
1.27	0.48	55.08
1.27	0.49	55.12
1.27	0.5	55.14
1.28	0.01	5.229
1.28	0.02	8.989
1.28	0.03	12.11
1.28	0.04	14.84
1.28	0.05	17.29
1.28	0.06	19.53
1.28	0.07	21.59
1.28	0.08	23.5
1.28	0.09	25.29
1.28	0.1	26.96
1.28	0.11	28.54
1.28	0.12	30.04
1.28	0.13	31.45
1.28	0.14	32.79
1.28	0.15	34.07
1.28	0.16	35.28
1.28	0.17	36.43
1.28	0.18	37.53
1.28	0.19	38.57
1.28	0.2	39.57
1.28	0.21	40.52
1.28	0.22	41.42
1.28	0.23	42.28
1.28	0.24	43.1
1.28	0.25	43.88
1.28	0.26	44.62
1.28	0.27	45.33
1.28	0.28	45.99
1.28	0.29	46.63
1.28	0.3	47.22
1.28	0.31	47.79
1.28	0.32	48.32
1.28	0.33	48.82
1.28	0.34	49.28
1.28	0.35	49.72
1.28	0.36	50.13
1.28	0.37	50.5
1.28	0.38	50.85
1.28	0.39	51.17
1.28	0.4	51.46
1.28	0.41	51.72
1.28	0.42	51.95
1.28	0.43	52.15
1.28	0.44	52.33
1.28	0.45	52.48
1.28	0.46	52.6
1.28	0.47	52.7
1.28	0.48	52.77
1.28	0.49	52.81
1.28	0.5	52.82
1.29	0.02	8.568
1.29	0.03	11.56
1.29	0.04	14.18
1.29	0.05	16.53
1.29	0.06	18.67
1.29	0.07	20.65
1.29	0.08	22.49
1.29	0.09	24.2
1.29	0.1	25.82
1.29	0.11	27.34
1.29	0.12	28.77
1.29	0.13	30.13
1.29	0.14	31.42
1.29	0.15	32.64
1.29	0.16	33.81
1.29	0.17	34.92
1.29	0.18	35.97
1.29	0.19	36.98
1.29	0.2	37.93
1.29	0.21	38.85
1.29	0.22	39.72
1.29	0.23	40.54
1.29	0.24	41.33
1.29	0.25	42.08
1.29	0.26	42.79
1.29	0.27	43.47
1.29	0.28	44.11
1.29	0.29	44.72
1.29	0.3	45.29
1.29	0.31	45.83
1.29	0.32	46.35
1.29	0.33	46.83
1.29	0.34	47.28
1.29	0.35	47.7
1.29	0.36	48.09
1.29	0.37	48.45
1.29	0.38	48.78
1.29	0.39	49.09
1.29	0.4	49.37
1.29	0.41	49.62
1.29	0.42	49.84
1.29	0.43	50.04
1.29	0.44	50.21
1.29	0.45	50.35
1.29	0.46	50.47
1.29	0.47	50.56
1.29	0.48	50.62
1.29	0.49	50.66
1.29	0.5	50.68
1.3	0.02	8.181
1.3	0.03	11.05
1.3	0.04	13.57
1.3	0.05	15.83
1.3	0.06	17.89
1.3	0.07	19.79
1.3	0.08	21.56
1.3	0.09	23.21
1.3	0.1	24.76
1.3	0.11	26.23
1.3	0.12	27.61
1.3	0.13	28.92
1.3	0.14	30.16
1.3	0.15	31.34
1.3	0.16	32.46
1.3	0.17	33.52
1.3	0.18	34.54
1.3	0.19	35.51
1.3	0.2	36.43
1.3	0.21	37.31
1.3	0.22	38.15
1.3	0.23	38.94
1.3	0.24	39.7
1.3	0.25	40.43
1.3	0.26	41.11
1.3	0.27	41.76
1.3	0.28	42.38
1.3	0.29	42.97
1.3	0.3	43.52
1.3	0.31	44.04
1.3	0.32	44.53
1.3	0.33	45.
1.3	0.34	45.43
1.3	0.35	45.84
1.3	0.36	46.21
1.3	0.37	46.56
1.3	0.38	46.88
1.3	0.39	47.18
1.3	0.4	47.44
1.3	0.41	47.69
1.3	0.42	47.9
1.3	0.43	48.09
1.3	0.44	48.26
1.3	0.45	48.39
1.3	0.46	48.51
1.3	0.47	48.59
1.3	0.48	48.66
1.3	0.49	48.69
1.3	0.5	48.71
1.31	0.02	7.829
1.31	0.03	10.59
1.31	0.04	13.01
1.31	0.05	15.19
1.31	0.06	17.18
1.31	0.07	19.01
1.31	0.08	20.71
1.31	0.09	22.31
1.31	0.1	23.8
1.31	0.11	25.21
1.31	0.12	26.55
1.31	0.13	27.81
1.31	0.14	29.01
1.31	0.15	30.15
1.31	0.16	31.23
1.31	0.17	32.26
1.31	0.18	33.24
1.31	0.19	34.17
1.31	0.2	35.06
1.31	0.21	35.91
1.31	0.22	36.72
1.31	0.23	37.49
1.31	0.24	38.22
1.31	0.25	38.92
1.31	0.26	39.58
1.31	0.27	40.21
1.31	0.28	40.81
1.31	0.29	41.37
1.31	0.3	41.91
1.31	0.31	42.41
1.31	0.32	42.89
1.31	0.33	43.33
1.31	0.34	43.75
1.31	0.35	44.14
1.31	0.36	44.51
1.31	0.37	44.84
1.31	0.38	45.15
1.31	0.39	45.44
1.31	0.4	45.7
1.31	0.41	45.93
1.31	0.42	46.14
1.31	0.43	46.32
1.31	0.44	46.48
1.31	0.45	46.61
1.31	0.46	46.72
1.31	0.47	46.81
1.31	0.48	46.87
1.31	0.49	46.9
1.31	0.5	46.92
1.32	0.02	7.512
1.32	0.03	10.18
1.32	0.04	12.51
1.32	0.05	14.62
1.32	0.06	16.53
1.32	0.07	18.31
1.32	0.08	19.95
1.32	0.09	21.49
1.32	0.1	22.94
1.32	0.11	24.3
1.32	0.12	25.59
1.32	0.13	26.81
1.32	0.14	27.97
1.32	0.15	29.07
1.32	0.16	30.12
1.32	0.17	31.12
1.32	0.18	32.06
1.32	0.19	32.97
1.32	0.2	33.83
1.32	0.21	34.65
1.32	0.22	35.43
1.32	0.23	36.18
1.32	0.24	36.89
1.32	0.25	37.56
1.32	0.26	38.2
1.32	0.27	38.81
1.32	0.28	39.39
1.32	0.29	39.94
1.32	0.3	40.45
1.32	0.31	40.94
1.32	0.32	41.4
1.32	0.33	41.83
1.32	0.34	42.24
1.32	0.35	42.62
1.32	0.36	42.97
1.32	0.37	43.29
1.32	0.38	43.59
1.32	0.39	43.87
1.32	0.4	44.12
1.32	0.41	44.35
1.32	0.42	44.55
1.32	0.43	44.72
1.32	0.44	44.88
1.32	0.45	45.01
1.32	0.46	45.11
1.32	0.47	45.19
1.32	0.48	45.25
1.32	0.49	45.29
1.32	0.5	45.3
1.33	0.02	7.229
1.33	0.03	9.806
1.33	0.04	12.07
1.33	0.05	14.1
1.33	0.06	15.96
1.33	0.07	17.68
1.33	0.08	19.27
1.33	0.09	20.77
1.33	0.1	22.17
1.33	0.11	23.49
1.33	0.12	24.74
1.33	0.13	25.92
1.33	0.14	27.05
1.33	0.15	28.11
1.33	0.16	29.13
1.33	0.17	30.1
1.33	0.18	31.02
1.33	0.19	31.89
1.33	0.2	32.73
1.33	0.21	33.53
1.33	0.22	34.28
1.33	0.23	35.01
1.33	0.24	35.69
1.33	0.25	36.35
1.33	0.26	36.97
1.33	0.27	37.56
1.33	0.28	38.12
1.33	0.29	38.65
1.33	0.3	39.15
1.33	0.31	39.63
1.33	0.32	40.07
1.33	0.33	40.49
1.33	0.34	40.89
1.33	0.35	41.25
1.33	0.36	41.59
1.33	0.37	41.91
1.33	0.38	42.2
1.33	0.39	42.47
1.33	0.4	42.71
1.33	0.41	42.93
1.33	0.42	43.13
1.33	0.43	43.3
1.33	0.44	43.45
1.33	0.45	43.57
1.33	0.46	43.68
1.33	0.47	43.76
1.33	0.48	43.81
1.33	0.49	43.85
1.33	0.5	43.86
1.34	0.02	6.979
1.34	0.03	9.479
1.34	0.04	11.67
1.34	0.05	13.65
1.34	0.06	15.45
1.34	0.07	17.12
1.34	0.08	18.67
1.34	0.09	20.12
1.34	0.1	21.49
1.34	0.11	22.77
1.34	0.12	23.99
1.34	0.13	25.14
1.34	0.14	26.23
1.34	0.15	27.27
1.34	0.16	28.26
1.34	0.17	29.2
1.34	0.18	30.09
1.34	0.19	30.94
1.34	0.2	31.76
1.34	0.21	32.53
1.34	0.22	33.27
1.34	0.23	33.97
1.34	0.24	34.64
1.34	0.25	35.28
1.34	0.26	35.88
1.34	0.27	36.46
1.34	0.28	37.
1.34	0.29	37.52
1.34	0.3	38.01
1.34	0.31	38.47
1.34	0.32	38.9
1.34	0.33	39.31
1.34	0.34	39.69
1.34	0.35	40.05
1.34	0.36	40.38
1.34	0.37	40.69
1.34	0.38	40.97
1.34	0.39	41.23
1.34	0.4	41.47
1.34	0.41	41.68
1.34	0.42	41.87
1.34	0.43	42.04
1.34	0.44	42.19
1.34	0.45	42.31
1.34	0.46	42.41
1.34	0.47	42.49
1.34	0.48	42.54
1.34	0.49	42.57
1.34	0.5	42.59
1.35	0.02	6.761
1.35	0.03	9.192
1.35	0.04	11.33
1.35	0.05	13.25
1.35	0.06	15.01
1.35	0.07	16.64
1.35	0.08	18.15
1.35	0.09	19.56
1.35	0.1	20.89
1.35	0.11	22.14
1.35	0.12	23.33
1.35	0.13	24.45
1.35	0.14	25.52
1.35	0.15	26.53
1.35	0.16	27.49
1.35	0.17	28.41
1.35	0.18	29.28
1.35	0.19	30.12
1.35	0.2	30.91
1.35	0.21	31.66
1.35	0.22	32.38
1.35	0.23	33.07
1.35	0.24	33.72
1.35	0.25	34.34
1.35	0.26	34.94
1.35	0.27	35.5
1.35	0.28	36.03
1.35	0.29	36.53
1.35	0.3	37.01
1.35	0.31	37.46
1.35	0.32	37.88
1.35	0.33	38.28
1.35	0.34	38.65
1.35	0.35	39.
1.35	0.36	39.33
1.35	0.37	39.63
1.35	0.38	39.9
1.35	0.39	40.16
1.35	0.4	40.39
1.35	0.41	40.6
1.35	0.42	40.78
1.35	0.43	40.94
1.35	0.44	41.09
1.35	0.45	41.21
1.35	0.46	41.3
1.35	0.47	41.38
1.35	0.48	41.43
1.35	0.49	41.46
1.35	0.5	41.48
1.36	0.02	6.573
1.36	0.03	8.945
1.36	0.04	11.03
1.36	0.05	12.91
1.36	0.06	14.63
1.36	0.07	16.22
1.36	0.08	17.7
1.36	0.09	19.08
1.36	0.1	20.38
1.36	0.11	21.6
1.36	0.12	22.76
1.36	0.13	23.86
1.36	0.14	24.9
1.36	0.15	25.89
1.36	0.16	26.84
1.36	0.17	27.73
1.36	0.18	28.59
1.36	0.19	29.4
1.36	0.2	30.18
1.36	0.21	30.92
1.36	0.22	31.62
1.36	0.23	32.29
1.36	0.24	32.93
1.36	0.25	33.54
1.36	0.26	34.12
1.36	0.27	34.67
1.36	0.28	35.19
1.36	0.29	35.68
1.36	0.3	36.15
1.36	0.31	36.59
1.36	0.32	37.
1.36	0.33	37.39
1.36	0.34	37.76
1.36	0.35	38.1
1.36	0.36	38.41
1.36	0.37	38.71
1.36	0.38	38.98
1.36	0.39	39.23
1.36	0.4	39.45
1.36	0.41	39.66
1.36	0.42	39.84
1.36	0.43	40.
1.36	0.44	40.14
1.36	0.45	40.25
1.36	0.46	40.35
1.36	0.47	40.42
1.36	0.48	40.48
1.36	0.49	40.51
1.36	0.5	40.52
1.37	0.02	6.413
1.37	0.03	8.734
1.37	0.04	10.78
1.37	0.05	12.62
1.37	0.06	14.3
1.37	0.07	15.86
1.37	0.08	17.31
1.37	0.09	18.67
1.37	0.1	19.94
1.37	0.11	21.14
1.37	0.12	22.28
1.37	0.13	23.36
1.37	0.14	24.38
1.37	0.15	25.35
1.37	0.16	26.28
1.37	0.17	27.16
1.37	0.18	28.
1.37	0.19	28.79
1.37	0.2	29.56
1.37	0.21	30.28
1.37	0.22	30.97
1.37	0.23	31.63
1.37	0.24	32.26
1.37	0.25	32.86
1.37	0.26	33.42
1.37	0.27	33.96
1.37	0.28	34.47
1.37	0.29	34.96
1.37	0.3	35.41
1.37	0.31	35.85
1.37	0.32	36.25
1.37	0.33	36.64
1.37	0.34	36.99
1.37	0.35	37.33
1.37	0.36	37.64
1.37	0.37	37.93
1.37	0.38	38.19
1.37	0.39	38.44
1.37	0.4	38.66
1.37	0.41	38.86
1.37	0.42	39.04
1.37	0.43	39.2
1.37	0.44	39.33
1.37	0.45	39.45
1.37	0.46	39.54
1.37	0.47	39.61
1.37	0.48	39.66
1.37	0.49	39.69
1.37	0.5	39.71
1.38	0.02	6.277
1.38	0.03	8.557
1.38	0.04	10.56
1.38	0.05	12.37
1.38	0.06	14.03
1.38	0.07	15.56
1.38	0.08	16.99
1.38	0.09	18.32
1.38	0.1	19.57
1.38	0.11	20.76
1.38	0.12	21.87
1.38	0.13	22.93
1.38	0.14	23.94
1.38	0.15	24.9
1.38	0.16	25.81
1.38	0.17	26.67
1.38	0.18	27.5
1.38	0.19	28.28
1.38	0.2	29.03
1.38	0.21	29.75
1.38	0.22	30.43
1.38	0.23	31.08
1.38	0.24	31.69
1.38	0.25	32.28
1.38	0.26	32.84
1.38	0.27	33.37
1.38	0.28	33.87
1.38	0.29	34.35
1.38	0.3	34.8
1.38	0.31	35.22
1.38	0.32	35.62
1.38	0.33	36.
1.38	0.34	36.35
1.38	0.35	36.68
1.38	0.36	36.99
1.38	0.37	37.27
1.38	0.38	37.53
1.38	0.39	37.77
1.38	0.4	37.99
1.38	0.41	38.19
1.38	0.42	38.37
1.38	0.43	38.52
1.38	0.44	38.65
1.38	0.45	38.77
1.38	0.46	38.86
1.38	0.47	38.93
1.38	0.48	38.98
1.38	0.49	39.01
1.38	0.5	39.02
1.39	0.02	6.164
1.39	0.03	8.408
1.39	0.04	10.39
1.39	0.05	12.17
1.39	0.06	13.8
1.39	0.07	15.31
1.39	0.08	16.71
1.39	0.09	18.03
1.39	0.1	19.27
1.39	0.11	20.43
1.39	0.12	21.54
1.39	0.13	22.58
1.39	0.14	23.57
1.39	0.15	24.52
1.39	0.16	25.41
1.39	0.17	26.27
1.39	0.18	27.08
1.39	0.19	27.86
1.39	0.2	28.6
1.39	0.21	29.3
1.39	0.22	29.97
1.39	0.23	30.61
1.39	0.24	31.22
1.39	0.25	31.8
1.39	0.26	32.35
1.39	0.27	32.87
1.39	0.28	33.37
1.39	0.29	33.84
1.39	0.3	34.29
1.39	0.31	34.71
1.39	0.32	35.1
1.39	0.33	35.47
1.39	0.34	35.82
1.39	0.35	36.15
1.39	0.36	36.45
1.39	0.37	36.73
1.39	0.38	36.99
1.39	0.39	37.22
1.39	0.4	37.44
1.39	0.41	37.63
1.39	0.42	37.81
1.39	0.43	37.96
1.39	0.44	38.09
1.39	0.45	38.2
1.39	0.46	38.29
1.39	0.47	38.36
1.39	0.48	38.41
1.39	0.49	38.44
1.39	0.5	38.45
1.4	0.02	6.069
1.4	0.03	8.285
1.4	0.04	10.24
1.4	0.05	12.
1.4	0.06	13.61
1.4	0.07	15.1
1.4	0.08	16.49
1.4	0.09	17.79
1.4	0.1	19.01
1.4	0.11	20.17
1.4	0.12	21.26
1.4	0.13	22.29
1.4	0.14	23.27
1.4	0.15	24.2
1.4	0.16	25.09
1.4	0.17	25.94
1.4	0.18	26.74
1.4	0.19	27.51
1.4	0.2	28.24
1.4	0.21	28.93
1.4	0.22	29.6
1.4	0.23	30.23
1.4	0.24	30.83
1.4	0.25	31.41
1.4	0.26	31.95
1.4	0.27	32.47
1.4	0.28	32.96
1.4	0.29	33.42
1.4	0.3	33.86
1.4	0.31	34.28
1.4	0.32	34.67
1.4	0.33	35.04
1.4	0.34	35.38
1.4	0.35	35.7
1.4	0.36	36.
1.4	0.37	36.28
1.4	0.38	36.54
1.4	0.39	36.77
1.4	0.4	36.98
1.4	0.41	37.17
1.4	0.42	37.35
1.4	0.43	37.5
1.4	0.44	37.63
1.4	0.45	37.74
1.4	0.46	37.83
1.4	0.47	37.9
1.4	0.48	37.95
1.4	0.49	37.98
1.4	0.5	37.99
1.41	0.02	5.814
1.41	0.03	7.945
1.41	0.04	9.826
1.41	0.05	11.52
1.41	0.06	13.08
1.41	0.07	14.52
1.41	0.08	15.85
1.41	0.09	17.11
1.41	0.1	18.29
1.41	0.11	19.4
1.41	0.12	20.45
1.41	0.13	21.45
1.41	0.14	22.4
1.41	0.15	23.3
1.41	0.16	24.15
1.41	0.17	24.97
1.41	0.18	25.75
1.41	0.19	26.49
1.41	0.2	27.19
1.41	0.21	27.86
1.41	0.22	28.51
1.41	0.23	29.12
1.41	0.24	29.7
1.41	0.25	30.25
1.41	0.26	30.78
1.41	0.27	31.28
1.41	0.28	31.75
1.41	0.29	32.2
1.41	0.3	32.62
1.41	0.31	33.02
1.41	0.32	33.4
1.41	0.33	33.76
1.41	0.34	34.09
1.41	0.35	34.4
1.41	0.36	34.69
1.41	0.37	34.96
1.41	0.38	35.2
1.41	0.39	35.43
1.41	0.4	35.64
1.41	0.41	35.82
1.41	0.42	35.99
1.41	0.43	36.13
1.41	0.44	36.26
1.41	0.45	36.36
1.41	0.46	36.45
1.41	0.47	36.52
1.41	0.48	36.57
1.41	0.49	36.6
1.41	0.5	36.61
1.42	0.02	5.57
1.42	0.03	7.621
1.42	0.04	9.431
1.42	0.05	11.07
1.42	0.06	12.57
1.42	0.07	13.95
1.42	0.08	15.24
1.42	0.09	16.45
1.42	0.1	17.59
1.42	0.11	18.66
1.42	0.12	19.68
1.42	0.13	20.64
1.42	0.14	21.56
1.42	0.15	22.42
1.42	0.16	23.25
1.42	0.17	24.04
1.42	0.18	24.79
1.42	0.19	25.5
1.42	0.2	26.18
1.42	0.21	26.83
1.42	0.22	27.45
1.42	0.23	28.04
1.42	0.24	28.6
1.42	0.25	29.14
1.42	0.26	29.65
1.42	0.27	30.13
1.42	0.28	30.59
1.42	0.29	31.02
1.42	0.3	31.43
1.42	0.31	31.82
1.42	0.32	32.18
1.42	0.33	32.52
1.42	0.34	32.85
1.42	0.35	33.15
1.42	0.36	33.43
1.42	0.37	33.68
1.42	0.38	33.92
1.42	0.39	34.14
1.42	0.4	34.34
1.42	0.41	34.52
1.42	0.42	34.68
1.42	0.43	34.82
1.42	0.44	34.94
1.42	0.45	35.04
1.42	0.46	35.13
1.42	0.47	35.19
1.42	0.48	35.24
1.42	0.49	35.27
1.42	0.5	35.28
1.43	0.02	5.337
1.43	0.03	7.31
1.43	0.04	9.054
1.43	0.05	10.63
1.43	0.06	12.07
1.43	0.07	13.41
1.43	0.08	14.66
1.43	0.09	15.82
1.43	0.1	16.92
1.43	0.11	17.96
1.43	0.12	18.94
1.43	0.13	19.87
1.43	0.14	20.75
1.43	0.15	21.59
1.43	0.16	22.38
1.43	0.17	23.14
1.43	0.18	23.87
1.43	0.19	24.56
1.43	0.2	25.22
1.43	0.21	25.84
1.43	0.22	26.44
1.43	0.23	27.01
1.43	0.24	27.55
1.43	0.25	28.07
1.43	0.26	28.56
1.43	0.27	29.03
1.43	0.28	29.47
1.43	0.29	29.89
1.43	0.3	30.28
1.43	0.31	30.66
1.43	0.32	31.01
1.43	0.33	31.34
1.43	0.34	31.65
1.43	0.35	31.94
1.43	0.36	32.21
1.43	0.37	32.46
1.43	0.38	32.69
1.43	0.39	32.9
1.43	0.4	33.09
1.43	0.41	33.27
1.43	0.42	33.42
1.43	0.43	33.56
1.43	0.44	33.67
1.43	0.45	33.77
1.43	0.46	33.85
1.43	0.47	33.92
1.43	0.48	33.96
1.43	0.49	33.99
1.43	0.5	34.
1.44	0.02	5.115
1.44	0.03	7.014
1.44	0.04	8.694
1.44	0.05	10.21
1.44	0.06	11.61
1.44	0.07	12.89
1.44	0.08	14.1
1.44	0.09	15.22
1.44	0.1	16.28
1.44	0.11	17.28
1.44	0.12	18.23
1.44	0.13	19.12
1.44	0.14	19.97
1.44	0.15	20.78
1.44	0.16	21.56
1.44	0.17	22.29
1.44	0.18	22.99
1.44	0.19	23.65
1.44	0.2	24.29
1.44	0.21	24.9
1.44	0.22	25.47
1.44	0.23	26.02
1.44	0.24	26.55
1.44	0.25	27.05
1.44	0.26	27.52
1.44	0.27	27.97
1.44	0.28	28.4
1.44	0.29	28.8
1.44	0.3	29.18
1.44	0.31	29.54
1.44	0.32	29.89
1.44	0.33	30.2
1.44	0.34	30.5
1.44	0.35	30.78
1.44	0.36	31.05
1.44	0.37	31.29
1.44	0.38	31.51
1.44	0.39	31.71
1.44	0.4	31.9
1.44	0.41	32.07
1.44	0.42	32.21
1.44	0.43	32.35
1.44	0.44	32.46
1.44	0.45	32.56
1.44	0.46	32.63
1.44	0.47	32.69
1.44	0.48	32.74
1.44	0.49	32.76
1.44	0.5	32.77
1.45	0.03	6.732
1.45	0.04	8.35
1.45	0.05	9.814
1.45	0.06	11.16
1.45	0.07	12.4
1.45	0.08	13.56
1.45	0.09	14.65
1.45	0.1	15.67
1.45	0.11	16.63
1.45	0.12	17.55
1.45	0.13	18.41
1.45	0.14	19.24
1.45	0.15	20.02
1.45	0.16	20.76
1.45	0.17	21.47
1.45	0.18	22.15
1.45	0.19	22.79
1.45	0.2	23.4
1.45	0.21	23.99
1.45	0.22	24.55
1.45	0.23	25.08
1.45	0.24	25.58
1.45	0.25	26.07
1.45	0.26	26.52
1.45	0.27	26.96
1.45	0.28	27.37
1.45	0.29	27.76
1.45	0.3	28.13
1.45	0.31	28.48
1.45	0.32	28.81
1.45	0.33	29.12
1.45	0.34	29.41
1.45	0.35	29.68
1.45	0.36	29.93
1.45	0.37	30.16
1.45	0.38	30.38
1.45	0.39	30.57
1.45	0.4	30.75
1.45	0.41	30.92
1.45	0.42	31.06
1.45	0.43	31.19
1.45	0.44	31.3
1.45	0.45	31.39
1.45	0.46	31.47
1.45	0.47	31.52
1.45	0.48	31.57
1.45	0.49	31.59
1.45	0.5	31.6
1.46	0.03	6.464
1.46	0.04	8.023
1.46	0.05	9.435
1.46	0.06	10.73
1.46	0.07	11.93
1.46	0.08	13.05
1.46	0.09	14.1
1.46	0.1	15.09
1.46	0.11	16.02
1.46	0.12	16.9
1.46	0.13	17.74
1.46	0.14	18.53
1.46	0.15	19.29
1.46	0.16	20.
1.46	0.17	20.69
1.46	0.18	21.34
1.46	0.19	21.96
1.46	0.2	22.56
1.46	0.21	23.12
1.46	0.22	23.66
1.46	0.23	24.17
1.46	0.24	24.66
1.46	0.25	25.13
1.46	0.26	25.57
1.46	0.27	25.99
1.46	0.28	26.39
1.46	0.29	26.77
1.46	0.3	27.13
1.46	0.31	27.46
1.46	0.32	27.78
1.46	0.33	28.08
1.46	0.34	28.36
1.46	0.35	28.62
1.46	0.36	28.86
1.46	0.37	29.09
1.46	0.38	29.3
1.46	0.39	29.49
1.46	0.4	29.66
1.46	0.41	29.82
1.46	0.42	29.96
1.46	0.43	30.08
1.46	0.44	30.19
1.46	0.45	30.28
1.46	0.46	30.35
1.46	0.47	30.41
1.46	0.48	30.45
1.46	0.49	30.47
1.46	0.5	30.48
1.47	0.03	6.21
1.47	0.04	7.714
1.47	0.05	9.076
1.47	0.06	10.33
1.47	0.07	11.48
1.47	0.08	12.56
1.47	0.09	13.58
1.47	0.1	14.53
1.47	0.11	15.43
1.47	0.12	16.28
1.47	0.13	17.09
1.47	0.14	17.86
1.47	0.15	18.59
1.47	0.16	19.28
1.47	0.17	19.95
1.47	0.18	20.58
1.47	0.19	21.18
1.47	0.2	21.75
1.47	0.21	22.3
1.47	0.22	22.82
1.47	0.23	23.31
1.47	0.24	23.79
1.47	0.25	24.24
1.47	0.26	24.66
1.47	0.27	25.07
1.47	0.28	25.46
1.47	0.29	25.82
1.47	0.3	26.17
1.47	0.31	26.49
1.47	0.32	26.8
1.47	0.33	27.09
1.47	0.34	27.36
1.47	0.35	27.61
1.47	0.36	27.85
1.47	0.37	28.07
1.47	0.38	28.27
1.47	0.39	28.45
1.47	0.4	28.62
1.47	0.41	28.77
1.47	0.42	28.9
1.47	0.43	29.02
1.47	0.44	29.13
1.47	0.45	29.21
1.47	0.46	29.28
1.47	0.47	29.34
1.47	0.48	29.38
1.47	0.49	29.4
1.47	0.5	29.41
1.48	0.03	5.969
1.48	0.04	7.42
1.48	0.05	8.735
1.48	0.06	9.942
1.48	0.07	11.06
1.48	0.08	12.1
1.48	0.09	13.08
1.48	0.1	14.
1.48	0.11	14.87
1.48	0.12	15.7
1.48	0.13	16.48
1.48	0.14	17.22
1.48	0.15	17.93
1.48	0.16	18.6
1.48	0.17	19.24
1.48	0.18	19.85
1.48	0.19	20.43
1.48	0.2	20.98
1.48	0.21	21.51
1.48	0.22	22.02
1.48	0.23	22.5
1.48	0.24	22.95
1.48	0.25	23.39
1.48	0.26	23.8
1.48	0.27	24.2
1.48	0.28	24.57
1.48	0.29	24.92
1.48	0.3	25.26
1.48	0.31	25.57
1.48	0.32	25.87
1.48	0.33	26.15
1.48	0.34	26.41
1.48	0.35	26.65
1.48	0.36	26.88
1.48	0.37	27.09
1.48	0.38	27.29
1.48	0.39	27.47
1.48	0.4	27.63
1.48	0.41	27.77
1.48	0.42	27.9
1.48	0.43	28.02
1.48	0.44	28.12
1.48	0.45	28.2
1.48	0.46	28.27
1.48	0.47	28.32
1.48	0.48	28.36
1.48	0.49	28.38
1.48	0.5	28.39
1.49	0.03	5.743
1.49	0.04	7.144
1.49	0.05	8.413
1.49	0.06	9.58
1.49	0.07	10.66
1.49	0.08	11.67
1.49	0.09	12.62
1.49	0.1	13.51
1.49	0.11	14.35
1.49	0.12	15.14
1.49	0.13	15.9
1.49	0.14	16.62
1.49	0.15	17.3
1.49	0.16	17.95
1.49	0.17	18.57
1.49	0.18	19.16
1.49	0.19	19.72
1.49	0.2	20.26
1.49	0.21	20.77
1.49	0.22	21.26
1.49	0.23	21.72
1.49	0.24	22.16
1.49	0.25	22.59
1.49	0.26	22.99
1.49	0.27	23.37
1.49	0.28	23.73
1.49	0.29	24.07
1.49	0.3	24.39
1.49	0.31	24.7
1.49	0.32	24.99
1.49	0.33	25.26
1.49	0.34	25.51
1.49	0.35	25.75
1.49	0.36	25.97
1.49	0.37	26.17
1.49	0.38	26.36
1.49	0.39	26.53
1.49	0.4	26.69
1.49	0.41	26.83
1.49	0.42	26.96
1.49	0.43	27.07
1.49	0.44	27.16
1.49	0.45	27.24
1.49	0.46	27.31
1.49	0.47	27.36
1.49	0.48	27.4
1.49	0.49	27.42
1.49	0.5	27.43
1.5	0.03	5.53
1.5	0.04	6.883
1.5	0.05	8.11
1.5	0.06	9.238
1.5	0.07	10.28
1.5	0.08	11.26
1.5	0.09	12.17
1.5	0.1	13.04
1.5	0.11	13.85
1.5	0.12	14.62
1.5	0.13	15.35
1.5	0.14	16.05
1.5	0.15	16.71
1.5	0.16	17.34
1.5	0.17	17.94
1.5	0.18	18.51
1.5	0.19	19.05
1.5	0.2	19.57
1.5	0.21	20.07
1.5	0.22	20.54
1.5	0.23	20.99
1.5	0.24	21.42
1.5	0.25	21.82
1.5	0.26	22.21
1.5	0.27	22.58
1.5	0.28	22.93
1.5	0.29	23.26
1.5	0.3	23.57
1.5	0.31	23.87
1.5	0.32	24.15
1.5	0.33	24.41
1.5	0.34	24.66
1.5	0.35	24.89
1.5	0.36	25.1
1.5	0.37	25.3
1.5	0.38	25.48
1.5	0.39	25.65
1.5	0.4	25.8
1.5	0.41	25.93
1.5	0.42	26.06
1.5	0.43	26.16
1.5	0.44	26.26
1.5	0.45	26.34
1.5	0.46	26.4
1.5	0.47	26.45
1.5	0.48	26.49
1.5	0.49	26.51
1.5	0.5	26.51
1.51	0.03	5.331
1.51	0.04	6.639
1.51	0.05	7.826
1.51	0.06	8.917
1.51	0.07	9.928
1.51	0.08	10.87
1.51	0.09	11.76
1.51	0.1	12.59
1.51	0.11	13.38
1.51	0.12	14.13
1.51	0.13	14.84
1.51	0.14	15.51
1.51	0.15	16.15
1.51	0.16	16.76
1.51	0.17	17.34
1.51	0.18	17.89
1.51	0.19	18.42
1.51	0.2	18.92
1.51	0.21	19.4
1.51	0.22	19.86
1.51	0.23	20.3
1.51	0.24	20.71
1.51	0.25	21.11
1.51	0.26	21.48
1.51	0.27	21.84
1.51	0.28	22.18
1.51	0.29	22.5
1.51	0.3	22.8
1.51	0.31	23.09
1.51	0.32	23.36
1.51	0.33	23.61
1.51	0.34	23.85
1.51	0.35	24.07
1.51	0.36	24.28
1.51	0.37	24.47
1.51	0.38	24.65
1.51	0.39	24.81
1.51	0.4	24.96
1.51	0.41	25.09
1.51	0.42	25.21
1.51	0.43	25.31
1.51	0.44	25.4
1.51	0.45	25.48
1.51	0.46	25.54
1.51	0.47	25.59
1.51	0.48	25.62
1.51	0.49	25.65
1.51	0.5	25.65
1.52	0.03	5.144
1.52	0.04	6.41
1.52	0.05	7.559
1.52	0.06	8.615
1.52	0.07	9.595
1.52	0.08	10.51
1.52	0.09	11.37
1.52	0.1	12.18
1.52	0.11	12.94
1.52	0.12	13.67
1.52	0.13	14.35
1.52	0.14	15.
1.52	0.15	15.62
1.52	0.16	16.22
1.52	0.17	16.78
1.52	0.18	17.32
1.52	0.19	17.83
1.52	0.2	18.31
1.52	0.21	18.78
1.52	0.22	19.22
1.52	0.23	19.65
1.52	0.24	20.05
1.52	0.25	20.43
1.52	0.26	20.8
1.52	0.27	21.14
1.52	0.28	21.47
1.52	0.29	21.78
1.52	0.3	22.08
1.52	0.31	22.35
1.52	0.32	22.62
1.52	0.33	22.86
1.52	0.34	23.09
1.52	0.35	23.31
1.52	0.36	23.51
1.52	0.37	23.7
1.52	0.38	23.87
1.52	0.39	24.02
1.52	0.4	24.17
1.52	0.41	24.3
1.52	0.42	24.41
1.52	0.43	24.51
1.52	0.44	24.6
1.52	0.45	24.67
1.52	0.46	24.73
1.52	0.47	24.78
1.52	0.48	24.81
1.52	0.49	24.83
1.52	0.5	24.84
1.53	0.04	6.196
1.53	0.05	7.31
1.53	0.06	8.334
1.53	0.07	9.284
1.53	0.08	10.17
1.53	0.09	11.
1.53	0.1	11.79
1.53	0.11	12.53
1.53	0.12	13.23
1.53	0.13	13.9
1.53	0.14	14.53
1.53	0.15	15.13
1.53	0.16	15.71
1.53	0.17	16.25
1.53	0.18	16.77
1.53	0.19	17.27
1.53	0.2	17.74
1.53	0.21	18.19
1.53	0.22	18.63
1.53	0.23	19.04
1.53	0.24	19.43
1.53	0.25	19.8
1.53	0.26	20.15
1.53	0.27	20.49
1.53	0.28	20.81
1.53	0.29	21.11
1.53	0.3	21.39
1.53	0.31	21.66
1.53	0.32	21.92
1.53	0.33	22.16
1.53	0.34	22.38
1.53	0.35	22.59
1.53	0.36	22.79
1.53	0.37	22.97
1.53	0.38	23.13
1.53	0.39	23.29
1.53	0.4	23.42
1.53	0.41	23.55
1.53	0.42	23.66
1.53	0.43	23.76
1.53	0.44	23.84
1.53	0.45	23.92
1.53	0.46	23.97
1.53	0.47	24.02
1.53	0.48	24.05
1.53	0.49	24.07
1.53	0.5	24.08
1.54	0.04	5.998
1.54	0.05	7.078
1.54	0.06	8.072
1.54	0.07	8.994
1.54	0.08	9.855
1.54	0.09	10.66
1.54	0.1	11.43
1.54	0.11	12.14
1.54	0.12	12.83
1.54	0.13	13.47
1.54	0.14	14.09
1.54	0.15	14.67
1.54	0.16	15.23
1.54	0.17	15.76
1.54	0.18	16.27
1.54	0.19	16.75
1.54	0.2	17.21
1.54	0.21	17.65
1.54	0.22	18.07
1.54	0.23	18.46
1.54	0.24	18.84
1.54	0.25	19.21
1.54	0.26	19.55
1.54	0.27	19.88
1.54	0.28	20.19
1.54	0.29	20.48
1.54	0.3	20.76
1.54	0.31	21.02
1.54	0.32	21.27
1.54	0.33	21.5
1.54	0.34	21.72
1.54	0.35	21.92
1.54	0.36	22.11
1.54	0.37	22.28
1.54	0.38	22.45
1.54	0.39	22.59
1.54	0.4	22.73
1.54	0.41	22.85
1.54	0.42	22.96
1.54	0.43	23.05
1.54	0.44	23.14
1.54	0.45	23.21
1.54	0.46	23.26
1.54	0.47	23.31
1.54	0.48	23.34
1.54	0.49	23.36
1.54	0.5	23.36
1.55	0.04	5.813
1.55	0.05	6.862
1.55	0.06	7.828
1.55	0.07	8.724
1.55	0.08	9.561
1.55	0.09	10.35
1.55	0.1	11.09
1.55	0.11	11.79
1.55	0.12	12.45
1.55	0.13	13.08
1.55	0.14	13.68
1.55	0.15	14.24
1.55	0.16	14.79
1.55	0.17	15.3
1.55	0.18	15.79
1.55	0.19	16.26
1.55	0.2	16.71
1.55	0.21	17.14
1.55	0.22	17.54
1.55	0.23	17.93
1.55	0.24	18.3
1.55	0.25	18.65
1.55	0.26	18.99
1.55	0.27	19.3
1.55	0.28	19.6
1.55	0.29	19.89
1.55	0.3	20.16
1.55	0.31	20.42
1.55	0.32	20.66
1.55	0.33	20.88
1.55	0.34	21.09
1.55	0.35	21.29
1.55	0.36	21.47
1.55	0.37	21.65
1.55	0.38	21.8
1.55	0.39	21.95
1.55	0.4	22.08
1.55	0.41	22.2
1.55	0.42	22.3
1.55	0.43	22.39
1.55	0.44	22.47
1.55	0.45	22.54
1.55	0.46	22.6
1.55	0.47	22.64
1.55	0.48	22.67
1.55	0.49	22.69
1.55	0.5	22.7
1.56	0.04	5.643
1.56	0.05	6.663
1.56	0.06	7.602
1.56	0.07	8.473
1.56	0.08	9.288
1.56	0.09	10.05
1.56	0.1	10.77
1.56	0.11	11.45
1.56	0.12	12.1
1.56	0.13	12.71
1.56	0.14	13.29
1.56	0.15	13.85
1.56	0.16	14.37
1.56	0.17	14.87
1.56	0.18	15.35
1.56	0.19	15.81
1.56	0.2	16.25
1.56	0.21	16.66
1.56	0.22	17.06
1.56	0.23	17.43
1.56	0.24	17.79
1.56	0.25	18.14
1.56	0.26	18.46
1.56	0.27	18.77
1.56	0.28	19.06
1.56	0.29	19.34
1.56	0.3	19.6
1.56	0.31	19.85
1.56	0.32	20.09
1.56	0.33	20.31
1.56	0.34	20.51
1.56	0.35	20.71
1.56	0.36	20.88
1.56	0.37	21.05
1.56	0.38	21.2
1.56	0.39	21.34
1.56	0.4	21.47
1.56	0.41	21.59
1.56	0.42	21.69
1.56	0.43	21.78
1.56	0.44	21.86
1.56	0.45	21.92
1.56	0.46	21.98
1.56	0.47	22.02
1.56	0.48	22.05
1.56	0.49	22.07
1.56	0.5	22.07
1.57	0.04	5.485
1.57	0.05	6.478
1.57	0.06	7.392
1.57	0.07	8.241
1.57	0.08	9.034
1.57	0.09	9.779
1.57	0.1	10.48
1.57	0.11	11.14
1.57	0.12	11.77
1.57	0.13	12.37
1.57	0.14	12.94
1.57	0.15	13.47
1.57	0.16	13.99
1.57	0.17	14.48
1.57	0.18	14.94
1.57	0.19	15.39
1.57	0.2	15.81
1.57	0.21	16.22
1.57	0.22	16.6
1.57	0.23	16.97
1.57	0.24	17.32
1.57	0.25	17.66
1.57	0.26	17.97
1.57	0.27	18.27
1.57	0.28	18.56
1.57	0.29	18.83
1.57	0.3	19.09
1.57	0.31	19.33
1.57	0.32	19.56
1.57	0.33	19.77
1.57	0.34	19.97
1.57	0.35	20.16
1.57	0.36	20.34
1.57	0.37	20.5
1.57	0.38	20.65
1.57	0.39	20.78
1.57	0.4	20.91
1.57	0.41	21.02
1.57	0.42	21.12
1.57	0.43	21.21
1.57	0.44	21.28
1.57	0.45	21.35
1.57	0.46	21.4
1.57	0.47	21.44
1.57	0.48	21.47
1.57	0.49	21.49
1.57	0.5	21.49
1.58	0.04	5.34
1.58	0.05	6.308
1.58	0.06	7.199
1.58	0.07	8.027
1.58	0.08	8.8
1.58	0.09	9.527
1.58	0.1	10.21
1.58	0.11	10.86
1.58	0.12	11.47
1.58	0.13	12.05
1.58	0.14	12.61
1.58	0.15	13.13
1.58	0.16	13.63
1.58	0.17	14.11
1.58	0.18	14.56
1.58	0.19	15.
1.58	0.2	15.41
1.58	0.21	15.81
1.58	0.22	16.18
1.58	0.23	16.54
1.58	0.24	16.88
1.58	0.25	17.21
1.58	0.26	17.52
1.58	0.27	17.81
1.58	0.28	18.09
1.58	0.29	18.36
1.58	0.3	18.61
1.58	0.31	18.84
1.58	0.32	19.07
1.58	0.33	19.27
1.58	0.34	19.47
1.58	0.35	19.65
1.58	0.36	19.82
1.58	0.37	19.98
1.58	0.38	20.13
1.58	0.39	20.26
1.58	0.4	20.38
1.58	0.41	20.49
1.58	0.42	20.59
1.58	0.43	20.68
1.58	0.44	20.75
1.58	0.45	20.81
1.58	0.46	20.86
1.58	0.47	20.9
1.58	0.48	20.93
1.58	0.49	20.95
1.58	0.5	20.96
1.59	0.04	5.206
1.59	0.05	6.151
1.59	0.06	7.021
1.59	0.07	7.829
1.59	0.08	8.584
1.59	0.09	9.293
1.59	0.1	9.961
1.59	0.11	10.59
1.59	0.12	11.19
1.59	0.13	11.76
1.59	0.14	12.3
1.59	0.15	12.81
1.59	0.16	13.3
1.59	0.17	13.77
1.59	0.18	14.21
1.59	0.19	14.64
1.59	0.2	15.04
1.59	0.21	15.43
1.59	0.22	15.79
1.59	0.23	16.14
1.59	0.24	16.48
1.59	0.25	16.8
1.59	0.26	17.1
1.59	0.27	17.39
1.59	0.28	17.66
1.59	0.29	17.92
1.59	0.3	18.16
1.59	0.31	18.39
1.59	0.32	18.61
1.59	0.33	18.81
1.59	0.34	19.
1.59	0.35	19.18
1.59	0.36	19.35
1.59	0.37	19.5
1.59	0.38	19.65
1.59	0.39	19.78
1.59	0.4	19.9
1.59	0.41	20.
1.59	0.42	20.1
1.59	0.43	20.18
1.59	0.44	20.25
1.59	0.45	20.32
1.59	0.46	20.37
1.59	0.47	20.4
1.59	0.48	20.43
1.59	0.49	20.45
1.59	0.5	20.45
1.6	0.04	5.083
1.6	0.05	6.006
1.6	0.06	6.856
1.6	0.07	7.646
1.6	0.08	8.384
1.6	0.09	9.077
1.6	0.1	9.73
1.6	0.11	10.35
1.6	0.12	10.93
1.6	0.13	11.49
1.6	0.14	12.02
1.6	0.15	12.52
1.6	0.16	13.
1.6	0.17	13.45
1.6	0.18	13.89
1.6	0.19	14.3
1.6	0.2	14.7
1.6	0.21	15.07
1.6	0.22	15.43
1.6	0.23	15.78
1.6	0.24	16.1
1.6	0.25	16.41
1.6	0.26	16.71
1.6	0.27	16.99
1.6	0.28	17.25
1.6	0.29	17.51
1.6	0.3	17.75
1.6	0.31	17.97
1.6	0.32	18.18
1.6	0.33	18.38
1.6	0.34	18.57
1.6	0.35	18.75
1.6	0.36	18.91
1.6	0.37	19.06
1.6	0.38	19.2
1.6	0.39	19.33
1.6	0.4	19.44
1.6	0.41	19.55
1.6	0.42	19.64
1.6	0.43	19.72
1.6	0.44	19.79
1.6	0.45	19.85
1.6	0.46	19.9
1.6	0.47	19.94
1.6	0.48	19.97
1.6	0.49	19.98
1.6	0.5	19.99
1.61	0.05	5.775
1.61	0.06	6.594
1.61	0.07	7.356
1.61	0.08	8.067
1.61	0.09	8.736
1.61	0.1	9.366
1.61	0.11	9.962
1.61	0.12	10.53
1.61	0.13	11.06
1.61	0.14	11.57
1.61	0.15	12.06
1.61	0.16	12.52
1.61	0.17	12.96
1.61	0.18	13.38
1.61	0.19	13.78
1.61	0.2	14.16
1.61	0.21	14.52
1.61	0.22	14.87
1.61	0.23	15.2
1.61	0.24	15.52
1.61	0.25	15.82
1.61	0.26	16.1
1.61	0.27	16.37
1.61	0.28	16.63
1.61	0.29	16.87
1.61	0.3	17.1
1.61	0.31	17.32
1.61	0.32	17.53
1.61	0.33	17.72
1.61	0.34	17.9
1.61	0.35	18.07
1.61	0.36	18.23
1.61	0.37	18.37
1.61	0.38	18.51
1.61	0.39	18.63
1.61	0.4	18.74
1.61	0.41	18.84
1.61	0.42	18.93
1.61	0.43	19.01
1.61	0.44	19.08
1.61	0.45	19.14
1.61	0.46	19.19
1.61	0.47	19.22
1.61	0.48	19.25
1.61	0.49	19.26
1.61	0.5	19.27
1.62	0.05	5.55
1.62	0.06	6.339
1.62	0.07	7.073
1.62	0.08	7.759
1.62	0.09	8.404
1.62	0.1	9.012
1.62	0.11	9.586
1.62	0.12	10.13
1.62	0.13	10.65
1.62	0.14	11.14
1.62	0.15	11.61
1.62	0.16	12.05
1.62	0.17	12.48
1.62	0.18	12.88
1.62	0.19	13.27
1.62	0.2	13.64
1.62	0.21	13.99
1.62	0.22	14.32
1.62	0.23	14.64
1.62	0.24	14.95
1.62	0.25	15.24
1.62	0.26	15.51
1.62	0.27	15.77
1.62	0.28	16.02
1.62	0.29	16.26
1.62	0.3	16.48
1.62	0.31	16.69
1.62	0.32	16.89
1.62	0.33	17.07
1.62	0.34	17.25
1.62	0.35	17.41
1.62	0.36	17.56
1.62	0.37	17.7
1.62	0.38	17.83
1.62	0.39	17.95
1.62	0.4	18.06
1.62	0.41	18.16
1.62	0.42	18.24
1.62	0.43	18.32
1.62	0.44	18.39
1.62	0.45	18.44
1.62	0.46	18.49
1.62	0.47	18.52
1.62	0.48	18.55
1.62	0.49	18.56
1.62	0.5	18.57
1.63	0.05	5.331
1.63	0.06	6.092
1.63	0.07	6.799
1.63	0.08	7.46
1.63	0.09	8.082
1.63	0.1	8.667
1.63	0.11	9.221
1.63	0.12	9.746
1.63	0.13	10.24
1.63	0.14	10.72
1.63	0.15	11.17
1.63	0.16	11.6
1.63	0.17	12.01
1.63	0.18	12.4
1.63	0.19	12.77
1.63	0.2	13.13
1.63	0.21	13.47
1.63	0.22	13.79
1.63	0.23	14.1
1.63	0.24	14.39
1.63	0.25	14.67
1.63	0.26	14.94
1.63	0.27	15.19
1.63	0.28	15.43
1.63	0.29	15.65
1.63	0.3	15.87
1.63	0.31	16.07
1.63	0.32	16.26
1.63	0.33	16.44
1.63	0.34	16.61
1.63	0.35	16.77
1.63	0.36	16.92
1.63	0.37	17.05
1.63	0.38	17.18
1.63	0.39	17.29
1.63	0.4	17.4
1.63	0.41	17.49
1.63	0.42	17.57
1.63	0.43	17.65
1.63	0.44	17.71
1.63	0.45	17.76
1.63	0.46	17.81
1.63	0.47	17.84
1.63	0.48	17.87
1.63	0.49	17.88
1.63	0.5	17.89
1.64	0.05	5.119
1.64	0.06	5.852
1.64	0.07	6.533
1.64	0.08	7.17
1.64	0.09	7.769
1.64	0.1	8.333
1.64	0.11	8.867
1.64	0.12	9.373
1.64	0.13	9.853
1.64	0.14	10.31
1.64	0.15	10.74
1.64	0.16	11.16
1.64	0.17	11.55
1.64	0.18	11.93
1.64	0.19	12.29
1.64	0.2	12.63
1.64	0.21	12.96
1.64	0.22	13.27
1.64	0.23	13.57
1.64	0.24	13.85
1.64	0.25	14.12
1.64	0.26	14.38
1.64	0.27	14.62
1.64	0.28	14.85
1.64	0.29	15.07
1.64	0.3	15.28
1.64	0.31	15.47
1.64	0.32	15.66
1.64	0.33	15.83
1.64	0.34	15.99
1.64	0.35	16.14
1.64	0.36	16.29
1.64	0.37	16.42
1.64	0.38	16.54
1.64	0.39	16.65
1.64	0.4	16.75
1.64	0.41	16.84
1.64	0.42	16.92
1.64	0.43	16.99
1.64	0.44	17.05
1.64	0.45	17.11
1.64	0.46	17.15
1.64	0.47	17.18
1.64	0.48	17.2
1.64	0.49	17.22
1.64	0.5	17.22
1.65	0.06	5.619
1.65	0.07	6.275
1.65	0.08	6.888
1.65	0.09	7.465
1.65	0.1	8.009
1.65	0.11	8.523
1.65	0.12	9.01
1.65	0.13	9.473
1.65	0.14	9.913
1.65	0.15	10.33
1.65	0.16	10.73
1.65	0.17	11.11
1.65	0.18	11.48
1.65	0.19	11.82
1.65	0.2	12.15
1.65	0.21	12.47
1.65	0.22	12.77
1.65	0.23	13.05
1.65	0.24	13.33
1.65	0.25	13.59
1.65	0.26	13.83
1.65	0.27	14.07
1.65	0.28	14.29
1.65	0.29	14.5
1.65	0.3	14.7
1.65	0.31	14.89
1.65	0.32	15.07
1.65	0.33	15.24
1.65	0.34	15.39
1.65	0.35	15.54
1.65	0.36	15.67
1.65	0.37	15.8
1.65	0.38	15.92
1.65	0.39	16.02
1.65	0.4	16.12
1.65	0.41	16.21
1.65	0.42	16.29
1.65	0.43	16.35
1.65	0.44	16.41
1.65	0.45	16.46
1.65	0.46	16.51
1.65	0.47	16.54
1.65	0.48	16.56
1.65	0.49	16.57
1.65	0.5	16.58
1.66	0.06	5.394
1.66	0.07	6.025
1.66	0.08	6.616
1.66	0.09	7.171
1.66	0.1	7.694
1.66	0.11	8.19
1.66	0.12	8.659
1.66	0.13	9.105
1.66	0.14	9.529
1.66	0.15	9.933
1.66	0.16	10.32
1.66	0.17	10.68
1.66	0.18	11.03
1.66	0.19	11.37
1.66	0.2	11.69
1.66	0.21	11.99
1.66	0.22	12.28
1.66	0.23	12.55
1.66	0.24	12.82
1.66	0.25	13.07
1.66	0.26	13.31
1.66	0.27	13.53
1.66	0.28	13.75
1.66	0.29	13.95
1.66	0.3	14.14
1.66	0.31	14.32
1.66	0.32	14.5
1.66	0.33	14.66
1.66	0.34	14.81
1.66	0.35	14.95
1.66	0.36	15.08
1.66	0.37	15.2
1.66	0.38	15.31
1.66	0.39	15.42
1.66	0.4	15.51
1.66	0.41	15.6
1.66	0.42	15.67
1.66	0.43	15.74
1.66	0.44	15.79
1.66	0.45	15.84
1.66	0.46	15.88
1.66	0.47	15.91
1.66	0.48	15.93
1.66	0.49	15.95
1.66	0.5	15.95
1.67	0.06	5.177
1.67	0.07	5.784
1.67	0.08	6.352
1.67	0.09	6.886
1.67	0.1	7.39
1.67	0.11	7.867
1.67	0.12	8.319
1.67	0.13	8.748
1.67	0.14	9.157
1.67	0.15	9.546
1.67	0.16	9.916
1.67	0.17	10.27
1.67	0.18	10.61
1.67	0.19	10.93
1.67	0.2	11.23
1.67	0.21	11.53
1.67	0.22	11.81
1.67	0.23	12.07
1.67	0.24	12.32
1.67	0.25	12.57
1.67	0.26	12.8
1.67	0.27	13.01
1.67	0.28	13.22
1.67	0.29	13.42
1.67	0.3	13.6
1.67	0.31	13.78
1.67	0.32	13.94
1.67	0.33	14.1
1.67	0.34	14.24
1.67	0.35	14.38
1.67	0.36	14.51
1.67	0.37	14.62
1.67	0.38	14.73
1.67	0.39	14.83
1.67	0.4	14.92
1.67	0.41	15.
1.67	0.42	15.07
1.67	0.43	15.14
1.67	0.44	15.19
1.67	0.45	15.24
1.67	0.46	15.28
1.67	0.47	15.31
1.67	0.48	15.33
1.67	0.49	15.34
1.67	0.5	15.34
1.68	0.07	5.55
1.68	0.08	6.097
1.68	0.09	6.611
1.68	0.1	7.096
1.68	0.11	7.555
1.68	0.12	7.99
1.68	0.13	8.404
1.68	0.14	8.797
1.68	0.15	9.171
1.68	0.16	9.528
1.68	0.17	9.868
1.68	0.18	10.19
1.68	0.19	10.5
1.68	0.2	10.8
1.68	0.21	11.08
1.68	0.22	11.35
1.68	0.23	11.6
1.68	0.24	11.85
1.68	0.25	12.08
1.68	0.26	12.3
1.68	0.27	12.51
1.68	0.28	12.71
1.68	0.29	12.9
1.68	0.3	13.08
1.68	0.31	13.25
1.68	0.32	13.41
1.68	0.33	13.55
1.68	0.34	13.7
1.68	0.35	13.83
1.68	0.36	13.95
1.68	0.37	14.06
1.68	0.38	14.17
1.68	0.39	14.26
1.68	0.4	14.35
1.68	0.41	14.43
1.68	0.42	14.5
1.68	0.43	14.56
1.68	0.44	14.61
1.68	0.45	14.66
1.68	0.46	14.69
1.68	0.47	14.72
1.68	0.48	14.74
1.68	0.49	14.75
1.68	0.5	14.76
1.69	0.07	5.326
1.69	0.08	5.851
1.69	0.09	6.346
1.69	0.1	6.813
1.69	0.11	7.254
1.69	0.12	7.673
1.69	0.13	8.071
1.69	0.14	8.449
1.69	0.15	8.809
1.69	0.16	9.153
1.69	0.17	9.48
1.69	0.18	9.792
1.69	0.19	10.09
1.69	0.2	10.37
1.69	0.21	10.65
1.69	0.22	10.9
1.69	0.23	11.15
1.69	0.24	11.39
1.69	0.25	11.61
1.69	0.26	11.82
1.69	0.27	12.02
1.69	0.28	12.22
1.69	0.29	12.4
1.69	0.3	12.57
1.69	0.31	12.73
1.69	0.32	12.89
1.69	0.33	13.03
1.69	0.34	13.17
1.69	0.35	13.29
1.69	0.36	13.41
1.69	0.37	13.52
1.69	0.38	13.62
1.69	0.39	13.71
1.69	0.4	13.79
1.69	0.41	13.87
1.69	0.42	13.94
1.69	0.43	14.
1.69	0.44	14.05
1.69	0.45	14.09
1.69	0.46	14.13
1.69	0.47	14.15
1.69	0.48	14.17
1.69	0.49	14.18
1.69	0.5	14.19
1.7	0.07	5.109
1.7	0.08	5.615
1.7	0.09	6.09
1.7	0.1	6.539
1.7	0.11	6.964
1.7	0.12	7.367
1.7	0.13	7.75
1.7	0.14	8.114
1.7	0.15	8.461
1.7	0.16	8.791
1.7	0.17	9.106
1.7	0.18	9.407
1.7	0.19	9.694
1.7	0.2	9.967
1.7	0.21	10.23
1.7	0.22	10.48
1.7	0.23	10.71
1.7	0.24	10.94
1.7	0.25	11.16
1.7	0.26	11.36
1.7	0.27	11.56
1.7	0.28	11.74
1.7	0.29	11.92
1.7	0.3	12.08
1.7	0.31	12.24
1.7	0.32	12.39
1.7	0.33	12.52
1.7	0.34	12.65
1.7	0.35	12.78
1.7	0.36	12.89
1.7	0.37	12.99
1.7	0.38	13.09
1.7	0.39	13.18
1.7	0.4	13.26
1.7	0.41	13.33
1.7	0.42	13.4
1.7	0.43	13.45
1.7	0.44	13.5
1.7	0.45	13.55
1.7	0.46	13.58
1.7	0.47	13.61
1.7	0.48	13.62
1.7	0.49	13.64
1.7	0.5	13.64
1.71	0.08	5.387
1.71	0.09	5.844
1.71	0.1	6.276
1.71	0.11	6.685
1.71	0.12	7.073
1.71	0.13	7.441
1.71	0.14	7.791
1.71	0.15	8.125
1.71	0.16	8.443
1.71	0.17	8.746
1.71	0.18	9.036
1.71	0.19	9.312
1.71	0.2	9.575
1.71	0.21	9.826
1.71	0.22	10.07
1.71	0.23	10.29
1.71	0.24	10.51
1.71	0.25	10.72
1.71	0.26	10.92
1.71	0.27	11.1
1.71	0.28	11.28
1.71	0.29	11.45
1.71	0.3	11.61
1.71	0.31	11.76
1.71	0.32	11.9
1.71	0.33	12.04
1.71	0.34	12.16
1.71	0.35	12.28
1.71	0.36	12.39
1.71	0.37	12.49
1.71	0.38	12.58
1.71	0.39	12.67
1.71	0.4	12.74
1.71	0.41	12.81
1.71	0.42	12.88
1.71	0.43	12.93
1.71	0.44	12.98
1.71	0.45	13.02
1.71	0.46	13.05
1.71	0.47	13.08
1.71	0.48	13.1
1.71	0.49	13.11
1.71	0.5	13.11
1.72	0.08	5.169
1.72	0.09	5.608
1.72	0.1	6.024
1.72	0.11	6.417
1.72	0.12	6.79
1.72	0.13	7.144
1.72	0.14	7.481
1.72	0.15	7.802
1.72	0.16	8.108
1.72	0.17	8.4
1.72	0.18	8.679
1.72	0.19	8.944
1.72	0.2	9.198
1.72	0.21	9.44
1.72	0.22	9.671
1.72	0.23	9.89
1.72	0.24	10.1
1.72	0.25	10.3
1.72	0.26	10.49
1.72	0.27	10.67
1.72	0.28	10.84
1.72	0.29	11.
1.72	0.3	11.16
1.72	0.31	11.3
1.72	0.32	11.44
1.72	0.33	11.57
1.72	0.34	11.69
1.72	0.35	11.8
1.72	0.36	11.91
1.72	0.37	12.
1.72	0.38	12.09
1.72	0.39	12.17
1.72	0.4	12.25
1.72	0.41	12.32
1.72	0.42	12.38
1.72	0.43	12.43
1.72	0.44	12.48
1.72	0.45	12.51
1.72	0.46	12.55
1.72	0.47	12.57
1.72	0.48	12.59
1.72	0.49	12.6
1.72	0.5	12.6
1.73	0.09	5.382
1.73	0.1	5.782
1.73	0.11	6.16
1.73	0.12	6.519
1.73	0.13	6.86
1.73	0.14	7.184
1.73	0.15	7.493
1.73	0.16	7.787
1.73	0.17	8.068
1.73	0.18	8.336
1.73	0.19	8.592
1.73	0.2	8.836
1.73	0.21	9.069
1.73	0.22	9.291
1.73	0.23	9.502
1.73	0.24	9.704
1.73	0.25	9.896
1.73	0.26	10.08
1.73	0.27	10.25
1.73	0.28	10.42
1.73	0.29	10.57
1.73	0.3	10.72
1.73	0.31	10.86
1.73	0.32	10.99
1.73	0.33	11.12
1.73	0.34	11.23
1.73	0.35	11.34
1.73	0.36	11.44
1.73	0.37	11.54
1.73	0.38	11.62
1.73	0.39	11.7
1.73	0.4	11.77
1.73	0.41	11.84
1.73	0.42	11.9
1.73	0.43	11.95
1.73	0.44	11.99
1.73	0.45	12.03
1.73	0.46	12.06
1.73	0.47	12.08
1.73	0.48	12.1
1.73	0.49	12.11
1.73	0.5	12.11
1.74	0.09	5.166
1.74	0.1	5.55
1.74	0.11	5.914
1.74	0.12	6.259
1.74	0.13	6.587
1.74	0.14	6.899
1.74	0.15	7.196
1.74	0.16	7.48
1.74	0.17	7.75
1.74	0.18	8.008
1.74	0.19	8.254
1.74	0.2	8.489
1.74	0.21	8.713
1.74	0.22	8.927
1.74	0.23	9.131
1.74	0.24	9.325
1.74	0.25	9.51
1.74	0.26	9.686
1.74	0.27	9.853
1.74	0.28	10.01
1.74	0.29	10.16
1.74	0.3	10.3
1.74	0.31	10.44
1.74	0.32	10.57
1.74	0.33	10.69
1.74	0.34	10.8
1.74	0.35	10.9
1.74	0.36	11.
1.74	0.37	11.09
1.74	0.38	11.17
1.74	0.39	11.25
1.74	0.4	11.32
1.74	0.41	11.38
1.74	0.42	11.44
1.74	0.43	11.48
1.74	0.44	11.53
1.74	0.45	11.56
1.74	0.46	11.59
1.74	0.47	11.61
1.74	0.48	11.63
1.74	0.49	11.64
1.74	0.5	11.64
1.75	0.1	5.329
1.75	0.11	5.679
1.75	0.12	6.011
1.75	0.13	6.327
1.75	0.14	6.627
1.75	0.15	6.913
1.75	0.16	7.186
1.75	0.17	7.446
1.75	0.18	7.694
1.75	0.19	7.931
1.75	0.2	8.158
1.75	0.21	8.373
1.75	0.22	8.579
1.75	0.23	8.775
1.75	0.24	8.962
1.75	0.25	9.14
1.75	0.26	9.31
1.75	0.27	9.471
1.75	0.28	9.624
1.75	0.29	9.769
1.75	0.3	9.906
1.75	0.31	10.04
1.75	0.32	10.16
1.75	0.33	10.27
1.75	0.34	10.38
1.75	0.35	10.48
1.75	0.36	10.57
1.75	0.37	10.66
1.75	0.38	10.74
1.75	0.39	10.81
1.75	0.4	10.88
1.75	0.41	10.94
1.75	0.42	10.99
1.75	0.43	11.04
1.75	0.44	11.08
1.75	0.45	11.12
1.75	0.46	11.14
1.75	0.47	11.17
1.75	0.48	11.18
1.75	0.49	11.19
1.75	0.5	11.19
1.76	0.1	5.119
1.76	0.11	5.455
1.76	0.12	5.775
1.76	0.13	6.079
1.76	0.14	6.368
1.76	0.15	6.643
1.76	0.16	6.906
1.76	0.17	7.156
1.76	0.18	7.395
1.76	0.19	7.624
1.76	0.2	7.841
1.76	0.21	8.049
1.76	0.22	8.247
1.76	0.23	8.436
1.76	0.24	8.616
1.76	0.25	8.788
1.76	0.26	8.951
1.76	0.27	9.106
1.76	0.28	9.253
1.76	0.29	9.393
1.76	0.3	9.525
1.76	0.31	9.65
1.76	0.32	9.767
1.76	0.33	9.878
1.76	0.34	9.981
1.76	0.35	10.08
1.76	0.36	10.17
1.76	0.37	10.25
1.76	0.38	10.33
1.76	0.39	10.4
1.76	0.4	10.46
1.76	0.41	10.52
1.76	0.42	10.57
1.76	0.43	10.62
1.76	0.44	10.66
1.76	0.45	10.69
1.76	0.46	10.72
1.76	0.47	10.74
1.76	0.48	10.75
1.76	0.49	10.76
1.76	0.5	10.77
1.77	0.11	5.243
1.77	0.12	5.55
1.77	0.13	5.843
1.77	0.14	6.121
1.77	0.15	6.386
1.77	0.16	6.639
1.77	0.17	6.881
1.77	0.18	7.111
1.77	0.19	7.331
1.77	0.2	7.54
1.77	0.21	7.74
1.77	0.22	7.931
1.77	0.23	8.113
1.77	0.24	8.287
1.77	0.25	8.452
1.77	0.26	8.609
1.77	0.27	8.759
1.77	0.28	8.901
1.77	0.29	9.035
1.77	0.3	9.162
1.77	0.31	9.282
1.77	0.32	9.396
1.77	0.33	9.502
1.77	0.34	9.602
1.77	0.35	9.695
1.77	0.36	9.782
1.77	0.37	9.863
1.77	0.38	9.937
1.77	0.39	10.
1.77	0.4	10.07
1.77	0.41	10.12
1.77	0.42	10.17
1.77	0.43	10.22
1.77	0.44	10.25
1.77	0.45	10.29
1.77	0.46	10.31
1.77	0.47	10.33
1.77	0.48	10.35
1.77	0.49	10.36
1.77	0.5	10.36
1.78	0.11	5.041
1.78	0.12	5.337
1.78	0.13	5.619
1.78	0.14	5.887
1.78	0.15	6.143
1.78	0.16	6.386
1.78	0.17	6.619
1.78	0.18	6.841
1.78	0.19	7.052
1.78	0.2	7.254
1.78	0.21	7.447
1.78	0.22	7.631
1.78	0.23	7.807
1.78	0.24	7.974
1.78	0.25	8.133
1.78	0.26	8.285
1.78	0.27	8.429
1.78	0.28	8.565
1.78	0.29	8.695
1.78	0.3	8.818
1.78	0.31	8.933
1.78	0.32	9.043
1.78	0.33	9.145
1.78	0.34	9.241
1.78	0.35	9.331
1.78	0.36	9.415
1.78	0.37	9.493
1.78	0.38	9.564
1.78	0.39	9.63
1.78	0.4	9.689
1.78	0.41	9.743
1.78	0.42	9.791
1.78	0.43	9.833
1.78	0.44	9.87
1.78	0.45	9.901
1.78	0.46	9.926
1.78	0.47	9.946
1.78	0.48	9.96
1.78	0.49	9.968
1.78	0.5	9.971
1.79	0.12	5.135
1.79	0.13	5.407
1.79	0.14	5.665
1.79	0.15	5.912
1.79	0.16	6.147
1.79	0.17	6.371
1.79	0.18	6.585
1.79	0.19	6.789
1.79	0.2	6.984
1.79	0.21	7.17
1.79	0.22	7.347
1.79	0.23	7.516
1.79	0.24	7.677
1.79	0.25	7.831
1.79	0.26	7.977
1.79	0.27	8.116
1.79	0.28	8.248
1.79	0.29	8.373
1.79	0.3	8.491
1.79	0.31	8.603
1.79	0.32	8.708
1.79	0.33	8.807
1.79	0.34	8.9
1.79	0.35	8.986
1.79	0.36	9.067
1.79	0.37	9.142
1.79	0.38	9.211
1.79	0.39	9.274
1.79	0.4	9.332
1.79	0.41	9.384
1.79	0.42	9.43
1.79	0.43	9.471
1.79	0.44	9.506
1.79	0.45	9.536
1.79	0.46	9.56
1.79	0.47	9.579
1.79	0.48	9.592
1.79	0.49	9.6
1.79	0.5	9.603
1.8	0.13	5.207
1.8	0.14	5.456
1.8	0.15	5.694
1.8	0.16	5.92
1.8	0.17	6.136
1.8	0.18	6.343
1.8	0.19	6.54
1.8	0.2	6.728
1.8	0.21	6.907
1.8	0.22	7.078
1.8	0.23	7.241
1.8	0.24	7.397
1.8	0.25	7.545
1.8	0.26	7.686
1.8	0.27	7.82
1.8	0.28	7.947
1.8	0.29	8.068
1.8	0.3	8.182
1.8	0.31	8.29
1.8	0.32	8.391
1.8	0.33	8.487
1.8	0.34	8.576
1.8	0.35	8.66
1.8	0.36	8.738
1.8	0.37	8.81
1.8	0.38	8.877
1.8	0.39	8.938
1.8	0.4	8.993
1.8	0.41	9.043
1.8	0.42	9.088
1.8	0.43	9.127
1.8	0.44	9.161
1.8	0.45	9.19
1.8	0.46	9.213
1.8	0.47	9.232
1.8	0.48	9.245
1.8	0.49	9.253
1.8	0.5	9.255
1.81	0.13	5.018
1.81	0.14	5.258
1.81	0.15	5.488
1.81	0.16	5.707
1.81	0.17	5.915
1.81	0.18	6.114
1.81	0.19	6.304
1.81	0.2	6.486
1.81	0.21	6.659
1.81	0.22	6.824
1.81	0.23	6.982
1.81	0.24	7.132
1.81	0.25	7.275
1.81	0.26	7.411
1.81	0.27	7.541
1.81	0.28	7.664
1.81	0.29	7.78
1.81	0.3	7.89
1.81	0.31	7.994
1.81	0.32	8.092
1.81	0.33	8.185
1.81	0.34	8.271
1.81	0.35	8.352
1.81	0.36	8.427
1.81	0.37	8.497
1.81	0.38	8.561
1.81	0.39	8.62
1.81	0.4	8.674
1.81	0.41	8.722
1.81	0.42	8.765
1.81	0.43	8.803
1.81	0.44	8.836
1.81	0.45	8.864
1.81	0.46	8.886
1.81	0.47	8.904
1.81	0.48	8.917
1.81	0.49	8.924
1.81	0.5	8.927
1.82	0.14	5.073
1.82	0.15	5.294
1.82	0.16	5.505
1.82	0.17	5.707
1.82	0.18	5.899
1.82	0.19	6.083
1.82	0.2	6.258
1.82	0.21	6.426
1.82	0.22	6.585
1.82	0.23	6.738
1.82	0.24	6.883
1.82	0.25	7.021
1.82	0.26	7.153
1.82	0.27	7.278
1.82	0.28	7.396
1.82	0.29	7.509
1.82	0.3	7.615
1.82	0.31	7.716
1.82	0.32	7.811
1.82	0.33	7.9
1.82	0.34	7.983
1.82	0.35	8.062
1.82	0.36	8.134
1.82	0.37	8.202
1.82	0.38	8.264
1.82	0.39	8.321
1.82	0.4	8.373
1.82	0.41	8.419
1.82	0.42	8.461
1.82	0.43	8.498
1.82	0.44	8.529
1.82	0.45	8.556
1.82	0.46	8.578
1.82	0.47	8.595
1.82	0.48	8.607
1.82	0.49	8.615
1.82	0.5	8.617
1.83	0.15	5.112
1.83	0.16	5.316
1.83	0.17	5.511
1.83	0.18	5.697
1.83	0.19	5.875
1.83	0.2	6.044
1.83	0.21	6.206
1.83	0.22	6.361
1.83	0.23	6.508
1.83	0.24	6.648
1.83	0.25	6.782
1.83	0.26	6.909
1.83	0.27	7.03
1.83	0.28	7.145
1.83	0.29	7.254
1.83	0.3	7.357
1.83	0.31	7.454
1.83	0.32	7.546
1.83	0.33	7.632
1.83	0.34	7.713
1.83	0.35	7.788
1.83	0.36	7.859
1.83	0.37	7.924
1.83	0.38	7.984
1.83	0.39	8.039
1.83	0.4	8.089
1.83	0.41	8.134
1.83	0.42	8.175
1.83	0.43	8.21
1.83	0.44	8.241
1.83	0.45	8.267
1.83	0.46	8.288
1.83	0.47	8.305
1.83	0.48	8.316
1.83	0.49	8.323
1.83	0.5	8.326
1.84	0.16	5.138
1.84	0.17	5.327
1.84	0.18	5.507
1.84	0.19	5.679
1.84	0.2	5.843
1.84	0.21	6.
1.84	0.22	6.149
1.84	0.23	6.292
1.84	0.24	6.428
1.84	0.25	6.557
1.84	0.26	6.68
1.84	0.27	6.798
1.84	0.28	6.909
1.84	0.29	7.014
1.84	0.3	7.114
1.84	0.31	7.208
1.84	0.32	7.297
1.84	0.33	7.38
1.84	0.34	7.458
1.84	0.35	7.532
1.84	0.36	7.6
1.84	0.37	7.663
1.84	0.38	7.721
1.84	0.39	7.774
1.84	0.4	7.823
1.84	0.41	7.867
1.84	0.42	7.906
1.84	0.43	7.94
1.84	0.44	7.97
1.84	0.45	7.995
1.84	0.46	8.015
1.84	0.47	8.031
1.84	0.48	8.043
1.84	0.49	8.05
1.84	0.5	8.052
1.85	0.17	5.154
1.85	0.18	5.329
1.85	0.19	5.495
1.85	0.2	5.654
1.85	0.21	5.806
1.85	0.22	5.951
1.85	0.23	6.089
1.85	0.24	6.221
1.85	0.25	6.346
1.85	0.26	6.465
1.85	0.27	6.579
1.85	0.28	6.687
1.85	0.29	6.789
1.85	0.3	6.885
1.85	0.31	6.977
1.85	0.32	7.063
1.85	0.33	7.144
1.85	0.34	7.219
1.85	0.35	7.29
1.85	0.36	7.356
1.85	0.37	7.417
1.85	0.38	7.474
1.85	0.39	7.526
1.85	0.4	7.573
1.85	0.41	7.615
1.85	0.42	7.653
1.85	0.43	7.686
1.85	0.44	7.715
1.85	0.45	7.739
1.85	0.46	7.759
1.85	0.47	7.775
1.85	0.48	7.786
1.85	0.49	7.792
1.85	0.5	7.794
1.86	0.18	5.161
1.86	0.19	5.322
1.86	0.2	5.476
1.86	0.21	5.624
1.86	0.22	5.764
1.86	0.23	5.898
1.86	0.24	6.026
1.86	0.25	6.147
1.86	0.26	6.263
1.86	0.27	6.373
1.86	0.28	6.478
1.86	0.29	6.577
1.86	0.3	6.67
1.86	0.31	6.759
1.86	0.32	6.842
1.86	0.33	6.921
1.86	0.34	6.994
1.86	0.35	7.063
1.86	0.36	7.127
1.86	0.37	7.187
1.86	0.38	7.241
1.86	0.39	7.291
1.86	0.4	7.337
1.86	0.41	7.378
1.86	0.42	7.415
1.86	0.43	7.447
1.86	0.44	7.475
1.86	0.45	7.499
1.86	0.46	7.518
1.86	0.47	7.533
1.86	0.48	7.544
1.86	0.49	7.55
1.86	0.5	7.552
1.87	0.18	5.002
1.87	0.19	5.159
1.87	0.2	5.309
1.87	0.21	5.452
1.87	0.22	5.588
1.87	0.23	5.718
1.87	0.24	5.842
1.87	0.25	5.96
1.87	0.26	6.072
1.87	0.27	6.179
1.87	0.28	6.281
1.87	0.29	6.377
1.87	0.3	6.468
1.87	0.31	6.554
1.87	0.32	6.635
1.87	0.33	6.711
1.87	0.34	6.782
1.87	0.35	6.849
1.87	0.36	6.911
1.87	0.37	6.969
1.87	0.38	7.022
1.87	0.39	7.071
1.87	0.4	7.115
1.87	0.41	7.155
1.87	0.42	7.191
1.87	0.43	7.222
1.87	0.44	7.249
1.87	0.45	7.272
1.87	0.46	7.291
1.87	0.47	7.305
1.87	0.48	7.316
1.87	0.49	7.322
1.87	0.5	7.324
1.88	0.19	5.004
1.88	0.2	5.15
1.88	0.21	5.289
1.88	0.22	5.421
1.88	0.23	5.547
1.88	0.24	5.668
1.88	0.25	5.783
1.88	0.26	5.892
1.88	0.27	5.996
1.88	0.28	6.094
1.88	0.29	6.188
1.88	0.3	6.276
1.88	0.31	6.36
1.88	0.32	6.438
1.88	0.33	6.512
1.88	0.34	6.582
1.88	0.35	6.647
1.88	0.36	6.707
1.88	0.37	6.763
1.88	0.38	6.815
1.88	0.39	6.862
1.88	0.4	6.905
1.88	0.41	6.944
1.88	0.42	6.978
1.88	0.43	7.009
1.88	0.44	7.035
1.88	0.45	7.058
1.88	0.46	7.076
1.88	0.47	7.09
1.88	0.48	7.1
1.88	0.49	7.106
1.88	0.5	7.108
1.89	0.21	5.133
1.89	0.22	5.262
1.89	0.23	5.385
1.89	0.24	5.502
1.89	0.25	5.614
1.89	0.26	5.72
1.89	0.27	5.821
1.89	0.28	5.917
1.89	0.29	6.007
1.89	0.3	6.093
1.89	0.31	6.175
1.89	0.32	6.251
1.89	0.33	6.323
1.89	0.34	6.391
1.89	0.35	6.454
1.89	0.36	6.512
1.89	0.37	6.567
1.89	0.38	6.617
1.89	0.39	6.663
1.89	0.4	6.705
1.89	0.41	6.743
1.89	0.42	6.776
1.89	0.43	6.806
1.89	0.44	6.832
1.89	0.45	6.853
1.89	0.46	6.871
1.89	0.47	6.885
1.89	0.48	6.895
1.89	0.49	6.901
1.89	0.5	6.903
1.9	0.22	5.109
1.9	0.23	5.229
1.9	0.24	5.343
1.9	0.25	5.451
1.9	0.26	5.555
1.9	0.27	5.653
1.9	0.28	5.746
1.9	0.29	5.834
1.9	0.3	5.918
1.9	0.31	5.997
1.9	0.32	6.072
1.9	0.33	6.142
1.9	0.34	6.207
1.9	0.35	6.269
1.9	0.36	6.326
1.9	0.37	6.379
1.9	0.38	6.428
1.9	0.39	6.473
1.9	0.4	6.513
1.9	0.41	6.55
1.9	0.42	6.583
1.9	0.43	6.612
1.9	0.44	6.637
1.9	0.45	6.658
1.9	0.46	6.675
1.9	0.47	6.688
1.9	0.48	6.698
1.9	0.49	6.704
1.9	0.5	6.706
1.91	0.23	5.078
1.91	0.24	5.189
1.91	0.25	5.294
1.91	0.26	5.395
1.91	0.27	5.49
1.91	0.28	5.581
1.91	0.29	5.667
1.91	0.3	5.748
1.91	0.31	5.825
1.91	0.32	5.898
1.91	0.33	5.966
1.91	0.34	6.03
1.91	0.35	6.09
1.91	0.36	6.145
1.91	0.37	6.197
1.91	0.38	6.244
1.91	0.39	6.288
1.91	0.4	6.328
1.91	0.41	6.363
1.91	0.42	6.395
1.91	0.43	6.423
1.91	0.44	6.448
1.91	0.45	6.468
1.91	0.46	6.485
1.91	0.47	6.498
1.91	0.48	6.507
1.91	0.49	6.513
1.91	0.5	6.515
1.92	0.24	5.037
1.92	0.25	5.14
1.92	0.26	5.238
1.92	0.27	5.331
1.92	0.28	5.419
1.92	0.29	5.503
1.92	0.3	5.582
1.92	0.31	5.657
1.92	0.32	5.727
1.92	0.33	5.794
1.92	0.34	5.856
1.92	0.35	5.914
1.92	0.36	5.968
1.92	0.37	6.019
1.92	0.38	6.065
1.92	0.39	6.107
1.92	0.4	6.146
1.92	0.41	6.181
1.92	0.42	6.212
1.92	0.43	6.239
1.92	0.44	6.263
1.92	0.45	6.283
1.92	0.46	6.299
1.92	0.47	6.312
1.92	0.48	6.321
1.92	0.49	6.326
1.92	0.5	6.328
1.93	0.26	5.082
1.93	0.27	5.172
1.93	0.28	5.258
1.93	0.29	5.34
1.93	0.3	5.417
1.93	0.31	5.49
1.93	0.32	5.558
1.93	0.33	5.623
1.93	0.34	5.684
1.93	0.35	5.74
1.93	0.36	5.793
1.93	0.37	5.842
1.93	0.38	5.887
1.93	0.39	5.928
1.93	0.4	5.966
1.93	0.41	6.
1.93	0.42	6.03
1.93	0.43	6.056
1.93	0.44	6.08
1.93	0.45	6.099
1.93	0.46	6.115
1.93	0.47	6.127
1.93	0.48	6.136
1.93	0.49	6.141
1.93	0.5	6.143
1.94	0.27	5.013
1.94	0.28	5.097
1.94	0.29	5.176
1.94	0.3	5.251
1.94	0.31	5.322
1.94	0.32	5.388
1.94	0.33	5.451
1.94	0.34	5.51
1.94	0.35	5.565
1.94	0.36	5.617
1.94	0.37	5.664
1.94	0.38	5.708
1.94	0.39	5.748
1.94	0.4	5.785
1.94	0.41	5.818
1.94	0.42	5.847
1.94	0.43	5.873
1.94	0.44	5.895
1.94	0.45	5.914
1.94	0.46	5.93
1.94	0.47	5.942
1.94	0.48	5.95
1.94	0.49	5.955
1.94	0.5	5.957
1.95	0.29	5.009
1.95	0.3	5.081
1.95	0.31	5.15
1.95	0.32	5.215
1.95	0.33	5.276
1.95	0.34	5.333
1.95	0.35	5.387
1.95	0.36	5.437
1.95	0.37	5.483
1.95	0.38	5.526
1.95	0.39	5.565
1.95	0.4	5.6
1.95	0.41	5.632
1.95	0.42	5.661
1.95	0.43	5.686
1.95	0.44	5.708
1.95	0.45	5.726
1.95	0.46	5.741
1.95	0.47	5.753
1.95	0.48	5.761
1.95	0.49	5.766
1.95	0.5	5.768
1.96	0.32	5.036
1.96	0.33	5.095
1.96	0.34	5.151
1.96	0.35	5.203
1.96	0.36	5.251
1.96	0.37	5.296
1.96	0.38	5.337
1.96	0.39	5.375
1.96	0.4	5.41
1.96	0.41	5.441
1.96	0.42	5.468
1.96	0.43	5.493
1.96	0.44	5.514
1.96	0.45	5.532
1.96	0.46	5.546
1.96	0.47	5.558
1.96	0.48	5.566
1.96	0.49	5.571
1.96	0.5	5.572
1.97	0.35	5.011
1.97	0.36	5.057
1.97	0.37	5.101
1.97	0.38	5.141
1.97	0.39	5.177
1.97	0.4	5.211
1.97	0.41	5.241
1.97	0.42	5.268
1.97	0.43	5.291
1.97	0.44	5.312
1.97	0.45	5.329
1.97	0.46	5.343
1.97	0.47	5.354
1.97	0.48	5.362
1.97	0.49	5.367
1.97	0.5	5.368
1.98	0.4	5.001
1.98	0.41	5.03
1.98	0.42	5.056
1.98	0.43	5.079
1.98	0.44	5.098
1.98	0.45	5.115
1.98	0.46	5.129
1.98	0.47	5.139
1.98	0.48	5.147
1.98	0.49	5.151
1.98	0.5	5.153

==> Plot_data/Fig10/BR32/BRgaexcdata.dat <==
1.	0.01	13.46
1.	0.02	20.26
1.	0.03	25.36
1.	0.04	29.58
1.	0.05	33.22
1.	0.06	36.45
1.	0.07	39.36
1.	0.08	42.01
1.	0.09	44.46
1.	0.1	46.73
1.	0.11	48.84
1.	0.12	50.82
1.	0.13	52.67
1.	0.14	54.42
1.	0.15	56.07
1.	0.16	57.63
1.	0.17	59.1
1.	0.18	60.5
1.	0.19	61.82
1.	0.2	63.08
1.	0.21	64.27
1.	0.22	65.4
1.	0.23	66.47
1.	0.24	67.49
1.	0.25	68.46
1.	0.26	69.37
1.	0.27	70.24
1.	0.28	71.06
1.	0.29	71.84
1.	0.3	72.57
1.	0.31	73.26
1.	0.32	73.91
1.	0.33	74.51
1.	0.34	75.08
1.	0.35	75.61
1.	0.36	76.11
1.	0.37	76.56
1.	0.38	76.98
1.	0.39	77.37
1.	0.4	77.72
1.	0.41	78.03
1.	0.42	78.31
1.	0.43	78.56
1.	0.44	78.77
1.	0.45	78.95
1.	0.46	79.1
1.	0.47	79.21
1.	0.48	79.29
1.	0.49	79.34
1.	0.5	79.36
1.01	0.01	13.03
1.01	0.02	19.62
1.01	0.03	24.57
1.01	0.04	28.66
1.01	0.05	32.19
1.01	0.06	35.32
1.01	0.07	38.14
1.01	0.08	40.72
1.01	0.09	43.09
1.01	0.1	45.29
1.01	0.11	47.34
1.01	0.12	49.26
1.01	0.13	51.06
1.01	0.14	52.75
1.01	0.15	54.35
1.01	0.16	55.86
1.01	0.17	57.29
1.01	0.18	58.64
1.01	0.19	59.93
1.01	0.2	61.14
1.01	0.21	62.3
1.01	0.22	63.4
1.01	0.23	64.44
1.01	0.24	65.42
1.01	0.25	66.36
1.01	0.26	67.25
1.01	0.27	68.09
1.01	0.28	68.88
1.01	0.29	69.64
1.01	0.3	70.35
1.01	0.31	71.01
1.01	0.32	71.64
1.01	0.33	72.23
1.01	0.34	72.78
1.01	0.35	73.3
1.01	0.36	73.77
1.01	0.37	74.22
1.01	0.38	74.62
1.01	0.39	75.
1.01	0.4	75.34
1.01	0.41	75.64
1.01	0.42	75.91
1.01	0.43	76.15
1.01	0.44	76.36
1.01	0.45	76.53
1.01	0.46	76.68
1.01	0.47	76.79
1.01	0.48	76.86
1.01	0.49	76.91
1.01	0.5	76.93
1.02	0.01	12.61
1.02	0.02	18.99
1.02	0.03	23.79
1.02	0.04	27.75
1.02	0.05	31.18
1.02	0.06	34.21
1.02	0.07	36.94
1.02	0.08	39.44
1.02	0.09	41.74
1.02	0.1	43.87
1.02	0.11	45.86
1.02	0.12	47.71
1.02	0.13	49.46
1.02	0.14	51.1
1.02	0.15	52.65
1.02	0.16	54.11
1.02	0.17	55.5
1.02	0.18	56.81
1.02	0.19	58.05
1.02	0.2	59.23
1.02	0.21	60.35
1.02	0.22	61.42
1.02	0.23	62.43
1.02	0.24	63.38
1.02	0.25	64.29
1.02	0.26	65.15
1.02	0.27	65.97
1.02	0.28	66.74
1.02	0.29	67.46
1.02	0.3	68.15
1.02	0.31	68.8
1.02	0.32	69.41
1.02	0.33	69.98
1.02	0.34	70.51
1.02	0.35	71.01
1.02	0.36	71.48
1.02	0.37	71.9
1.02	0.38	72.3
1.02	0.39	72.66
1.02	0.4	72.99
1.02	0.41	73.28
1.02	0.42	73.55
1.02	0.43	73.78
1.02	0.44	73.98
1.02	0.45	74.15
1.02	0.46	74.29
1.02	0.47	74.39
1.02	0.48	74.47
1.02	0.49	74.52
1.02	0.5	74.53
1.03	0.01	12.19
1.03	0.02	18.37
1.03	0.03	23.02
1.03	0.04	26.86
1.03	0.05	30.18
1.03	0.06	33.11
1.03	0.07	35.76
1.03	0.08	38.18
1.03	0.09	40.41
1.03	0.1	42.47
1.03	0.11	44.39
1.03	0.12	46.19
1.03	0.13	47.88
1.03	0.14	49.47
1.03	0.15	50.98
1.03	0.16	52.39
1.03	0.17	53.73
1.03	0.18	55.01
1.03	0.19	56.21
1.03	0.2	57.35
1.03	0.21	58.44
1.03	0.22	59.47
1.03	0.23	60.44
1.03	0.24	61.37
1.03	0.25	62.25
1.03	0.26	63.08
1.03	0.27	63.87
1.03	0.28	64.62
1.03	0.29	65.33
1.03	0.3	65.99
1.03	0.31	66.62
1.03	0.32	67.21
1.03	0.33	67.76
1.03	0.34	68.28
1.03	0.35	68.76
1.03	0.36	69.21
1.03	0.37	69.63
1.03	0.38	70.01
1.03	0.39	70.36
1.03	0.4	70.68
1.03	0.41	70.96
1.03	0.42	71.22
1.03	0.43	71.44
1.03	0.44	71.64
1.03	0.45	71.8
1.03	0.46	71.93
1.03	0.47	72.04
1.03	0.48	72.11
1.03	0.49	72.15
1.03	0.5	72.17
1.04	0.01	11.78
1.04	0.02	17.76
1.04	0.03	22.26
1.04	0.04	25.98
1.04	0.05	29.19
1.04	0.06	32.03
1.04	0.07	34.6
1.04	0.08	36.94
1.04	0.09	39.1
1.04	0.1	41.09
1.04	0.11	42.96
1.04	0.12	44.7
1.04	0.13	46.33
1.04	0.14	47.87
1.04	0.15	49.33
1.04	0.16	50.7
1.04	0.17	52.
1.04	0.18	53.23
1.04	0.19	54.39
1.04	0.2	55.5
1.04	0.21	56.55
1.04	0.22	57.55
1.04	0.23	58.49
1.04	0.24	59.39
1.04	0.25	60.24
1.04	0.26	61.05
1.04	0.27	61.81
1.04	0.28	62.53
1.04	0.29	63.22
1.04	0.3	63.86
1.04	0.31	64.47
1.04	0.32	65.04
1.04	0.33	65.58
1.04	0.34	66.08
1.04	0.35	66.54
1.04	0.36	66.98
1.04	0.37	67.38
1.04	0.38	67.75
1.04	0.39	68.09
1.04	0.4	68.4
1.04	0.41	68.67
1.04	0.42	68.92
1.04	0.43	69.14
1.04	0.44	69.33
1.04	0.45	69.48
1.04	0.46	69.61
1.04	0.47	69.71
1.04	0.48	69.79
1.04	0.49	69.83
1.04	0.5	69.84
1.05	0.01	11.37
1.05	0.02	17.16
1.05	0.03	21.52
1.05	0.04	25.11
1.05	0.05	28.22
1.05	0.06	30.97
1.05	0.07	33.45
1.05	0.08	35.72
1.05	0.09	37.8
1.05	0.1	39.74
1.05	0.11	41.54
1.05	0.12	43.22
1.05	0.13	44.81
1.05	0.14	46.3
1.05	0.15	47.7
1.05	0.16	49.03
1.05	0.17	50.29
1.05	0.18	51.48
1.05	0.19	52.61
1.05	0.2	53.68
1.05	0.21	54.69
1.05	0.22	55.66
1.05	0.23	56.57
1.05	0.24	57.44
1.05	0.25	58.26
1.05	0.26	59.04
1.05	0.27	59.78
1.05	0.28	60.48
1.05	0.29	61.14
1.05	0.3	61.77
1.05	0.31	62.35
1.05	0.32	62.91
1.05	0.33	63.43
1.05	0.34	63.91
1.05	0.35	64.36
1.05	0.36	64.78
1.05	0.37	65.17
1.05	0.38	65.53
1.05	0.39	65.86
1.05	0.4	66.15
1.05	0.41	66.42
1.05	0.42	66.66
1.05	0.43	66.87
1.05	0.44	67.05
1.05	0.45	67.21
1.05	0.46	67.33
1.05	0.47	67.43
1.05	0.48	67.5
1.05	0.49	67.54
1.05	0.5	67.55
1.06	0.01	10.97
1.06	0.02	16.57
1.06	0.03	20.78
1.06	0.04	24.26
1.06	0.05	27.26
1.06	0.06	29.92
1.06	0.07	32.32
1.06	0.08	34.51
1.06	0.09	36.53
1.06	0.1	38.4
1.06	0.11	40.14
1.06	0.12	41.77
1.06	0.13	43.31
1.06	0.14	44.75
1.06	0.15	46.1
1.06	0.16	47.39
1.06	0.17	48.6
1.06	0.18	49.76
1.06	0.19	50.85
1.06	0.2	51.88
1.06	0.21	52.86
1.06	0.22	53.8
1.06	0.23	54.68
1.06	0.24	55.52
1.06	0.25	56.32
1.06	0.26	57.07
1.06	0.27	57.79
1.06	0.28	58.46
1.06	0.29	59.1
1.06	0.3	59.71
1.06	0.31	60.27
1.06	0.32	60.81
1.06	0.33	61.31
1.06	0.34	61.78
1.06	0.35	62.22
1.06	0.36	62.62
1.06	0.37	63.
1.06	0.38	63.34
1.06	0.39	63.66
1.06	0.4	63.95
1.06	0.41	64.21
1.06	0.42	64.44
1.06	0.43	64.64
1.06	0.44	64.82
1.06	0.45	64.97
1.06	0.46	65.09
1.06	0.47	65.18
1.06	0.48	65.25
1.06	0.49	65.29
1.06	0.5	65.3
1.07	0.01	10.57
1.07	0.02	15.99
1.07	0.03	20.06
1.07	0.04	23.42
1.07	0.05	26.32
1.07	0.06	28.9
1.07	0.07	31.22
1.07	0.08	33.33
1.07	0.09	35.28
1.07	0.1	37.09
1.07	0.11	38.77
1.07	0.12	40.35
1.07	0.13	41.83
1.07	0.14	43.22
1.07	0.15	44.53
1.07	0.16	45.78
1.07	0.17	46.95
1.07	0.18	48.06
1.07	0.19	49.12
1.07	0.2	50.12
1.07	0.21	51.07
1.07	0.22	51.97
1.07	0.23	52.82
1.07	0.24	53.64
1.07	0.25	54.4
1.07	0.26	55.13
1.07	0.27	55.83
1.07	0.28	56.48
1.07	0.29	57.1
1.07	0.3	57.68
1.07	0.31	58.23
1.07	0.32	58.74
1.07	0.33	59.23
1.07	0.34	59.68
1.07	0.35	60.1
1.07	0.36	60.5
1.07	0.37	60.86
1.07	0.38	61.19
1.07	0.39	61.5
1.07	0.4	61.78
1.07	0.41	62.03
1.07	0.42	62.25
1.07	0.43	62.45
1.07	0.44	62.62
1.07	0.45	62.76
1.07	0.46	62.88
1.07	0.47	62.97
1.07	0.48	63.04
1.07	0.49	63.07
1.07	0.5	63.09
1.08	0.01	10.19
1.08	0.02	15.42
1.08	0.03	19.35
1.08	0.04	22.59
1.08	0.05	25.4
1.08	0.06	27.88
1.08	0.07	30.13
1.08	0.08	32.17
1.08	0.09	34.05
1.08	0.1	35.8
1.08	0.11	37.43
1.08	0.12	38.95
1.08	0.13	40.38
1.08	0.14	41.72
1.08	0.15	42.99
1.08	0.16	44.19
1.08	0.17	45.32
1.08	0.18	46.4
1.08	0.19	47.42
1.08	0.2	48.39
1.08	0.21	49.3
1.08	0.22	50.17
1.08	0.23	51.
1.08	0.24	51.78
1.08	0.25	52.53
1.08	0.26	53.23
1.08	0.27	53.9
1.08	0.28	54.53
1.08	0.29	55.13
1.08	0.3	55.69
1.08	0.31	56.22
1.08	0.32	56.72
1.08	0.33	57.19
1.08	0.34	57.62
1.08	0.35	58.03
1.08	0.36	58.41
1.08	0.37	58.76
1.08	0.38	59.08
1.08	0.39	59.38
1.08	0.4	59.65
1.08	0.41	59.89
1.08	0.42	60.11
1.08	0.43	60.3
1.08	0.44	60.46
1.08	0.45	60.6
1.08	0.46	60.71
1.08	0.47	60.8
1.08	0.48	60.86
1.08	0.49	60.9
1.08	0.5	60.91
1.09	0.01	9.805
1.09	0.02	14.85
1.09	0.03	18.65
1.09	0.04	21.78
1.09	0.05	24.49
1.09	0.06	26.89
1.09	0.07	29.05
1.09	0.08	31.03
1.09	0.09	32.85
1.09	0.1	34.53
1.09	0.11	36.1
1.09	0.12	37.57
1.09	0.13	38.95
1.09	0.14	40.25
1.09	0.15	41.48
1.09	0.16	42.63
1.09	0.17	43.73
1.09	0.18	44.77
1.09	0.19	45.75
1.09	0.2	46.68
1.09	0.21	47.57
1.09	0.22	48.41
1.09	0.23	49.21
1.09	0.24	49.96
1.09	0.25	50.68
1.09	0.26	51.36
1.09	0.27	52.01
1.09	0.28	52.61
1.09	0.29	53.19
1.09	0.3	53.73
1.09	0.31	54.25
1.09	0.32	54.73
1.09	0.33	55.18
1.09	0.34	55.6
1.09	0.35	56.
1.09	0.36	56.36
1.09	0.37	56.7
1.09	0.38	57.01
1.09	0.39	57.3
1.09	0.4	57.56
1.09	0.41	57.79
1.09	0.42	58.
1.09	0.43	58.18
1.09	0.44	58.34
1.09	0.45	58.47
1.09	0.46	58.58
1.09	0.47	58.67
1.09	0.48	58.73
1.09	0.49	58.77
1.09	0.5	58.78
1.1	0.01	9.431
1.1	0.02	14.3
1.1	0.03	17.96
1.1	0.04	20.99
1.1	0.05	23.6
1.1	0.06	25.92
1.1	0.07	28.
1.1	0.08	29.91
1.1	0.09	31.66
1.1	0.1	33.29
1.1	0.11	34.81
1.1	0.12	36.22
1.1	0.13	37.56
1.1	0.14	38.81
1.1	0.15	39.99
1.1	0.16	41.11
1.1	0.17	42.16
1.1	0.18	43.17
1.1	0.19	44.11
1.1	0.2	45.02
1.1	0.21	45.87
1.1	0.22	46.68
1.1	0.23	47.45
1.1	0.24	48.18
1.1	0.25	48.87
1.1	0.26	49.53
1.1	0.27	50.15
1.1	0.28	50.74
1.1	0.29	51.29
1.1	0.3	51.82
1.1	0.31	52.31
1.1	0.32	52.78
1.1	0.33	53.21
1.1	0.34	53.62
1.1	0.35	54.
1.1	0.36	54.35
1.1	0.37	54.68
1.1	0.38	54.98
1.1	0.39	55.26
1.1	0.4	55.51
1.1	0.41	55.73
1.1	0.42	55.93
1.1	0.43	56.11
1.1	0.44	56.26
1.1	0.45	56.39
1.1	0.46	56.5
1.1	0.47	56.58
1.1	0.48	56.64
1.1	0.49	56.67
1.1	0.5	56.68
1.11	0.01	9.063
1.11	0.02	13.76
1.11	0.03	17.29
1.11	0.04	20.21
1.11	0.05	22.73
1.11	0.06	24.96
1.11	0.07	26.98
1.11	0.08	28.81
1.11	0.09	30.51
1.11	0.1	32.07
1.11	0.11	33.54
1.11	0.12	34.9
1.11	0.13	36.19
1.11	0.14	37.4
1.11	0.15	38.53
1.11	0.16	39.61
1.11	0.17	40.63
1.11	0.18	41.6
1.11	0.19	42.51
1.11	0.2	43.38
1.11	0.21	44.2
1.11	0.22	44.99
1.11	0.23	45.73
1.11	0.24	46.43
1.11	0.25	47.1
1.11	0.26	47.73
1.11	0.27	48.33
1.11	0.28	48.9
1.11	0.29	49.43
1.11	0.3	49.94
1.11	0.31	50.42
1.11	0.32	50.86
1.11	0.33	51.28
1.11	0.34	51.68
1.11	0.35	52.04
1.11	0.36	52.39
1.11	0.37	52.7
1.11	0.38	52.99
1.11	0.39	53.26
1.11	0.4	53.5
1.11	0.41	53.71
1.11	0.42	53.91
1.11	0.43	54.08
1.11	0.44	54.23
1.11	0.45	54.35
1.11	0.46	54.45
1.11	0.47	54.53
1.11	0.48	54.59
1.11	0.49	54.62
1.11	0.5	54.63
1.12	0.01	8.702
1.12	0.02	13.23
1.12	0.03	16.63
1.12	0.04	19.44
1.12	0.05	21.87
1.12	0.06	24.03
1.12	0.07	25.97
1.12	0.08	27.74
1.12	0.09	29.37
1.12	0.1	30.88
1.12	0.11	32.29
1.12	0.12	33.61
1.12	0.13	34.85
1.12	0.14	36.01
1.12	0.15	37.11
1.12	0.16	38.15
1.12	0.17	39.13
1.12	0.18	40.06
1.12	0.19	40.94
1.12	0.2	41.78
1.12	0.21	42.57
1.12	0.22	43.33
1.12	0.23	44.04
1.12	0.24	44.72
1.12	0.25	45.36
1.12	0.26	45.97
1.12	0.27	46.55
1.12	0.28	47.1
1.12	0.29	47.62
1.12	0.3	48.1
1.12	0.31	48.56
1.12	0.32	48.99
1.12	0.33	49.4
1.12	0.34	49.78
1.12	0.35	50.13
1.12	0.36	50.46
1.12	0.37	50.76
1.12	0.38	51.04
1.12	0.39	51.3
1.12	0.4	51.53
1.12	0.41	51.74
1.12	0.42	51.93
1.12	0.43	52.09
1.12	0.44	52.23
1.12	0.45	52.35
1.12	0.46	52.45
1.12	0.47	52.53
1.12	0.48	52.58
1.12	0.49	52.61
1.12	0.5	52.63
1.13	0.01	8.349
1.13	0.02	12.71
1.13	0.03	15.99
1.13	0.04	18.7
1.13	0.05	21.04
1.13	0.06	23.11
1.13	0.07	24.98
1.13	0.08	26.69
1.13	0.09	28.26
1.13	0.1	29.72
1.13	0.11	31.07
1.13	0.12	32.34
1.13	0.13	33.54
1.13	0.14	34.66
1.13	0.15	35.72
1.13	0.16	36.72
1.13	0.17	37.66
1.13	0.18	38.56
1.13	0.19	39.41
1.13	0.2	40.22
1.13	0.21	40.98
1.13	0.22	41.71
1.13	0.23	42.4
1.13	0.24	43.05
1.13	0.25	43.67
1.13	0.26	44.26
1.13	0.27	44.81
1.13	0.28	45.34
1.13	0.29	45.84
1.13	0.3	46.31
1.13	0.31	46.75
1.13	0.32	47.16
1.13	0.33	47.55
1.13	0.34	47.92
1.13	0.35	48.26
1.13	0.36	48.58
1.13	0.37	48.87
1.13	0.38	49.14
1.13	0.39	49.38
1.13	0.4	49.61
1.13	0.41	49.81
1.13	0.42	49.99
1.13	0.43	50.15
1.13	0.44	50.29
1.13	0.45	50.4
1.13	0.46	50.5
1.13	0.47	50.57
1.13	0.48	50.62
1.13	0.49	50.65
1.13	0.5	50.66
1.14	0.01	8.003
1.14	0.02	12.2
1.14	0.03	15.36
1.14	0.04	17.97
1.14	0.05	20.22
1.14	0.06	22.22
1.14	0.07	24.02
1.14	0.08	25.66
1.14	0.09	27.18
1.14	0.1	28.58
1.14	0.11	29.89
1.14	0.12	31.11
1.14	0.13	32.26
1.14	0.14	33.34
1.14	0.15	34.36
1.14	0.16	35.32
1.14	0.17	36.23
1.14	0.18	37.09
1.14	0.19	37.91
1.14	0.2	38.69
1.14	0.21	39.42
1.14	0.22	40.12
1.14	0.23	40.79
1.14	0.24	41.42
1.14	0.25	42.01
1.14	0.26	42.58
1.14	0.27	43.11
1.14	0.28	43.62
1.14	0.29	44.1
1.14	0.3	44.55
1.14	0.31	44.98
1.14	0.32	45.38
1.14	0.33	45.75
1.14	0.34	46.11
1.14	0.35	46.43
1.14	0.36	46.74
1.14	0.37	47.02
1.14	0.38	47.28
1.14	0.39	47.52
1.14	0.4	47.73
1.14	0.41	47.93
1.14	0.42	48.1
1.14	0.43	48.25
1.14	0.44	48.38
1.14	0.45	48.5
1.14	0.46	48.59
1.14	0.47	48.66
1.14	0.48	48.71
1.14	0.49	48.74
1.14	0.5	48.75
1.15	0.01	7.665
1.15	0.02	11.7
1.15	0.03	14.74
1.15	0.04	17.25
1.15	0.05	19.42
1.15	0.06	21.35
1.15	0.07	23.08
1.15	0.08	24.66
1.15	0.09	26.12
1.15	0.1	27.47
1.15	0.11	28.73
1.15	0.12	29.9
1.15	0.13	31.01
1.15	0.14	32.05
1.15	0.15	33.03
1.15	0.16	33.96
1.15	0.17	34.83
1.15	0.18	35.66
1.15	0.19	36.45
1.15	0.2	37.2
1.15	0.21	37.91
1.15	0.22	38.58
1.15	0.23	39.22
1.15	0.24	39.82
1.15	0.25	40.4
1.15	0.26	40.94
1.15	0.27	41.46
1.15	0.28	41.95
1.15	0.29	42.41
1.15	0.3	42.84
1.15	0.31	43.25
1.15	0.32	43.64
1.15	0.33	44.
1.15	0.34	44.34
1.15	0.35	44.65
1.15	0.36	44.95
1.15	0.37	45.22
1.15	0.38	45.47
1.15	0.39	45.7
1.15	0.4	45.9
1.15	0.41	46.09
1.15	0.42	46.26
1.15	0.43	46.4
1.15	0.44	46.53
1.15	0.45	46.64
1.15	0.46	46.72
1.15	0.47	46.79
1.15	0.48	46.84
1.15	0.49	46.87
1.15	0.5	46.88
1.16	0.01	7.335
1.16	0.02	11.22
1.16	0.03	14.14
1.16	0.04	16.56
1.16	0.05	18.65
1.16	0.06	20.5
1.16	0.07	22.16
1.16	0.08	23.69
1.16	0.09	25.09
1.16	0.1	26.39
1.16	0.11	27.6
1.16	0.12	28.73
1.16	0.13	29.79
1.16	0.14	30.79
1.16	0.15	31.74
1.16	0.16	32.63
1.16	0.17	33.47
1.16	0.18	34.27
1.16	0.19	35.03
1.16	0.2	35.75
1.16	0.21	36.43
1.16	0.22	37.08
1.16	0.23	37.69
1.16	0.24	38.27
1.16	0.25	38.83
1.16	0.26	39.35
1.16	0.27	39.85
1.16	0.28	40.32
1.16	0.29	40.76
1.16	0.3	41.18
1.16	0.31	41.57
1.16	0.32	41.94
1.16	0.33	42.29
1.16	0.34	42.62
1.16	0.35	42.92
1.16	0.36	43.2
1.16	0.37	43.46
1.16	0.38	43.7
1.16	0.39	43.92
1.16	0.4	44.12
1.16	0.41	44.3
1.16	0.42	44.46
1.16	0.43	44.6
1.16	0.44	44.73
1.16	0.45	44.83
1.16	0.46	44.91
1.16	0.47	44.98
1.16	0.48	45.03
1.16	0.49	45.05
1.16	0.5	45.06
1.17	0.01	7.014
1.17	0.02	10.75
1.17	0.03	13.56
1.17	0.04	15.88
1.17	0.05	17.89
1.17	0.06	19.67
1.17	0.07	21.27
1.17	0.08	22.74
1.17	0.09	24.09
1.17	0.1	25.34
1.17	0.11	26.5
1.17	0.12	27.59
1.17	0.13	28.61
1.17	0.14	29.57
1.17	0.15	30.48
1.17	0.16	31.34
1.17	0.17	32.15
1.17	0.18	32.92
1.17	0.19	33.65
1.17	0.2	34.34
1.17	0.21	35.
1.17	0.22	35.62
1.17	0.23	36.21
1.17	0.24	36.77
1.17	0.25	37.3
1.17	0.26	37.8
1.17	0.27	38.28
1.17	0.28	38.73
1.17	0.29	39.16
1.17	0.3	39.56
1.17	0.31	39.94
1.17	0.32	40.3
1.17	0.33	40.63
1.17	0.34	40.95
1.17	0.35	41.24
1.17	0.36	41.51
1.17	0.37	41.76
1.17	0.38	41.99
1.17	0.39	42.2
1.17	0.4	42.39
1.17	0.41	42.57
1.17	0.42	42.72
1.17	0.43	42.86
1.17	0.44	42.97
1.17	0.45	43.07
1.17	0.46	43.15
1.17	0.47	43.22
1.17	0.48	43.26
1.17	0.49	43.29
1.17	0.5	43.3
1.18	0.01	6.702
1.18	0.02	10.29
1.18	0.03	12.99
1.18	0.04	15.23
1.18	0.05	17.16
1.18	0.06	18.87
1.18	0.07	20.41
1.18	0.08	21.82
1.18	0.09	23.12
1.18	0.1	24.32
1.18	0.11	25.44
1.18	0.12	26.48
1.18	0.13	27.47
1.18	0.14	28.39
1.18	0.15	29.26
1.18	0.16	30.09
1.18	0.17	30.87
1.18	0.18	31.61
1.18	0.19	32.31
1.18	0.2	32.97
1.18	0.21	33.6
1.18	0.22	34.2
1.18	0.23	34.77
1.18	0.24	35.31
1.18	0.25	35.82
1.18	0.26	36.3
1.18	0.27	36.76
1.18	0.28	37.2
1.18	0.29	37.61
1.18	0.3	37.99
1.18	0.31	38.36
1.18	0.32	38.7
1.18	0.33	39.02
1.18	0.34	39.32
1.18	0.35	39.6
1.18	0.36	39.86
1.18	0.37	40.11
1.18	0.38	40.33
1.18	0.39	40.53
1.18	0.4	40.72
1.18	0.41	40.88
1.18	0.42	41.03
1.18	0.43	41.16
1.18	0.44	41.27
1.18	0.45	41.37
1.18	0.46	41.45
1.18	0.47	41.51
1.18	0.48	41.55
1.18	0.49	41.58
1.18	0.5	41.58
1.19	0.01	6.399
1.19	0.02	9.844
1.19	0.03	12.44
1.19	0.04	14.59
1.19	0.05	16.45
1.19	0.06	18.09
1.19	0.07	19.58
1.19	0.08	20.93
1.19	0.09	22.17
1.19	0.1	23.33
1.19	0.11	24.41
1.19	0.12	25.41
1.19	0.13	26.36
1.19	0.14	27.25
1.19	0.15	28.09
1.19	0.16	28.88
1.19	0.17	29.63
1.19	0.18	30.34
1.19	0.19	31.01
1.19	0.2	31.65
1.19	0.21	32.26
1.19	0.22	32.83
1.19	0.23	33.38
1.19	0.24	33.9
1.19	0.25	34.39
1.19	0.26	34.85
1.19	0.27	35.29
1.19	0.28	35.71
1.19	0.29	36.11
1.19	0.3	36.48
1.19	0.31	36.83
1.19	0.32	37.16
1.19	0.33	37.47
1.19	0.34	37.75
1.19	0.35	38.02
1.19	0.36	38.27
1.19	0.37	38.51
1.19	0.38	38.72
1.19	0.39	38.92
1.19	0.4	39.09
1.19	0.41	39.25
1.19	0.42	39.4
1.19	0.43	39.52
1.19	0.44	39.63
1.19	0.45	39.72
1.19	0.46	39.8
1.19	0.47	39.85
1.19	0.48	39.89
1.19	0.49	39.92
1.19	0.5	39.93
1.2	0.01	6.106
1.2	0.02	9.414
1.2	0.03	11.91
1.2	0.04	13.98
1.2	0.05	15.76
1.2	0.06	17.34
1.2	0.07	18.77
1.2	0.08	20.07
1.2	0.09	21.27
1.2	0.1	22.38
1.2	0.11	23.41
1.2	0.12	24.38
1.2	0.13	25.29
1.2	0.14	26.14
1.2	0.15	26.95
1.2	0.16	27.71
1.2	0.17	28.43
1.2	0.18	29.11
1.2	0.19	29.76
1.2	0.2	30.37
1.2	0.21	30.96
1.2	0.22	31.51
1.2	0.23	32.03
1.2	0.24	32.53
1.2	0.25	33.
1.2	0.26	33.45
1.2	0.27	33.88
1.2	0.28	34.28
1.2	0.29	34.66
1.2	0.3	35.01
1.2	0.31	35.35
1.2	0.32	35.67
1.2	0.33	35.96
1.2	0.34	36.24
1.2	0.35	36.5
1.2	0.36	36.74
1.2	0.37	36.96
1.2	0.38	37.17
1.2	0.39	37.36
1.2	0.4	37.53
1.2	0.41	37.68
1.2	0.42	37.82
1.2	0.43	37.94
1.2	0.44	38.04
1.2	0.45	38.13
1.2	0.46	38.2
1.2	0.47	38.26
1.2	0.48	38.3
1.2	0.49	38.32
1.2	0.5	38.33
1.21	0.01	5.824
1.21	0.02	9.
1.21	0.03	11.4
1.21	0.04	13.39
1.21	0.05	15.1
1.21	0.06	16.62
1.21	0.07	17.99
1.21	0.08	19.24
1.21	0.09	20.39
1.21	0.1	21.46
1.21	0.11	22.45
1.21	0.12	23.38
1.21	0.13	24.26
1.21	0.14	25.08
1.21	0.15	25.85
1.21	0.16	26.58
1.21	0.17	27.28
1.21	0.18	27.93
1.21	0.19	28.56
1.21	0.2	29.15
1.21	0.21	29.71
1.21	0.22	30.24
1.21	0.23	30.74
1.21	0.24	31.22
1.21	0.25	31.67
1.21	0.26	32.1
1.21	0.27	32.51
1.21	0.28	32.9
1.21	0.29	33.26
1.21	0.3	33.6
1.21	0.31	33.93
1.21	0.32	34.23
1.21	0.33	34.52
1.21	0.34	34.78
1.21	0.35	35.03
1.21	0.36	35.26
1.21	0.37	35.48
1.21	0.38	35.67
1.21	0.39	35.86
1.21	0.4	36.02
1.21	0.41	36.17
1.21	0.42	36.3
1.21	0.43	36.41
1.21	0.44	36.51
1.21	0.45	36.6
1.21	0.46	36.67
1.21	0.47	36.72
1.21	0.48	36.76
1.21	0.49	36.78
1.21	0.5	36.79
1.22	0.01	5.552
1.22	0.02	8.602
1.22	0.03	10.91
1.22	0.04	12.82
1.22	0.05	14.46
1.22	0.06	15.93
1.22	0.07	17.24
1.22	0.08	18.44
1.22	0.09	19.55
1.22	0.1	20.58
1.22	0.11	21.53
1.22	0.12	22.43
1.22	0.13	23.27
1.22	0.14	24.06
1.22	0.15	24.8
1.22	0.16	25.5
1.22	0.17	26.17
1.22	0.18	26.8
1.22	0.19	27.4
1.22	0.2	27.97
1.22	0.21	28.5
1.22	0.22	29.02
1.22	0.23	29.5
1.22	0.24	29.96
1.22	0.25	30.4
1.22	0.26	30.81
1.22	0.27	31.2
1.22	0.28	31.57
1.22	0.29	31.92
1.22	0.3	32.25
1.22	0.31	32.56
1.22	0.32	32.85
1.22	0.33	33.13
1.22	0.34	33.39
1.22	0.35	33.62
1.22	0.36	33.85
1.22	0.37	34.05
1.22	0.38	34.24
1.22	0.39	34.42
1.22	0.4	34.57
1.22	0.41	34.71
1.22	0.42	34.84
1.22	0.43	34.95
1.22	0.44	35.05
1.22	0.45	35.13
1.22	0.46	35.2
1.22	0.47	35.25
1.22	0.48	35.28
1.22	0.49	35.31
1.22	0.5	35.31
1.23	0.01	5.291
1.23	0.02	8.22
1.23	0.03	10.44
1.23	0.04	12.27
1.23	0.05	13.86
1.23	0.06	15.26
1.23	0.07	16.53
1.23	0.08	17.68
1.23	0.09	18.75
1.23	0.1	19.73
1.23	0.11	20.65
1.23	0.12	21.51
1.23	0.13	22.32
1.23	0.14	23.08
1.23	0.15	23.8
1.23	0.16	24.47
1.23	0.17	25.11
1.23	0.18	25.72
1.23	0.19	26.29
1.23	0.2	26.84
1.23	0.21	27.36
1.23	0.22	27.85
1.23	0.23	28.31
1.23	0.24	28.76
1.23	0.25	29.17
1.23	0.26	29.57
1.23	0.27	29.95
1.23	0.28	30.3
1.23	0.29	30.64
1.23	0.3	30.96
1.23	0.31	31.26
1.23	0.32	31.54
1.23	0.33	31.8
1.23	0.34	32.05
1.23	0.35	32.28
1.23	0.36	32.49
1.23	0.37	32.69
1.23	0.38	32.87
1.23	0.39	33.04
1.23	0.4	33.19
1.23	0.41	33.33
1.23	0.42	33.45
1.23	0.43	33.55
1.23	0.44	33.65
1.23	0.45	33.73
1.23	0.46	33.79
1.23	0.47	33.84
1.23	0.48	33.87
1.23	0.49	33.89
1.23	0.5	33.9
1.24	0.01	5.042
1.24	0.02	7.856
1.24	0.03	9.987
1.24	0.04	11.75
1.24	0.05	13.28
1.24	0.06	14.63
1.24	0.07	15.85
1.24	0.08	16.96
1.24	0.09	17.98
1.24	0.1	18.93
1.24	0.11	19.81
1.24	0.12	20.64
1.24	0.13	21.42
1.24	0.14	22.15
1.24	0.15	22.84
1.24	0.16	23.49
1.24	0.17	24.1
1.24	0.18	24.69
1.24	0.19	25.24
1.24	0.2	25.76
1.24	0.21	26.26
1.24	0.22	26.73
1.24	0.23	27.18
1.24	0.24	27.61
1.24	0.25	28.01
1.24	0.26	28.39
1.24	0.27	28.75
1.24	0.28	29.1
1.24	0.29	29.42
1.24	0.3	29.73
1.24	0.31	30.01
1.24	0.32	30.28
1.24	0.33	30.54
1.24	0.34	30.77
1.24	0.35	31.
1.24	0.36	31.2
1.24	0.37	31.39
1.24	0.38	31.57
1.24	0.39	31.73
1.24	0.4	31.87
1.24	0.41	32.
1.24	0.42	32.12
1.24	0.43	32.22
1.24	0.44	32.31
1.24	0.45	32.39
1.24	0.46	32.45
1.24	0.47	32.5
1.24	0.48	32.53
1.24	0.49	32.55
1.24	0.5	32.56
1.25	0.01	4.806
1.25	0.02	7.509
1.25	0.03	9.56
1.25	0.04	11.26
1.25	0.05	12.72
1.25	0.06	14.03
1.25	0.07	15.2
1.25	0.08	16.27
1.25	0.09	17.25
1.25	0.1	18.17
1.25	0.11	19.02
1.25	0.12	19.81
1.25	0.13	20.56
1.25	0.14	21.26
1.25	0.15	21.93
1.25	0.16	22.55
1.25	0.17	23.15
1.25	0.18	23.71
1.25	0.19	24.24
1.25	0.2	24.75
1.25	0.21	25.22
1.25	0.22	25.68
1.25	0.23	26.11
1.25	0.24	26.52
1.25	0.25	26.91
1.25	0.26	27.27
1.25	0.27	27.62
1.25	0.28	27.95
1.25	0.29	28.26
1.25	0.3	28.56
1.25	0.31	28.83
1.25	0.32	29.09
1.25	0.33	29.34
1.25	0.34	29.57
1.25	0.35	29.78
1.25	0.36	29.98
1.25	0.37	30.16
1.25	0.38	30.33
1.25	0.39	30.48
1.25	0.4	30.62
1.25	0.41	30.75
1.25	0.42	30.86
1.25	0.43	30.96
1.25	0.44	31.05
1.25	0.45	31.12
1.25	0.46	31.18
1.25	0.47	31.22
1.25	0.48	31.26
1.25	0.49	31.28
1.25	0.5	31.28
1.26	0.01	4.582
1.26	0.02	7.182
1.26	0.03	9.156
1.26	0.04	10.79
1.26	0.05	12.2
1.26	0.06	13.46
1.26	0.07	14.59
1.26	0.08	15.62
1.26	0.09	16.57
1.26	0.1	17.45
1.26	0.11	18.27
1.26	0.12	19.03
1.26	0.13	19.75
1.26	0.14	20.43
1.26	0.15	21.07
1.26	0.16	21.67
1.26	0.17	22.24
1.26	0.18	22.78
1.26	0.19	23.3
1.26	0.2	23.78
1.26	0.21	24.24
1.26	0.22	24.68
1.26	0.23	25.1
1.26	0.24	25.49
1.26	0.25	25.87
1.26	0.26	26.22
1.26	0.27	26.56
1.26	0.28	26.87
1.26	0.29	27.17
1.26	0.3	27.46
1.26	0.31	27.72
1.26	0.32	27.97
1.26	0.33	28.21
1.26	0.34	28.43
1.26	0.35	28.63
1.26	0.36	28.82
1.26	0.37	29.
1.26	0.38	29.16
1.26	0.39	29.31
1.26	0.4	29.45
1.26	0.41	29.57
1.26	0.42	29.68
1.26	0.43	29.77
1.26	0.44	29.85
1.26	0.45	29.92
1.26	0.46	29.98
1.26	0.47	30.02
1.26	0.48	30.06
1.26	0.49	30.07
1.26	0.5	30.08
1.27	0.01	4.372
1.27	0.02	6.874
1.27	0.03	8.777
1.27	0.04	10.35
1.27	0.05	11.72
1.27	0.06	12.92
1.27	0.07	14.01
1.27	0.08	15.01
1.27	0.09	15.92
1.27	0.1	16.77
1.27	0.11	17.56
1.27	0.12	18.3
1.27	0.13	18.99
1.27	0.14	19.65
1.27	0.15	20.26
1.27	0.16	20.85
1.27	0.17	21.4
1.27	0.18	21.92
1.27	0.19	22.41
1.27	0.2	22.88
1.27	0.21	23.33
1.27	0.22	23.75
1.27	0.23	24.15
1.27	0.24	24.53
1.27	0.25	24.89
1.27	0.26	25.23
1.27	0.27	25.55
1.27	0.28	25.86
1.27	0.29	26.15
1.27	0.3	26.42
1.27	0.31	26.68
1.27	0.32	26.92
1.27	0.33	27.15
1.27	0.34	27.36
1.27	0.35	27.56
1.27	0.36	27.74
1.27	0.37	27.91
1.27	0.38	28.07
1.27	0.39	28.21
1.27	0.4	28.34
1.27	0.41	28.46
1.27	0.42	28.56
1.27	0.43	28.65
1.27	0.44	28.73
1.27	0.45	28.8
1.27	0.46	28.86
1.27	0.47	28.9
1.27	0.48	28.93
1.27	0.49	28.95
1.27	0.5	28.95
1.28	0.01	4.176
1.28	0.02	6.587
1.28	0.03	8.422
1.28	0.04	9.943
1.28	0.05	11.26
1.28	0.06	12.43
1.28	0.07	13.48
1.28	0.08	14.44
1.28	0.09	15.32
1.28	0.1	16.14
1.28	0.11	16.9
1.28	0.12	17.62
1.28	0.13	18.29
1.28	0.14	18.92
1.28	0.15	19.51
1.28	0.16	20.07
1.28	0.17	20.61
1.28	0.18	21.11
1.28	0.19	21.59
1.28	0.2	22.04
1.28	0.21	22.47
1.28	0.22	22.88
1.28	0.23	23.26
1.28	0.24	23.63
1.28	0.25	23.98
1.28	0.26	24.31
1.28	0.27	24.62
1.28	0.28	24.92
1.28	0.29	25.19
1.28	0.3	25.46
1.28	0.31	25.71
1.28	0.32	25.94
1.28	0.33	26.16
1.28	0.34	26.36
1.28	0.35	26.55
1.28	0.36	26.73
1.28	0.37	26.89
1.28	0.38	27.05
1.28	0.39	27.18
1.28	0.4	27.31
1.28	0.41	27.42
1.28	0.42	27.52
1.28	0.43	27.61
1.28	0.44	27.69
1.28	0.45	27.75
1.28	0.46	27.81
1.28	0.47	27.85
1.28	0.48	27.88
1.28	0.49	27.89
1.28	0.5	27.9
1.29	0.01	3.994
1.29	0.02	6.32
1.29	0.03	8.093
1.29	0.04	9.563
1.29	0.05	10.83
1.29	0.06	11.96
1.29	0.07	12.98
1.29	0.08	13.91
1.29	0.09	14.76
1.29	0.1	15.56
1.29	0.11	16.29
1.29	0.12	16.98
1.29	0.13	17.63
1.29	0.14	18.24
1.29	0.15	18.82
1.29	0.16	19.36
1.29	0.17	19.87
1.29	0.18	20.36
1.29	0.19	20.82
1.29	0.2	21.26
1.29	0.21	21.67
1.29	0.22	22.07
1.29	0.23	22.44
1.29	0.24	22.8
1.29	0.25	23.13
1.29	0.26	23.45
1.29	0.27	23.75
1.29	0.28	24.04
1.29	0.29	24.31
1.29	0.3	24.56
1.29	0.31	24.8
1.29	0.32	25.03
1.29	0.33	25.24
1.29	0.34	25.44
1.29	0.35	25.62
1.29	0.36	25.8
1.29	0.37	25.95
1.29	0.38	26.1
1.29	0.39	26.23
1.29	0.4	26.36
1.29	0.41	26.47
1.29	0.42	26.56
1.29	0.43	26.65
1.29	0.44	26.72
1.29	0.45	26.79
1.29	0.46	26.84
1.29	0.47	26.88
1.29	0.48	26.9
1.29	0.49	26.92
1.29	0.5	26.93
1.3	0.01	3.826
1.3	0.02	6.074
1.3	0.03	7.79
1.3	0.04	9.213
1.3	0.05	10.45
1.3	0.06	11.54
1.3	0.07	12.52
1.3	0.08	13.42
1.3	0.09	14.25
1.3	0.1	15.02
1.3	0.11	15.73
1.3	0.12	16.4
1.3	0.13	17.03
1.3	0.14	17.62
1.3	0.15	18.18
1.3	0.16	18.7
1.3	0.17	19.2
1.3	0.18	19.67
1.3	0.19	20.12
1.3	0.2	20.54
1.3	0.21	20.95
1.3	0.22	21.33
1.3	0.23	21.69
1.3	0.24	22.03
1.3	0.25	22.36
1.3	0.26	22.67
1.3	0.27	22.96
1.3	0.28	23.24
1.3	0.29	23.5
1.3	0.3	23.74
1.3	0.31	23.98
1.3	0.32	24.2
1.3	0.33	24.4
1.3	0.34	24.59
1.3	0.35	24.77
1.3	0.36	24.94
1.3	0.37	25.09
1.3	0.38	25.23
1.3	0.39	25.36
1.3	0.4	25.48
1.3	0.41	25.59
1.3	0.42	25.68
1.3	0.43	25.76
1.3	0.44	25.83
1.3	0.45	25.9
1.3	0.46	25.94
1.3	0.47	25.98
1.3	0.48	26.01
1.3	0.49	26.03
1.3	0.5	26.03
1.31	0.01	3.673
1.31	0.02	5.849
1.31	0.03	7.513
1.31	0.04	8.894
1.31	0.05	10.09
1.31	0.06	11.15
1.31	0.07	12.11
1.31	0.08	12.98
1.31	0.09	13.78
1.31	0.1	14.53
1.31	0.11	15.22
1.31	0.12	15.87
1.31	0.13	16.48
1.31	0.14	17.05
1.31	0.15	17.59
1.31	0.16	18.1
1.31	0.17	18.59
1.31	0.18	19.05
1.31	0.19	19.48
1.31	0.2	19.89
1.31	0.21	20.28
1.31	0.22	20.65
1.31	0.23	21.
1.31	0.24	21.34
1.31	0.25	21.65
1.31	0.26	21.95
1.31	0.27	22.24
1.31	0.28	22.5
1.31	0.29	22.76
1.31	0.3	23.
1.31	0.31	23.22
1.31	0.32	23.44
1.31	0.33	23.63
1.31	0.34	23.82
1.31	0.35	23.99
1.31	0.36	24.15
1.31	0.37	24.3
1.31	0.38	24.44
1.31	0.39	24.57
1.31	0.4	24.68
1.31	0.41	24.78
1.31	0.42	24.88
1.31	0.43	24.96
1.31	0.44	25.03
1.31	0.45	25.08
1.31	0.46	25.13
1.31	0.47	25.17
1.31	0.48	25.2
1.31	0.49	25.21
1.31	0.5	25.22
1.32	0.01	3.535
1.32	0.02	5.646
1.32	0.03	7.263
1.32	0.04	8.606
1.32	0.05	9.768
1.32	0.06	10.8
1.32	0.07	11.73
1.32	0.08	12.58
1.32	0.09	13.36
1.32	0.1	14.08
1.32	0.11	14.76
1.32	0.12	15.39
1.32	0.13	15.98
1.32	0.14	16.54
1.32	0.15	17.07
1.32	0.16	17.56
1.32	0.17	18.03
1.32	0.18	18.48
1.32	0.19	18.9
1.32	0.2	19.3
1.32	0.21	19.68
1.32	0.22	20.04
1.32	0.23	20.38
1.32	0.24	20.71
1.32	0.25	21.02
1.32	0.26	21.31
1.32	0.27	21.58
1.32	0.28	21.84
1.32	0.29	22.09
1.32	0.3	22.32
1.32	0.31	22.54
1.32	0.32	22.75
1.32	0.33	22.94
1.32	0.34	23.12
1.32	0.35	23.29
1.32	0.36	23.45
1.32	0.37	23.59
1.32	0.38	23.73
1.32	0.39	23.85
1.32	0.4	23.96
1.32	0.41	24.06
1.32	0.42	24.15
1.32	0.43	24.23
1.32	0.44	24.3
1.32	0.45	24.35
1.32	0.46	24.4
1.32	0.47	24.44
1.32	0.48	24.46
1.32	0.49	24.48
1.32	0.5	24.48
1.33	0.01	3.411
1.33	0.02	5.464
1.33	0.03	7.039
1.33	0.04	8.348
1.33	0.05	9.481
1.33	0.06	10.49
1.33	0.07	11.39
1.33	0.08	12.22
1.33	0.09	12.98
1.33	0.1	13.69
1.33	0.11	14.35
1.33	0.12	14.96
1.33	0.13	15.54
1.33	0.14	16.08
1.33	0.15	16.6
1.33	0.16	17.08
1.33	0.17	17.54
1.33	0.18	17.97
1.33	0.19	18.39
1.33	0.2	18.78
1.33	0.21	19.15
1.33	0.22	19.5
1.33	0.23	19.83
1.33	0.24	20.15
1.33	0.25	20.45
1.33	0.26	20.73
1.33	0.27	21.
1.33	0.28	21.25
1.33	0.29	21.5
1.33	0.3	21.72
1.33	0.31	21.94
1.33	0.32	22.14
1.33	0.33	22.33
1.33	0.34	22.5
1.33	0.35	22.67
1.33	0.36	22.82
1.33	0.37	22.96
1.33	0.38	23.09
1.33	0.39	23.21
1.33	0.4	23.32
1.33	0.41	23.42
1.33	0.42	23.5
1.33	0.43	23.58
1.33	0.44	23.65
1.33	0.45	23.7
1.33	0.46	23.75
1.33	0.47	23.78
1.33	0.48	23.81
1.33	0.49	23.82
1.33	0.5	23.83
1.34	0.01	3.301
1.34	0.02	5.303
1.34	0.03	6.841
1.34	0.04	8.119
1.34	0.05	9.226
1.34	0.06	10.21
1.34	0.07	11.1
1.34	0.08	11.9
1.34	0.09	12.65
1.34	0.1	13.34
1.34	0.11	13.98
1.34	0.12	14.58
1.34	0.13	15.15
1.34	0.14	15.68
1.34	0.15	16.18
1.34	0.16	16.66
1.34	0.17	17.1
1.34	0.18	17.53
1.34	0.19	17.93
1.34	0.2	18.31
1.34	0.21	18.67
1.34	0.22	19.02
1.34	0.23	19.34
1.34	0.24	19.65
1.34	0.25	19.95
1.34	0.26	20.22
1.34	0.27	20.49
1.34	0.28	20.74
1.34	0.29	20.97
1.34	0.3	21.19
1.34	0.31	21.4
1.34	0.32	21.6
1.34	0.33	21.78
1.34	0.34	21.95
1.34	0.35	22.12
1.34	0.36	22.26
1.34	0.37	22.4
1.34	0.38	22.53
1.34	0.39	22.65
1.34	0.4	22.75
1.34	0.41	22.85
1.34	0.42	22.93
1.34	0.43	23.01
1.34	0.44	23.07
1.34	0.45	23.13
1.34	0.46	23.17
1.34	0.47	23.21
1.34	0.48	23.23
1.34	0.49	23.25
1.34	0.5	23.25
1.35	0.01	3.205
1.35	0.02	5.163
1.35	0.03	6.668
1.35	0.04	7.92
1.35	0.05	9.004
1.35	0.06	9.967
1.35	0.07	10.84
1.35	0.08	11.63
1.35	0.09	12.36
1.35	0.1	13.04
1.35	0.11	13.67
1.35	0.12	14.26
1.35	0.13	14.81
1.35	0.14	15.33
1.35	0.15	15.82
1.35	0.16	16.28
1.35	0.17	16.72
1.35	0.18	17.14
1.35	0.19	17.53
1.35	0.2	17.91
1.35	0.21	18.26
1.35	0.22	18.6
1.35	0.23	18.92
1.35	0.24	19.22
1.35	0.25	19.51
1.35	0.26	19.78
1.35	0.27	20.04
1.35	0.28	20.28
1.35	0.29	20.51
1.35	0.3	20.73
1.35	0.31	20.94
1.35	0.32	21.13
1.35	0.33	21.31
1.35	0.34	21.48
1.35	0.35	21.63
1.35	0.36	21.78
1.35	0.37	21.92
1.35	0.38	22.04
1.35	0.39	22.16
1.35	0.4	22.26
1.35	0.41	22.35
1.35	0.42	22.44
1.35	0.43	22.51
1.35	0.44	22.57
1.35	0.45	22.63
1.35	0.46	22.67
1.35	0.47	22.7
1.35	0.48	22.73
1.35	0.49	22.74
1.35	0.5	22.75
1.36	0.01	3.122
1.36	0.02	5.041
1.36	0.03	6.518
1.36	0.04	7.748
1.36	0.05	8.813
1.36	0.06	9.758
1.36	0.07	10.61
1.36	0.08	11.39
1.36	0.09	12.11
1.36	0.1	12.77
1.36	0.11	13.39
1.36	0.12	13.97
1.36	0.13	14.52
1.36	0.14	15.03
1.36	0.15	15.51
1.36	0.16	15.97
1.36	0.17	16.4
1.36	0.18	16.81
1.36	0.19	17.19
1.36	0.2	17.56
1.36	0.21	17.91
1.36	0.22	18.24
1.36	0.23	18.55
1.36	0.24	18.85
1.36	0.25	19.13
1.36	0.26	19.4
1.36	0.27	19.65
1.36	0.28	19.89
1.36	0.29	20.12
1.36	0.3	20.33
1.36	0.31	20.53
1.36	0.32	20.72
1.36	0.33	20.9
1.36	0.34	21.07
1.36	0.35	21.22
1.36	0.36	21.37
1.36	0.37	21.5
1.36	0.38	21.62
1.36	0.39	21.73
1.36	0.4	21.84
1.36	0.41	21.93
1.36	0.42	22.01
1.36	0.43	22.08
1.36	0.44	22.14
1.36	0.45	22.2
1.36	0.46	22.24
1.36	0.47	22.27
1.36	0.48	22.3
1.36	0.49	22.31
1.36	0.5	22.31
1.37	0.01	3.052
1.37	0.02	4.937
1.37	0.03	6.391
1.37	0.04	7.601
1.37	0.05	8.65
1.37	0.06	9.581
1.37	0.07	10.42
1.37	0.08	11.19
1.37	0.09	11.9
1.37	0.1	12.55
1.37	0.11	13.16
1.37	0.12	13.73
1.37	0.13	14.27
1.37	0.14	14.77
1.37	0.15	15.25
1.37	0.16	15.7
1.37	0.17	16.12
1.37	0.18	16.52
1.37	0.19	16.9
1.37	0.2	17.27
1.37	0.21	17.61
1.37	0.22	17.93
1.37	0.23	18.24
1.37	0.24	18.54
1.37	0.25	18.81
1.37	0.26	19.08
1.37	0.27	19.33
1.37	0.28	19.56
1.37	0.29	19.79
1.37	0.3	20.
1.37	0.31	20.2
1.37	0.32	20.38
1.37	0.33	20.56
1.37	0.34	20.72
1.37	0.35	20.87
1.37	0.36	21.01
1.37	0.37	21.15
1.37	0.38	21.27
1.37	0.39	21.38
1.37	0.4	21.48
1.37	0.41	21.57
1.37	0.42	21.65
1.37	0.43	21.72
1.37	0.44	21.78
1.37	0.45	21.83
1.37	0.46	21.87
1.37	0.47	21.91
1.37	0.48	21.93
1.37	0.49	21.94
1.37	0.5	21.95
1.38	0.01	2.992
1.38	0.02	4.85
1.38	0.03	6.283
1.38	0.04	7.478
1.38	0.05	8.513
1.38	0.06	9.433
1.38	0.07	10.26
1.38	0.08	11.02
1.38	0.09	11.72
1.38	0.1	12.36
1.38	0.11	12.97
1.38	0.12	13.53
1.38	0.13	14.06
1.38	0.14	14.56
1.38	0.15	15.03
1.38	0.16	15.47
1.38	0.17	15.89
1.38	0.18	16.29
1.38	0.19	16.66
1.38	0.2	17.02
1.38	0.21	17.36
1.38	0.22	17.68
1.38	0.23	17.99
1.38	0.24	18.28
1.38	0.25	18.55
1.38	0.26	18.81
1.38	0.27	19.06
1.38	0.28	19.29
1.38	0.29	19.51
1.38	0.3	19.72
1.38	0.31	19.91
1.38	0.32	20.1
1.38	0.33	20.27
1.38	0.34	20.43
1.38	0.35	20.58
1.38	0.36	20.72
1.38	0.37	20.85
1.38	0.38	20.97
1.38	0.39	21.08
1.38	0.4	21.18
1.38	0.41	21.27
1.38	0.42	21.35
1.38	0.43	21.42
1.38	0.44	21.48
1.38	0.45	21.53
1.38	0.46	21.57
1.38	0.47	21.6
1.38	0.48	21.63
1.38	0.49	21.64
1.38	0.5	21.64
1.39	0.01	2.942
1.39	0.02	4.777
1.39	0.03	6.194
1.39	0.04	7.376
1.39	0.05	8.4
1.39	0.06	9.31
1.39	0.07	10.13
1.39	0.08	10.88
1.39	0.09	11.57
1.39	0.1	12.21
1.39	0.11	12.81
1.39	0.12	13.36
1.39	0.13	13.89
1.39	0.14	14.38
1.39	0.15	14.84
1.39	0.16	15.28
1.39	0.17	15.7
1.39	0.18	16.09
1.39	0.19	16.46
1.39	0.2	16.82
1.39	0.21	17.15
1.39	0.22	17.47
1.39	0.23	17.77
1.39	0.24	18.06
1.39	0.25	18.33
1.39	0.26	18.59
1.39	0.27	18.83
1.39	0.28	19.06
1.39	0.29	19.28
1.39	0.3	19.49
1.39	0.31	19.68
1.39	0.32	19.86
1.39	0.33	20.03
1.39	0.34	20.19
1.39	0.35	20.34
1.39	0.36	20.48
1.39	0.37	20.61
1.39	0.38	20.73
1.39	0.39	20.83
1.39	0.4	20.93
1.39	0.41	21.02
1.39	0.42	21.1
1.39	0.43	21.17
1.39	0.44	21.23
1.39	0.45	21.28
1.39	0.46	21.32
1.39	0.47	21.35
1.39	0.48	21.37
1.39	0.49	21.39
1.39	0.5	21.39
1.4	0.01	2.9
1.4	0.02	4.716
1.4	0.03	6.121
1.4	0.04	7.292
1.4	0.05	8.307
1.4	0.06	9.209
1.4	0.07	10.02
1.4	0.08	10.77
1.4	0.09	11.45
1.4	0.1	12.08
1.4	0.11	12.68
1.4	0.12	13.23
1.4	0.13	13.75
1.4	0.14	14.24
1.4	0.15	14.7
1.4	0.16	15.13
1.4	0.17	15.54
1.4	0.18	15.93
1.4	0.19	16.3
1.4	0.2	16.65
1.4	0.21	16.99
1.4	0.22	17.3
1.4	0.23	17.6
1.4	0.24	17.88
1.4	0.25	18.15
1.4	0.26	18.41
1.4	0.27	18.65
1.4	0.28	18.88
1.4	0.29	19.1
1.4	0.3	19.3
1.4	0.31	19.49
1.4	0.32	19.67
1.4	0.33	19.84
1.4	0.34	20.
1.4	0.35	20.15
1.4	0.36	20.28
1.4	0.37	20.41
1.4	0.38	20.53
1.4	0.39	20.63
1.4	0.4	20.73
1.4	0.41	20.82
1.4	0.42	20.9
1.4	0.43	20.97
1.4	0.44	21.03
1.4	0.45	21.08
1.4	0.46	21.12
1.4	0.47	21.15
1.4	0.48	21.17
1.4	0.49	21.18
1.4	0.5	21.19
1.41	0.01	2.784
1.41	0.02	4.541
1.41	0.03	5.901
1.41	0.04	7.036
1.41	0.05	8.021
1.41	0.06	8.896
1.41	0.07	9.685
1.41	0.08	10.41
1.41	0.09	11.07
1.41	0.1	11.69
1.41	0.11	12.26
1.41	0.12	12.8
1.41	0.13	13.3
1.41	0.14	13.77
1.41	0.15	14.22
1.41	0.16	14.64
1.41	0.17	15.04
1.41	0.18	15.42
1.41	0.19	15.78
1.41	0.2	16.12
1.41	0.21	16.44
1.41	0.22	16.75
1.41	0.23	17.04
1.41	0.24	17.31
1.41	0.25	17.57
1.41	0.26	17.82
1.41	0.27	18.06
1.41	0.28	18.28
1.41	0.29	18.49
1.41	0.3	18.69
1.41	0.31	18.87
1.41	0.32	19.05
1.41	0.33	19.21
1.41	0.34	19.37
1.41	0.35	19.51
1.41	0.36	19.64
1.41	0.37	19.76
1.41	0.38	19.88
1.41	0.39	19.98
1.41	0.4	20.08
1.41	0.41	20.16
1.41	0.42	20.24
1.41	0.43	20.3
1.41	0.44	20.36
1.41	0.45	20.41
1.41	0.46	20.45
1.41	0.47	20.48
1.41	0.48	20.5
1.41	0.49	20.52
1.41	0.5	20.52
1.42	0.01	2.673
1.42	0.02	4.371
1.42	0.03	5.689
1.42	0.04	6.79
1.42	0.05	7.745
1.42	0.06	8.593
1.42	0.07	9.359
1.42	0.08	10.06
1.42	0.09	10.7
1.42	0.1	11.3
1.42	0.11	11.86
1.42	0.12	12.38
1.42	0.13	12.87
1.42	0.14	13.33
1.42	0.15	13.76
1.42	0.16	14.17
1.42	0.17	14.56
1.42	0.18	14.92
1.42	0.19	15.27
1.42	0.2	15.6
1.42	0.21	15.91
1.42	0.22	16.21
1.42	0.23	16.49
1.42	0.24	16.76
1.42	0.25	17.01
1.42	0.26	17.25
1.42	0.27	17.48
1.42	0.28	17.7
1.42	0.29	17.9
1.42	0.3	18.09
1.42	0.31	18.27
1.42	0.32	18.44
1.42	0.33	18.6
1.42	0.34	18.75
1.42	0.35	18.89
1.42	0.36	19.02
1.42	0.37	19.14
1.42	0.38	19.25
1.42	0.39	19.35
1.42	0.4	19.44
1.42	0.41	19.52
1.42	0.42	19.6
1.42	0.43	19.66
1.42	0.44	19.72
1.42	0.45	19.76
1.42	0.46	19.8
1.42	0.47	19.83
1.42	0.48	19.85
1.42	0.49	19.87
1.42	0.5	19.87
1.43	0.01	2.566
1.43	0.02	4.208
1.43	0.03	5.485
1.43	0.04	6.552
1.43	0.05	7.478
1.43	0.06	8.301
1.43	0.07	9.044
1.43	0.08	9.722
1.43	0.09	10.35
1.43	0.1	10.93
1.43	0.11	11.47
1.43	0.12	11.97
1.43	0.13	12.45
1.43	0.14	12.89
1.43	0.15	13.31
1.43	0.16	13.71
1.43	0.17	14.09
1.43	0.18	14.44
1.43	0.19	14.78
1.43	0.2	15.1
1.43	0.21	15.4
1.43	0.22	15.69
1.43	0.23	15.97
1.43	0.24	16.23
1.43	0.25	16.47
1.43	0.26	16.7
1.43	0.27	16.93
1.43	0.28	17.13
1.43	0.29	17.33
1.43	0.3	17.52
1.43	0.31	17.69
1.43	0.32	17.86
1.43	0.33	18.01
1.43	0.34	18.16
1.43	0.35	18.29
1.43	0.36	18.42
1.43	0.37	18.53
1.43	0.38	18.64
1.43	0.39	18.74
1.43	0.4	18.83
1.43	0.41	18.91
1.43	0.42	18.98
1.43	0.43	19.04
1.43	0.44	19.1
1.43	0.45	19.14
1.43	0.46	19.18
1.43	0.47	19.21
1.43	0.48	19.23
1.43	0.49	19.24
1.43	0.5	19.24
1.44	0.01	2.464
1.44	0.02	4.052
1.44	0.03	5.289
1.44	0.04	6.323
1.44	0.05	7.221
1.44	0.06	8.019
1.44	0.07	8.74
1.44	0.08	9.398
1.44	0.09	10.
1.44	0.1	10.57
1.44	0.11	11.09
1.44	0.12	11.58
1.44	0.13	12.04
1.44	0.14	12.47
1.44	0.15	12.88
1.44	0.16	13.27
1.44	0.17	13.63
1.44	0.18	13.98
1.44	0.19	14.31
1.44	0.2	14.62
1.44	0.21	14.91
1.44	0.22	15.19
1.44	0.23	15.46
1.44	0.24	15.71
1.44	0.25	15.95
1.44	0.26	16.17
1.44	0.27	16.39
1.44	0.28	16.59
1.44	0.29	16.78
1.44	0.3	16.96
1.44	0.31	17.13
1.44	0.32	17.29
1.44	0.33	17.44
1.44	0.34	17.58
1.44	0.35	17.71
1.44	0.36	17.84
1.44	0.37	17.95
1.44	0.38	18.05
1.44	0.39	18.15
1.44	0.4	18.23
1.44	0.41	18.31
1.44	0.42	18.38
1.44	0.43	18.44
1.44	0.44	18.49
1.44	0.45	18.54
1.44	0.46	18.57
1.44	0.47	18.6
1.44	0.48	18.62
1.44	0.49	18.63
1.44	0.5	18.64
1.45	0.01	2.366
1.45	0.02	3.902
1.45	0.03	5.1
1.45	0.04	6.103
1.45	0.05	6.974
1.45	0.06	7.748
1.45	0.07	8.448
1.45	0.08	9.086
1.45	0.09	9.675
1.45	0.1	10.22
1.45	0.11	10.73
1.45	0.12	11.2
1.45	0.13	11.65
1.45	0.14	12.07
1.45	0.15	12.47
1.45	0.16	12.84
1.45	0.17	13.2
1.45	0.18	13.53
1.45	0.19	13.85
1.45	0.2	14.15
1.45	0.21	14.44
1.45	0.22	14.71
1.45	0.23	14.97
1.45	0.24	15.21
1.45	0.25	15.44
1.45	0.26	15.66
1.45	0.27	15.87
1.45	0.28	16.07
1.45	0.29	16.25
1.45	0.3	16.43
1.45	0.31	16.59
1.45	0.32	16.75
1.45	0.33	16.89
1.45	0.34	17.03
1.45	0.35	17.16
1.45	0.36	17.28
1.45	0.37	17.38
1.45	0.38	17.49
1.45	0.39	17.58
1.45	0.4	17.66
1.45	0.41	17.74
1.45	0.42	17.8
1.45	0.43	17.86
1.45	0.44	17.91
1.45	0.45	17.96
1.45	0.46	17.99
1.45	0.47	18.02
1.45	0.48	18.04
1.45	0.49	18.05
1.45	0.5	18.05
1.46	0.01	2.273
1.46	0.02	3.759
1.46	0.03	4.92
1.46	0.04	5.892
1.46	0.05	6.737
1.46	0.06	7.488
1.46	0.07	8.167
1.46	0.08	8.787
1.46	0.09	9.358
1.46	0.1	9.888
1.46	0.11	10.38
1.46	0.12	10.84
1.46	0.13	11.28
1.46	0.14	11.68
1.46	0.15	12.07
1.46	0.16	12.43
1.46	0.17	12.78
1.46	0.18	13.1
1.46	0.19	13.41
1.46	0.2	13.7
1.46	0.21	13.98
1.46	0.22	14.24
1.46	0.23	14.49
1.46	0.24	14.73
1.46	0.25	14.96
1.46	0.26	15.17
1.46	0.27	15.37
1.46	0.28	15.56
1.46	0.29	15.74
1.46	0.3	15.91
1.46	0.31	16.07
1.46	0.32	16.22
1.46	0.33	16.37
1.46	0.34	16.5
1.46	0.35	16.62
1.46	0.36	16.74
1.46	0.37	16.84
1.46	0.38	16.94
1.46	0.39	17.03
1.46	0.4	17.11
1.46	0.41	17.18
1.46	0.42	17.25
1.46	0.43	17.31
1.46	0.44	17.36
1.46	0.45	17.4
1.46	0.46	17.43
1.46	0.47	17.46
1.46	0.48	17.48
1.46	0.49	17.49
1.46	0.5	17.49
1.47	0.01	2.185
1.47	0.02	3.623
1.47	0.03	4.748
1.47	0.04	5.69
1.47	0.05	6.51
1.47	0.06	7.239
1.47	0.07	7.898
1.47	0.08	8.5
1.47	0.09	9.055
1.47	0.1	9.569
1.47	0.11	10.05
1.47	0.12	10.5
1.47	0.13	10.92
1.47	0.14	11.31
1.47	0.15	11.69
1.47	0.16	12.04
1.47	0.17	12.37
1.47	0.18	12.69
1.47	0.19	12.99
1.47	0.2	13.27
1.47	0.21	13.54
1.47	0.22	13.8
1.47	0.23	14.04
1.47	0.24	14.27
1.47	0.25	14.49
1.47	0.26	14.7
1.47	0.27	14.89
1.47	0.28	15.08
1.47	0.29	15.25
1.47	0.3	15.42
1.47	0.31	15.58
1.47	0.32	15.72
1.47	0.33	15.86
1.47	0.34	15.99
1.47	0.35	16.11
1.47	0.36	16.22
1.47	0.37	16.32
1.47	0.38	16.42
1.47	0.39	16.5
1.47	0.4	16.58
1.47	0.41	16.65
1.47	0.42	16.72
1.47	0.43	16.77
1.47	0.44	16.82
1.47	0.45	16.86
1.47	0.46	16.89
1.47	0.47	16.92
1.47	0.48	16.94
1.47	0.49	16.95
1.47	0.5	16.95
1.48	0.01	2.102
1.48	0.02	3.493
1.48	0.03	4.583
1.48	0.04	5.498
1.48	0.05	6.294
1.48	0.06	7.002
1.48	0.07	7.641
1.48	0.08	8.226
1.48	0.09	8.764
1.48	0.1	9.264
1.48	0.11	9.729
1.48	0.12	10.16
1.48	0.13	10.57
1.48	0.14	10.96
1.48	0.15	11.32
1.48	0.16	11.66
1.48	0.17	11.99
1.48	0.18	12.29
1.48	0.19	12.59
1.48	0.2	12.86
1.48	0.21	13.12
1.48	0.22	13.37
1.48	0.23	13.61
1.48	0.24	13.83
1.48	0.25	14.04
1.48	0.26	14.25
1.48	0.27	14.44
1.48	0.28	14.62
1.48	0.29	14.79
1.48	0.3	14.95
1.48	0.31	15.1
1.48	0.32	15.24
1.48	0.33	15.37
1.48	0.34	15.5
1.48	0.35	15.61
1.48	0.36	15.72
1.48	0.37	15.82
1.48	0.38	15.91
1.48	0.39	16.
1.48	0.4	16.08
1.48	0.41	16.14
1.48	0.42	16.21
1.48	0.43	16.26
1.48	0.44	16.31
1.48	0.45	16.35
1.48	0.46	16.38
1.48	0.47	16.4
1.48	0.48	16.42
1.48	0.49	16.43
1.48	0.5	16.44
1.49	0.01	2.023
1.49	0.02	3.37
1.49	0.03	4.427
1.49	0.04	5.315
1.49	0.05	6.088
1.49	0.06	6.775
1.49	0.07	7.396
1.49	0.08	7.964
1.49	0.09	8.487
1.49	0.1	8.972
1.49	0.11	9.425
1.49	0.12	9.848
1.49	0.13	10.24
1.49	0.14	10.62
1.49	0.15	10.97
1.49	0.16	11.3
1.49	0.17	11.62
1.49	0.18	11.92
1.49	0.19	12.2
1.49	0.2	12.47
1.49	0.21	12.72
1.49	0.22	12.96
1.49	0.23	13.19
1.49	0.24	13.41
1.49	0.25	13.62
1.49	0.26	13.81
1.49	0.27	14.
1.49	0.28	14.17
1.49	0.29	14.34
1.49	0.3	14.49
1.49	0.31	14.64
1.49	0.32	14.78
1.49	0.33	14.91
1.49	0.34	15.03
1.49	0.35	15.14
1.49	0.36	15.25
1.49	0.37	15.35
1.49	0.38	15.43
1.49	0.39	15.52
1.49	0.4	15.59
1.49	0.41	15.66
1.49	0.42	15.72
1.49	0.43	15.77
1.49	0.44	15.82
1.49	0.45	15.85
1.49	0.46	15.89
1.49	0.47	15.91
1.49	0.48	15.93
1.49	0.49	15.94
1.49	0.5	15.94
1.5	0.02	3.253
1.5	0.03	4.28
1.5	0.04	5.142
1.5	0.05	5.892
1.5	0.06	6.56
1.5	0.07	7.164
1.5	0.08	7.715
1.5	0.09	8.224
1.5	0.1	8.695
1.5	0.11	9.135
1.5	0.12	9.546
1.5	0.13	9.932
1.5	0.14	10.3
1.5	0.15	10.64
1.5	0.16	10.96
1.5	0.17	11.27
1.5	0.18	11.56
1.5	0.19	11.83
1.5	0.2	12.09
1.5	0.21	12.34
1.5	0.22	12.58
1.5	0.23	12.8
1.5	0.24	13.01
1.5	0.25	13.21
1.5	0.26	13.4
1.5	0.27	13.58
1.5	0.28	13.75
1.5	0.29	13.91
1.5	0.3	14.06
1.5	0.31	14.21
1.5	0.32	14.34
1.5	0.33	14.47
1.5	0.34	14.58
1.5	0.35	14.69
1.5	0.36	14.8
1.5	0.37	14.89
1.5	0.38	14.98
1.5	0.39	15.06
1.5	0.4	15.13
1.5	0.41	15.19
1.5	0.42	15.25
1.5	0.43	15.3
1.5	0.44	15.35
1.5	0.45	15.38
1.5	0.46	15.42
1.5	0.47	15.44
1.5	0.48	15.46
1.5	0.49	15.47
1.5	0.5	15.47
1.51	0.02	3.144
1.51	0.03	4.14
1.51	0.04	4.977
1.51	0.05	5.706
1.51	0.06	6.356
1.51	0.07	6.943
1.51	0.08	7.479
1.51	0.09	7.974
1.51	0.1	8.432
1.51	0.11	8.86
1.51	0.12	9.259
1.51	0.13	9.635
1.51	0.14	9.988
1.51	0.15	10.32
1.51	0.16	10.64
1.51	0.17	10.93
1.51	0.18	11.22
1.51	0.19	11.48
1.51	0.2	11.74
1.51	0.21	11.98
1.51	0.22	12.21
1.51	0.23	12.42
1.51	0.24	12.63
1.51	0.25	12.82
1.51	0.26	13.01
1.51	0.27	13.18
1.51	0.28	13.35
1.51	0.29	13.5
1.51	0.3	13.65
1.51	0.31	13.79
1.51	0.32	13.92
1.51	0.33	14.04
1.51	0.34	14.16
1.51	0.35	14.27
1.51	0.36	14.37
1.51	0.37	14.46
1.51	0.38	14.54
1.51	0.39	14.62
1.51	0.4	14.69
1.51	0.41	14.75
1.51	0.42	14.81
1.51	0.43	14.86
1.51	0.44	14.9
1.51	0.45	14.94
1.51	0.46	14.97
1.51	0.47	14.99
1.51	0.48	15.01
1.51	0.49	15.02
1.51	0.5	15.02
1.52	0.02	3.04
1.52	0.03	4.008
1.52	0.04	4.822
1.52	0.05	5.531
1.52	0.06	6.163
1.52	0.07	6.734
1.52	0.08	7.256
1.52	0.09	7.737
1.52	0.1	8.183
1.52	0.11	8.599
1.52	0.12	8.988
1.52	0.13	9.353
1.52	0.14	9.697
1.52	0.15	10.02
1.52	0.16	10.33
1.52	0.17	10.62
1.52	0.18	10.89
1.52	0.19	11.15
1.52	0.2	11.4
1.52	0.21	11.63
1.52	0.22	11.86
1.52	0.23	12.07
1.52	0.24	12.27
1.52	0.25	12.46
1.52	0.26	12.64
1.52	0.27	12.81
1.52	0.28	12.97
1.52	0.29	13.12
1.52	0.3	13.26
1.52	0.31	13.4
1.52	0.32	13.53
1.52	0.33	13.64
1.52	0.34	13.76
1.52	0.35	13.86
1.52	0.36	13.96
1.52	0.37	14.05
1.52	0.38	14.13
1.52	0.39	14.2
1.52	0.4	14.27
1.52	0.41	14.33
1.52	0.42	14.39
1.52	0.43	14.44
1.52	0.44	14.48
1.52	0.45	14.51
1.52	0.46	14.54
1.52	0.47	14.57
1.52	0.48	14.58
1.52	0.49	14.59
1.52	0.5	14.59
1.53	0.02	2.944
1.53	0.03	3.884
1.53	0.04	4.676
1.53	0.05	5.366
1.53	0.06	5.981
1.53	0.07	6.537
1.53	0.08	7.045
1.53	0.09	7.513
1.53	0.1	7.947
1.53	0.11	8.352
1.53	0.12	8.731
1.53	0.13	9.087
1.53	0.14	9.422
1.53	0.15	9.738
1.53	0.16	10.04
1.53	0.17	10.32
1.53	0.18	10.59
1.53	0.19	10.84
1.53	0.2	11.08
1.53	0.21	11.31
1.53	0.22	11.52
1.53	0.23	11.73
1.53	0.24	11.92
1.53	0.25	12.11
1.53	0.26	12.28
1.53	0.27	12.45
1.53	0.28	12.61
1.53	0.29	12.75
1.53	0.3	12.89
1.53	0.31	13.03
1.53	0.32	13.15
1.53	0.33	13.27
1.53	0.34	13.37
1.53	0.35	13.48
1.53	0.36	13.57
1.53	0.37	13.66
1.53	0.38	13.74
1.53	0.39	13.81
1.53	0.4	13.88
1.53	0.41	13.94
1.53	0.42	13.99
1.53	0.43	14.04
1.53	0.44	14.08
1.53	0.45	14.11
1.53	0.46	14.14
1.53	0.47	14.16
1.53	0.48	14.18
1.53	0.49	14.19
1.53	0.5	14.19
1.54	0.02	2.853
1.54	0.03	3.768
1.54	0.04	4.539
1.54	0.05	5.211
1.54	0.06	5.81
1.54	0.07	6.351
1.54	0.08	6.846
1.54	0.09	7.302
1.54	0.1	7.725
1.54	0.11	8.12
1.54	0.12	8.489
1.54	0.13	8.836
1.54	0.14	9.162
1.54	0.15	9.47
1.54	0.16	9.76
1.54	0.17	10.04
1.54	0.18	10.3
1.54	0.19	10.54
1.54	0.2	10.78
1.54	0.21	11.
1.54	0.22	11.21
1.54	0.23	11.41
1.54	0.24	11.6
1.54	0.25	11.78
1.54	0.26	11.95
1.54	0.27	12.11
1.54	0.28	12.26
1.54	0.29	12.41
1.54	0.3	12.55
1.54	0.31	12.67
1.54	0.32	12.79
1.54	0.33	12.91
1.54	0.34	13.01
1.54	0.35	13.11
1.54	0.36	13.2
1.54	0.37	13.29
1.54	0.38	13.37
1.54	0.39	13.44
1.54	0.4	13.5
1.54	0.41	13.56
1.54	0.42	13.61
1.54	0.43	13.66
1.54	0.44	13.7
1.54	0.45	13.73
1.54	0.46	13.76
1.54	0.47	13.78
1.54	0.48	13.8
1.54	0.49	13.81
1.54	0.5	13.81
1.55	0.02	2.769
1.55	0.03	3.66
1.55	0.04	4.411
1.55	0.05	5.066
1.55	0.06	5.649
1.55	0.07	6.177
1.55	0.08	6.659
1.55	0.09	7.104
1.55	0.1	7.517
1.55	0.11	7.901
1.55	0.12	8.261
1.55	0.13	8.599
1.55	0.14	8.917
1.55	0.15	9.217
1.55	0.16	9.501
1.55	0.17	9.769
1.55	0.18	10.02
1.55	0.19	10.26
1.55	0.2	10.49
1.55	0.21	10.71
1.55	0.22	10.91
1.55	0.23	11.11
1.55	0.24	11.29
1.55	0.25	11.47
1.55	0.26	11.64
1.55	0.27	11.79
1.55	0.28	11.94
1.55	0.29	12.08
1.55	0.3	12.22
1.55	0.31	12.34
1.55	0.32	12.46
1.55	0.33	12.57
1.55	0.34	12.67
1.55	0.35	12.77
1.55	0.36	12.86
1.55	0.37	12.94
1.55	0.38	13.02
1.55	0.39	13.09
1.55	0.4	13.15
1.55	0.41	13.21
1.55	0.42	13.26
1.55	0.43	13.3
1.55	0.44	13.34
1.55	0.45	13.37
1.55	0.46	13.4
1.55	0.47	13.42
1.55	0.48	13.44
1.55	0.49	13.44
1.55	0.5	13.45
1.56	0.02	2.69
1.56	0.03	3.559
1.56	0.04	4.291
1.56	0.05	4.93
1.56	0.06	5.499
1.56	0.07	6.014
1.56	0.08	6.484
1.56	0.09	6.918
1.56	0.1	7.321
1.56	0.11	7.696
1.56	0.12	8.047
1.56	0.13	8.377
1.56	0.14	8.687
1.56	0.15	8.98
1.56	0.16	9.257
1.56	0.17	9.519
1.56	0.18	9.766
1.56	0.19	10.
1.56	0.2	10.22
1.56	0.21	10.44
1.56	0.22	10.64
1.56	0.23	10.83
1.56	0.24	11.01
1.56	0.25	11.18
1.56	0.26	11.34
1.56	0.27	11.49
1.56	0.28	11.64
1.56	0.29	11.78
1.56	0.3	11.91
1.56	0.31	12.03
1.56	0.32	12.14
1.56	0.33	12.25
1.56	0.34	12.35
1.56	0.35	12.45
1.56	0.36	12.53
1.56	0.37	12.61
1.56	0.38	12.69
1.56	0.39	12.76
1.56	0.4	12.82
1.56	0.41	12.87
1.56	0.42	12.92
1.56	0.43	12.97
1.56	0.44	13.
1.56	0.45	13.04
1.56	0.46	13.06
1.56	0.47	13.08
1.56	0.48	13.1
1.56	0.49	13.11
1.56	0.5	13.11
1.57	0.02	2.618
1.57	0.03	3.465
1.57	0.04	4.179
1.57	0.05	4.803
1.57	0.06	5.358
1.57	0.07	5.861
1.57	0.08	6.32
1.57	0.09	6.744
1.57	0.1	7.137
1.57	0.11	7.504
1.57	0.12	7.847
1.57	0.13	8.169
1.57	0.14	8.472
1.57	0.15	8.758
1.57	0.16	9.028
1.57	0.17	9.283
1.57	0.18	9.525
1.57	0.19	9.755
1.57	0.2	9.973
1.57	0.21	10.18
1.57	0.22	10.37
1.57	0.23	10.56
1.57	0.24	10.74
1.57	0.25	10.9
1.57	0.26	11.06
1.57	0.27	11.21
1.57	0.28	11.35
1.57	0.29	11.49
1.57	0.3	11.62
1.57	0.31	11.73
1.57	0.32	11.85
1.57	0.33	11.95
1.57	0.34	12.05
1.57	0.35	12.14
1.57	0.36	12.23
1.57	0.37	12.31
1.57	0.38	12.38
1.57	0.39	12.45
1.57	0.4	12.51
1.57	0.41	12.56
1.57	0.42	12.61
1.57	0.43	12.65
1.57	0.44	12.69
1.57	0.45	12.72
1.57	0.46	12.74
1.57	0.47	12.76
1.57	0.48	12.78
1.57	0.49	12.79
1.57	0.5	12.79
1.58	0.02	2.55
1.58	0.03	3.377
1.58	0.04	4.075
1.58	0.05	4.684
1.58	0.06	5.227
1.58	0.07	5.718
1.58	0.08	6.167
1.58	0.09	6.581
1.58	0.1	6.965
1.58	0.11	7.323
1.58	0.12	7.659
1.58	0.13	7.973
1.58	0.14	8.27
1.58	0.15	8.549
1.58	0.16	8.813
1.58	0.17	9.063
1.58	0.18	9.299
1.58	0.19	9.524
1.58	0.2	9.736
1.58	0.21	9.938
1.58	0.22	10.13
1.58	0.23	10.31
1.58	0.24	10.48
1.58	0.25	10.65
1.58	0.26	10.8
1.58	0.27	10.95
1.58	0.28	11.09
1.58	0.29	11.22
1.58	0.3	11.34
1.58	0.31	11.46
1.58	0.32	11.57
1.58	0.33	11.67
1.58	0.34	11.77
1.58	0.35	11.86
1.58	0.36	11.94
1.58	0.37	12.02
1.58	0.38	12.09
1.58	0.39	12.15
1.58	0.4	12.21
1.58	0.41	12.26
1.58	0.42	12.31
1.58	0.43	12.35
1.58	0.44	12.39
1.58	0.45	12.42
1.58	0.46	12.44
1.58	0.47	12.46
1.58	0.48	12.48
1.58	0.49	12.49
1.58	0.5	12.49
1.59	0.02	2.488
1.59	0.03	3.296
1.59	0.04	3.978
1.59	0.05	4.574
1.59	0.06	5.104
1.59	0.07	5.585
1.59	0.08	6.024
1.59	0.09	6.429
1.59	0.1	6.804
1.59	0.11	7.155
1.59	0.12	7.482
1.59	0.13	7.79
1.59	0.14	8.08
1.59	0.15	8.353
1.59	0.16	8.611
1.59	0.17	8.856
1.59	0.18	9.087
1.59	0.19	9.306
1.59	0.2	9.514
1.59	0.21	9.712
1.59	0.22	9.899
1.59	0.23	10.08
1.59	0.24	10.25
1.59	0.25	10.4
1.59	0.26	10.56
1.59	0.27	10.7
1.59	0.28	10.84
1.59	0.29	10.96
1.59	0.3	11.08
1.59	0.31	11.2
1.59	0.32	11.31
1.59	0.33	11.41
1.59	0.34	11.5
1.59	0.35	11.59
1.59	0.36	11.67
1.59	0.37	11.74
1.59	0.38	11.81
1.59	0.39	11.88
1.59	0.4	11.94
1.59	0.41	11.99
1.59	0.42	12.03
1.59	0.43	12.07
1.59	0.44	12.11
1.59	0.45	12.14
1.59	0.46	12.16
1.59	0.47	12.18
1.59	0.48	12.2
1.59	0.49	12.2
1.59	0.5	12.21
1.6	0.02	2.43
1.6	0.03	3.221
1.6	0.04	3.888
1.6	0.05	4.471
1.6	0.06	4.99
1.6	0.07	5.46
1.6	0.08	5.89
1.6	0.09	6.286
1.6	0.1	6.654
1.6	0.11	6.996
1.6	0.12	7.317
1.6	0.13	7.618
1.6	0.14	7.902
1.6	0.15	8.169
1.6	0.16	8.422
1.6	0.17	8.661
1.6	0.18	8.888
1.6	0.19	9.102
1.6	0.2	9.306
1.6	0.21	9.499
1.6	0.22	9.682
1.6	0.23	9.856
1.6	0.24	10.02
1.6	0.25	10.18
1.6	0.26	10.33
1.6	0.27	10.47
1.6	0.28	10.6
1.6	0.29	10.72
1.6	0.3	10.84
1.6	0.31	10.95
1.6	0.32	11.06
1.6	0.33	11.16
1.6	0.34	11.25
1.6	0.35	11.34
1.6	0.36	11.42
1.6	0.37	11.49
1.6	0.38	11.56
1.6	0.39	11.62
1.6	0.4	11.68
1.6	0.41	11.73
1.6	0.42	11.77
1.6	0.43	11.81
1.6	0.44	11.85
1.6	0.45	11.87
1.6	0.46	11.9
1.6	0.47	11.92
1.6	0.48	11.93
1.6	0.49	11.94
1.6	0.5	11.94
1.61	0.02	2.339
1.61	0.03	3.104
1.61	0.04	3.75
1.61	0.05	4.313
1.61	0.06	4.816
1.61	0.07	5.272
1.61	0.08	5.688
1.61	0.09	6.072
1.61	0.1	6.428
1.61	0.11	6.76
1.61	0.12	7.071
1.61	0.13	7.363
1.61	0.14	7.638
1.61	0.15	7.897
1.61	0.16	8.142
1.61	0.17	8.374
1.61	0.18	8.593
1.61	0.19	8.801
1.61	0.2	8.998
1.61	0.21	9.185
1.61	0.22	9.363
1.61	0.23	9.532
1.61	0.24	9.691
1.61	0.25	9.843
1.61	0.26	9.987
1.61	0.27	10.12
1.61	0.28	10.25
1.61	0.29	10.37
1.61	0.3	10.49
1.61	0.31	10.6
1.61	0.32	10.7
1.61	0.33	10.79
1.61	0.34	10.88
1.61	0.35	10.97
1.61	0.36	11.04
1.61	0.37	11.11
1.61	0.38	11.18
1.61	0.39	11.24
1.61	0.4	11.29
1.61	0.41	11.34
1.61	0.42	11.39
1.61	0.43	11.43
1.61	0.44	11.46
1.61	0.45	11.49
1.61	0.46	11.51
1.61	0.47	11.53
1.61	0.48	11.54
1.61	0.49	11.55
1.61	0.5	11.55
1.62	0.02	2.251
1.62	0.03	2.99
1.62	0.04	3.614
1.62	0.05	4.16
1.62	0.06	4.647
1.62	0.07	5.088
1.62	0.08	5.491
1.62	0.09	5.863
1.62	0.1	6.208
1.62	0.11	6.529
1.62	0.12	6.83
1.62	0.13	7.113
1.62	0.14	7.379
1.62	0.15	7.63
1.62	0.16	7.868
1.62	0.17	8.092
1.62	0.18	8.305
1.62	0.19	8.506
1.62	0.2	8.697
1.62	0.21	8.879
1.62	0.22	9.051
1.62	0.23	9.214
1.62	0.24	9.369
1.62	0.25	9.516
1.62	0.26	9.655
1.62	0.27	9.787
1.62	0.28	9.911
1.62	0.29	10.03
1.62	0.3	10.14
1.62	0.31	10.25
1.62	0.32	10.34
1.62	0.33	10.44
1.62	0.34	10.52
1.62	0.35	10.6
1.62	0.36	10.68
1.62	0.37	10.75
1.62	0.38	10.81
1.62	0.39	10.87
1.62	0.4	10.92
1.62	0.41	10.97
1.62	0.42	11.01
1.62	0.43	11.05
1.62	0.44	11.08
1.62	0.45	11.11
1.62	0.46	11.13
1.62	0.47	11.15
1.62	0.48	11.16
1.62	0.49	11.17
1.62	0.5	11.17
1.63	0.02	2.165
1.63	0.03	2.878
1.63	0.04	3.482
1.63	0.05	4.01
1.63	0.06	4.481
1.63	0.07	4.908
1.63	0.08	5.298
1.63	0.09	5.658
1.63	0.1	5.992
1.63	0.11	6.304
1.63	0.12	6.595
1.63	0.13	6.869
1.63	0.14	7.127
1.63	0.15	7.37
1.63	0.16	7.599
1.63	0.17	7.817
1.63	0.18	8.023
1.63	0.19	8.218
1.63	0.2	8.403
1.63	0.21	8.578
1.63	0.22	8.745
1.63	0.23	8.903
1.63	0.24	9.053
1.63	0.25	9.195
1.63	0.26	9.33
1.63	0.27	9.458
1.63	0.28	9.578
1.63	0.29	9.693
1.63	0.3	9.8
1.63	0.31	9.902
1.63	0.32	9.997
1.63	0.33	10.09
1.63	0.34	10.17
1.63	0.35	10.25
1.63	0.36	10.32
1.63	0.37	10.39
1.63	0.38	10.45
1.63	0.39	10.51
1.63	0.4	10.56
1.63	0.41	10.6
1.63	0.42	10.64
1.63	0.43	10.68
1.63	0.44	10.71
1.63	0.45	10.74
1.63	0.46	10.76
1.63	0.47	10.78
1.63	0.48	10.79
1.63	0.49	10.8
1.63	0.5	10.8
1.64	0.02	2.081
1.64	0.03	2.77
1.64	0.04	3.354
1.64	0.05	3.864
1.64	0.06	4.32
1.64	0.07	4.733
1.64	0.08	5.11
1.64	0.09	5.459
1.64	0.1	5.782
1.64	0.11	6.083
1.64	0.12	6.365
1.64	0.13	6.63
1.64	0.14	6.88
1.64	0.15	7.115
1.64	0.16	7.337
1.64	0.17	7.548
1.64	0.18	7.747
1.64	0.19	7.936
1.64	0.2	8.115
1.64	0.21	8.285
1.64	0.22	8.446
1.64	0.23	8.599
1.64	0.24	8.745
1.64	0.25	8.882
1.64	0.26	9.013
1.64	0.27	9.136
1.64	0.28	9.253
1.64	0.29	9.364
1.64	0.3	9.468
1.64	0.31	9.566
1.64	0.32	9.658
1.64	0.33	9.745
1.64	0.34	9.826
1.64	0.35	9.901
1.64	0.36	9.971
1.64	0.37	10.04
1.64	0.38	10.1
1.64	0.39	10.15
1.64	0.4	10.2
1.64	0.41	10.25
1.64	0.42	10.29
1.64	0.43	10.32
1.64	0.44	10.35
1.64	0.45	10.38
1.64	0.46	10.4
1.64	0.47	10.41
1.64	0.48	10.42
1.64	0.49	10.43
1.64	0.5	10.43
1.65	0.03	2.665
1.65	0.04	3.229
1.65	0.05	3.722
1.65	0.06	4.163
1.65	0.07	4.562
1.65	0.08	4.927
1.65	0.09	5.264
1.65	0.1	5.577
1.65	0.11	5.868
1.65	0.12	6.141
1.65	0.13	6.398
1.65	0.14	6.639
1.65	0.15	6.867
1.65	0.16	7.082
1.65	0.17	7.285
1.65	0.18	7.478
1.65	0.19	7.661
1.65	0.2	7.834
1.65	0.21	7.999
1.65	0.22	8.155
1.65	0.23	8.303
1.65	0.24	8.443
1.65	0.25	8.576
1.65	0.26	8.703
1.65	0.27	8.822
1.65	0.28	8.935
1.65	0.29	9.042
1.65	0.3	9.143
1.65	0.31	9.238
1.65	0.32	9.327
1.65	0.33	9.411
1.65	0.34	9.49
1.65	0.35	9.563
1.65	0.36	9.63
1.65	0.37	9.693
1.65	0.38	9.751
1.65	0.39	9.804
1.65	0.4	9.852
1.65	0.41	9.895
1.65	0.42	9.934
1.65	0.43	9.968
1.65	0.44	9.997
1.65	0.45	10.02
1.65	0.46	10.04
1.65	0.47	10.06
1.65	0.48	10.07
1.65	0.49	10.08
1.65	0.5	10.08
1.66	0.03	2.563
1.66	0.04	3.107
1.66	0.05	3.584
1.66	0.06	4.01
1.66	0.07	4.396
1.66	0.08	4.749
1.66	0.09	5.075
1.66	0.1	5.377
1.66	0.11	5.659
1.66	0.12	5.923
1.66	0.13	6.171
1.66	0.14	6.404
1.66	0.15	6.624
1.66	0.16	6.832
1.66	0.17	7.029
1.66	0.18	7.216
1.66	0.19	7.393
1.66	0.2	7.56
1.66	0.21	7.719
1.66	0.22	7.87
1.66	0.23	8.014
1.66	0.24	8.149
1.66	0.25	8.278
1.66	0.26	8.4
1.66	0.27	8.516
1.66	0.28	8.626
1.66	0.29	8.729
1.66	0.3	8.826
1.66	0.31	8.918
1.66	0.32	9.005
1.66	0.33	9.086
1.66	0.34	9.162
1.66	0.35	9.232
1.66	0.36	9.298
1.66	0.37	9.359
1.66	0.38	9.415
1.66	0.39	9.466
1.66	0.4	9.512
1.66	0.41	9.554
1.66	0.42	9.592
1.66	0.43	9.624
1.66	0.44	9.653
1.66	0.45	9.677
1.66	0.46	9.696
1.66	0.47	9.711
1.66	0.48	9.722
1.66	0.49	9.729
1.66	0.5	9.731
1.67	0.03	2.464
1.67	0.04	2.989
1.67	0.05	3.45
1.67	0.06	3.861
1.67	0.07	4.234
1.67	0.08	4.575
1.67	0.09	4.89
1.67	0.1	5.182
1.67	0.11	5.455
1.67	0.12	5.71
1.67	0.13	5.95
1.67	0.14	6.176
1.67	0.15	6.389
1.67	0.16	6.59
1.67	0.17	6.78
1.67	0.18	6.96
1.67	0.19	7.131
1.67	0.2	7.294
1.67	0.21	7.447
1.67	0.22	7.593
1.67	0.23	7.732
1.67	0.24	7.863
1.67	0.25	7.988
1.67	0.26	8.106
1.67	0.27	8.218
1.67	0.28	8.324
1.67	0.29	8.424
1.67	0.3	8.518
1.67	0.31	8.607
1.67	0.32	8.69
1.67	0.33	8.769
1.67	0.34	8.842
1.67	0.35	8.91
1.67	0.36	8.974
1.67	0.37	9.033
1.67	0.38	9.087
1.67	0.39	9.136
1.67	0.4	9.181
1.67	0.41	9.222
1.67	0.42	9.258
1.67	0.43	9.29
1.67	0.44	9.317
1.67	0.45	9.34
1.67	0.46	9.359
1.67	0.47	9.374
1.67	0.48	9.384
1.67	0.49	9.391
1.67	0.5	9.393
1.68	0.03	2.368
1.68	0.04	2.875
1.68	0.05	3.32
1.68	0.06	3.717
1.68	0.07	4.077
1.68	0.08	4.407
1.68	0.09	4.711
1.68	0.1	4.994
1.68	0.11	5.257
1.68	0.12	5.504
1.68	0.13	5.735
1.68	0.14	5.954
1.68	0.15	6.159
1.68	0.16	6.354
1.68	0.17	6.538
1.68	0.18	6.712
1.68	0.19	6.877
1.68	0.2	7.034
1.68	0.21	7.183
1.68	0.22	7.324
1.68	0.23	7.458
1.68	0.24	7.585
1.68	0.25	7.705
1.68	0.26	7.82
1.68	0.27	7.928
1.68	0.28	8.03
1.68	0.29	8.127
1.68	0.3	8.218
1.68	0.31	8.304
1.68	0.32	8.384
1.68	0.33	8.46
1.68	0.34	8.531
1.68	0.35	8.597
1.68	0.36	8.658
1.68	0.37	8.715
1.68	0.38	8.768
1.68	0.39	8.815
1.68	0.4	8.859
1.68	0.41	8.898
1.68	0.42	8.933
1.68	0.43	8.964
1.68	0.44	8.99
1.68	0.45	9.013
1.68	0.46	9.031
1.68	0.47	9.045
1.68	0.48	9.055
1.68	0.49	9.061
1.68	0.5	9.063
1.69	0.03	2.275
1.69	0.04	2.765
1.69	0.05	3.194
1.69	0.06	3.577
1.69	0.07	3.925
1.69	0.08	4.244
1.69	0.09	4.537
1.69	0.1	4.81
1.69	0.11	5.065
1.69	0.12	5.303
1.69	0.13	5.527
1.69	0.14	5.738
1.69	0.15	5.937
1.69	0.16	6.125
1.69	0.17	6.303
1.69	0.18	6.471
1.69	0.19	6.631
1.69	0.2	6.782
1.69	0.21	6.926
1.69	0.22	7.062
1.69	0.23	7.192
1.69	0.24	7.314
1.69	0.25	7.431
1.69	0.26	7.541
1.69	0.27	7.646
1.69	0.28	7.745
1.69	0.29	7.838
1.69	0.3	7.926
1.69	0.31	8.009
1.69	0.32	8.087
1.69	0.33	8.16
1.69	0.34	8.229
1.69	0.35	8.293
1.69	0.36	8.352
1.69	0.37	8.407
1.69	0.38	8.457
1.69	0.39	8.504
1.69	0.4	8.546
1.69	0.41	8.584
1.69	0.42	8.617
1.69	0.43	8.647
1.69	0.44	8.673
1.69	0.45	8.694
1.69	0.46	8.712
1.69	0.47	8.726
1.69	0.48	8.735
1.69	0.49	8.741
1.69	0.5	8.743
1.7	0.03	2.186
1.7	0.04	2.658
1.7	0.05	3.072
1.7	0.06	3.442
1.7	0.07	3.778
1.7	0.08	4.085
1.7	0.09	4.369
1.7	0.1	4.633
1.7	0.11	4.879
1.7	0.12	5.109
1.7	0.13	5.325
1.7	0.14	5.529
1.7	0.15	5.721
1.7	0.16	5.903
1.7	0.17	6.074
1.7	0.18	6.237
1.7	0.19	6.391
1.7	0.2	6.538
1.7	0.21	6.677
1.7	0.22	6.808
1.7	0.23	6.933
1.7	0.24	7.052
1.7	0.25	7.165
1.7	0.26	7.271
1.7	0.27	7.372
1.7	0.28	7.468
1.7	0.29	7.558
1.7	0.3	7.643
1.7	0.31	7.723
1.7	0.32	7.799
1.7	0.33	7.869
1.7	0.34	7.936
1.7	0.35	7.997
1.7	0.36	8.055
1.7	0.37	8.108
1.7	0.38	8.157
1.7	0.39	8.201
1.7	0.4	8.242
1.7	0.41	8.278
1.7	0.42	8.311
1.7	0.43	8.34
1.7	0.44	8.364
1.7	0.45	8.385
1.7	0.46	8.402
1.7	0.47	8.416
1.7	0.48	8.425
1.7	0.49	8.431
1.7	0.5	8.433
1.71	0.03	2.099
1.71	0.04	2.555
1.71	0.05	2.954
1.71	0.06	3.311
1.71	0.07	3.636
1.71	0.08	3.932
1.71	0.09	4.207
1.71	0.1	4.461
1.71	0.11	4.699
1.71	0.12	4.921
1.71	0.13	5.13
1.71	0.14	5.327
1.71	0.15	5.512
1.71	0.16	5.688
1.71	0.17	5.853
1.71	0.18	6.011
1.71	0.19	6.16
1.71	0.2	6.301
1.71	0.21	6.435
1.71	0.22	6.563
1.71	0.23	6.683
1.71	0.24	6.798
1.71	0.25	6.907
1.71	0.26	7.01
1.71	0.27	7.107
1.71	0.28	7.199
1.71	0.29	7.287
1.71	0.3	7.369
1.71	0.31	7.446
1.71	0.32	7.519
1.71	0.33	7.588
1.71	0.34	7.652
1.71	0.35	7.711
1.71	0.36	7.767
1.71	0.37	7.818
1.71	0.38	7.865
1.71	0.39	7.908
1.71	0.4	7.947
1.71	0.41	7.983
1.71	0.42	8.014
1.71	0.43	8.042
1.71	0.44	8.066
1.71	0.45	8.086
1.71	0.46	8.103
1.71	0.47	8.115
1.71	0.48	8.124
1.71	0.49	8.13
1.71	0.5	8.132
1.72	0.03	2.016
1.72	0.04	2.455
1.72	0.05	2.841
1.72	0.06	3.185
1.72	0.07	3.498
1.72	0.08	3.785
1.72	0.09	4.05
1.72	0.1	4.295
1.72	0.11	4.525
1.72	0.12	4.739
1.72	0.13	4.941
1.72	0.14	5.131
1.72	0.15	5.31
1.72	0.16	5.48
1.72	0.17	5.64
1.72	0.18	5.792
1.72	0.19	5.936
1.72	0.2	6.072
1.72	0.21	6.202
1.72	0.22	6.325
1.72	0.23	6.442
1.72	0.24	6.552
1.72	0.25	6.657
1.72	0.26	6.757
1.72	0.27	6.851
1.72	0.28	6.94
1.72	0.29	7.024
1.72	0.3	7.104
1.72	0.31	7.179
1.72	0.32	7.249
1.72	0.33	7.315
1.72	0.34	7.377
1.72	0.35	7.434
1.72	0.36	7.488
1.72	0.37	7.537
1.72	0.38	7.583
1.72	0.39	7.625
1.72	0.4	7.663
1.72	0.41	7.697
1.72	0.42	7.727
1.72	0.43	7.754
1.72	0.44	7.777
1.72	0.45	7.796
1.72	0.46	7.812
1.72	0.47	7.825
1.72	0.48	7.834
1.72	0.49	7.839
1.72	0.5	7.841
1.73	0.04	2.36
1.73	0.05	2.731
1.73	0.06	3.064
1.73	0.07	3.366
1.73	0.08	3.643
1.73	0.09	3.898
1.73	0.1	4.136
1.73	0.11	4.357
1.73	0.12	4.564
1.73	0.13	4.759
1.73	0.14	4.943
1.73	0.15	5.116
1.73	0.16	5.279
1.73	0.17	5.434
1.73	0.18	5.581
1.73	0.19	5.72
1.73	0.2	5.852
1.73	0.21	5.977
1.73	0.22	6.096
1.73	0.23	6.208
1.73	0.24	6.315
1.73	0.25	6.417
1.73	0.26	6.513
1.73	0.27	6.604
1.73	0.28	6.69
1.73	0.29	6.771
1.73	0.3	6.848
1.73	0.31	6.92
1.73	0.32	6.988
1.73	0.33	7.052
1.73	0.34	7.112
1.73	0.35	7.167
1.73	0.36	7.219
1.73	0.37	7.267
1.73	0.38	7.311
1.73	0.39	7.351
1.73	0.4	7.388
1.73	0.41	7.42
1.73	0.42	7.45
1.73	0.43	7.476
1.73	0.44	7.498
1.73	0.45	7.517
1.73	0.46	7.532
1.73	0.47	7.544
1.73	0.48	7.553
1.73	0.49	7.558
1.73	0.5	7.56
1.74	0.04	2.268
1.74	0.05	2.627
1.74	0.06	2.948
1.74	0.07	3.239
1.74	0.08	3.506
1.74	0.09	3.753
1.74	0.1	3.982
1.74	0.11	4.196
1.74	0.12	4.396
1.74	0.13	4.584
1.74	0.14	4.761
1.74	0.15	4.928
1.74	0.16	5.086
1.74	0.17	5.236
1.74	0.18	5.378
1.74	0.19	5.512
1.74	0.2	5.639
1.74	0.21	5.76
1.74	0.22	5.875
1.74	0.23	5.984
1.74	0.24	6.087
1.74	0.25	6.185
1.74	0.26	6.278
1.74	0.27	6.365
1.74	0.28	6.449
1.74	0.29	6.527
1.74	0.3	6.601
1.74	0.31	6.671
1.74	0.32	6.737
1.74	0.33	6.798
1.74	0.34	6.856
1.74	0.35	6.91
1.74	0.36	6.96
1.74	0.37	7.006
1.74	0.38	7.048
1.74	0.39	7.087
1.74	0.4	7.123
1.74	0.41	7.154
1.74	0.42	7.183
1.74	0.43	7.208
1.74	0.44	7.229
1.74	0.45	7.248
1.74	0.46	7.262
1.74	0.47	7.274
1.74	0.48	7.282
1.74	0.49	7.287
1.74	0.5	7.289
1.75	0.04	2.181
1.75	0.05	2.526
1.75	0.06	2.836
1.75	0.07	3.117
1.75	0.08	3.375
1.75	0.09	3.613
1.75	0.1	3.835
1.75	0.11	4.041
1.75	0.12	4.234
1.75	0.13	4.416
1.75	0.14	4.587
1.75	0.15	4.748
1.75	0.16	4.901
1.75	0.17	5.045
1.75	0.18	5.182
1.75	0.19	5.312
1.75	0.2	5.435
1.75	0.21	5.552
1.75	0.22	5.662
1.75	0.23	5.768
1.75	0.24	5.867
1.75	0.25	5.962
1.75	0.26	6.052
1.75	0.27	6.136
1.75	0.28	6.217
1.75	0.29	6.293
1.75	0.3	6.364
1.75	0.31	6.432
1.75	0.32	6.495
1.75	0.33	6.555
1.75	0.34	6.61
1.75	0.35	6.662
1.75	0.36	6.71
1.75	0.37	6.755
1.75	0.38	6.796
1.75	0.39	6.834
1.75	0.4	6.868
1.75	0.41	6.898
1.75	0.42	6.926
1.75	0.43	6.95
1.75	0.44	6.971
1.75	0.45	6.988
1.75	0.46	7.003
1.75	0.47	7.014
1.75	0.48	7.022
1.75	0.49	7.027
1.75	0.5	7.028
1.76	0.04	2.097
1.76	0.05	2.43
1.76	0.06	2.729
1.76	0.07	3.001
1.76	0.08	3.25
1.76	0.09	3.48
1.76	0.1	3.693
1.76	0.11	3.893
1.76	0.12	4.079
1.76	0.13	4.255
1.76	0.14	4.42
1.76	0.15	4.576
1.76	0.16	4.723
1.76	0.17	4.863
1.76	0.18	4.995
1.76	0.19	5.12
1.76	0.2	5.239
1.76	0.21	5.352
1.76	0.22	5.459
1.76	0.23	5.56
1.76	0.24	5.657
1.76	0.25	5.748
1.76	0.26	5.835
1.76	0.27	5.917
1.76	0.28	5.994
1.76	0.29	6.068
1.76	0.3	6.137
1.76	0.31	6.202
1.76	0.32	6.263
1.76	0.33	6.321
1.76	0.34	6.374
1.76	0.35	6.425
1.76	0.36	6.471
1.76	0.37	6.514
1.76	0.38	6.554
1.76	0.39	6.59
1.76	0.4	6.623
1.76	0.41	6.653
1.76	0.42	6.679
1.76	0.43	6.703
1.76	0.44	6.723
1.76	0.45	6.74
1.76	0.46	6.754
1.76	0.47	6.764
1.76	0.48	6.772
1.76	0.49	6.777
1.76	0.5	6.778
1.77	0.04	2.017
1.77	0.05	2.339
1.77	0.06	2.628
1.77	0.07	2.89
1.77	0.08	3.13
1.77	0.09	3.352
1.77	0.1	3.558
1.77	0.11	3.751
1.77	0.12	3.931
1.77	0.13	4.101
1.77	0.14	4.26
1.77	0.15	4.411
1.77	0.16	4.553
1.77	0.17	4.688
1.77	0.18	4.816
1.77	0.19	4.937
1.77	0.2	5.052
1.77	0.21	5.161
1.77	0.22	5.264
1.77	0.23	5.362
1.77	0.24	5.455
1.77	0.25	5.544
1.77	0.26	5.627
1.77	0.27	5.706
1.77	0.28	5.781
1.77	0.29	5.852
1.77	0.3	5.919
1.77	0.31	5.982
1.77	0.32	6.041
1.77	0.33	6.097
1.77	0.34	6.149
1.77	0.35	6.197
1.77	0.36	6.242
1.77	0.37	6.284
1.77	0.38	6.322
1.77	0.39	6.357
1.77	0.4	6.389
1.77	0.41	6.418
1.77	0.42	6.443
1.77	0.43	6.466
1.77	0.44	6.485
1.77	0.45	6.502
1.77	0.46	6.515
1.77	0.47	6.526
1.77	0.48	6.533
1.77	0.49	6.537
1.77	0.5	6.539
1.78	0.05	2.252
1.78	0.06	2.531
1.78	0.07	2.784
1.78	0.08	3.016
1.78	0.09	3.231
1.78	0.1	3.43
1.78	0.11	3.616
1.78	0.12	3.79
1.78	0.13	3.954
1.78	0.14	4.108
1.78	0.15	4.254
1.78	0.16	4.391
1.78	0.17	4.522
1.78	0.18	4.645
1.78	0.19	4.762
1.78	0.2	4.873
1.78	0.21	4.978
1.78	0.22	5.078
1.78	0.23	5.173
1.78	0.24	5.263
1.78	0.25	5.348
1.78	0.26	5.429
1.78	0.27	5.506
1.78	0.28	5.578
1.78	0.29	5.647
1.78	0.3	5.711
1.78	0.31	5.772
1.78	0.32	5.829
1.78	0.33	5.883
1.78	0.34	5.933
1.78	0.35	5.98
1.78	0.36	6.023
1.78	0.37	6.064
1.78	0.38	6.101
1.78	0.39	6.135
1.78	0.4	6.165
1.78	0.41	6.193
1.78	0.42	6.218
1.78	0.43	6.24
1.78	0.44	6.259
1.78	0.45	6.274
1.78	0.46	6.287
1.78	0.47	6.297
1.78	0.48	6.305
1.78	0.49	6.309
1.78	0.5	6.31
1.79	0.05	2.169
1.79	0.06	2.439
1.79	0.07	2.683
1.79	0.08	2.908
1.79	0.09	3.115
1.79	0.1	3.308
1.79	0.11	3.487
1.79	0.12	3.656
1.79	0.13	3.814
1.79	0.14	3.963
1.79	0.15	4.104
1.79	0.16	4.237
1.79	0.17	4.363
1.79	0.18	4.482
1.79	0.19	4.595
1.79	0.2	4.703
1.79	0.21	4.804
1.79	0.22	4.901
1.79	0.23	4.993
1.79	0.24	5.08
1.79	0.25	5.162
1.79	0.26	5.24
1.79	0.27	5.315
1.79	0.28	5.385
1.79	0.29	5.451
1.79	0.3	5.513
1.79	0.31	5.572
1.79	0.32	5.627
1.79	0.33	5.679
1.79	0.34	5.728
1.79	0.35	5.773
1.79	0.36	5.815
1.79	0.37	5.854
1.79	0.38	5.89
1.79	0.39	5.923
1.79	0.4	5.952
1.79	0.41	5.979
1.79	0.42	6.003
1.79	0.43	6.024
1.79	0.44	6.042
1.79	0.45	6.058
1.79	0.46	6.07
1.79	0.47	6.08
1.79	0.48	6.087
1.79	0.49	6.091
1.79	0.5	6.093
1.8	0.05	2.091
1.8	0.06	2.352
1.8	0.07	2.588
1.8	0.08	2.805
1.8	0.09	3.005
1.8	0.1	3.192
1.8	0.11	3.366
1.8	0.12	3.528
1.8	0.13	3.682
1.8	0.14	3.826
1.8	0.15	3.962
1.8	0.16	4.091
1.8	0.17	4.212
1.8	0.18	4.328
1.8	0.19	4.437
1.8	0.2	4.541
1.8	0.21	4.639
1.8	0.22	4.733
1.8	0.23	4.822
1.8	0.24	4.906
1.8	0.25	4.986
1.8	0.26	5.061
1.8	0.27	5.133
1.8	0.28	5.201
1.8	0.29	5.265
1.8	0.3	5.325
1.8	0.31	5.382
1.8	0.32	5.436
1.8	0.33	5.486
1.8	0.34	5.533
1.8	0.35	5.576
1.8	0.36	5.617
1.8	0.37	5.655
1.8	0.38	5.689
1.8	0.39	5.721
1.8	0.4	5.75
1.8	0.41	5.776
1.8	0.42	5.799
1.8	0.43	5.819
1.8	0.44	5.837
1.8	0.45	5.852
1.8	0.46	5.864
1.8	0.47	5.873
1.8	0.48	5.88
1.8	0.49	5.884
1.8	0.5	5.886
1.81	0.05	2.017
1.81	0.06	2.269
1.81	0.07	2.498
1.81	0.08	2.708
1.81	0.09	2.902
1.81	0.1	3.082
1.81	0.11	3.25
1.81	0.12	3.408
1.81	0.13	3.556
1.81	0.14	3.696
1.81	0.15	3.827
1.81	0.16	3.952
1.81	0.17	4.07
1.81	0.18	4.181
1.81	0.19	4.287
1.81	0.2	4.388
1.81	0.21	4.483
1.81	0.22	4.574
1.81	0.23	4.659
1.81	0.24	4.741
1.81	0.25	4.818
1.81	0.26	4.891
1.81	0.27	4.961
1.81	0.28	5.026
1.81	0.29	5.088
1.81	0.3	5.147
1.81	0.31	5.202
1.81	0.32	5.254
1.81	0.33	5.302
1.81	0.34	5.348
1.81	0.35	5.39
1.81	0.36	5.43
1.81	0.37	5.466
1.81	0.38	5.5
1.81	0.39	5.53
1.81	0.4	5.558
1.81	0.41	5.583
1.81	0.42	5.606
1.81	0.43	5.625
1.81	0.44	5.642
1.81	0.45	5.657
1.81	0.46	5.668
1.81	0.47	5.678
1.81	0.48	5.684
1.81	0.49	5.688
1.81	0.5	5.689
1.82	0.06	2.191
1.82	0.07	2.413
1.82	0.08	2.616
1.82	0.09	2.804
1.82	0.1	2.978
1.82	0.11	3.141
1.82	0.12	3.294
1.82	0.13	3.437
1.82	0.14	3.573
1.82	0.15	3.7
1.82	0.16	3.821
1.82	0.17	3.935
1.82	0.18	4.043
1.82	0.19	4.146
1.82	0.2	4.243
1.82	0.21	4.335
1.82	0.22	4.423
1.82	0.23	4.506
1.82	0.24	4.585
1.82	0.25	4.66
1.82	0.26	4.731
1.82	0.27	4.798
1.82	0.28	4.862
1.82	0.29	4.922
1.82	0.3	4.978
1.82	0.31	5.032
1.82	0.32	5.082
1.82	0.33	5.129
1.82	0.34	5.173
1.82	0.35	5.214
1.82	0.36	5.252
1.82	0.37	5.287
1.82	0.38	5.32
1.82	0.39	5.35
1.82	0.4	5.377
1.82	0.41	5.401
1.82	0.42	5.423
1.82	0.43	5.442
1.82	0.44	5.458
1.82	0.45	5.472
1.82	0.46	5.484
1.82	0.47	5.492
1.82	0.48	5.499
1.82	0.49	5.502
1.82	0.5	5.504
1.83	0.06	2.118
1.83	0.07	2.333
1.83	0.08	2.529
1.83	0.09	2.711
1.83	0.1	2.881
1.83	0.11	3.038
1.83	0.12	3.186
1.83	0.13	3.326
1.83	0.14	3.457
1.83	0.15	3.58
1.83	0.16	3.697
1.83	0.17	3.808
1.83	0.18	3.913
1.83	0.19	4.012
1.83	0.2	4.106
1.83	0.21	4.196
1.83	0.22	4.281
1.83	0.23	4.362
1.83	0.24	4.438
1.83	0.25	4.511
1.83	0.26	4.579
1.83	0.27	4.644
1.83	0.28	4.706
1.83	0.29	4.764
1.83	0.3	4.819
1.83	0.31	4.871
1.83	0.32	4.92
1.83	0.33	4.965
1.83	0.34	5.008
1.83	0.35	5.048
1.83	0.36	5.085
1.83	0.37	5.119
1.83	0.38	5.15
1.83	0.39	5.179
1.83	0.4	5.205
1.83	0.41	5.229
1.83	0.42	5.25
1.83	0.43	5.269
1.83	0.44	5.285
1.83	0.45	5.298
1.83	0.46	5.309
1.83	0.47	5.318
1.83	0.48	5.324
1.83	0.49	5.327
1.83	0.5	5.329
1.84	0.06	2.049
1.84	0.07	2.257
1.84	0.08	2.448
1.84	0.09	2.625
1.84	0.1	2.789
1.84	0.11	2.942
1.84	0.12	3.085
1.84	0.13	3.22
1.84	0.14	3.347
1.84	0.15	3.467
1.84	0.16	3.581
1.84	0.17	3.688
1.84	0.18	3.79
1.84	0.19	3.886
1.84	0.2	3.978
1.84	0.21	4.065
1.84	0.22	4.147
1.84	0.23	4.225
1.84	0.24	4.3
1.84	0.25	4.37
1.84	0.26	4.437
1.84	0.27	4.5
1.84	0.28	4.56
1.84	0.29	4.616
1.84	0.3	4.669
1.84	0.31	4.72
1.84	0.32	4.767
1.84	0.33	4.811
1.84	0.34	4.852
1.84	0.35	4.891
1.84	0.36	4.927
1.84	0.37	4.96
1.84	0.38	4.991
1.84	0.39	5.019
1.84	0.4	5.044
1.84	0.41	5.067
1.84	0.42	5.087
1.84	0.43	5.105
1.84	0.44	5.121
1.84	0.45	5.134
1.84	0.46	5.145
1.84	0.47	5.153
1.84	0.48	5.159
1.84	0.49	5.162
1.84	0.5	5.164
1.85	0.07	2.186
1.85	0.08	2.372
1.85	0.09	2.543
1.85	0.1	2.702
1.85	0.11	2.851
1.85	0.12	2.99
1.85	0.13	3.121
1.85	0.14	3.245
1.85	0.15	3.361
1.85	0.16	3.471
1.85	0.17	3.576
1.85	0.18	3.674
1.85	0.19	3.768
1.85	0.2	3.857
1.85	0.21	3.941
1.85	0.22	4.021
1.85	0.23	4.097
1.85	0.24	4.169
1.85	0.25	4.238
1.85	0.26	4.302
1.85	0.27	4.364
1.85	0.28	4.422
1.85	0.29	4.477
1.85	0.3	4.528
1.85	0.31	4.577
1.85	0.32	4.623
1.85	0.33	4.666
1.85	0.34	4.706
1.85	0.35	4.744
1.85	0.36	4.779
1.85	0.37	4.811
1.85	0.38	4.841
1.85	0.39	4.868
1.85	0.4	4.892
1.85	0.41	4.915
1.85	0.42	4.935
1.85	0.43	4.952
1.85	0.44	4.967
1.85	0.45	4.98
1.85	0.46	4.99
1.85	0.47	4.998
1.85	0.48	5.004
1.85	0.49	5.007
1.85	0.5	5.009
1.86	0.07	2.12
1.86	0.08	2.3
1.86	0.09	2.466
1.86	0.1	2.621
1.86	0.11	2.765
1.86	0.12	2.901
1.86	0.13	3.028
1.86	0.14	3.148
1.86	0.15	3.261
1.86	0.16	3.368
1.86	0.17	3.47
1.86	0.18	3.566
1.86	0.19	3.657
1.86	0.2	3.743
1.86	0.21	3.825
1.86	0.22	3.903
1.86	0.23	3.977
1.86	0.24	4.047
1.86	0.25	4.113
1.86	0.26	4.176
1.86	0.27	4.236
1.86	0.28	4.292
1.86	0.29	4.346
1.86	0.3	4.396
1.86	0.31	4.443
1.86	0.32	4.488
1.86	0.33	4.53
1.86	0.34	4.569
1.86	0.35	4.605
1.86	0.36	4.639
1.86	0.37	4.671
1.86	0.38	4.7
1.86	0.39	4.726
1.86	0.4	4.75
1.86	0.41	4.772
1.86	0.42	4.791
1.86	0.43	4.808
1.86	0.44	4.822
1.86	0.45	4.835
1.86	0.46	4.845
1.86	0.47	4.853
1.86	0.48	4.858
1.86	0.49	4.862
1.86	0.5	4.863
1.87	0.07	2.057
1.87	0.08	2.232
1.87	0.09	2.394
1.87	0.1	2.544
1.87	0.11	2.685
1.87	0.12	2.817
1.87	0.13	2.941
1.87	0.14	3.057
1.87	0.15	3.167
1.87	0.16	3.272
1.87	0.17	3.37
1.87	0.18	3.464
1.87	0.19	3.552
1.87	0.2	3.636
1.87	0.21	3.716
1.87	0.22	3.792
1.87	0.23	3.864
1.87	0.24	3.932
1.87	0.25	3.997
1.87	0.26	4.058
1.87	0.27	4.116
1.87	0.28	4.171
1.87	0.29	4.223
1.87	0.3	4.272
1.87	0.31	4.318
1.87	0.32	4.361
1.87	0.33	4.402
1.87	0.34	4.44
1.87	0.35	4.475
1.87	0.36	4.508
1.87	0.37	4.539
1.87	0.38	4.567
1.87	0.39	4.593
1.87	0.4	4.616
1.87	0.41	4.637
1.87	0.42	4.656
1.87	0.43	4.672
1.87	0.44	4.687
1.87	0.45	4.699
1.87	0.46	4.708
1.87	0.47	4.716
1.87	0.48	4.721
1.87	0.49	4.725
1.87	0.5	4.726
1.88	0.08	2.168
1.88	0.09	2.325
1.88	0.1	2.472
1.88	0.11	2.609
1.88	0.12	2.737
1.88	0.13	2.858
1.88	0.14	2.972
1.88	0.15	3.079
1.88	0.16	3.18
1.88	0.17	3.276
1.88	0.18	3.367
1.88	0.19	3.454
1.88	0.2	3.536
1.88	0.21	3.613
1.88	0.22	3.687
1.88	0.23	3.757
1.88	0.24	3.823
1.88	0.25	3.886
1.88	0.26	3.946
1.88	0.27	4.003
1.88	0.28	4.056
1.88	0.29	4.107
1.88	0.3	4.154
1.88	0.31	4.199
1.88	0.32	4.242
1.88	0.33	4.281
1.88	0.34	4.318
1.88	0.35	4.353
1.88	0.36	4.385
1.88	0.37	4.415
1.88	0.38	4.442
1.88	0.39	4.467
1.88	0.4	4.49
1.88	0.41	4.51
1.88	0.42	4.529
1.88	0.43	4.545
1.88	0.44	4.559
1.88	0.45	4.57
1.88	0.46	4.58
1.88	0.47	4.587
1.88	0.48	4.593
1.88	0.49	4.596
1.88	0.5	4.597
1.89	0.08	2.107
1.89	0.09	2.261
1.89	0.1	2.403
1.89	0.11	2.537
1.89	0.12	2.662
1.89	0.13	2.78
1.89	0.14	2.89
1.89	0.15	2.995
1.89	0.16	3.094
1.89	0.17	3.188
1.89	0.18	3.276
1.89	0.19	3.361
1.89	0.2	3.44
1.89	0.21	3.516
1.89	0.22	3.588
1.89	0.23	3.656
1.89	0.24	3.721
1.89	0.25	3.783
1.89	0.26	3.841
1.89	0.27	3.896
1.89	0.28	3.948
1.89	0.29	3.997
1.89	0.3	4.044
1.89	0.31	4.088
1.89	0.32	4.129
1.89	0.33	4.168
1.89	0.34	4.204
1.89	0.35	4.237
1.89	0.36	4.269
1.89	0.37	4.298
1.89	0.38	4.324
1.89	0.39	4.349
1.89	0.4	4.371
1.89	0.41	4.391
1.89	0.42	4.409
1.89	0.43	4.424
1.89	0.44	4.438
1.89	0.45	4.449
1.89	0.46	4.459
1.89	0.47	4.466
1.89	0.48	4.471
1.89	0.49	4.474
1.89	0.5	4.475
1.9	0.08	2.049
1.9	0.09	2.199
1.9	0.1	2.338
1.9	0.11	2.468
1.9	0.12	2.59
1.9	0.13	2.705
1.9	0.14	2.813
1.9	0.15	2.915
1.9	0.16	3.012
1.9	0.17	3.103
1.9	0.18	3.19
1.9	0.19	3.272
1.9	0.2	3.35
1.9	0.21	3.424
1.9	0.22	3.494
1.9	0.23	3.561
1.9	0.24	3.624
1.9	0.25	3.684
1.9	0.26	3.741
1.9	0.27	3.794
1.9	0.28	3.845
1.9	0.29	3.894
1.9	0.3	3.939
1.9	0.31	3.982
1.9	0.32	4.022
1.9	0.33	4.06
1.9	0.34	4.095
1.9	0.35	4.128
1.9	0.36	4.158
1.9	0.37	4.187
1.9	0.38	4.213
1.9	0.39	4.237
1.9	0.4	4.258
1.9	0.41	4.278
1.9	0.42	4.295
1.9	0.43	4.31
1.9	0.44	4.324
1.9	0.45	4.335
1.9	0.46	4.344
1.9	0.47	4.351
1.9	0.48	4.356
1.9	0.49	4.359
1.9	0.5	4.36
1.91	0.09	2.139
1.91	0.1	2.275
1.91	0.11	2.402
1.91	0.12	2.521
1.91	0.13	2.634
1.91	0.14	2.739
1.91	0.15	2.839
1.91	0.16	2.933
1.91	0.17	3.022
1.91	0.18	3.107
1.91	0.19	3.187
1.91	0.2	3.263
1.91	0.21	3.336
1.91	0.22	3.404
1.91	0.23	3.469
1.91	0.24	3.531
1.91	0.25	3.589
1.91	0.26	3.645
1.91	0.27	3.698
1.91	0.28	3.747
1.91	0.29	3.794
1.91	0.3	3.839
1.91	0.31	3.88
1.91	0.32	3.92
1.91	0.33	3.957
1.91	0.34	3.991
1.91	0.35	4.023
1.91	0.36	4.053
1.91	0.37	4.081
1.91	0.38	4.106
1.91	0.39	4.129
1.91	0.4	4.151
1.91	0.41	4.17
1.91	0.42	4.187
1.91	0.43	4.202
1.91	0.44	4.215
1.91	0.45	4.225
1.91	0.46	4.234
1.91	0.47	4.241
1.91	0.48	4.246
1.91	0.49	4.249
1.91	0.5	4.25
1.92	0.09	2.081
1.92	0.1	2.214
1.92	0.11	2.338
1.92	0.12	2.455
1.92	0.13	2.564
1.92	0.14	2.667
1.92	0.15	2.765
1.92	0.16	2.857
1.92	0.17	2.944
1.92	0.18	3.027
1.92	0.19	3.105
1.92	0.2	3.18
1.92	0.21	3.25
1.92	0.22	3.317
1.92	0.23	3.381
1.92	0.24	3.441
1.92	0.25	3.498
1.92	0.26	3.553
1.92	0.27	3.604
1.92	0.28	3.653
1.92	0.29	3.699
1.92	0.3	3.742
1.92	0.31	3.783
1.92	0.32	3.821
1.92	0.33	3.857
1.92	0.34	3.891
1.92	0.35	3.922
1.92	0.36	3.952
1.92	0.37	3.979
1.92	0.38	4.003
1.92	0.39	4.026
1.92	0.4	4.047
1.92	0.41	4.066
1.92	0.42	4.082
1.92	0.43	4.097
1.92	0.44	4.109
1.92	0.45	4.12
1.92	0.46	4.129
1.92	0.47	4.136
1.92	0.48	4.14
1.92	0.49	4.143
1.92	0.5	4.144
1.93	0.09	2.024
1.93	0.1	2.154
1.93	0.11	2.275
1.93	0.12	2.389
1.93	0.13	2.496
1.93	0.14	2.597
1.93	0.15	2.692
1.93	0.16	2.782
1.93	0.17	2.867
1.93	0.18	2.948
1.93	0.19	3.025
1.93	0.2	3.098
1.93	0.21	3.167
1.93	0.22	3.232
1.93	0.23	3.294
1.93	0.24	3.353
1.93	0.25	3.409
1.93	0.26	3.463
1.93	0.27	3.513
1.93	0.28	3.56
1.93	0.29	3.605
1.93	0.3	3.648
1.93	0.31	3.688
1.93	0.32	3.725
1.93	0.33	3.76
1.93	0.34	3.793
1.93	0.35	3.824
1.93	0.36	3.853
1.93	0.37	3.879
1.93	0.38	3.904
1.93	0.39	3.926
1.93	0.4	3.946
1.93	0.41	3.964
1.93	0.42	3.981
1.93	0.43	3.995
1.93	0.44	4.007
1.93	0.45	4.018
1.93	0.46	4.026
1.93	0.47	4.033
1.93	0.48	4.037
1.93	0.49	4.04
1.93	0.5	4.041
1.94	0.1	2.093
1.94	0.11	2.212
1.94	0.12	2.323
1.94	0.13	2.428
1.94	0.14	2.527
1.94	0.15	2.62
1.94	0.16	2.708
1.94	0.17	2.791
1.94	0.18	2.87
1.94	0.19	2.945
1.94	0.2	3.016
1.94	0.21	3.084
1.94	0.22	3.148
1.94	0.23	3.209
1.94	0.24	3.267
1.94	0.25	3.321
1.94	0.26	3.373
1.94	0.27	3.423
1.94	0.28	3.469
1.94	0.29	3.513
1.94	0.3	3.555
1.94	0.31	3.594
1.94	0.32	3.63
1.94	0.33	3.665
1.94	0.34	3.697
1.94	0.35	3.727
1.94	0.36	3.755
1.94	0.37	3.781
1.94	0.38	3.805
1.94	0.39	3.827
1.94	0.4	3.846
1.94	0.41	3.864
1.94	0.42	3.88
1.94	0.43	3.894
1.94	0.44	3.906
1.94	0.45	3.916
1.94	0.46	3.925
1.94	0.47	3.931
1.94	0.48	3.936
1.94	0.49	3.939
1.94	0.5	3.94
1.95	0.1	2.032
1.95	0.11	2.148
1.95	0.12	2.257
1.95	0.13	2.359
1.95	0.14	2.456
1.95	0.15	2.547
1.95	0.16	2.633
1.95	0.17	2.714
1.95	0.18	2.792
1.95	0.19	2.865
1.95	0.2	2.935
1.95	0.21	3.001
1.95	0.22	3.064
1.95	0.23	3.123
1.95	0.24	3.18
1.95	0.25	3.233
1.95	0.26	3.284
1.95	0.27	3.332
1.95	0.28	3.378
1.95	0.29	3.421
1.95	0.3	3.461
1.95	0.31	3.499
1.95	0.32	3.535
1.95	0.33	3.569
1.95	0.34	3.601
1.95	0.35	3.63
1.95	0.36	3.657
1.95	0.37	3.683
1.95	0.38	3.706
1.95	0.39	3.727
1.95	0.4	3.747
1.95	0.41	3.764
1.95	0.42	3.78
1.95	0.43	3.793
1.95	0.44	3.805
1.95	0.45	3.815
1.95	0.46	3.823
1.95	0.47	3.83
1.95	0.48	3.834
1.95	0.49	3.837
1.95	0.5	3.838
1.96	0.11	2.083
1.96	0.12	2.189
1.96	0.13	2.289
1.96	0.14	2.383
1.96	0.15	2.472
1.96	0.16	2.556
1.96	0.17	2.636
1.96	0.18	2.711
1.96	0.19	2.783
1.96	0.2	2.851
1.96	0.21	2.916
1.96	0.22	2.977
1.96	0.23	3.035
1.96	0.24	3.091
1.96	0.25	3.143
1.96	0.26	3.193
1.96	0.27	3.24
1.96	0.28	3.284
1.96	0.29	3.326
1.96	0.3	3.366
1.96	0.31	3.403
1.96	0.32	3.439
1.96	0.33	3.472
1.96	0.34	3.502
1.96	0.35	3.531
1.96	0.36	3.558
1.96	0.37	3.583
1.96	0.38	3.605
1.96	0.39	3.626
1.96	0.4	3.645
1.96	0.41	3.662
1.96	0.42	3.678
1.96	0.43	3.691
1.96	0.44	3.702
1.96	0.45	3.712
1.96	0.46	3.72
1.96	0.47	3.726
1.96	0.48	3.731
1.96	0.49	3.733
1.96	0.5	3.734
1.97	0.11	2.014
1.97	0.12	2.118
1.97	0.13	2.215
1.97	0.14	2.307
1.97	0.15	2.394
1.97	0.16	2.476
1.97	0.17	2.554
1.97	0.18	2.628
1.97	0.19	2.698
1.97	0.2	2.764
1.97	0.21	2.827
1.97	0.22	2.887
1.97	0.23	2.944
1.97	0.24	2.998
1.97	0.25	3.049
1.97	0.26	3.098
1.97	0.27	3.144
1.97	0.28	3.187
1.97	0.29	3.229
1.97	0.3	3.267
1.97	0.31	3.304
1.97	0.32	3.338
1.97	0.33	3.37
1.97	0.34	3.401
1.97	0.35	3.429
1.97	0.36	3.455
1.97	0.37	3.479
1.97	0.38	3.501
1.97	0.39	3.522
1.97	0.4	3.54
1.97	0.41	3.557
1.97	0.42	3.572
1.97	0.43	3.585
1.97	0.44	3.596
1.97	0.45	3.606
1.97	0.46	3.614
1.97	0.47	3.62
1.97	0.48	3.624
1.97	0.49	3.626
1.97	0.5	3.627
1.98	0.12	2.043
1.98	0.13	2.138
1.98	0.14	2.227
1.98	0.15	2.312
1.98	0.16	2.392
1.98	0.17	2.468
1.98	0.18	2.54
1.98	0.19	2.608
1.98	0.2	2.673
1.98	0.21	2.734
1.98	0.22	2.793
1.98	0.23	2.848
1.98	0.24	2.901
1.98	0.25	2.951
1.98	0.26	2.998
1.98	0.27	3.043
1.98	0.28	3.086
1.98	0.29	3.126
1.98	0.3	3.163
1.98	0.31	3.199
1.98	0.32	3.233
1.98	0.33	3.264
1.98	0.34	3.294
1.98	0.35	3.321
1.98	0.36	3.347
1.98	0.37	3.37
1.98	0.38	3.392
1.98	0.39	3.412
1.98	0.4	3.43
1.98	0.41	3.446
1.98	0.42	3.461
1.98	0.43	3.473
1.98	0.44	3.484
1.98	0.45	3.494
1.98	0.46	3.501
1.98	0.47	3.507
1.98	0.48	3.512
1.98	0.49	3.514
1.98	0.5	3.515
1.99	0.13	2.055
1.99	0.14	2.142
1.99	0.15	2.224
1.99	0.16	2.302
1.99	0.17	2.376
1.99	0.18	2.446
1.99	0.19	2.512
1.99	0.2	2.575
1.99	0.21	2.635
1.99	0.22	2.692
1.99	0.23	2.746
1.99	0.24	2.797
1.99	0.25	2.846
1.99	0.26	2.892
1.99	0.27	2.935
1.99	0.28	2.977
1.99	0.29	3.016
1.99	0.3	3.053
1.99	0.31	3.087
1.99	0.32	3.12
1.99	0.33	3.151
1.99	0.34	3.179
1.99	0.35	3.206
1.99	0.36	3.231
1.99	0.37	3.254
1.99	0.38	3.275
1.99	0.39	3.294
1.99	0.4	3.312
1.99	0.41	3.328
1.99	0.42	3.342
1.99	0.43	3.355
1.99	0.44	3.365
1.99	0.45	3.374
1.99	0.46	3.382
1.99	0.47	3.387
1.99	0.48	3.392
1.99	0.49	3.394
1.99	0.5	3.395
2.	0.14	2.049
2.	0.15	2.129
2.	0.16	2.204
2.	0.17	2.276
2.	0.18	2.343
2.	0.19	2.408
2.	0.2	2.469
2.	0.21	2.527
2.	0.22	2.582
2.	0.23	2.635
2.	0.24	2.684
2.	0.25	2.732
2.	0.26	2.776
2.	0.27	2.819
2.	0.28	2.859
2.	0.29	2.897
2.	0.3	2.933
2.	0.31	2.966
2.	0.32	2.998
2.	0.33	3.028
2.	0.34	3.056
2.	0.35	3.082
2.	0.36	3.106
2.	0.37	3.128
2.	0.38	3.149
2.	0.39	3.167
2.	0.4	3.185
2.	0.41	3.2
2.	0.42	3.214
2.	0.43	3.226
2.	0.44	3.236
2.	0.45	3.245
2.	0.46	3.252
2.	0.47	3.258
2.	0.48	3.262
2.	0.49	3.264
2.	0.5	3.265

==> Plot_data/Fig10/BR32/BRggdisdata.dat <==
1.	0.01	47.08
1.	0.02	46.21
1.	0.03	45.35
1.	0.04	44.49
1.	0.05	43.64
1.	0.06	42.8
1.	0.07	41.96
1.	0.08	41.13
1.	0.09	40.3
1.	0.1	39.49
1.	0.11	38.68
1.	0.12	37.87
1.	0.13	37.07
1.	0.14	36.28
1.	0.15	35.5
1.	0.16	34.72
1.	0.17	33.95
1.	0.18	33.19
1.	0.19	32.44
1.	0.2	31.69
1.	0.21	30.95
1.	0.22	30.21
1.	0.23	29.49
1.	0.24	28.77
1.	0.25	28.06
1.	0.26	27.36
1.	0.27	26.66
1.	0.28	25.97
1.	0.29	25.29
1.	0.3	24.62
1.	0.31	23.95
1.	0.32	23.3
1.	0.33	22.65
1.	0.34	22.
1.	0.35	21.37
1.	0.36	20.75
1.	0.37	20.13
1.	0.38	19.52
1.	0.39	18.92
1.	0.4	18.33
1.	0.41	17.74
1.	0.42	17.17
1.	0.43	16.6
1.	0.44	16.04
1.	0.45	15.5
1.	0.46	14.95
1.	0.47	14.42
1.	0.48	13.9
1.	0.49	13.38
1.	0.5	12.88
1.01	0.01	45.08
1.01	0.02	44.25
1.01	0.03	43.42
1.01	0.04	42.6
1.01	0.05	41.78
1.01	0.06	40.97
1.01	0.07	40.17
1.01	0.08	39.37
1.01	0.09	38.58
1.01	0.1	37.79
1.01	0.11	37.02
1.01	0.12	36.25
1.01	0.13	35.48
1.01	0.14	34.72
1.01	0.15	33.97
1.01	0.16	33.23
1.01	0.17	32.49
1.01	0.18	31.76
1.01	0.19	31.04
1.01	0.2	30.32
1.01	0.21	29.61
1.01	0.22	28.91
1.01	0.23	28.21
1.01	0.24	27.52
1.01	0.25	26.84
1.01	0.26	26.17
1.01	0.27	25.5
1.01	0.28	24.84
1.01	0.29	24.19
1.01	0.3	23.54
1.01	0.31	22.91
1.01	0.32	22.28
1.01	0.33	21.65
1.01	0.34	21.04
1.01	0.35	20.43
1.01	0.36	19.84
1.01	0.37	19.24
1.01	0.38	18.66
1.01	0.39	18.09
1.01	0.4	17.52
1.01	0.41	16.96
1.01	0.42	16.41
1.01	0.43	15.87
1.01	0.44	15.34
1.01	0.45	14.81
1.01	0.46	14.29
1.01	0.47	13.78
1.01	0.48	13.28
1.01	0.49	12.79
1.01	0.5	12.31
1.02	0.01	43.13
1.02	0.02	42.33
1.02	0.03	41.54
1.02	0.04	40.75
1.02	0.05	39.97
1.02	0.06	39.19
1.02	0.07	38.42
1.02	0.08	37.66
1.02	0.09	36.9
1.02	0.1	36.15
1.02	0.11	35.4
1.02	0.12	34.66
1.02	0.13	33.93
1.02	0.14	33.2
1.02	0.15	32.48
1.02	0.16	31.77
1.02	0.17	31.06
1.02	0.18	30.36
1.02	0.19	29.67
1.02	0.2	28.98
1.02	0.21	28.3
1.02	0.22	27.63
1.02	0.23	26.96
1.02	0.24	26.3
1.02	0.25	25.65
1.02	0.26	25.01
1.02	0.27	24.37
1.02	0.28	23.74
1.02	0.29	23.11
1.02	0.3	22.5
1.02	0.31	21.89
1.02	0.32	21.28
1.02	0.33	20.69
1.02	0.34	20.1
1.02	0.35	19.52
1.02	0.36	18.95
1.02	0.37	18.38
1.02	0.38	17.83
1.02	0.39	17.28
1.02	0.4	16.73
1.02	0.41	16.2
1.02	0.42	15.67
1.02	0.43	15.16
1.02	0.44	14.64
1.02	0.45	14.14
1.02	0.46	13.65
1.02	0.47	13.16
1.02	0.48	12.68
1.02	0.49	12.21
1.02	0.5	11.75
1.03	0.01	41.23
1.03	0.02	40.46
1.03	0.03	39.7
1.03	0.04	38.95
1.03	0.05	38.2
1.03	0.06	37.45
1.03	0.07	36.72
1.03	0.08	35.99
1.03	0.09	35.26
1.03	0.1	34.54
1.03	0.11	33.83
1.03	0.12	33.12
1.03	0.13	32.42
1.03	0.14	31.72
1.03	0.15	31.03
1.03	0.16	30.35
1.03	0.17	29.67
1.03	0.18	29.
1.03	0.19	28.34
1.03	0.2	27.68
1.03	0.21	27.03
1.03	0.22	26.39
1.03	0.23	25.75
1.03	0.24	25.12
1.03	0.25	24.5
1.03	0.26	23.88
1.03	0.27	23.27
1.03	0.28	22.66
1.03	0.29	22.07
1.03	0.3	21.48
1.03	0.31	20.89
1.03	0.32	20.32
1.03	0.33	19.75
1.03	0.34	19.19
1.03	0.35	18.63
1.03	0.36	18.09
1.03	0.37	17.55
1.03	0.38	17.01
1.03	0.39	16.49
1.03	0.4	15.97
1.03	0.41	15.46
1.03	0.42	14.96
1.03	0.43	14.46
1.03	0.44	13.97
1.03	0.45	13.49
1.03	0.46	13.02
1.03	0.47	12.56
1.03	0.48	12.1
1.03	0.49	11.65
1.03	0.5	11.21
1.04	0.01	39.38
1.04	0.02	38.65
1.04	0.03	37.92
1.04	0.04	37.19
1.04	0.05	36.48
1.04	0.06	35.77
1.04	0.07	35.06
1.04	0.08	34.36
1.04	0.09	33.66
1.04	0.1	32.98
1.04	0.11	32.29
1.04	0.12	31.62
1.04	0.13	30.95
1.04	0.14	30.28
1.04	0.15	29.62
1.04	0.16	28.97
1.04	0.17	28.32
1.04	0.18	27.68
1.04	0.19	27.05
1.04	0.2	26.42
1.04	0.21	25.8
1.04	0.22	25.18
1.04	0.23	24.57
1.04	0.24	23.97
1.04	0.25	23.37
1.04	0.26	22.78
1.04	0.27	22.2
1.04	0.28	21.62
1.04	0.29	21.05
1.04	0.3	20.49
1.04	0.31	19.93
1.04	0.32	19.38
1.04	0.33	18.84
1.04	0.34	18.3
1.04	0.35	17.77
1.04	0.36	17.25
1.04	0.37	16.73
1.04	0.38	16.22
1.04	0.39	15.72
1.04	0.4	15.23
1.04	0.41	14.74
1.04	0.42	14.26
1.04	0.43	13.79
1.04	0.44	13.32
1.04	0.45	12.86
1.04	0.46	12.41
1.04	0.47	11.97
1.04	0.48	11.53
1.04	0.49	11.1
1.04	0.5	10.68
1.05	0.01	37.58
1.05	0.02	36.88
1.05	0.03	36.18
1.05	0.04	35.49
1.05	0.05	34.8
1.05	0.06	34.12
1.05	0.07	33.45
1.05	0.08	32.78
1.05	0.09	32.11
1.05	0.1	31.46
1.05	0.11	30.8
1.05	0.12	30.16
1.05	0.13	29.51
1.05	0.14	28.88
1.05	0.15	28.25
1.05	0.16	27.63
1.05	0.17	27.01
1.05	0.18	26.39
1.05	0.19	25.79
1.05	0.2	25.19
1.05	0.21	24.59
1.05	0.22	24.01
1.05	0.23	23.42
1.05	0.24	22.85
1.05	0.25	22.28
1.05	0.26	21.72
1.05	0.27	21.16
1.05	0.28	20.61
1.05	0.29	20.06
1.05	0.3	19.53
1.05	0.31	18.99
1.05	0.32	18.47
1.05	0.33	17.95
1.05	0.34	17.44
1.05	0.35	16.93
1.05	0.36	16.43
1.05	0.37	15.94
1.05	0.38	15.46
1.05	0.39	14.98
1.05	0.4	14.51
1.05	0.41	14.04
1.05	0.42	13.58
1.05	0.43	13.13
1.05	0.44	12.69
1.05	0.45	12.25
1.05	0.46	11.82
1.05	0.47	11.4
1.05	0.48	10.98
1.05	0.49	10.58
1.05	0.5	10.17
1.06	0.01	35.83
1.06	0.02	35.16
1.06	0.03	34.49
1.06	0.04	33.83
1.06	0.05	33.18
1.06	0.06	32.53
1.06	0.07	31.88
1.06	0.08	31.24
1.06	0.09	30.61
1.06	0.1	29.98
1.06	0.11	29.36
1.06	0.12	28.74
1.06	0.13	28.13
1.06	0.14	27.52
1.06	0.15	26.92
1.06	0.16	26.32
1.06	0.17	25.73
1.06	0.18	25.15
1.06	0.19	24.57
1.06	0.2	24.
1.06	0.21	23.43
1.06	0.22	22.87
1.06	0.23	22.31
1.06	0.24	21.76
1.06	0.25	21.22
1.06	0.26	20.68
1.06	0.27	20.15
1.06	0.28	19.62
1.06	0.29	19.11
1.06	0.3	18.59
1.06	0.31	18.09
1.06	0.32	17.58
1.06	0.33	17.09
1.06	0.34	16.6
1.06	0.35	16.12
1.06	0.36	15.65
1.06	0.37	15.18
1.06	0.38	14.71
1.06	0.39	14.26
1.06	0.4	13.81
1.06	0.41	13.37
1.06	0.42	12.93
1.06	0.43	12.5
1.06	0.44	12.08
1.06	0.45	11.66
1.06	0.46	11.25
1.06	0.47	10.85
1.06	0.48	10.45
1.06	0.49	10.06
1.06	0.5	9.681
1.07	0.01	34.13
1.07	0.02	33.49
1.07	0.03	32.85
1.07	0.04	32.22
1.07	0.05	31.6
1.07	0.06	30.98
1.07	0.07	30.36
1.07	0.08	29.75
1.07	0.09	29.15
1.07	0.1	28.55
1.07	0.11	27.95
1.07	0.12	27.36
1.07	0.13	26.78
1.07	0.14	26.2
1.07	0.15	25.62
1.07	0.16	25.06
1.07	0.17	24.49
1.07	0.18	23.94
1.07	0.19	23.38
1.07	0.2	22.84
1.07	0.21	22.3
1.07	0.22	21.76
1.07	0.23	21.23
1.07	0.24	20.71
1.07	0.25	20.19
1.07	0.26	19.68
1.07	0.27	19.17
1.07	0.28	18.67
1.07	0.29	18.18
1.07	0.3	17.69
1.07	0.31	17.21
1.07	0.32	16.73
1.07	0.33	16.26
1.07	0.34	15.79
1.07	0.35	15.33
1.07	0.36	14.88
1.07	0.37	14.43
1.07	0.38	13.99
1.07	0.39	13.56
1.07	0.4	13.13
1.07	0.41	12.71
1.07	0.42	12.29
1.07	0.43	11.89
1.07	0.44	11.48
1.07	0.45	11.09
1.07	0.46	10.7
1.07	0.47	10.31
1.07	0.48	9.937
1.07	0.49	9.567
1.07	0.5	9.203
1.08	0.01	32.48
1.08	0.02	31.87
1.08	0.03	31.27
1.08	0.04	30.66
1.08	0.05	30.07
1.08	0.06	29.48
1.08	0.07	28.89
1.08	0.08	28.31
1.08	0.09	27.73
1.08	0.1	27.16
1.08	0.11	26.59
1.08	0.12	26.03
1.08	0.13	25.47
1.08	0.14	24.92
1.08	0.15	24.37
1.08	0.16	23.83
1.08	0.17	23.3
1.08	0.18	22.76
1.08	0.19	22.24
1.08	0.2	21.72
1.08	0.21	21.2
1.08	0.22	20.69
1.08	0.23	20.19
1.08	0.24	19.69
1.08	0.25	19.2
1.08	0.26	18.71
1.08	0.27	18.23
1.08	0.28	17.75
1.08	0.29	17.28
1.08	0.3	16.81
1.08	0.31	16.35
1.08	0.32	15.9
1.08	0.33	15.45
1.08	0.34	15.01
1.08	0.35	14.57
1.08	0.36	14.14
1.08	0.37	13.72
1.08	0.38	13.3
1.08	0.39	12.88
1.08	0.4	12.48
1.08	0.41	12.08
1.08	0.42	11.68
1.08	0.43	11.29
1.08	0.44	10.91
1.08	0.45	10.53
1.08	0.46	10.16
1.08	0.47	9.797
1.08	0.48	9.439
1.08	0.49	9.087
1.08	0.5	8.742
1.09	0.01	30.89
1.09	0.02	30.31
1.09	0.03	29.73
1.09	0.04	29.15
1.09	0.05	28.59
1.09	0.06	28.02
1.09	0.07	27.46
1.09	0.08	26.91
1.09	0.09	26.36
1.09	0.1	25.81
1.09	0.11	25.27
1.09	0.12	24.74
1.09	0.13	24.21
1.09	0.14	23.68
1.09	0.15	23.16
1.09	0.16	22.65
1.09	0.17	22.14
1.09	0.18	21.63
1.09	0.19	21.13
1.09	0.2	20.63
1.09	0.21	20.14
1.09	0.22	19.66
1.09	0.23	19.18
1.09	0.24	18.7
1.09	0.25	18.24
1.09	0.26	17.77
1.09	0.27	17.31
1.09	0.28	16.86
1.09	0.29	16.41
1.09	0.3	15.97
1.09	0.31	15.53
1.09	0.32	15.1
1.09	0.33	14.67
1.09	0.34	14.25
1.09	0.35	13.84
1.09	0.36	13.43
1.09	0.37	13.02
1.09	0.38	12.62
1.09	0.39	12.23
1.09	0.4	11.85
1.09	0.41	11.46
1.09	0.42	11.09
1.09	0.43	10.72
1.09	0.44	10.36
1.09	0.45	9.997
1.09	0.46	9.645
1.09	0.47	9.299
1.09	0.48	8.958
1.09	0.49	8.624
1.09	0.5	8.296
1.1	0.01	29.35
1.1	0.02	28.79
1.1	0.03	28.24
1.1	0.04	27.69
1.1	0.05	27.15
1.1	0.06	26.62
1.1	0.07	26.08
1.1	0.08	25.56
1.1	0.09	25.03
1.1	0.1	24.51
1.1	0.11	24.
1.1	0.12	23.49
1.1	0.13	22.99
1.1	0.14	22.49
1.1	0.15	21.99
1.1	0.16	21.5
1.1	0.17	21.02
1.1	0.18	20.53
1.1	0.19	20.06
1.1	0.2	19.59
1.1	0.21	19.12
1.1	0.22	18.66
1.1	0.23	18.2
1.1	0.24	17.75
1.1	0.25	17.31
1.1	0.26	16.87
1.1	0.27	16.43
1.1	0.28	16.
1.1	0.29	15.57
1.1	0.3	15.15
1.1	0.31	14.74
1.1	0.32	14.33
1.1	0.33	13.92
1.1	0.34	13.52
1.1	0.35	13.13
1.1	0.36	12.74
1.1	0.37	12.35
1.1	0.38	11.98
1.1	0.39	11.6
1.1	0.4	11.24
1.1	0.41	10.87
1.1	0.42	10.52
1.1	0.43	10.17
1.1	0.44	9.82
1.1	0.45	9.481
1.1	0.46	9.146
1.1	0.47	8.818
1.1	0.48	8.495
1.1	0.49	8.177
1.1	0.5	7.866
1.11	0.01	27.85
1.11	0.02	27.33
1.11	0.03	26.8
1.11	0.04	26.28
1.11	0.05	25.77
1.11	0.06	25.26
1.11	0.07	24.75
1.11	0.08	24.25
1.11	0.09	23.75
1.11	0.1	23.26
1.11	0.11	22.77
1.11	0.12	22.29
1.11	0.13	21.81
1.11	0.14	21.33
1.11	0.15	20.86
1.11	0.16	20.4
1.11	0.17	19.93
1.11	0.18	19.48
1.11	0.19	19.02
1.11	0.2	18.58
1.11	0.21	18.13
1.11	0.22	17.7
1.11	0.23	17.26
1.11	0.24	16.83
1.11	0.25	16.41
1.11	0.26	15.99
1.11	0.27	15.58
1.11	0.28	15.17
1.11	0.29	14.76
1.11	0.3	14.36
1.11	0.31	13.97
1.11	0.32	13.58
1.11	0.33	13.2
1.11	0.34	12.82
1.11	0.35	12.44
1.11	0.36	12.07
1.11	0.37	11.71
1.11	0.38	11.35
1.11	0.39	11.
1.11	0.4	10.65
1.11	0.41	10.3
1.11	0.42	9.966
1.11	0.43	9.633
1.11	0.44	9.305
1.11	0.45	8.983
1.11	0.46	8.666
1.11	0.47	8.354
1.11	0.48	8.048
1.11	0.49	7.747
1.11	0.5	7.452
1.12	0.01	26.42
1.12	0.02	25.92
1.12	0.03	25.42
1.12	0.04	24.92
1.12	0.05	24.43
1.12	0.06	23.95
1.12	0.07	23.47
1.12	0.08	22.99
1.12	0.09	22.52
1.12	0.1	22.05
1.12	0.11	21.59
1.12	0.12	21.13
1.12	0.13	20.67
1.12	0.14	20.22
1.12	0.15	19.77
1.12	0.16	19.33
1.12	0.17	18.89
1.12	0.18	18.46
1.12	0.19	18.03
1.12	0.2	17.6
1.12	0.21	17.18
1.12	0.22	16.77
1.12	0.23	16.36
1.12	0.24	15.95
1.12	0.25	15.55
1.12	0.26	15.15
1.12	0.27	14.76
1.12	0.28	14.37
1.12	0.29	13.99
1.12	0.3	13.61
1.12	0.31	13.23
1.12	0.32	12.86
1.12	0.33	12.5
1.12	0.34	12.14
1.12	0.35	11.78
1.12	0.36	11.43
1.12	0.37	11.09
1.12	0.38	10.75
1.12	0.39	10.41
1.12	0.4	10.08
1.12	0.41	9.757
1.12	0.42	9.436
1.12	0.43	9.12
1.12	0.44	8.81
1.12	0.45	8.504
1.12	0.46	8.204
1.12	0.47	7.909
1.12	0.48	7.619
1.12	0.49	7.334
1.12	0.5	7.054
1.13	0.01	25.03
1.13	0.02	24.56
1.13	0.03	24.08
1.13	0.04	23.61
1.13	0.05	23.15
1.13	0.06	22.69
1.13	0.07	22.23
1.13	0.08	21.78
1.13	0.09	21.33
1.13	0.1	20.89
1.13	0.11	20.45
1.13	0.12	20.01
1.13	0.13	19.58
1.13	0.14	19.15
1.13	0.15	18.73
1.13	0.16	18.31
1.13	0.17	17.89
1.13	0.18	17.48
1.13	0.19	17.07
1.13	0.2	16.67
1.13	0.21	16.27
1.13	0.22	15.87
1.13	0.23	15.48
1.13	0.24	15.1
1.13	0.25	14.72
1.13	0.26	14.34
1.13	0.27	13.97
1.13	0.28	13.6
1.13	0.29	13.24
1.13	0.3	12.88
1.13	0.31	12.52
1.13	0.32	12.17
1.13	0.33	11.83
1.13	0.34	11.49
1.13	0.35	11.15
1.13	0.36	10.82
1.13	0.37	10.49
1.13	0.38	10.17
1.13	0.39	9.852
1.13	0.4	9.539
1.13	0.41	9.23
1.13	0.42	8.927
1.13	0.43	8.628
1.13	0.44	8.334
1.13	0.45	8.045
1.13	0.46	7.76
1.13	0.47	7.481
1.13	0.48	7.206
1.13	0.49	6.936
1.13	0.5	6.671
1.14	0.01	23.7
1.14	0.02	23.25
1.14	0.03	22.8
1.14	0.04	22.36
1.14	0.05	21.91
1.14	0.06	21.48
1.14	0.07	21.04
1.14	0.08	20.61
1.14	0.09	20.19
1.14	0.1	19.77
1.14	0.11	19.35
1.14	0.12	18.94
1.14	0.13	18.53
1.14	0.14	18.12
1.14	0.15	17.72
1.14	0.16	17.32
1.14	0.17	16.93
1.14	0.18	16.54
1.14	0.19	16.15
1.14	0.2	15.77
1.14	0.21	15.39
1.14	0.22	15.02
1.14	0.23	14.65
1.14	0.24	14.28
1.14	0.25	13.92
1.14	0.26	13.56
1.14	0.27	13.21
1.14	0.28	12.86
1.14	0.29	12.52
1.14	0.3	12.18
1.14	0.31	11.84
1.14	0.32	11.51
1.14	0.33	11.18
1.14	0.34	10.86
1.14	0.35	10.54
1.14	0.36	10.23
1.14	0.37	9.92
1.14	0.38	9.614
1.14	0.39	9.314
1.14	0.4	9.017
1.14	0.41	8.726
1.14	0.42	8.438
1.14	0.43	8.156
1.14	0.44	7.878
1.14	0.45	7.604
1.14	0.46	7.335
1.14	0.47	7.07
1.14	0.48	6.811
1.14	0.49	6.555
1.14	0.5	6.305
1.15	0.01	22.42
1.15	0.02	21.99
1.15	0.03	21.57
1.15	0.04	21.15
1.15	0.05	20.73
1.15	0.06	20.31
1.15	0.07	19.9
1.15	0.08	19.5
1.15	0.09	19.09
1.15	0.1	18.69
1.15	0.11	18.3
1.15	0.12	17.91
1.15	0.13	17.52
1.15	0.14	17.13
1.15	0.15	16.75
1.15	0.16	16.38
1.15	0.17	16.
1.15	0.18	15.63
1.15	0.19	15.27
1.15	0.2	14.91
1.15	0.21	14.55
1.15	0.22	14.19
1.15	0.23	13.85
1.15	0.24	13.5
1.15	0.25	13.16
1.15	0.26	12.82
1.15	0.27	12.49
1.15	0.28	12.16
1.15	0.29	11.83
1.15	0.3	11.51
1.15	0.31	11.19
1.15	0.32	10.88
1.15	0.33	10.57
1.15	0.34	10.26
1.15	0.35	9.961
1.15	0.36	9.664
1.15	0.37	9.371
1.15	0.38	9.083
1.15	0.39	8.798
1.15	0.4	8.518
1.15	0.41	8.242
1.15	0.42	7.971
1.15	0.43	7.703
1.15	0.44	7.44
1.15	0.45	7.182
1.15	0.46	6.927
1.15	0.47	6.677
1.15	0.48	6.432
1.15	0.49	6.191
1.15	0.5	5.954
1.16	0.01	21.2
1.16	0.02	20.79
1.16	0.03	20.39
1.16	0.04	19.99
1.16	0.05	19.59
1.16	0.06	19.2
1.16	0.07	18.81
1.16	0.08	18.43
1.16	0.09	18.04
1.16	0.1	17.67
1.16	0.11	17.29
1.16	0.12	16.92
1.16	0.13	16.55
1.16	0.14	16.19
1.16	0.15	15.83
1.16	0.16	15.47
1.16	0.17	15.12
1.16	0.18	14.77
1.16	0.19	14.42
1.16	0.2	14.08
1.16	0.21	13.74
1.16	0.22	13.41
1.16	0.23	13.08
1.16	0.24	12.75
1.16	0.25	12.43
1.16	0.26	12.11
1.16	0.27	11.79
1.16	0.28	11.48
1.16	0.29	11.17
1.16	0.3	10.87
1.16	0.31	10.57
1.16	0.32	10.27
1.16	0.33	9.978
1.16	0.34	9.689
1.16	0.35	9.404
1.16	0.36	9.124
1.16	0.37	8.847
1.16	0.38	8.574
1.16	0.39	8.305
1.16	0.4	8.041
1.16	0.41	7.78
1.16	0.42	7.523
1.16	0.43	7.271
1.16	0.44	7.023
1.16	0.45	6.778
1.16	0.46	6.538
1.16	0.47	6.302
1.16	0.48	6.07
1.16	0.49	5.842
1.16	0.5	5.618
1.17	0.01	20.02
1.17	0.02	19.64
1.17	0.03	19.26
1.17	0.04	18.88
1.17	0.05	18.51
1.17	0.06	18.13
1.17	0.07	17.77
1.17	0.08	17.4
1.17	0.09	17.04
1.17	0.1	16.68
1.17	0.11	16.33
1.17	0.12	15.98
1.17	0.13	15.63
1.17	0.14	15.28
1.17	0.15	14.94
1.17	0.16	14.61
1.17	0.17	14.27
1.17	0.18	13.94
1.17	0.19	13.62
1.17	0.2	13.29
1.17	0.21	12.97
1.17	0.22	12.66
1.17	0.23	12.34
1.17	0.24	12.03
1.17	0.25	11.73
1.17	0.26	11.43
1.17	0.27	11.13
1.17	0.28	10.83
1.17	0.29	10.54
1.17	0.3	10.25
1.17	0.31	9.971
1.17	0.32	9.691
1.17	0.33	9.414
1.17	0.34	9.142
1.17	0.35	8.873
1.17	0.36	8.608
1.17	0.37	8.346
1.17	0.38	8.089
1.17	0.39	7.835
1.17	0.4	7.585
1.17	0.41	7.339
1.17	0.42	7.097
1.17	0.43	6.858
1.17	0.44	6.624
1.17	0.45	6.393
1.17	0.46	6.166
1.17	0.47	5.943
1.17	0.48	5.725
1.17	0.49	5.51
1.17	0.5	5.298
1.18	0.01	18.9
1.18	0.02	18.54
1.18	0.03	18.18
1.18	0.04	17.82
1.18	0.05	17.47
1.18	0.06	17.12
1.18	0.07	16.77
1.18	0.08	16.42
1.18	0.09	16.08
1.18	0.1	15.74
1.18	0.11	15.41
1.18	0.12	15.08
1.18	0.13	14.75
1.18	0.14	14.42
1.18	0.15	14.1
1.18	0.16	13.78
1.18	0.17	13.47
1.18	0.18	13.15
1.18	0.19	12.84
1.18	0.2	12.54
1.18	0.21	12.24
1.18	0.22	11.94
1.18	0.23	11.64
1.18	0.24	11.35
1.18	0.25	11.06
1.18	0.26	10.78
1.18	0.27	10.5
1.18	0.28	10.22
1.18	0.29	9.942
1.18	0.3	9.67
1.18	0.31	9.403
1.18	0.32	9.138
1.18	0.33	8.877
1.18	0.34	8.62
1.18	0.35	8.366
1.18	0.36	8.116
1.18	0.37	7.869
1.18	0.38	7.626
1.18	0.39	7.387
1.18	0.4	7.151
1.18	0.41	6.919
1.18	0.42	6.69
1.18	0.43	6.465
1.18	0.44	6.244
1.18	0.45	6.026
1.18	0.46	5.812
1.18	0.47	5.602
1.18	0.48	5.396
1.18	0.49	5.193
1.19	0.01	17.84
1.19	0.02	17.49
1.19	0.03	17.15
1.19	0.04	16.81
1.19	0.05	16.48
1.19	0.06	16.15
1.19	0.07	15.82
1.19	0.08	15.49
1.19	0.09	15.17
1.19	0.1	14.85
1.19	0.11	14.53
1.19	0.12	14.22
1.19	0.13	13.91
1.19	0.14	13.6
1.19	0.15	13.3
1.19	0.16	13.
1.19	0.17	12.7
1.19	0.18	12.4
1.19	0.19	12.11
1.19	0.2	11.82
1.19	0.21	11.54
1.19	0.22	11.26
1.19	0.23	10.98
1.19	0.24	10.7
1.19	0.25	10.43
1.19	0.26	10.16
1.19	0.27	9.893
1.19	0.28	9.63
1.19	0.29	9.371
1.19	0.3	9.115
1.19	0.31	8.862
1.19	0.32	8.613
1.19	0.33	8.367
1.19	0.34	8.124
1.19	0.35	7.884
1.19	0.36	7.648
1.19	0.37	7.416
1.19	0.38	7.186
1.19	0.39	6.96
1.19	0.4	6.738
1.19	0.41	6.519
1.19	0.42	6.303
1.19	0.43	6.091
1.19	0.44	5.883
1.19	0.45	5.678
1.19	0.46	5.476
1.19	0.47	5.278
1.19	0.48	5.083
1.2	0.01	16.82
1.2	0.02	16.5
1.2	0.03	16.17
1.2	0.04	15.85
1.2	0.05	15.54
1.2	0.06	15.22
1.2	0.07	14.91
1.2	0.08	14.61
1.2	0.09	14.3
1.2	0.1	14.
1.2	0.11	13.7
1.2	0.12	13.4
1.2	0.13	13.11
1.2	0.14	12.82
1.2	0.15	12.53
1.2	0.16	12.25
1.2	0.17	11.97
1.2	0.18	11.69
1.2	0.19	11.41
1.2	0.2	11.14
1.2	0.21	10.87
1.2	0.22	10.61
1.2	0.23	10.34
1.2	0.24	10.08
1.2	0.25	9.827
1.2	0.26	9.572
1.2	0.27	9.322
1.2	0.28	9.074
1.2	0.29	8.829
1.2	0.3	8.588
1.2	0.31	8.349
1.2	0.32	8.114
1.2	0.33	7.882
1.2	0.34	7.653
1.2	0.35	7.427
1.2	0.36	7.204
1.2	0.37	6.985
1.2	0.38	6.769
1.2	0.39	6.556
1.2	0.4	6.346
1.2	0.41	6.14
1.2	0.42	5.937
1.2	0.43	5.737
1.2	0.44	5.54
1.2	0.45	5.347
1.2	0.46	5.157
1.21	0.01	15.86
1.21	0.02	15.55
1.21	0.03	15.25
1.21	0.04	14.94
1.21	0.05	14.65
1.21	0.06	14.35
1.21	0.07	14.06
1.21	0.08	13.77
1.21	0.09	13.48
1.21	0.1	13.19
1.21	0.11	12.91
1.21	0.12	12.63
1.21	0.13	12.36
1.21	0.14	12.08
1.21	0.15	11.81
1.21	0.16	11.54
1.21	0.17	11.28
1.21	0.18	11.01
1.21	0.19	10.75
1.21	0.2	10.5
1.21	0.21	10.24
1.21	0.22	9.992
1.21	0.23	9.744
1.21	0.24	9.499
1.21	0.25	9.256
1.21	0.26	9.017
1.21	0.27	8.78
1.21	0.28	8.546
1.21	0.29	8.316
1.21	0.3	8.088
1.21	0.31	7.863
1.21	0.32	7.641
1.21	0.33	7.422
1.21	0.34	7.207
1.21	0.35	6.994
1.21	0.36	6.784
1.21	0.37	6.577
1.21	0.38	6.374
1.21	0.39	6.173
1.21	0.4	5.975
1.21	0.41	5.781
1.21	0.42	5.589
1.21	0.43	5.401
1.21	0.44	5.216
1.21	0.45	5.034
1.22	0.01	14.95
1.22	0.02	14.66
1.22	0.03	14.37
1.22	0.04	14.08
1.22	0.05	13.8
1.22	0.06	13.52
1.22	0.07	13.25
1.22	0.08	12.97
1.22	0.09	12.7
1.22	0.1	12.43
1.22	0.11	12.16
1.22	0.12	11.9
1.22	0.13	11.64
1.22	0.14	11.38
1.22	0.15	11.13
1.22	0.16	10.87
1.22	0.17	10.62
1.22	0.18	10.37
1.22	0.19	10.13
1.22	0.2	9.887
1.22	0.21	9.648
1.22	0.22	9.411
1.22	0.23	9.177
1.22	0.24	8.946
1.22	0.25	8.717
1.22	0.26	8.491
1.22	0.27	8.268
1.22	0.28	8.048
1.22	0.29	7.83
1.22	0.3	7.616
1.22	0.31	7.404
1.22	0.32	7.195
1.22	0.33	6.988
1.22	0.34	6.785
1.22	0.35	6.584
1.22	0.36	6.387
1.22	0.37	6.192
1.22	0.38	6.
1.22	0.39	5.811
1.22	0.4	5.625
1.22	0.41	5.442
1.22	0.42	5.261
1.22	0.43	5.084
1.23	0.01	14.08
1.23	0.02	13.81
1.23	0.03	13.54
1.23	0.04	13.27
1.23	0.05	13.
1.23	0.06	12.74
1.23	0.07	12.48
1.23	0.08	12.22
1.23	0.09	11.97
1.23	0.1	11.71
1.23	0.11	11.46
1.23	0.12	11.21
1.23	0.13	10.97
1.23	0.14	10.72
1.23	0.15	10.48
1.23	0.16	10.24
1.23	0.17	10.01
1.23	0.18	9.772
1.23	0.19	9.54
1.23	0.2	9.312
1.23	0.21	9.086
1.23	0.22	8.863
1.23	0.23	8.642
1.23	0.24	8.424
1.23	0.25	8.208
1.23	0.26	7.995
1.23	0.27	7.785
1.23	0.28	7.578
1.23	0.29	7.373
1.23	0.3	7.17
1.23	0.31	6.971
1.23	0.32	6.774
1.23	0.33	6.579
1.23	0.34	6.388
1.23	0.35	6.199
1.23	0.36	6.012
1.23	0.37	5.829
1.23	0.38	5.648
1.23	0.39	5.47
1.23	0.4	5.295
1.23	0.41	5.122
1.24	0.01	13.27
1.24	0.02	13.01
1.24	0.03	12.76
1.24	0.04	12.51
1.24	0.05	12.25
1.24	0.06	12.01
1.24	0.07	11.76
1.24	0.08	11.51
1.24	0.09	11.27
1.24	0.1	11.03
1.24	0.11	10.8
1.24	0.12	10.56
1.24	0.13	10.33
1.24	0.14	10.1
1.24	0.15	9.872
1.24	0.16	9.647
1.24	0.17	9.424
1.24	0.18	9.204
1.24	0.19	8.986
1.24	0.2	8.77
1.24	0.21	8.557
1.24	0.22	8.347
1.24	0.23	8.139
1.24	0.24	7.933
1.24	0.25	7.73
1.24	0.26	7.529
1.24	0.27	7.331
1.24	0.28	7.135
1.24	0.29	6.942
1.24	0.3	6.751
1.24	0.31	6.563
1.24	0.32	6.377
1.24	0.33	6.194
1.24	0.34	6.014
1.24	0.35	5.836
1.24	0.36	5.66
1.24	0.37	5.487
1.24	0.38	5.317
1.24	0.39	5.149
1.25	0.01	12.51
1.25	0.02	12.27
1.25	0.03	12.03
1.25	0.04	11.79
1.25	0.05	11.55
1.25	0.06	11.31
1.25	0.07	11.08
1.25	0.08	10.85
1.25	0.09	10.62
1.25	0.1	10.4
1.25	0.11	10.17
1.25	0.12	9.952
1.25	0.13	9.733
1.25	0.14	9.516
1.25	0.15	9.301
1.25	0.16	9.089
1.25	0.17	8.879
1.25	0.18	8.671
1.25	0.19	8.465
1.25	0.2	8.262
1.25	0.21	8.061
1.25	0.22	7.863
1.25	0.23	7.666
1.25	0.24	7.472
1.25	0.25	7.281
1.25	0.26	7.092
1.25	0.27	6.905
1.25	0.28	6.72
1.25	0.29	6.538
1.25	0.3	6.358
1.25	0.31	6.181
1.25	0.32	6.006
1.25	0.33	5.833
1.25	0.34	5.663
1.25	0.35	5.495
1.25	0.36	5.33
1.25	0.37	5.167
1.25	0.38	5.007
1.26	0.01	11.8
1.26	0.02	11.57
1.26	0.03	11.34
1.26	0.04	11.11
1.26	0.05	10.89
1.26	0.06	10.67
1.26	0.07	10.45
1.26	0.08	10.23
1.26	0.09	10.01
1.26	0.1	9.801
1.26	0.11	9.59
1.26	0.12	9.381
1.26	0.13	9.174
1.26	0.14	8.969
1.26	0.15	8.767
1.26	0.16	8.566
1.26	0.17	8.368
1.26	0.18	8.172
1.26	0.19	7.978
1.26	0.2	7.786
1.26	0.21	7.597
1.26	0.22	7.41
1.26	0.23	7.224
1.26	0.24	7.042
1.26	0.25	6.861
1.26	0.26	6.682
1.26	0.27	6.506
1.26	0.28	6.332
1.26	0.29	6.16
1.26	0.3	5.991
1.26	0.31	5.824
1.26	0.32	5.659
1.26	0.33	5.496
1.26	0.34	5.335
1.26	0.35	5.177
1.26	0.36	5.021
1.27	0.01	11.13
1.27	0.02	10.91
1.27	0.03	10.7
1.27	0.04	10.48
1.27	0.05	10.27
1.27	0.06	10.06
1.27	0.07	9.855
1.27	0.08	9.65
1.27	0.09	9.446
1.27	0.1	9.245
1.27	0.11	9.045
1.27	0.12	8.848
1.27	0.13	8.653
1.27	0.14	8.459
1.27	0.15	8.268
1.27	0.16	8.079
1.27	0.17	7.892
1.27	0.18	7.707
1.27	0.19	7.524
1.27	0.2	7.343
1.27	0.21	7.164
1.27	0.22	6.987
1.27	0.23	6.812
1.27	0.24	6.639
1.27	0.25	6.469
1.27	0.26	6.301
1.27	0.27	6.134
1.27	0.28	5.97
1.27	0.29	5.808
1.27	0.3	5.648
1.27	0.31	5.49
1.27	0.32	5.334
1.27	0.33	5.181
1.27	0.34	5.03
1.28	0.01	10.51
1.28	0.02	10.3
1.28	0.03	10.1
1.28	0.04	9.898
1.28	0.05	9.698
1.28	0.06	9.5
1.28	0.07	9.304
1.28	0.08	9.11
1.28	0.09	8.917
1.28	0.1	8.727
1.28	0.11	8.539
1.28	0.12	8.352
1.28	0.13	8.167
1.28	0.14	7.985
1.28	0.15	7.804
1.28	0.16	7.625
1.28	0.17	7.448
1.28	0.18	7.274
1.28	0.19	7.101
1.28	0.2	6.93
1.28	0.21	6.761
1.28	0.22	6.594
1.28	0.23	6.429
1.28	0.24	6.266
1.28	0.25	6.105
1.28	0.26	5.945
1.28	0.27	5.788
1.28	0.28	5.633
1.28	0.29	5.48
1.28	0.3	5.329
1.28	0.31	5.18
1.28	0.32	5.033
1.29	0.01	9.932
1.29	0.02	9.738
1.29	0.03	9.545
1.29	0.04	9.354
1.29	0.05	9.165
1.29	0.06	8.978
1.29	0.07	8.793
1.29	0.08	8.609
1.29	0.09	8.427
1.29	0.1	8.247
1.29	0.11	8.069
1.29	0.12	7.892
1.29	0.13	7.718
1.29	0.14	7.545
1.29	0.15	7.374
1.29	0.16	7.205
1.29	0.17	7.037
1.29	0.18	6.872
1.29	0.19	6.709
1.29	0.2	6.547
1.29	0.21	6.387
1.29	0.22	6.229
1.29	0.23	6.073
1.29	0.24	5.919
1.29	0.25	5.767
1.29	0.26	5.616
1.29	0.27	5.468
1.29	0.28	5.321
1.29	0.29	5.177
1.29	0.3	5.034
1.3	0.01	9.4
1.3	0.02	9.216
1.3	0.03	9.033
1.3	0.04	8.852
1.3	0.05	8.673
1.3	0.06	8.496
1.3	0.07	8.32
1.3	0.08	8.146
1.3	0.09	7.974
1.3	0.1	7.803
1.3	0.11	7.634
1.3	0.12	7.467
1.3	0.13	7.302
1.3	0.14	7.138
1.3	0.15	6.976
1.3	0.16	6.816
1.3	0.17	6.658
1.3	0.18	6.501
1.3	0.19	6.346
1.3	0.2	6.193
1.3	0.21	6.042
1.3	0.22	5.892
1.3	0.23	5.745
1.3	0.24	5.599
1.3	0.25	5.455
1.3	0.26	5.312
1.3	0.27	5.172
1.3	0.28	5.033
1.31	0.01	8.909
1.31	0.02	8.734
1.31	0.03	8.561
1.31	0.04	8.389
1.31	0.05	8.22
1.31	0.06	8.051
1.31	0.07	7.884
1.31	0.08	7.719
1.31	0.09	7.556
1.31	0.1	7.394
1.31	0.11	7.234
1.31	0.12	7.076
1.31	0.13	6.919
1.31	0.14	6.764
1.31	0.15	6.61
1.31	0.16	6.458
1.31	0.17	6.308
1.31	0.18	6.16
1.31	0.19	6.013
1.31	0.2	5.868
1.31	0.21	5.724
1.31	0.22	5.582
1.31	0.23	5.442
1.31	0.24	5.304
1.31	0.25	5.167
1.31	0.26	5.032
1.32	0.01	8.459
1.32	0.02	8.292
1.32	0.03	8.128
1.32	0.04	7.965
1.32	0.05	7.803
1.32	0.06	7.643
1.32	0.07	7.485
1.32	0.08	7.328
1.32	0.09	7.173
1.32	0.1	7.019
1.32	0.11	6.867
1.32	0.12	6.716
1.32	0.13	6.567
1.32	0.14	6.42
1.32	0.15	6.274
1.32	0.16	6.13
1.32	0.17	5.987
1.32	0.18	5.846
1.32	0.19	5.707
1.32	0.2	5.569
1.32	0.21	5.433
1.32	0.22	5.298
1.32	0.23	5.165
1.32	0.24	5.034
1.33	0.01	8.047
1.33	0.02	7.889
1.33	0.03	7.732
1.33	0.04	7.577
1.33	0.05	7.423
1.33	0.06	7.271
1.33	0.07	7.12
1.33	0.08	6.97
1.33	0.09	6.823
1.33	0.1	6.676
1.33	0.11	6.532
1.33	0.12	6.388
1.33	0.13	6.246
1.33	0.14	6.106
1.33	0.15	5.967
1.33	0.16	5.83
1.33	0.17	5.694
1.33	0.18	5.56
1.33	0.19	5.427
1.33	0.2	5.296
1.33	0.21	5.166
1.33	0.22	5.038
1.34	0.01	7.672
1.34	0.02	7.521
1.34	0.03	7.371
1.34	0.04	7.223
1.34	0.05	7.076
1.34	0.06	6.931
1.34	0.07	6.787
1.34	0.08	6.645
1.34	0.09	6.504
1.34	0.1	6.364
1.34	0.11	6.226
1.34	0.12	6.089
1.34	0.13	5.954
1.34	0.14	5.82
1.34	0.15	5.688
1.34	0.16	5.557
1.34	0.17	5.427
1.34	0.18	5.299
1.34	0.19	5.173
1.34	0.2	5.048
1.35	0.01	7.332
1.35	0.02	7.187
1.35	0.03	7.044
1.35	0.04	6.903
1.35	0.05	6.762
1.35	0.06	6.623
1.35	0.07	6.486
1.35	0.08	6.35
1.35	0.09	6.215
1.35	0.1	6.081
1.35	0.11	5.949
1.35	0.12	5.818
1.35	0.13	5.689
1.35	0.14	5.561
1.35	0.15	5.435
1.35	0.16	5.309
1.35	0.17	5.186
1.35	0.18	5.063
1.36	0.01	7.024
1.36	0.02	6.886
1.36	0.03	6.749
1.36	0.04	6.613
1.36	0.05	6.478
1.36	0.06	6.345
1.36	0.07	6.213
1.36	0.08	6.083
1.36	0.09	5.954
1.36	0.1	5.826
1.36	0.11	5.699
1.36	0.12	5.574
1.36	0.13	5.45
1.36	0.14	5.327
1.36	0.15	5.206
1.36	0.16	5.086
1.37	0.01	6.748
1.37	0.02	6.615
1.37	0.03	6.483
1.37	0.04	6.352
1.37	0.05	6.223
1.37	0.06	6.095
1.37	0.07	5.968
1.37	0.08	5.843
1.37	0.09	5.718
1.37	0.1	5.595
1.37	0.11	5.474
1.37	0.12	5.353
1.37	0.13	5.234
1.37	0.14	5.116
1.38	0.01	6.499
1.38	0.02	6.371
1.38	0.03	6.244
1.38	0.04	6.118
1.38	0.05	5.994
1.38	0.06	5.87
1.38	0.07	5.748
1.38	0.08	5.627
1.38	0.09	5.508
1.38	0.1	5.389
1.38	0.11	5.272
1.38	0.12	5.156
1.38	0.13	5.041
1.39	0.01	6.277
1.39	0.02	6.153
1.39	0.03	6.031
1.39	0.04	5.909
1.39	0.05	5.789
1.39	0.06	5.669
1.39	0.07	5.551
1.39	0.08	5.435
1.39	0.09	5.319
1.39	0.1	5.204
1.39	0.11	5.091
1.4	0.01	6.079
1.4	0.02	5.959
1.4	0.03	5.84
1.4	0.04	5.722
1.4	0.05	5.605
1.4	0.06	5.49
1.4	0.07	5.376
1.4	0.08	5.262
1.4	0.09	5.15
1.4	0.1	5.039
1.41	0.01	5.753
1.41	0.02	5.639
1.41	0.03	5.527
1.41	0.04	5.415
1.41	0.05	5.305
1.41	0.06	5.195
1.41	0.07	5.087
1.42	0.01	5.446
1.42	0.02	5.338
1.42	0.03	5.232
1.42	0.04	5.126
1.42	0.05	5.021
1.43	0.01	5.157
1.43	0.02	5.055

==> Plot_data/Fig10/BR32/BRggexcdata.dat <==
1.	0.01	43.
1.	0.02	42.27
1.	0.03	41.54
1.	0.04	40.81
1.	0.05	40.09
1.	0.06	39.37
1.	0.07	38.65
1.	0.08	37.94
1.	0.09	37.23
1.	0.1	36.52
1.	0.11	35.82
1.	0.12	35.13
1.	0.13	34.43
1.	0.14	33.75
1.	0.15	33.06
1.	0.16	32.38
1.	0.17	31.71
1.	0.18	31.04
1.	0.19	30.37
1.	0.2	29.71
1.	0.21	29.06
1.	0.22	28.41
1.	0.23	27.76
1.	0.24	27.12
1.	0.25	26.48
1.	0.26	25.85
1.	0.27	25.23
1.	0.28	24.61
1.	0.29	23.99
1.	0.3	23.38
1.	0.31	22.78
1.	0.32	22.18
1.	0.33	21.59
1.	0.34	21.01
1.	0.35	20.43
1.	0.36	19.85
1.	0.37	19.29
1.	0.38	18.73
1.	0.39	18.17
1.	0.4	17.62
1.	0.41	17.08
1.	0.42	16.55
1.	0.43	16.02
1.	0.44	15.5
1.	0.45	14.98
1.	0.46	14.48
1.	0.47	13.98
1.	0.48	13.48
1.	0.49	13.
1.	0.5	12.52
1.01	0.01	41.29
1.01	0.02	40.58
1.01	0.03	39.87
1.01	0.04	39.17
1.01	0.05	38.47
1.01	0.06	37.78
1.01	0.07	37.09
1.01	0.08	36.4
1.01	0.09	35.72
1.01	0.1	35.04
1.01	0.11	34.37
1.01	0.12	33.7
1.01	0.13	33.03
1.01	0.14	32.37
1.01	0.15	31.71
1.01	0.16	31.05
1.01	0.17	30.41
1.01	0.18	29.76
1.01	0.19	29.12
1.01	0.2	28.48
1.01	0.21	27.85
1.01	0.22	27.23
1.01	0.23	26.61
1.01	0.24	25.99
1.01	0.25	25.38
1.01	0.26	24.77
1.01	0.27	24.17
1.01	0.28	23.58
1.01	0.29	22.98
1.01	0.3	22.4
1.01	0.31	21.82
1.01	0.32	21.25
1.01	0.33	20.68
1.01	0.34	20.12
1.01	0.35	19.56
1.01	0.36	19.01
1.01	0.37	18.46
1.01	0.38	17.93
1.01	0.39	17.39
1.01	0.4	16.87
1.01	0.41	16.35
1.01	0.42	15.84
1.01	0.43	15.33
1.01	0.44	14.83
1.01	0.45	14.34
1.01	0.46	13.85
1.01	0.47	13.37
1.01	0.48	12.9
1.01	0.49	12.43
1.01	0.5	11.98
1.02	0.01	39.6
1.02	0.02	38.92
1.02	0.03	38.24
1.02	0.04	37.57
1.02	0.05	36.9
1.02	0.06	36.23
1.02	0.07	35.56
1.02	0.08	34.9
1.02	0.09	34.24
1.02	0.1	33.59
1.02	0.11	32.94
1.02	0.12	32.3
1.02	0.13	31.65
1.02	0.14	31.02
1.02	0.15	30.38
1.02	0.16	29.76
1.02	0.17	29.13
1.02	0.18	28.51
1.02	0.19	27.89
1.02	0.2	27.28
1.02	0.21	26.68
1.02	0.22	26.08
1.02	0.23	25.48
1.02	0.24	24.89
1.02	0.25	24.3
1.02	0.26	23.72
1.02	0.27	23.14
1.02	0.28	22.57
1.02	0.29	22.
1.02	0.3	21.44
1.02	0.31	20.88
1.02	0.32	20.33
1.02	0.33	19.79
1.02	0.34	19.25
1.02	0.35	18.71
1.02	0.36	18.19
1.02	0.37	17.66
1.02	0.38	17.15
1.02	0.39	16.64
1.02	0.4	16.13
1.02	0.41	15.63
1.02	0.42	15.14
1.02	0.43	14.66
1.02	0.44	14.18
1.02	0.45	13.71
1.02	0.46	13.24
1.02	0.47	12.78
1.02	0.48	12.33
1.02	0.49	11.88
1.02	0.5	11.45
1.03	0.01	37.96
1.03	0.02	37.3
1.03	0.03	36.65
1.03	0.04	36.
1.03	0.05	35.35
1.03	0.06	34.71
1.03	0.07	34.07
1.03	0.08	33.43
1.03	0.09	32.8
1.03	0.1	32.17
1.03	0.11	31.55
1.03	0.12	30.93
1.03	0.13	30.31
1.03	0.14	29.7
1.03	0.15	29.09
1.03	0.16	28.49
1.03	0.17	27.89
1.03	0.18	27.29
1.03	0.19	26.7
1.03	0.2	26.11
1.03	0.21	25.53
1.03	0.22	24.95
1.03	0.23	24.38
1.03	0.24	23.81
1.03	0.25	23.25
1.03	0.26	22.69
1.03	0.27	22.13
1.03	0.28	21.58
1.03	0.29	21.04
1.03	0.3	20.5
1.03	0.31	19.97
1.03	0.32	19.44
1.03	0.33	18.92
1.03	0.34	18.4
1.03	0.35	17.89
1.03	0.36	17.38
1.03	0.37	16.88
1.03	0.38	16.39
1.03	0.39	15.9
1.03	0.4	15.42
1.03	0.41	14.94
1.03	0.42	14.47
1.03	0.43	14.
1.03	0.44	13.54
1.03	0.45	13.09
1.03	0.46	12.65
1.03	0.47	12.21
1.03	0.48	11.77
1.03	0.49	11.35
1.03	0.5	10.93
1.04	0.01	36.35
1.04	0.02	35.72
1.04	0.03	35.09
1.04	0.04	34.46
1.04	0.05	33.84
1.04	0.06	33.22
1.04	0.07	32.61
1.04	0.08	32.
1.04	0.09	31.39
1.04	0.1	30.79
1.04	0.11	30.19
1.04	0.12	29.59
1.04	0.13	29.
1.04	0.14	28.41
1.04	0.15	27.83
1.04	0.16	27.25
1.04	0.17	26.67
1.04	0.18	26.1
1.04	0.19	25.53
1.04	0.2	24.97
1.04	0.21	24.41
1.04	0.22	23.85
1.04	0.23	23.3
1.04	0.24	22.76
1.04	0.25	22.22
1.04	0.26	21.68
1.04	0.27	21.15
1.04	0.28	20.63
1.04	0.29	20.1
1.04	0.3	19.59
1.04	0.31	19.08
1.04	0.32	18.57
1.04	0.33	18.07
1.04	0.34	17.57
1.04	0.35	17.08
1.04	0.36	16.6
1.04	0.37	16.12
1.04	0.38	15.65
1.04	0.39	15.18
1.04	0.4	14.72
1.04	0.41	14.26
1.04	0.42	13.81
1.04	0.43	13.37
1.04	0.44	12.93
1.04	0.45	12.49
1.04	0.46	12.07
1.04	0.47	11.65
1.04	0.48	11.23
1.04	0.49	10.83
1.04	0.5	10.43
1.05	0.01	34.78
1.05	0.02	34.17
1.05	0.03	33.57
1.05	0.04	32.97
1.05	0.05	32.37
1.05	0.06	31.78
1.05	0.07	31.18
1.05	0.08	30.6
1.05	0.09	30.01
1.05	0.1	29.44
1.05	0.11	28.86
1.05	0.12	28.29
1.05	0.13	27.72
1.05	0.14	27.15
1.05	0.15	26.59
1.05	0.16	26.04
1.05	0.17	25.49
1.05	0.18	24.94
1.05	0.19	24.39
1.05	0.2	23.85
1.05	0.21	23.32
1.05	0.22	22.79
1.05	0.23	22.26
1.05	0.24	21.74
1.05	0.25	21.22
1.05	0.26	20.7
1.05	0.27	20.2
1.05	0.28	19.69
1.05	0.29	19.19
1.05	0.3	18.7
1.05	0.31	18.21
1.05	0.32	17.73
1.05	0.33	17.25
1.05	0.34	16.77
1.05	0.35	16.3
1.05	0.36	15.84
1.05	0.37	15.38
1.05	0.38	14.93
1.05	0.39	14.48
1.05	0.4	14.04
1.05	0.41	13.6
1.05	0.42	13.17
1.05	0.43	12.75
1.05	0.44	12.33
1.05	0.45	11.91
1.05	0.46	11.51
1.05	0.47	11.11
1.05	0.48	10.71
1.05	0.49	10.32
1.05	0.5	9.939
1.06	0.01	33.24
1.06	0.02	32.66
1.06	0.03	32.08
1.06	0.04	31.51
1.06	0.05	30.93
1.06	0.06	30.36
1.06	0.07	29.8
1.06	0.08	29.23
1.06	0.09	28.67
1.06	0.1	28.12
1.06	0.11	27.57
1.06	0.12	27.02
1.06	0.13	26.47
1.06	0.14	25.93
1.06	0.15	25.39
1.06	0.16	24.86
1.06	0.17	24.33
1.06	0.18	23.81
1.06	0.19	23.28
1.06	0.2	22.77
1.06	0.21	22.25
1.06	0.22	21.74
1.06	0.23	21.24
1.06	0.24	20.74
1.06	0.25	20.24
1.06	0.26	19.75
1.06	0.27	19.27
1.06	0.28	18.78
1.06	0.29	18.31
1.06	0.3	17.83
1.06	0.31	17.37
1.06	0.32	16.9
1.06	0.33	16.44
1.06	0.34	15.99
1.06	0.35	15.54
1.06	0.36	15.1
1.06	0.37	14.66
1.06	0.38	14.23
1.06	0.39	13.8
1.06	0.4	13.38
1.06	0.41	12.96
1.06	0.42	12.55
1.06	0.43	12.15
1.06	0.44	11.75
1.06	0.45	11.35
1.06	0.46	10.96
1.06	0.47	10.58
1.06	0.48	10.2
1.06	0.49	9.83
1.06	0.5	9.465
1.07	0.01	31.75
1.07	0.02	31.19
1.07	0.03	30.63
1.07	0.04	30.08
1.07	0.05	29.53
1.07	0.06	28.99
1.07	0.07	28.44
1.07	0.08	27.9
1.07	0.09	27.37
1.07	0.1	26.83
1.07	0.11	26.31
1.07	0.12	25.78
1.07	0.13	25.26
1.07	0.14	24.74
1.07	0.15	24.23
1.07	0.16	23.71
1.07	0.17	23.21
1.07	0.18	22.7
1.07	0.19	22.21
1.07	0.2	21.71
1.07	0.21	21.22
1.07	0.22	20.73
1.07	0.23	20.25
1.07	0.24	19.77
1.07	0.25	19.3
1.07	0.26	18.83
1.07	0.27	18.36
1.07	0.28	17.9
1.07	0.29	17.45
1.07	0.3	16.99
1.07	0.31	16.55
1.07	0.32	16.1
1.07	0.33	15.67
1.07	0.34	15.23
1.07	0.35	14.8
1.07	0.36	14.38
1.07	0.37	13.96
1.07	0.38	13.55
1.07	0.39	13.14
1.07	0.4	12.74
1.07	0.41	12.34
1.07	0.42	11.95
1.07	0.43	11.56
1.07	0.44	11.18
1.07	0.45	10.8
1.07	0.46	10.43
1.07	0.47	10.07
1.07	0.48	9.708
1.07	0.49	9.354
1.07	0.5	9.006
1.08	0.01	30.29
1.08	0.02	29.76
1.08	0.03	29.23
1.08	0.04	28.7
1.08	0.05	28.17
1.08	0.06	27.65
1.08	0.07	27.13
1.08	0.08	26.61
1.08	0.09	26.1
1.08	0.1	25.59
1.08	0.11	25.08
1.08	0.12	24.58
1.08	0.13	24.08
1.08	0.14	23.58
1.08	0.15	23.09
1.08	0.16	22.6
1.08	0.17	22.12
1.08	0.18	21.64
1.08	0.19	21.16
1.08	0.2	20.68
1.08	0.21	20.22
1.08	0.22	19.75
1.08	0.23	19.29
1.08	0.24	18.83
1.08	0.25	18.38
1.08	0.26	17.93
1.08	0.27	17.49
1.08	0.28	17.05
1.08	0.29	16.61
1.08	0.3	16.18
1.08	0.31	15.75
1.08	0.32	15.33
1.08	0.33	14.91
1.08	0.34	14.5
1.08	0.35	14.09
1.08	0.36	13.69
1.08	0.37	13.29
1.08	0.38	12.89
1.08	0.39	12.5
1.08	0.4	12.12
1.08	0.41	11.74
1.08	0.42	11.37
1.08	0.43	11.
1.08	0.44	10.63
1.08	0.45	10.27
1.08	0.46	9.921
1.08	0.47	9.573
1.08	0.48	9.23
1.08	0.49	8.893
1.08	0.5	8.562
1.09	0.01	28.88
1.09	0.02	28.37
1.09	0.03	27.86
1.09	0.04	27.35
1.09	0.05	26.85
1.09	0.06	26.35
1.09	0.07	25.85
1.09	0.08	25.35
1.09	0.09	24.86
1.09	0.1	24.37
1.09	0.11	23.89
1.09	0.12	23.41
1.09	0.13	22.93
1.09	0.14	22.46
1.09	0.15	21.99
1.09	0.16	21.52
1.09	0.17	21.06
1.09	0.18	20.6
1.09	0.19	20.14
1.09	0.2	19.69
1.09	0.21	19.24
1.09	0.22	18.8
1.09	0.23	18.36
1.09	0.24	17.92
1.09	0.25	17.49
1.09	0.26	17.06
1.09	0.27	16.64
1.09	0.28	16.22
1.09	0.29	15.8
1.09	0.3	15.39
1.09	0.31	14.98
1.09	0.32	14.58
1.09	0.33	14.18
1.09	0.34	13.79
1.09	0.35	13.4
1.09	0.36	13.01
1.09	0.37	12.63
1.09	0.38	12.26
1.09	0.39	11.88
1.09	0.4	11.52
1.09	0.41	11.16
1.09	0.42	10.8
1.09	0.43	10.45
1.09	0.44	10.1
1.09	0.45	9.762
1.09	0.46	9.426
1.09	0.47	9.094
1.09	0.48	8.768
1.09	0.49	8.448
1.09	0.5	8.132
1.1	0.01	27.51
1.1	0.02	27.02
1.1	0.03	26.53
1.1	0.04	26.04
1.1	0.05	25.56
1.1	0.06	25.08
1.1	0.07	24.61
1.1	0.08	24.13
1.1	0.09	23.66
1.1	0.1	23.2
1.1	0.11	22.74
1.1	0.12	22.28
1.1	0.13	21.82
1.1	0.14	21.37
1.1	0.15	20.92
1.1	0.16	20.47
1.1	0.17	20.03
1.1	0.18	19.59
1.1	0.19	19.16
1.1	0.2	18.73
1.1	0.21	18.3
1.1	0.22	17.87
1.1	0.23	17.45
1.1	0.24	17.04
1.1	0.25	16.62
1.1	0.26	16.22
1.1	0.27	15.81
1.1	0.28	15.41
1.1	0.29	15.02
1.1	0.3	14.62
1.1	0.31	14.23
1.1	0.32	13.85
1.1	0.33	13.47
1.1	0.34	13.1
1.1	0.35	12.73
1.1	0.36	12.36
1.1	0.37	12.
1.1	0.38	11.64
1.1	0.39	11.29
1.1	0.4	10.94
1.1	0.41	10.59
1.1	0.42	10.26
1.1	0.43	9.921
1.1	0.44	9.592
1.1	0.45	9.267
1.1	0.46	8.947
1.1	0.47	8.632
1.1	0.48	8.322
1.1	0.49	8.017
1.1	0.5	7.717
1.11	0.01	26.17
1.11	0.02	25.7
1.11	0.03	25.24
1.11	0.04	24.78
1.11	0.05	24.31
1.11	0.06	23.86
1.11	0.07	23.4
1.11	0.08	22.95
1.11	0.09	22.5
1.11	0.1	22.06
1.11	0.11	21.62
1.11	0.12	21.18
1.11	0.13	20.74
1.11	0.14	20.31
1.11	0.15	19.88
1.11	0.16	19.46
1.11	0.17	19.04
1.11	0.18	18.62
1.11	0.19	18.2
1.11	0.2	17.79
1.11	0.21	17.38
1.11	0.22	16.98
1.11	0.23	16.58
1.11	0.24	16.18
1.11	0.25	15.79
1.11	0.26	15.4
1.11	0.27	15.02
1.11	0.28	14.63
1.11	0.29	14.26
1.11	0.3	13.88
1.11	0.31	13.51
1.11	0.32	13.15
1.11	0.33	12.79
1.11	0.34	12.43
1.11	0.35	12.08
1.11	0.36	11.73
1.11	0.37	11.38
1.11	0.38	11.04
1.11	0.39	10.71
1.11	0.4	10.38
1.11	0.41	10.05
1.11	0.42	9.729
1.11	0.43	9.411
1.11	0.44	9.098
1.11	0.45	8.789
1.11	0.46	8.485
1.11	0.47	8.186
1.11	0.48	7.892
1.11	0.49	7.602
1.11	0.5	7.317
1.12	0.01	24.88
1.12	0.02	24.44
1.12	0.03	23.99
1.12	0.04	23.55
1.12	0.05	23.11
1.12	0.06	22.67
1.12	0.07	22.24
1.12	0.08	21.81
1.12	0.09	21.38
1.12	0.1	20.96
1.12	0.11	20.54
1.12	0.12	20.12
1.12	0.13	19.7
1.12	0.14	19.29
1.12	0.15	18.88
1.12	0.16	18.48
1.12	0.17	18.08
1.12	0.18	17.68
1.12	0.19	17.28
1.12	0.2	16.89
1.12	0.21	16.5
1.12	0.22	16.12
1.12	0.23	15.74
1.12	0.24	15.36
1.12	0.25	14.98
1.12	0.26	14.61
1.12	0.27	14.25
1.12	0.28	13.88
1.12	0.29	13.53
1.12	0.3	13.17
1.12	0.31	12.82
1.12	0.32	12.47
1.12	0.33	12.13
1.12	0.34	11.79
1.12	0.35	11.45
1.12	0.36	11.12
1.12	0.37	10.79
1.12	0.38	10.47
1.12	0.39	10.15
1.12	0.4	9.838
1.12	0.41	9.527
1.12	0.42	9.221
1.12	0.43	8.919
1.12	0.44	8.622
1.12	0.45	8.329
1.12	0.46	8.04
1.12	0.47	7.756
1.12	0.48	7.477
1.12	0.49	7.202
1.12	0.5	6.932
1.13	0.01	23.64
1.13	0.02	23.21
1.13	0.03	22.78
1.13	0.04	22.36
1.13	0.05	21.94
1.13	0.06	21.53
1.13	0.07	21.11
1.13	0.08	20.7
1.13	0.09	20.3
1.13	0.1	19.89
1.13	0.11	19.49
1.13	0.12	19.09
1.13	0.13	18.7
1.13	0.14	18.31
1.13	0.15	17.92
1.13	0.16	17.53
1.13	0.17	17.15
1.13	0.18	16.77
1.13	0.19	16.39
1.13	0.2	16.02
1.13	0.21	15.65
1.13	0.22	15.28
1.13	0.23	14.92
1.13	0.24	14.56
1.13	0.25	14.21
1.13	0.26	13.85
1.13	0.27	13.51
1.13	0.28	13.16
1.13	0.29	12.82
1.13	0.3	12.48
1.13	0.31	12.15
1.13	0.32	11.82
1.13	0.33	11.49
1.13	0.34	11.17
1.13	0.35	10.85
1.13	0.36	10.54
1.13	0.37	10.23
1.13	0.38	9.919
1.13	0.39	9.616
1.13	0.4	9.317
1.13	0.41	9.023
1.13	0.42	8.732
1.13	0.43	8.446
1.13	0.44	8.164
1.13	0.45	7.886
1.13	0.46	7.612
1.13	0.47	7.343
1.13	0.48	7.078
1.13	0.49	6.817
1.13	0.5	6.561
1.14	0.01	22.43
1.14	0.02	22.02
1.14	0.03	21.62
1.14	0.04	21.22
1.14	0.05	20.82
1.14	0.06	20.42
1.14	0.07	20.03
1.14	0.08	19.64
1.14	0.09	19.25
1.14	0.1	18.87
1.14	0.11	18.48
1.14	0.12	18.1
1.14	0.13	17.73
1.14	0.14	17.36
1.14	0.15	16.99
1.14	0.16	16.62
1.14	0.17	16.25
1.14	0.18	15.89
1.14	0.19	15.54
1.14	0.2	15.18
1.14	0.21	14.83
1.14	0.22	14.48
1.14	0.23	14.14
1.14	0.24	13.8
1.14	0.25	13.46
1.14	0.26	13.12
1.14	0.27	12.79
1.14	0.28	12.47
1.14	0.29	12.14
1.14	0.3	11.82
1.14	0.31	11.5
1.14	0.32	11.19
1.14	0.33	10.88
1.14	0.34	10.57
1.14	0.35	10.27
1.14	0.36	9.974
1.14	0.37	9.679
1.14	0.38	9.388
1.14	0.39	9.101
1.14	0.4	8.818
1.14	0.41	8.538
1.14	0.42	8.263
1.14	0.43	7.991
1.14	0.44	7.724
1.14	0.45	7.461
1.14	0.46	7.201
1.14	0.47	6.946
1.14	0.48	6.695
1.14	0.49	6.448
1.14	0.5	6.205
1.15	0.01	21.27
1.15	0.02	20.88
1.15	0.03	20.5
1.15	0.04	20.11
1.15	0.05	19.73
1.15	0.06	19.36
1.15	0.07	18.98
1.15	0.08	18.61
1.15	0.09	18.24
1.15	0.1	17.88
1.15	0.11	17.51
1.15	0.12	17.15
1.15	0.13	16.8
1.15	0.14	16.44
1.15	0.15	16.09
1.15	0.16	15.74
1.15	0.17	15.39
1.15	0.18	15.05
1.15	0.19	14.71
1.15	0.2	14.38
1.15	0.21	14.04
1.15	0.22	13.71
1.15	0.23	13.38
1.15	0.24	13.06
1.15	0.25	12.74
1.15	0.26	12.42
1.15	0.27	12.11
1.15	0.28	11.8
1.15	0.29	11.49
1.15	0.3	11.19
1.15	0.31	10.88
1.15	0.32	10.59
1.15	0.33	10.29
1.15	0.34	10.
1.15	0.35	9.717
1.15	0.36	9.434
1.15	0.37	9.154
1.15	0.38	8.879
1.15	0.39	8.606
1.15	0.4	8.338
1.15	0.41	8.073
1.15	0.42	7.812
1.15	0.43	7.555
1.15	0.44	7.302
1.15	0.45	7.053
1.15	0.46	6.807
1.15	0.47	6.565
1.15	0.48	6.328
1.15	0.49	6.094
1.15	0.5	5.864
1.16	0.01	20.15
1.16	0.02	19.78
1.16	0.03	19.42
1.16	0.04	19.05
1.16	0.05	18.69
1.16	0.06	18.33
1.16	0.07	17.98
1.16	0.08	17.62
1.16	0.09	17.27
1.16	0.1	16.93
1.16	0.11	16.58
1.16	0.12	16.24
1.16	0.13	15.9
1.16	0.14	15.56
1.16	0.15	15.23
1.16	0.16	14.9
1.16	0.17	14.57
1.16	0.18	14.24
1.16	0.19	13.92
1.16	0.2	13.6
1.16	0.21	13.28
1.16	0.22	12.97
1.16	0.23	12.66
1.16	0.24	12.35
1.16	0.25	12.05
1.16	0.26	11.75
1.16	0.27	11.45
1.16	0.28	11.16
1.16	0.29	10.86
1.16	0.3	10.58
1.16	0.31	10.29
1.16	0.32	10.01
1.16	0.33	9.731
1.16	0.34	9.456
1.16	0.35	9.184
1.16	0.36	8.916
1.16	0.37	8.652
1.16	0.38	8.39
1.16	0.39	8.133
1.16	0.4	7.879
1.16	0.41	7.628
1.16	0.42	7.381
1.16	0.43	7.138
1.16	0.44	6.898
1.16	0.45	6.662
1.16	0.46	6.43
1.16	0.47	6.201
1.16	0.48	5.976
1.16	0.49	5.755
1.16	0.5	5.538
1.17	0.01	19.08
1.17	0.02	18.73
1.17	0.03	18.38
1.17	0.04	18.04
1.17	0.05	17.69
1.17	0.06	17.35
1.17	0.07	17.01
1.17	0.08	16.68
1.17	0.09	16.35
1.17	0.1	16.01
1.17	0.11	15.69
1.17	0.12	15.36
1.17	0.13	15.04
1.17	0.14	14.72
1.17	0.15	14.4
1.17	0.16	14.09
1.17	0.17	13.78
1.17	0.18	13.47
1.17	0.19	13.16
1.17	0.2	12.86
1.17	0.21	12.56
1.17	0.22	12.26
1.17	0.23	11.97
1.17	0.24	11.68
1.17	0.25	11.39
1.17	0.26	11.1
1.17	0.27	10.82
1.17	0.28	10.54
1.17	0.29	10.27
1.17	0.3	9.992
1.17	0.31	9.722
1.17	0.32	9.456
1.17	0.33	9.192
1.17	0.34	8.932
1.17	0.35	8.675
1.17	0.36	8.421
1.17	0.37	8.171
1.17	0.38	7.923
1.17	0.39	7.68
1.17	0.4	7.439
1.17	0.41	7.202
1.17	0.42	6.969
1.17	0.43	6.739
1.17	0.44	6.512
1.17	0.45	6.289
1.17	0.46	6.069
1.17	0.47	5.853
1.17	0.48	5.641
1.17	0.49	5.432
1.17	0.5	5.226
1.18	0.01	18.05
1.18	0.02	17.72
1.18	0.03	17.39
1.18	0.04	17.06
1.18	0.05	16.73
1.18	0.06	16.41
1.18	0.07	16.09
1.18	0.08	15.77
1.18	0.09	15.46
1.18	0.1	15.14
1.18	0.11	14.83
1.18	0.12	14.52
1.18	0.13	14.22
1.18	0.14	13.91
1.18	0.15	13.61
1.18	0.16	13.32
1.18	0.17	13.02
1.18	0.18	12.73
1.18	0.19	12.44
1.18	0.2	12.15
1.18	0.21	11.87
1.18	0.22	11.58
1.18	0.23	11.31
1.18	0.24	11.03
1.18	0.25	10.76
1.18	0.26	10.49
1.18	0.27	10.22
1.18	0.28	9.955
1.18	0.29	9.693
1.18	0.3	9.435
1.18	0.31	9.179
1.18	0.32	8.927
1.18	0.33	8.678
1.18	0.34	8.432
1.18	0.35	8.188
1.18	0.36	7.948
1.18	0.37	7.712
1.18	0.38	7.478
1.18	0.39	7.247
1.18	0.4	7.02
1.18	0.41	6.796
1.18	0.42	6.575
1.18	0.43	6.358
1.18	0.44	6.144
1.18	0.45	5.933
1.18	0.46	5.725
1.18	0.47	5.521
1.18	0.48	5.32
1.18	0.49	5.123
1.18	0.5	4.929
1.19	0.01	17.07
1.19	0.02	16.75
1.19	0.03	16.44
1.19	0.04	16.13
1.19	0.05	15.82
1.19	0.06	15.51
1.19	0.07	15.21
1.19	0.08	14.9
1.19	0.09	14.6
1.19	0.1	14.31
1.19	0.11	14.01
1.19	0.12	13.72
1.19	0.13	13.43
1.19	0.14	13.14
1.19	0.15	12.86
1.19	0.16	12.58
1.19	0.17	12.3
1.19	0.18	12.02
1.19	0.19	11.75
1.19	0.2	11.47
1.19	0.21	11.2
1.19	0.22	10.94
1.19	0.23	10.67
1.19	0.24	10.41
1.19	0.25	10.15
1.19	0.26	9.898
1.19	0.27	9.645
1.19	0.28	9.395
1.19	0.29	9.148
1.19	0.3	8.903
1.19	0.31	8.662
1.19	0.32	8.423
1.19	0.33	8.188
1.19	0.34	7.955
1.19	0.35	7.725
1.19	0.36	7.498
1.19	0.37	7.274
1.19	0.38	7.053
1.19	0.39	6.835
1.19	0.4	6.621
1.19	0.41	6.409
1.19	0.42	6.201
1.19	0.43	5.995
1.19	0.44	5.793
1.19	0.45	5.594
1.19	0.46	5.398
1.19	0.47	5.205
1.19	0.48	5.016
1.19	0.49	4.829
1.19	0.5	4.646
1.2	0.01	16.13
1.2	0.02	15.83
1.2	0.03	15.53
1.2	0.04	15.24
1.2	0.05	14.94
1.2	0.06	14.65
1.2	0.07	14.36
1.2	0.08	14.08
1.2	0.09	13.79
1.2	0.1	13.51
1.2	0.11	13.23
1.2	0.12	12.96
1.2	0.13	12.68
1.2	0.14	12.41
1.2	0.15	12.14
1.2	0.16	11.87
1.2	0.17	11.61
1.2	0.18	11.35
1.2	0.19	11.09
1.2	0.2	10.83
1.2	0.21	10.57
1.2	0.22	10.32
1.2	0.23	10.07
1.2	0.24	9.825
1.2	0.25	9.58
1.2	0.26	9.338
1.2	0.27	9.099
1.2	0.28	8.863
1.2	0.29	8.629
1.2	0.3	8.398
1.2	0.31	8.17
1.2	0.32	7.944
1.2	0.33	7.721
1.2	0.34	7.501
1.2	0.35	7.284
1.2	0.36	7.07
1.2	0.37	6.858
1.2	0.38	6.65
1.2	0.39	6.444
1.2	0.4	6.241
1.2	0.41	6.041
1.2	0.42	5.844
1.2	0.43	5.651
1.2	0.44	5.46
1.2	0.45	5.272
1.2	0.46	5.087
1.2	0.47	4.905
1.2	0.48	4.726
1.2	0.49	4.55
1.2	0.5	4.378
1.21	0.01	15.23
1.21	0.02	14.95
1.21	0.03	14.67
1.21	0.04	14.39
1.21	0.05	14.11
1.21	0.06	13.84
1.21	0.07	13.56
1.21	0.08	13.29
1.21	0.09	13.02
1.21	0.1	12.76
1.21	0.11	12.49
1.21	0.12	12.23
1.21	0.13	11.97
1.21	0.14	11.71
1.21	0.15	11.46
1.21	0.16	11.2
1.21	0.17	10.95
1.21	0.18	10.7
1.21	0.19	10.46
1.21	0.2	10.22
1.21	0.21	9.975
1.21	0.22	9.736
1.21	0.23	9.5
1.21	0.24	9.266
1.21	0.25	9.035
1.21	0.26	8.807
1.21	0.27	8.581
1.21	0.28	8.357
1.21	0.29	8.136
1.21	0.3	7.918
1.21	0.31	7.702
1.21	0.32	7.489
1.21	0.33	7.279
1.21	0.34	7.071
1.21	0.35	6.866
1.21	0.36	6.663
1.21	0.37	6.464
1.21	0.38	6.267
1.21	0.39	6.073
1.21	0.4	5.881
1.21	0.41	5.693
1.21	0.42	5.507
1.21	0.43	5.324
1.21	0.44	5.144
1.21	0.45	4.966
1.21	0.46	4.792
1.21	0.47	4.62
1.21	0.48	4.452
1.21	0.49	4.286
1.21	0.5	4.123
1.22	0.01	14.39
1.22	0.02	14.12
1.22	0.03	13.85
1.22	0.04	13.58
1.22	0.05	13.32
1.22	0.06	13.06
1.22	0.07	12.8
1.22	0.08	12.54
1.22	0.09	12.29
1.22	0.1	12.04
1.22	0.11	11.79
1.22	0.12	11.54
1.22	0.13	11.29
1.22	0.14	11.05
1.22	0.15	10.81
1.22	0.16	10.57
1.22	0.17	10.33
1.22	0.18	10.1
1.22	0.19	9.865
1.22	0.2	9.635
1.22	0.21	9.407
1.22	0.22	9.181
1.22	0.23	8.958
1.22	0.24	8.737
1.22	0.25	8.519
1.22	0.26	8.303
1.22	0.27	8.089
1.22	0.28	7.878
1.22	0.29	7.67
1.22	0.3	7.463
1.22	0.31	7.26
1.22	0.32	7.058
1.22	0.33	6.86
1.22	0.34	6.664
1.22	0.35	6.47
1.22	0.36	6.279
1.22	0.37	6.09
1.22	0.38	5.905
1.22	0.39	5.721
1.22	0.4	5.541
1.22	0.41	5.363
1.22	0.42	5.187
1.22	0.43	5.015
1.22	0.44	4.845
1.22	0.45	4.678
1.22	0.46	4.513
1.22	0.47	4.351
1.22	0.48	4.192
1.22	0.49	4.036
1.22	0.5	3.883
1.23	0.01	13.58
1.23	0.02	13.33
1.23	0.03	13.07
1.23	0.04	12.82
1.23	0.05	12.57
1.23	0.06	12.33
1.23	0.07	12.08
1.23	0.08	11.84
1.23	0.09	11.6
1.23	0.1	11.36
1.23	0.11	11.12
1.23	0.12	10.89
1.23	0.13	10.65
1.23	0.14	10.42
1.23	0.15	10.2
1.23	0.16	9.969
1.23	0.17	9.745
1.23	0.18	9.523
1.23	0.19	9.303
1.23	0.2	9.085
1.23	0.21	8.87
1.23	0.22	8.657
1.23	0.23	8.446
1.23	0.24	8.237
1.23	0.25	8.031
1.23	0.26	7.827
1.23	0.27	7.625
1.23	0.28	7.426
1.23	0.29	7.229
1.23	0.3	7.034
1.23	0.31	6.842
1.23	0.32	6.652
1.23	0.33	6.464
1.23	0.34	6.279
1.23	0.35	6.096
1.23	0.36	5.916
1.23	0.37	5.738
1.23	0.38	5.563
1.23	0.39	5.39
1.23	0.4	5.219
1.23	0.41	5.051
1.23	0.42	4.886
1.23	0.43	4.723
1.23	0.44	4.563
1.23	0.45	4.405
1.23	0.46	4.25
1.23	0.47	4.098
1.23	0.48	3.948
1.23	0.49	3.8
1.23	0.5	3.656
1.24	0.01	12.82
1.24	0.02	12.58
1.24	0.03	12.34
1.24	0.04	12.1
1.24	0.05	11.87
1.24	0.06	11.63
1.24	0.07	11.4
1.24	0.08	11.17
1.24	0.09	10.94
1.24	0.1	10.72
1.24	0.11	10.49
1.24	0.12	10.27
1.24	0.13	10.05
1.24	0.14	9.832
1.24	0.15	9.616
1.24	0.16	9.402
1.24	0.17	9.191
1.24	0.18	8.981
1.24	0.19	8.773
1.24	0.2	8.567
1.24	0.21	8.364
1.24	0.22	8.162
1.24	0.23	7.963
1.24	0.24	7.766
1.24	0.25	7.571
1.24	0.26	7.378
1.24	0.27	7.188
1.24	0.28	6.999
1.24	0.29	6.813
1.24	0.3	6.629
1.24	0.31	6.448
1.24	0.32	6.268
1.24	0.33	6.091
1.24	0.34	5.917
1.24	0.35	5.744
1.24	0.36	5.574
1.24	0.37	5.406
1.24	0.38	5.241
1.24	0.39	5.077
1.24	0.4	4.917
1.24	0.41	4.758
1.24	0.42	4.602
1.24	0.43	4.449
1.24	0.44	4.298
1.24	0.45	4.149
1.24	0.46	4.003
1.24	0.47	3.859
1.24	0.48	3.718
1.24	0.49	3.579
1.24	0.5	3.442
1.25	0.01	12.1
1.25	0.02	11.88
1.25	0.03	11.65
1.25	0.04	11.42
1.25	0.05	11.2
1.25	0.06	10.98
1.25	0.07	10.76
1.25	0.08	10.54
1.25	0.09	10.33
1.25	0.1	10.11
1.25	0.11	9.901
1.25	0.12	9.691
1.25	0.13	9.482
1.25	0.14	9.276
1.25	0.15	9.072
1.25	0.16	8.87
1.25	0.17	8.669
1.25	0.18	8.471
1.25	0.19	8.274
1.25	0.2	8.08
1.25	0.21	7.888
1.25	0.22	7.697
1.25	0.23	7.509
1.25	0.24	7.323
1.25	0.25	7.139
1.25	0.26	6.957
1.25	0.27	6.777
1.25	0.28	6.599
1.25	0.29	6.423
1.25	0.3	6.249
1.25	0.31	6.078
1.25	0.32	5.908
1.25	0.33	5.741
1.25	0.34	5.576
1.25	0.35	5.413
1.25	0.36	5.253
1.25	0.37	5.094
1.25	0.38	4.938
1.25	0.39	4.784
1.25	0.4	4.633
1.25	0.41	4.483
1.25	0.42	4.336
1.25	0.43	4.191
1.25	0.44	4.049
1.25	0.45	3.908
1.25	0.46	3.771
1.25	0.47	3.635
1.25	0.48	3.502
1.25	0.49	3.371
1.25	0.5	3.242
1.26	0.01	11.43
1.26	0.02	11.21
1.26	0.03	11.
1.26	0.04	10.79
1.26	0.05	10.58
1.26	0.06	10.37
1.26	0.07	10.16
1.26	0.08	9.952
1.26	0.09	9.748
1.26	0.1	9.546
1.26	0.11	9.345
1.26	0.12	9.146
1.26	0.13	8.949
1.26	0.14	8.754
1.26	0.15	8.561
1.26	0.16	8.37
1.26	0.17	8.18
1.26	0.18	7.993
1.26	0.19	7.807
1.26	0.2	7.623
1.26	0.21	7.441
1.26	0.22	7.261
1.26	0.23	7.083
1.26	0.24	6.907
1.26	0.25	6.733
1.26	0.26	6.561
1.26	0.27	6.391
1.26	0.28	6.223
1.26	0.29	6.057
1.26	0.3	5.893
1.26	0.31	5.731
1.26	0.32	5.571
1.26	0.33	5.413
1.26	0.34	5.257
1.26	0.35	5.104
1.26	0.36	4.952
1.26	0.37	4.803
1.26	0.38	4.655
1.26	0.39	4.51
1.26	0.4	4.367
1.26	0.41	4.226
1.26	0.42	4.087
1.26	0.43	3.95
1.26	0.44	3.816
1.26	0.45	3.683
1.26	0.46	3.553
1.26	0.47	3.425
1.26	0.48	3.3
1.26	0.49	3.176
1.26	0.5	3.055
1.27	0.01	10.8
1.27	0.02	10.6
1.27	0.03	10.39
1.27	0.04	10.19
1.27	0.05	9.99
1.27	0.06	9.792
1.27	0.07	9.595
1.27	0.08	9.4
1.27	0.09	9.207
1.27	0.1	9.015
1.27	0.11	8.825
1.27	0.12	8.637
1.27	0.13	8.451
1.27	0.14	8.266
1.27	0.15	8.083
1.27	0.16	7.902
1.27	0.17	7.723
1.27	0.18	7.545
1.27	0.19	7.37
1.27	0.2	7.196
1.27	0.21	7.024
1.27	0.22	6.854
1.27	0.23	6.685
1.27	0.24	6.519
1.27	0.25	6.354
1.27	0.26	6.192
1.27	0.27	6.031
1.27	0.28	5.872
1.27	0.29	5.715
1.27	0.3	5.56
1.27	0.31	5.407
1.27	0.32	5.256
1.27	0.33	5.107
1.27	0.34	4.96
1.27	0.35	4.814
1.27	0.36	4.671
1.27	0.37	4.53
1.27	0.38	4.391
1.27	0.39	4.254
1.27	0.4	4.118
1.27	0.41	3.985
1.27	0.42	3.854
1.27	0.43	3.725
1.27	0.44	3.598
1.27	0.45	3.473
1.27	0.46	3.35
1.27	0.47	3.23
1.27	0.48	3.111
1.27	0.49	2.995
1.27	0.5	2.88
1.28	0.01	10.21
1.28	0.02	10.02
1.28	0.03	9.825
1.28	0.04	9.634
1.28	0.05	9.444
1.28	0.06	9.256
1.28	0.07	9.07
1.28	0.08	8.885
1.28	0.09	8.702
1.28	0.1	8.52
1.28	0.11	8.341
1.28	0.12	8.162
1.28	0.13	7.986
1.28	0.14	7.811
1.28	0.15	7.638
1.28	0.16	7.466
1.28	0.17	7.297
1.28	0.18	7.129
1.28	0.19	6.962
1.28	0.2	6.798
1.28	0.21	6.635
1.28	0.22	6.474
1.28	0.23	6.315
1.28	0.24	6.157
1.28	0.25	6.002
1.28	0.26	5.848
1.28	0.27	5.696
1.28	0.28	5.545
1.28	0.29	5.397
1.28	0.3	5.25
1.28	0.31	5.106
1.28	0.32	4.963
1.28	0.33	4.822
1.28	0.34	4.683
1.28	0.35	4.545
1.28	0.36	4.41
1.28	0.37	4.276
1.28	0.38	4.145
1.28	0.39	4.015
1.28	0.4	3.887
1.28	0.41	3.762
1.28	0.42	3.638
1.28	0.43	3.516
1.28	0.44	3.396
1.28	0.45	3.278
1.28	0.46	3.162
1.28	0.47	3.048
1.28	0.48	2.936
1.28	0.49	2.826
1.28	0.5	2.718
1.29	0.01	9.665
1.29	0.02	9.481
1.29	0.03	9.298
1.29	0.04	9.117
1.29	0.05	8.937
1.29	0.06	8.758
1.29	0.07	8.582
1.29	0.08	8.406
1.29	0.09	8.233
1.29	0.1	8.061
1.29	0.11	7.89
1.29	0.12	7.721
1.29	0.13	7.554
1.29	0.14	7.388
1.29	0.15	7.224
1.29	0.16	7.062
1.29	0.17	6.901
1.29	0.18	6.742
1.29	0.19	6.584
1.29	0.2	6.428
1.29	0.21	6.274
1.29	0.22	6.121
1.29	0.23	5.971
1.29	0.24	5.822
1.29	0.25	5.674
1.29	0.26	5.528
1.29	0.27	5.384
1.29	0.28	5.242
1.29	0.29	5.102
1.29	0.3	4.963
1.29	0.31	4.826
1.29	0.32	4.691
1.29	0.33	4.557
1.29	0.34	4.425
1.29	0.35	4.296
1.29	0.36	4.167
1.29	0.37	4.041
1.29	0.38	3.917
1.29	0.39	3.794
1.29	0.4	3.673
1.29	0.41	3.554
1.29	0.42	3.437
1.29	0.43	3.322
1.29	0.44	3.208
1.29	0.45	3.097
1.29	0.46	2.987
1.29	0.47	2.879
1.29	0.48	2.773
1.29	0.49	2.669
1.29	0.5	2.567
1.3	0.01	9.158
1.3	0.02	8.983
1.3	0.03	8.809
1.3	0.04	8.637
1.3	0.05	8.466
1.3	0.06	8.297
1.3	0.07	8.129
1.3	0.08	7.963
1.3	0.09	7.798
1.3	0.1	7.635
1.3	0.11	7.473
1.3	0.12	7.313
1.3	0.13	7.154
1.3	0.14	6.997
1.3	0.15	6.841
1.3	0.16	6.687
1.3	0.17	6.534
1.3	0.18	6.383
1.3	0.19	6.234
1.3	0.2	6.086
1.3	0.21	5.94
1.3	0.22	5.795
1.3	0.23	5.652
1.3	0.24	5.511
1.3	0.25	5.371
1.3	0.26	5.233
1.3	0.27	5.096
1.3	0.28	4.962
1.3	0.29	4.828
1.3	0.3	4.697
1.3	0.31	4.567
1.3	0.32	4.439
1.3	0.33	4.313
1.3	0.34	4.188
1.3	0.35	4.065
1.3	0.36	3.943
1.3	0.37	3.824
1.3	0.38	3.706
1.3	0.39	3.59
1.3	0.4	3.475
1.3	0.41	3.363
1.3	0.42	3.252
1.3	0.43	3.142
1.3	0.44	3.035
1.3	0.45	2.929
1.3	0.46	2.826
1.3	0.47	2.723
1.3	0.48	2.623
1.3	0.49	2.525
1.3	0.5	2.428
1.31	0.01	8.69
1.31	0.02	8.523
1.31	0.03	8.358
1.31	0.04	8.194
1.31	0.05	8.032
1.31	0.06	7.871
1.31	0.07	7.712
1.31	0.08	7.554
1.31	0.09	7.397
1.31	0.1	7.242
1.31	0.11	7.088
1.31	0.12	6.936
1.31	0.13	6.785
1.31	0.14	6.635
1.31	0.15	6.488
1.31	0.16	6.341
1.31	0.17	6.196
1.31	0.18	6.053
1.31	0.19	5.911
1.31	0.2	5.771
1.31	0.21	5.632
1.31	0.22	5.494
1.31	0.23	5.359
1.31	0.24	5.224
1.31	0.25	5.092
1.31	0.26	4.961
1.31	0.27	4.831
1.31	0.28	4.703
1.31	0.29	4.577
1.31	0.3	4.452
1.31	0.31	4.329
1.31	0.32	4.207
1.31	0.33	4.087
1.31	0.34	3.969
1.31	0.35	3.852
1.31	0.36	3.737
1.31	0.37	3.623
1.31	0.38	3.512
1.31	0.39	3.401
1.31	0.4	3.293
1.31	0.41	3.186
1.31	0.42	3.081
1.31	0.43	2.977
1.31	0.44	2.876
1.31	0.45	2.775
1.31	0.46	2.677
1.31	0.47	2.58
1.31	0.48	2.485
1.31	0.49	2.392
1.31	0.5	2.3
1.32	0.01	8.259
1.32	0.02	8.101
1.32	0.03	7.943
1.32	0.04	7.787
1.32	0.05	7.633
1.32	0.06	7.48
1.32	0.07	7.328
1.32	0.08	7.177
1.32	0.09	7.028
1.32	0.1	6.88
1.32	0.11	6.734
1.32	0.12	6.589
1.32	0.13	6.446
1.32	0.14	6.304
1.32	0.15	6.163
1.32	0.16	6.024
1.32	0.17	5.886
1.32	0.18	5.749
1.32	0.19	5.614
1.32	0.2	5.481
1.32	0.21	5.349
1.32	0.22	5.218
1.32	0.23	5.089
1.32	0.24	4.961
1.32	0.25	4.835
1.32	0.26	4.711
1.32	0.27	4.587
1.32	0.28	4.466
1.32	0.29	4.346
1.32	0.3	4.227
1.32	0.31	4.11
1.32	0.32	3.994
1.32	0.33	3.88
1.32	0.34	3.768
1.32	0.35	3.657
1.32	0.36	3.548
1.32	0.37	3.44
1.32	0.38	3.333
1.32	0.39	3.229
1.32	0.4	3.126
1.32	0.41	3.024
1.32	0.42	2.924
1.32	0.43	2.826
1.32	0.44	2.729
1.32	0.45	2.634
1.32	0.46	2.541
1.32	0.47	2.449
1.32	0.48	2.358
1.32	0.49	2.27
1.32	0.5	2.183
1.33	0.01	7.865
1.33	0.02	7.713
1.33	0.03	7.563
1.33	0.04	7.415
1.33	0.05	7.267
1.33	0.06	7.121
1.33	0.07	6.976
1.33	0.08	6.833
1.33	0.09	6.691
1.33	0.1	6.55
1.33	0.11	6.41
1.33	0.12	6.272
1.33	0.13	6.135
1.33	0.14	6.
1.33	0.15	5.866
1.33	0.16	5.733
1.33	0.17	5.602
1.33	0.18	5.472
1.33	0.19	5.343
1.33	0.2	5.216
1.33	0.21	5.09
1.33	0.22	4.965
1.33	0.23	4.842
1.33	0.24	4.721
1.33	0.25	4.601
1.33	0.26	4.482
1.33	0.27	4.365
1.33	0.28	4.249
1.33	0.29	4.134
1.33	0.3	4.021
1.33	0.31	3.91
1.33	0.32	3.8
1.33	0.33	3.691
1.33	0.34	3.584
1.33	0.35	3.479
1.33	0.36	3.374
1.33	0.37	3.272
1.33	0.38	3.171
1.33	0.39	3.071
1.33	0.4	2.973
1.33	0.41	2.876
1.33	0.42	2.781
1.33	0.43	2.687
1.33	0.44	2.595
1.33	0.45	2.505
1.33	0.46	2.416
1.33	0.47	2.328
1.33	0.48	2.243
1.33	0.49	2.158
1.33	0.5	2.075
1.34	0.01	7.505
1.34	0.02	7.36
1.34	0.03	7.217
1.34	0.04	7.075
1.34	0.05	6.934
1.34	0.06	6.794
1.34	0.07	6.656
1.34	0.08	6.519
1.34	0.09	6.383
1.34	0.1	6.248
1.34	0.11	6.115
1.34	0.12	5.983
1.34	0.13	5.852
1.34	0.14	5.723
1.34	0.15	5.595
1.34	0.16	5.468
1.34	0.17	5.343
1.34	0.18	5.218
1.34	0.19	5.096
1.34	0.2	4.974
1.34	0.21	4.854
1.34	0.22	4.735
1.34	0.23	4.618
1.34	0.24	4.502
1.34	0.25	4.387
1.34	0.26	4.274
1.34	0.27	4.162
1.34	0.28	4.051
1.34	0.29	3.942
1.34	0.3	3.834
1.34	0.31	3.728
1.34	0.32	3.623
1.34	0.33	3.519
1.34	0.34	3.417
1.34	0.35	3.316
1.34	0.36	3.217
1.34	0.37	3.119
1.34	0.38	3.022
1.34	0.39	2.927
1.34	0.4	2.834
1.34	0.41	2.742
1.34	0.42	2.651
1.34	0.43	2.562
1.34	0.44	2.474
1.34	0.45	2.387
1.34	0.46	2.303
1.34	0.47	2.219
1.34	0.48	2.137
1.34	0.49	2.057
1.35	0.01	7.178
1.35	0.02	7.039
1.35	0.03	6.902
1.35	0.04	6.766
1.35	0.05	6.631
1.35	0.06	6.497
1.35	0.07	6.365
1.35	0.08	6.233
1.35	0.09	6.103
1.35	0.1	5.974
1.35	0.11	5.847
1.35	0.12	5.72
1.35	0.13	5.595
1.35	0.14	5.471
1.35	0.15	5.349
1.35	0.16	5.228
1.35	0.17	5.107
1.35	0.18	4.989
1.35	0.19	4.871
1.35	0.2	4.755
1.35	0.21	4.64
1.35	0.22	4.526
1.35	0.23	4.414
1.35	0.24	4.303
1.35	0.25	4.193
1.35	0.26	4.085
1.35	0.27	3.978
1.35	0.28	3.872
1.35	0.29	3.767
1.35	0.3	3.664
1.35	0.31	3.562
1.35	0.32	3.462
1.35	0.33	3.363
1.35	0.34	3.265
1.35	0.35	3.169
1.35	0.36	3.074
1.35	0.37	2.98
1.35	0.38	2.888
1.35	0.39	2.797
1.35	0.4	2.707
1.35	0.41	2.619
1.35	0.42	2.533
1.35	0.43	2.447
1.35	0.44	2.363
1.35	0.45	2.281
1.35	0.46	2.2
1.35	0.47	2.12
1.35	0.48	2.042
1.36	0.01	6.882
1.36	0.02	6.749
1.36	0.03	6.617
1.36	0.04	6.486
1.36	0.05	6.357
1.36	0.06	6.228
1.36	0.07	6.101
1.36	0.08	5.975
1.36	0.09	5.85
1.36	0.1	5.727
1.36	0.11	5.604
1.36	0.12	5.483
1.36	0.13	5.363
1.36	0.14	5.244
1.36	0.15	5.126
1.36	0.16	5.01
1.36	0.17	4.895
1.36	0.18	4.781
1.36	0.19	4.668
1.36	0.2	4.557
1.36	0.21	4.446
1.36	0.22	4.337
1.36	0.23	4.23
1.36	0.24	4.123
1.36	0.25	4.018
1.36	0.26	3.914
1.36	0.27	3.811
1.36	0.28	3.71
1.36	0.29	3.61
1.36	0.3	3.511
1.36	0.31	3.413
1.36	0.32	3.317
1.36	0.33	3.222
1.36	0.34	3.128
1.36	0.35	3.036
1.36	0.36	2.945
1.36	0.37	2.855
1.36	0.38	2.766
1.36	0.39	2.679
1.36	0.4	2.594
1.36	0.41	2.509
1.36	0.42	2.426
1.36	0.43	2.344
1.36	0.44	2.264
1.36	0.45	2.185
1.36	0.46	2.107
1.36	0.47	2.031
1.37	0.01	6.615
1.37	0.02	6.487
1.37	0.03	6.36
1.37	0.04	6.234
1.37	0.05	6.11
1.37	0.06	5.986
1.37	0.07	5.864
1.37	0.08	5.743
1.37	0.09	5.623
1.37	0.1	5.504
1.37	0.11	5.386
1.37	0.12	5.269
1.37	0.13	5.154
1.37	0.14	5.039
1.37	0.15	4.926
1.37	0.16	4.814
1.37	0.17	4.703
1.37	0.18	4.594
1.37	0.19	4.485
1.37	0.2	4.378
1.37	0.21	4.272
1.37	0.22	4.167
1.37	0.23	4.064
1.37	0.24	3.961
1.37	0.25	3.86
1.37	0.26	3.76
1.37	0.27	3.661
1.37	0.28	3.564
1.37	0.29	3.467
1.37	0.3	3.372
1.37	0.31	3.279
1.37	0.32	3.186
1.37	0.33	3.095
1.37	0.34	3.005
1.37	0.35	2.916
1.37	0.36	2.828
1.37	0.37	2.742
1.37	0.38	2.657
1.37	0.39	2.573
1.37	0.4	2.491
1.37	0.41	2.41
1.37	0.42	2.33
1.37	0.43	2.251
1.37	0.44	2.174
1.37	0.45	2.098
1.37	0.46	2.023
1.38	0.01	6.375
1.38	0.02	6.252
1.38	0.03	6.13
1.38	0.04	6.008
1.38	0.05	5.888
1.38	0.06	5.769
1.38	0.07	5.651
1.38	0.08	5.534
1.38	0.09	5.418
1.38	0.1	5.303
1.38	0.11	5.19
1.38	0.12	5.077
1.38	0.13	4.966
1.38	0.14	4.855
1.38	0.15	4.746
1.38	0.16	4.638
1.38	0.17	4.532
1.38	0.18	4.426
1.38	0.19	4.321
1.38	0.2	4.218
1.38	0.21	4.116
1.38	0.22	4.015
1.38	0.23	3.915
1.38	0.24	3.816
1.38	0.25	3.718
1.38	0.26	3.622
1.38	0.27	3.527
1.38	0.28	3.433
1.38	0.29	3.34
1.38	0.3	3.248
1.38	0.31	3.158
1.38	0.32	3.069
1.38	0.33	2.981
1.38	0.34	2.894
1.38	0.35	2.808
1.38	0.36	2.724
1.38	0.37	2.641
1.38	0.38	2.559
1.38	0.39	2.478
1.38	0.4	2.399
1.38	0.41	2.321
1.38	0.42	2.244
1.38	0.43	2.168
1.38	0.44	2.094
1.38	0.45	2.021
1.39	0.01	6.161
1.39	0.02	6.041
1.39	0.03	5.923
1.39	0.04	5.806
1.39	0.05	5.689
1.39	0.06	5.574
1.39	0.07	5.46
1.39	0.08	5.347
1.39	0.09	5.235
1.39	0.1	5.124
1.39	0.11	5.014
1.39	0.12	4.905
1.39	0.13	4.797
1.39	0.14	4.691
1.39	0.15	4.585
1.39	0.16	4.481
1.39	0.17	4.378
1.39	0.18	4.275
1.39	0.19	4.174
1.39	0.2	4.074
1.39	0.21	3.976
1.39	0.22	3.878
1.39	0.23	3.781
1.39	0.24	3.686
1.39	0.25	3.592
1.39	0.26	3.498
1.39	0.27	3.406
1.39	0.28	3.316
1.39	0.29	3.226
1.39	0.3	3.137
1.39	0.31	3.05
1.39	0.32	2.964
1.39	0.33	2.879
1.39	0.34	2.795
1.39	0.35	2.712
1.39	0.36	2.631
1.39	0.37	2.55
1.39	0.38	2.471
1.39	0.39	2.393
1.39	0.4	2.317
1.39	0.41	2.241
1.39	0.42	2.167
1.39	0.43	2.094
1.39	0.44	2.022
1.4	0.01	5.969
1.4	0.02	5.853
1.4	0.03	5.738
1.4	0.04	5.624
1.4	0.05	5.511
1.4	0.06	5.4
1.4	0.07	5.289
1.4	0.08	5.179
1.4	0.09	5.071
1.4	0.1	4.963
1.4	0.11	4.857
1.4	0.12	4.751
1.4	0.13	4.647
1.4	0.14	4.544
1.4	0.15	4.441
1.4	0.16	4.34
1.4	0.17	4.24
1.4	0.18	4.141
1.4	0.19	4.043
1.4	0.2	3.946
1.4	0.21	3.85
1.4	0.22	3.756
1.4	0.23	3.662
1.4	0.24	3.57
1.4	0.25	3.478
1.4	0.26	3.388
1.4	0.27	3.299
1.4	0.28	3.211
1.4	0.29	3.124
1.4	0.3	3.038
1.4	0.31	2.954
1.4	0.32	2.87
1.4	0.33	2.788
1.4	0.34	2.706
1.4	0.35	2.626
1.4	0.36	2.547
1.4	0.37	2.47
1.4	0.38	2.393
1.4	0.39	2.318
1.4	0.4	2.243
1.4	0.41	2.17
1.4	0.42	2.098
1.4	0.43	2.027
1.41	0.01	5.654
1.41	0.02	5.544
1.41	0.03	5.435
1.41	0.04	5.327
1.41	0.05	5.22
1.41	0.06	5.114
1.41	0.07	5.009
1.41	0.08	4.905
1.41	0.09	4.802
1.41	0.1	4.7
1.41	0.11	4.599
1.41	0.12	4.499
1.41	0.13	4.4
1.41	0.14	4.302
1.41	0.15	4.205
1.41	0.16	4.109
1.41	0.17	4.014
1.41	0.18	3.921
1.41	0.19	3.828
1.41	0.2	3.736
1.41	0.21	3.645
1.41	0.22	3.555
1.41	0.23	3.467
1.41	0.24	3.379
1.41	0.25	3.293
1.41	0.26	3.207
1.41	0.27	3.123
1.41	0.28	3.039
1.41	0.29	2.957
1.41	0.3	2.876
1.41	0.31	2.795
1.41	0.32	2.716
1.41	0.33	2.638
1.41	0.34	2.561
1.41	0.35	2.486
1.41	0.36	2.411
1.41	0.37	2.337
1.41	0.38	2.264
1.41	0.39	2.193
1.41	0.4	2.123
1.41	0.41	2.053
1.42	0.01	5.356
1.42	0.02	5.252
1.42	0.03	5.149
1.42	0.04	5.046
1.42	0.05	4.945
1.42	0.06	4.844
1.42	0.07	4.745
1.42	0.08	4.646
1.42	0.09	4.548
1.42	0.1	4.452
1.42	0.11	4.356
1.42	0.12	4.261
1.42	0.13	4.167
1.42	0.14	4.074
1.42	0.15	3.982
1.42	0.16	3.891
1.42	0.17	3.801
1.42	0.18	3.712
1.42	0.19	3.624
1.42	0.2	3.537
1.42	0.21	3.451
1.42	0.22	3.366
1.42	0.23	3.282
1.42	0.24	3.199
1.42	0.25	3.117
1.42	0.26	3.036
1.42	0.27	2.956
1.42	0.28	2.877
1.42	0.29	2.799
1.42	0.3	2.722
1.42	0.31	2.646
1.42	0.32	2.571
1.42	0.33	2.497
1.42	0.34	2.425
1.42	0.35	2.353
1.42	0.36	2.282
1.42	0.37	2.212
1.42	0.38	2.143
1.42	0.39	2.076
1.42	0.4	2.009
1.43	0.01	5.076
1.43	0.02	4.977
1.43	0.03	4.879
1.43	0.04	4.782
1.43	0.05	4.686
1.43	0.06	4.59
1.43	0.07	4.496
1.43	0.08	4.402
1.43	0.09	4.309
1.43	0.1	4.218
1.43	0.11	4.127
1.43	0.12	4.037
1.43	0.13	3.948
1.43	0.14	3.86
1.43	0.15	3.773
1.43	0.16	3.686
1.43	0.17	3.601
1.43	0.18	3.517
1.43	0.19	3.433
1.43	0.2	3.351
1.43	0.21	3.269
1.43	0.22	3.188
1.43	0.23	3.109
1.43	0.24	3.03
1.43	0.25	2.952
1.43	0.26	2.875
1.43	0.27	2.8
1.43	0.28	2.725
1.43	0.29	2.651
1.43	0.3	2.578
1.43	0.31	2.506
1.43	0.32	2.435
1.43	0.33	2.365
1.43	0.34	2.296
1.43	0.35	2.228
1.43	0.36	2.161
1.43	0.37	2.094
1.43	0.38	2.029
1.44	0.01	4.812
1.44	0.02	4.719
1.44	0.03	4.625
1.44	0.04	4.533
1.44	0.05	4.442
1.44	0.06	4.351
1.44	0.07	4.262
1.44	0.08	4.173
1.44	0.09	4.085
1.44	0.1	3.998
1.44	0.11	3.911
1.44	0.12	3.826
1.44	0.13	3.742
1.44	0.14	3.658
1.44	0.15	3.575
1.44	0.16	3.494
1.44	0.17	3.413
1.44	0.18	3.333
1.44	0.19	3.253
1.44	0.2	3.175
1.44	0.21	3.098
1.44	0.22	3.021
1.44	0.23	2.946
1.44	0.24	2.871
1.44	0.25	2.797
1.44	0.26	2.725
1.44	0.27	2.653
1.44	0.28	2.582
1.44	0.29	2.511
1.44	0.3	2.442
1.44	0.31	2.374
1.44	0.32	2.307
1.44	0.33	2.24
1.44	0.34	2.175
1.44	0.35	2.11
1.44	0.36	2.047
1.45	0.01	4.565
1.45	0.02	4.476
1.45	0.03	4.388
1.45	0.04	4.3
1.45	0.05	4.213
1.45	0.06	4.127
1.45	0.07	4.042
1.45	0.08	3.958
1.45	0.09	3.874
1.45	0.1	3.792
1.45	0.11	3.71
1.45	0.12	3.629
1.45	0.13	3.548
1.45	0.14	3.469
1.45	0.15	3.391
1.45	0.16	3.313
1.45	0.17	3.236
1.45	0.18	3.16
1.45	0.19	3.085
1.45	0.2	3.011
1.45	0.21	2.937
1.45	0.22	2.865
1.45	0.23	2.793
1.45	0.24	2.722
1.45	0.25	2.652
1.45	0.26	2.583
1.45	0.27	2.515
1.45	0.28	2.447
1.45	0.29	2.381
1.45	0.3	2.315
1.45	0.31	2.251
1.45	0.32	2.187
1.45	0.33	2.124
1.45	0.34	2.062
1.45	0.35	2.
1.46	0.01	4.334
1.46	0.02	4.249
1.46	0.03	4.165
1.46	0.04	4.082
1.46	0.05	4.
1.46	0.06	3.918
1.46	0.07	3.837
1.46	0.08	3.757
1.46	0.09	3.677
1.46	0.1	3.599
1.46	0.11	3.521
1.46	0.12	3.444
1.46	0.13	3.368
1.46	0.14	3.292
1.46	0.15	3.218
1.46	0.16	3.144
1.46	0.17	3.071
1.46	0.18	2.999
1.46	0.19	2.928
1.46	0.2	2.857
1.46	0.21	2.787
1.46	0.22	2.718
1.46	0.23	2.65
1.46	0.24	2.583
1.46	0.25	2.517
1.46	0.26	2.451
1.46	0.27	2.386
1.46	0.28	2.322
1.46	0.29	2.259
1.46	0.3	2.197
1.46	0.31	2.135
1.46	0.32	2.075
1.46	0.33	2.015
1.47	0.01	4.118
1.47	0.02	4.038
1.47	0.03	3.958
1.47	0.04	3.879
1.47	0.05	3.8
1.47	0.06	3.722
1.47	0.07	3.645
1.47	0.08	3.569
1.47	0.09	3.494
1.47	0.1	3.419
1.47	0.11	3.345
1.47	0.12	3.272
1.47	0.13	3.199
1.47	0.14	3.128
1.47	0.15	3.057
1.47	0.16	2.987
1.47	0.17	2.917
1.47	0.18	2.849
1.47	0.19	2.781
1.47	0.2	2.714
1.47	0.21	2.648
1.47	0.22	2.582
1.47	0.23	2.517
1.47	0.24	2.453
1.47	0.25	2.39
1.47	0.26	2.328
1.47	0.27	2.266
1.47	0.28	2.205
1.47	0.29	2.145
1.47	0.3	2.086
1.47	0.31	2.028
1.48	0.01	3.918
1.48	0.02	3.841
1.48	0.03	3.765
1.48	0.04	3.69
1.48	0.05	3.615
1.48	0.06	3.541
1.48	0.07	3.467
1.48	0.08	3.395
1.48	0.09	3.323
1.48	0.1	3.252
1.48	0.11	3.182
1.48	0.12	3.112
1.48	0.13	3.043
1.48	0.14	2.975
1.48	0.15	2.907
1.48	0.16	2.84
1.48	0.17	2.774
1.48	0.18	2.709
1.48	0.19	2.644
1.48	0.2	2.581
1.48	0.21	2.518
1.48	0.22	2.455
1.48	0.23	2.394
1.48	0.24	2.333
1.48	0.25	2.273
1.48	0.26	2.213
1.48	0.27	2.155
1.48	0.28	2.097
1.48	0.29	2.04
1.49	0.01	3.732
1.49	0.02	3.659
1.49	0.03	3.586
1.49	0.04	3.514
1.49	0.05	3.443
1.49	0.06	3.372
1.49	0.07	3.302
1.49	0.08	3.233
1.49	0.09	3.165
1.49	0.1	3.097
1.49	0.11	3.03
1.49	0.12	2.963
1.49	0.13	2.898
1.49	0.14	2.833
1.49	0.15	2.768
1.49	0.16	2.705
1.49	0.17	2.642
1.49	0.18	2.58
1.49	0.19	2.518
1.49	0.2	2.457
1.49	0.21	2.397
1.49	0.22	2.338
1.49	0.23	2.279
1.49	0.24	2.221
1.49	0.25	2.164
1.49	0.26	2.107
1.49	0.27	2.051
1.5	0.01	3.56
1.5	0.02	3.49
1.5	0.03	3.421
1.5	0.04	3.352
1.5	0.05	3.284
1.5	0.06	3.217
1.5	0.07	3.15
1.5	0.08	3.084
1.5	0.09	3.018
1.5	0.1	2.954
1.5	0.11	2.89
1.5	0.12	2.826
1.5	0.13	2.764
1.5	0.14	2.701
1.5	0.15	2.64
1.5	0.16	2.579
1.5	0.17	2.519
1.5	0.18	2.46
1.5	0.19	2.401
1.5	0.2	2.343
1.5	0.21	2.286
1.5	0.22	2.229
1.5	0.23	2.173
1.5	0.24	2.118
1.5	0.25	2.063
1.5	0.26	2.009
1.51	0.01	3.401
1.51	0.02	3.334
1.51	0.03	3.268
1.51	0.04	3.202
1.51	0.05	3.137
1.51	0.06	3.073
1.51	0.07	3.009
1.51	0.08	2.946
1.51	0.09	2.884
1.51	0.1	2.822
1.51	0.11	2.76
1.51	0.12	2.7
1.51	0.13	2.64
1.51	0.14	2.581
1.51	0.15	2.522
1.51	0.16	2.464
1.51	0.17	2.406
1.51	0.18	2.35
1.51	0.19	2.294
1.51	0.2	2.238
1.51	0.21	2.183
1.51	0.22	2.129
1.51	0.23	2.076
1.51	0.24	2.023
1.52	0.01	3.255
1.52	0.02	3.191
1.52	0.03	3.128
1.52	0.04	3.065
1.52	0.05	3.003
1.52	0.06	2.941
1.52	0.07	2.88
1.52	0.08	2.819
1.52	0.09	2.76
1.52	0.1	2.7
1.52	0.11	2.642
1.52	0.12	2.584
1.52	0.13	2.526
1.52	0.14	2.469
1.52	0.15	2.413
1.52	0.16	2.358
1.52	0.17	2.303
1.52	0.18	2.248
1.52	0.19	2.195
1.52	0.2	2.142
1.52	0.21	2.089
1.52	0.22	2.037
1.53	0.01	3.122
1.53	0.02	3.06
1.53	0.03	2.999
1.53	0.04	2.939
1.53	0.05	2.879
1.53	0.06	2.82
1.53	0.07	2.761
1.53	0.08	2.703
1.53	0.09	2.646
1.53	0.1	2.589
1.53	0.11	2.533
1.53	0.12	2.477
1.53	0.13	2.422
1.53	0.14	2.368
1.53	0.15	2.314
1.53	0.16	2.26
1.53	0.17	2.208
1.53	0.18	2.156
1.53	0.19	2.104
1.53	0.2	2.053
1.53	0.21	2.003
1.54	0.01	2.999
1.54	0.02	2.94
1.54	0.03	2.882
1.54	0.04	2.824
1.54	0.05	2.766
1.54	0.06	2.709
1.54	0.07	2.653
1.54	0.08	2.597
1.54	0.09	2.542
1.54	0.1	2.487
1.54	0.11	2.433
1.54	0.12	2.38
1.54	0.13	2.327
1.54	0.14	2.275
1.54	0.15	2.223
1.54	0.16	2.172
1.54	0.17	2.121
1.54	0.18	2.071
1.54	0.19	2.021
1.55	0.01	2.888
1.55	0.02	2.831
1.55	0.03	2.775
1.55	0.04	2.719
1.55	0.05	2.663
1.55	0.06	2.609
1.55	0.07	2.554
1.55	0.08	2.501
1.55	0.09	2.448
1.55	0.1	2.395
1.55	0.11	2.343
1.55	0.12	2.291
1.55	0.13	2.24
1.55	0.14	2.19
1.55	0.15	2.14
1.55	0.16	2.091
1.55	0.17	2.042
1.56	0.01	2.787
1.56	0.02	2.732
1.56	0.03	2.677
1.56	0.04	2.623
1.56	0.05	2.57
1.56	0.06	2.517
1.56	0.07	2.465
1.56	0.08	2.413
1.56	0.09	2.361
1.56	0.1	2.311
1.56	0.11	2.26
1.56	0.12	2.211
1.56	0.13	2.161
1.56	0.14	2.113
1.56	0.15	2.065
1.56	0.16	2.017
1.57	0.01	2.695
1.57	0.02	2.642
1.57	0.03	2.589
1.57	0.04	2.537
1.57	0.05	2.485
1.57	0.06	2.434
1.57	0.07	2.383
1.57	0.08	2.333
1.57	0.09	2.283
1.57	0.1	2.234
1.57	0.11	2.186
1.57	0.12	2.137
1.57	0.13	2.09
1.57	0.14	2.043
1.58	0.01	2.611
1.58	0.02	2.56
1.58	0.03	2.509
1.58	0.04	2.458
1.58	0.05	2.408
1.58	0.06	2.358
1.58	0.07	2.309
1.58	0.08	2.261
1.58	0.09	2.212
1.58	0.1	2.165
1.58	0.11	2.118
1.58	0.12	2.071
1.58	0.13	2.025
1.59	0.01	2.536
1.59	0.02	2.485
1.59	0.03	2.436
1.59	0.04	2.387
1.59	0.05	2.338
1.59	0.06	2.29
1.59	0.07	2.242
1.59	0.08	2.195
1.59	0.09	2.148
1.59	0.1	2.102
1.59	0.11	2.056
1.59	0.12	2.011
1.6	0.01	2.467
1.6	0.02	2.418
1.6	0.03	2.37
1.6	0.04	2.322
1.6	0.05	2.274
1.6	0.06	2.227
1.6	0.07	2.181
1.6	0.08	2.135
1.6	0.09	2.09
1.6	0.1	2.045
1.6	0.11	2.
1.61	0.01	2.35
1.61	0.02	2.304
1.61	0.03	2.258
1.61	0.04	2.212
1.61	0.05	2.167
1.61	0.06	2.122
1.61	0.07	2.078
1.61	0.08	2.034
1.62	0.01	2.239
1.62	0.02	2.195
1.62	0.03	2.151
1.62	0.04	2.107
1.62	0.05	2.064
1.62	0.06	2.022
1.63	0.01	2.132
1.63	0.02	2.09
1.63	0.03	2.048
1.63	0.04	2.007
1.64	0.01	2.031

==> Plot_data/Fig10/LUM32/lumcombdisdata.dat <==
1.	0.25	17.66
1.	0.26	18.01
1.	0.27	18.35
1.	0.28	18.69
1.	0.29	19.02
1.	0.3	19.34
1.	0.31	19.66
1.	0.32	19.98
1.	0.33	20.29
1.	0.34	20.59
1.	0.35	20.89
1.	0.36	21.19
1.	0.37	21.48
1.	0.38	21.77
1.	0.39	22.05
1.	0.4	22.34
1.	0.41	22.61
1.	0.42	22.89
1.	0.43	23.16
1.	0.44	23.43
1.	0.45	23.69
1.	0.46	23.95
1.	0.47	24.21
1.	0.48	24.47
1.	0.49	24.72
1.	0.5	24.97
1.	0.51	25.22
1.	0.52	25.47
1.	0.53	25.71
1.	0.54	25.95
1.	0.55	26.19
1.	0.56	26.43
1.	0.57	26.66
1.	0.58	26.9
1.	0.59	27.13
1.	0.6	27.36
1.	0.61	27.58
1.	0.62	27.81
1.	0.63	28.03
1.	0.64	28.25
1.	0.65	28.47
1.	0.66	28.69
1.	0.67	28.91
1.	0.68	29.12
1.	0.69	29.34
1.	0.7	29.55
1.	0.71	29.76
1.	0.72	29.97
1.	0.73	30.17
1.	0.74	30.38
1.	0.75	30.58
1.	0.76	30.79
1.	0.77	30.99
1.	0.78	31.19
1.	0.79	31.39
1.	0.8	31.59
1.	0.81	31.78
1.	0.82	31.98
1.	0.83	32.17
1.	0.84	32.37
1.	0.85	32.56
1.	0.86	32.75
1.	0.87	32.94
1.	0.88	33.13
1.	0.89	33.32
1.	0.9	33.5
1.	0.91	33.69
1.	0.92	33.87
1.	0.93	34.06
1.	0.94	34.24
1.	0.95	34.42
1.	0.96	34.6
1.	0.97	34.78
1.	0.98	34.96
1.	0.99	35.14
1.	1.	35.32
1.	1.01	35.49
1.	1.02	35.67
1.	1.03	35.84
1.	1.04	36.02
1.	1.05	36.19
1.	1.06	36.36
1.	1.07	36.53
1.	1.08	36.7
1.	1.09	36.87
1.	1.1	37.04
1.	1.11	37.21
1.	1.12	37.38
1.	1.13	37.54
1.	1.14	37.71
1.	1.15	37.87
1.	1.16	38.04
1.	1.17	38.2
1.	1.18	38.36
1.	1.19	38.53
1.	1.2	38.69
1.	1.21	38.85
1.	1.22	39.01
1.	1.23	39.17
1.	1.24	39.33
1.	1.25	39.48
1.	1.26	39.64
1.	1.27	39.8
1.	1.28	39.96
1.	1.29	40.11
1.	1.3	40.27
1.	1.31	40.42
1.	1.32	40.58
1.	1.33	40.73
1.	1.34	40.88
1.	1.35	41.03
1.	1.36	41.19
1.	1.37	41.34
1.	1.38	41.49
1.	1.39	41.64
1.	1.4	41.79
1.	1.41	41.94
1.	1.42	42.08
1.	1.43	42.23
1.	1.44	42.38
1.	1.45	42.53
1.	1.46	42.67
1.	1.47	42.82
1.	1.48	42.96
1.	1.49	43.11
1.	1.5	43.25
1.	1.51	43.4
1.	1.52	43.54
1.	1.53	43.68
1.	1.54	43.83
1.	1.55	43.97
1.	1.56	44.11
1.	1.57	44.25
1.	1.58	44.39
1.	1.59	44.53
1.	1.6	44.67
1.	1.61	44.81
1.	1.62	44.95
1.	1.63	45.09
1.	1.64	45.23
1.	1.65	45.36
1.	1.66	45.5
1.	1.67	45.64
1.	1.68	45.77
1.	1.69	45.91
1.	1.7	46.05
1.	1.71	46.18
1.	1.72	46.32
1.	1.73	46.45
1.	1.74	46.59
1.	1.75	46.72
1.	1.76	46.85
1.	1.77	46.99
1.	1.78	47.12
1.	1.79	47.25
1.	1.8	47.38
1.	1.81	47.51
1.	1.82	47.64
1.	1.83	47.77
1.	1.84	47.91
1.	1.85	48.04
1.	1.86	48.16
1.	1.87	48.29
1.	1.88	48.42
1.	1.89	48.55
1.	1.9	48.68
1.	1.91	48.81
1.	1.92	48.94
1.	1.93	49.06
1.	1.94	49.19
1.	1.95	49.32
1.	1.96	49.44
1.	1.97	49.57
1.	1.98	49.69
1.	1.99	49.82
1.	2.	49.94
1.	2.01	50.07
1.	2.02	50.19
1.	2.03	50.32
1.	2.04	50.44
1.	2.05	50.56
1.	2.06	50.69
1.	2.07	50.81
1.	2.08	50.93
1.	2.09	51.06
1.	2.1	51.18
1.	2.11	51.3
1.	2.12	51.42
1.	2.13	51.54
1.	2.14	51.66
1.	2.15	51.78
1.	2.16	51.9
1.	2.17	52.02
1.	2.18	52.14
1.	2.19	52.26
1.	2.2	52.38
1.	2.21	52.5
1.	2.22	52.62
1.	2.23	52.74
1.	2.24	52.86
1.	2.25	52.97
1.	2.26	53.09
1.	2.27	53.21
1.	2.28	53.33
1.	2.29	53.44
1.	2.3	53.56
1.	2.31	53.68
1.	2.32	53.79
1.	2.33	53.91
1.	2.34	54.02
1.	2.35	54.14
1.	2.36	54.25
1.	2.37	54.37
1.	2.38	54.48
1.	2.39	54.6
1.	2.4	54.71
1.	2.41	54.83
1.	2.42	54.94
1.	2.43	55.05
1.	2.44	55.17
1.	2.45	55.28
1.	2.46	55.39
1.	2.47	55.5
1.	2.48	55.62
1.	2.49	55.73
1.	2.5	55.84
1.	2.51	55.95
1.	2.52	56.06
1.	2.53	56.17
1.	2.54	56.28
1.	2.55	56.4
1.	2.56	56.51
1.	2.57	56.62
1.	2.58	56.73
1.	2.59	56.84
1.	2.6	56.95
1.	2.61	57.05
1.	2.62	57.16
1.	2.63	57.27
1.	2.64	57.38
1.	2.65	57.49
1.	2.66	57.6
1.	2.67	57.71
1.	2.68	57.81
1.	2.69	57.92
1.	2.7	58.03
1.	2.71	58.14
1.	2.72	58.24
1.	2.73	58.35
1.	2.74	58.46
1.	2.75	58.57
1.	2.76	58.67
1.	2.77	58.78
1.	2.78	58.88
1.	2.79	58.99
1.	2.8	59.1
1.	2.81	59.2
1.	2.82	59.31
1.	2.83	59.41
1.	2.84	59.52
1.	2.85	59.62
1.	2.86	59.72
1.	2.87	59.83
1.	2.88	59.93
1.	2.89	60.04
1.	2.9	60.14
1.	2.91	60.24
1.	2.92	60.35
1.	2.93	60.45
1.	2.94	60.55
1.	2.95	60.66
1.	2.96	60.76
1.	2.97	60.86
1.	2.98	60.97
1.	2.99	61.07
1.	3.	61.17
1.	3.01	61.27
1.	3.02	61.37
1.	3.03	61.47
1.	3.04	61.58
1.	3.05	61.68
1.	3.06	61.78
1.	3.07	61.88
1.	3.08	61.98
1.	3.09	62.08
1.	3.1	62.18
1.	3.11	62.28
1.	3.12	62.38
1.	3.13	62.48
1.	3.14	62.58
1.	3.15	62.68
1.	3.16	62.78
1.	3.17	62.88
1.	3.18	62.98
1.	3.19	63.08
1.	3.2	63.18
1.	3.21	63.27
1.	3.22	63.37
1.	3.23	63.47
1.	3.24	63.57
1.	3.25	63.67
1.	3.26	63.76
1.	3.27	63.86
1.	3.28	63.96
1.	3.29	64.06
1.	3.3	64.15
1.	3.31	64.25
1.	3.32	64.35
1.	3.33	64.45
1.	3.34	64.54
1.	3.35	64.64
1.	3.36	64.74
1.	3.37	64.83
1.	3.38	64.93
1.	3.39	65.02
1.	3.4	65.12
1.	3.41	65.22
1.	3.42	65.31
1.	3.43	65.41
1.	3.44	65.5
1.	3.45	65.6
1.	3.46	65.69
1.	3.47	65.79
1.	3.48	65.88
1.	3.49	65.98
1.	3.5	66.07
1.	3.51	66.16
1.	3.52	66.26
1.	3.53	66.35
1.	3.54	66.45
1.	3.55	66.54
1.	3.56	66.63
1.	3.57	66.73
1.	3.58	66.82
1.	3.59	66.91
1.	3.6	67.01
1.	3.61	67.1
1.	3.62	67.19
1.	3.63	67.29
1.	3.64	67.38
1.	3.65	67.47
1.	3.66	67.56
1.	3.67	67.66
1.	3.68	67.75
1.	3.69	67.84
1.	3.7	67.93
1.	3.71	68.02
1.	3.72	68.12
1.	3.73	68.21
1.	3.74	68.3
1.	3.75	68.39
1.	3.76	68.48
1.	3.77	68.57
1.	3.78	68.66
1.	3.79	68.75
1.	3.8	68.84
1.	3.81	68.93
1.	3.82	69.02
1.	3.83	69.11
1.	3.84	69.21
1.	3.85	69.3
1.	3.86	69.39
1.	3.87	69.47
1.	3.88	69.56
1.	3.89	69.65
1.	3.9	69.74
1.	3.91	69.83
1.	3.92	69.92
1.	3.93	70.01
1.	3.94	70.1
1.	3.95	70.19
1.	3.96	70.28
1.	3.97	70.37
1.	3.98	70.46
1.	3.99	70.54
1.	4.	70.63
1.	4.01	70.72
1.	4.02	70.81
1.	4.03	70.9
1.	4.04	70.98
1.	4.05	71.07
1.	4.06	71.16
1.	4.07	71.25
1.	4.08	71.34
1.	4.09	71.42
1.	4.1	71.51
1.	4.11	71.6
1.	4.12	71.68
1.	4.13	71.77
1.	4.14	71.86
1.	4.15	71.94
1.	4.16	72.03
1.	4.17	72.12
1.	4.18	72.2
1.	4.19	72.29
1.	4.2	72.38
1.	4.21	72.46
1.	4.22	72.55
1.	4.23	72.63
1.	4.24	72.72
1.	4.25	72.81
1.	4.26	72.89
1.	4.27	72.98
1.	4.28	73.06
1.	4.29	73.15
1.	4.3	73.23
1.	4.31	73.32
1.	4.32	73.4
1.	4.33	73.49
1.	4.34	73.57
1.	4.35	73.66
1.	4.36	73.74
1.	4.37	73.83
1.	4.38	73.91
1.	4.39	74.
1.	4.4	74.08
1.	4.41	74.16
1.	4.42	74.25
1.	4.43	74.33
1.	4.44	74.42
1.	4.45	74.5
1.	4.46	74.58
1.	4.47	74.67
1.	4.48	74.75
1.	4.49	74.83
1.	4.5	74.92
1.	4.51	75.
1.	4.52	75.08
1.	4.53	75.17
1.	4.54	75.25
1.	4.55	75.33
1.	4.56	75.41
1.	4.57	75.5
1.	4.58	75.58
1.	4.59	75.66
1.	4.6	75.74
1.	4.61	75.83
1.	4.62	75.91
1.	4.63	75.99
1.	4.64	76.07
1.	4.65	76.16
1.	4.66	76.24
1.	4.67	76.32
1.	4.68	76.4
1.	4.69	76.48
1.	4.7	76.56
1.	4.71	76.64
1.	4.72	76.73
1.	4.73	76.81
1.	4.74	76.89
1.	4.75	76.97
1.	4.76	77.05
1.	4.77	77.13
1.	4.78	77.21
1.	4.79	77.29
1.	4.8	77.37
1.	4.81	77.45
1.	4.82	77.53
1.	4.83	77.62
1.	4.84	77.7
1.	4.85	77.78
1.	4.86	77.86
1.	4.87	77.94
1.	4.88	78.02
1.	4.89	78.1
1.	4.9	78.18
1.	4.91	78.26
1.	4.92	78.33
1.	4.93	78.41
1.	4.94	78.49
1.	4.95	78.57
1.	4.96	78.65
1.	4.97	78.73
1.	4.98	78.81
1.	4.99	78.89
1.	5.	78.97
1.05	0.25	14.43
1.05	0.26	14.72
1.05	0.27	15.
1.05	0.28	15.28
1.05	0.29	15.55
1.05	0.3	15.81
1.05	0.31	16.07
1.05	0.32	16.33
1.05	0.33	16.58
1.05	0.34	16.83
1.05	0.35	17.08
1.05	0.36	17.32
1.05	0.37	17.56
1.05	0.38	17.8
1.05	0.39	18.03
1.05	0.4	18.26
1.05	0.41	18.49
1.05	0.42	18.71
1.05	0.43	18.93
1.05	0.44	19.15
1.05	0.45	19.37
1.05	0.46	19.58
1.05	0.47	19.79
1.05	0.48	20.
1.05	0.49	20.21
1.05	0.5	20.41
1.05	0.51	20.62
1.05	0.52	20.82
1.05	0.53	21.02
1.05	0.54	21.21
1.05	0.55	21.41
1.05	0.56	21.6
1.05	0.57	21.8
1.05	0.58	21.99
1.05	0.59	22.18
1.05	0.6	22.36
1.05	0.61	22.55
1.05	0.62	22.73
1.05	0.63	22.91
1.05	0.64	23.1
1.05	0.65	23.28
1.05	0.66	23.45
1.05	0.67	23.63
1.05	0.68	23.81
1.05	0.69	23.98
1.05	0.7	24.15
1.05	0.71	24.33
1.05	0.72	24.5
1.05	0.73	24.67
1.05	0.74	24.83
1.05	0.75	25.
1.05	0.76	25.17
1.05	0.77	25.33
1.05	0.78	25.5
1.05	0.79	25.66
1.05	0.8	25.82
1.05	0.81	25.98
1.05	0.82	26.14
1.05	0.83	26.3
1.05	0.84	26.46
1.05	0.85	26.62
1.05	0.86	26.77
1.05	0.87	26.93
1.05	0.88	27.08
1.05	0.89	27.24
1.05	0.9	27.39
1.05	0.91	27.54
1.05	0.92	27.69
1.05	0.93	27.84
1.05	0.94	27.99
1.05	0.95	28.14
1.05	0.96	28.29
1.05	0.97	28.43
1.05	0.98	28.58
1.05	0.99	28.73
1.05	1.	28.87
1.05	1.01	29.01
1.05	1.02	29.16
1.05	1.03	29.3
1.05	1.04	29.44
1.05	1.05	29.58
1.05	1.06	29.72
1.05	1.07	29.86
1.05	1.08	30.
1.05	1.09	30.14
1.05	1.1	30.28
1.05	1.11	30.42
1.05	1.12	30.55
1.05	1.13	30.69
1.05	1.14	30.82
1.05	1.15	30.96
1.05	1.16	31.09
1.05	1.17	31.23
1.05	1.18	31.36
1.05	1.19	31.49
1.05	1.2	31.63
1.05	1.21	31.76
1.05	1.22	31.89
1.05	1.23	32.02
1.05	1.24	32.15
1.05	1.25	32.28
1.05	1.26	32.41
1.05	1.27	32.53
1.05	1.28	32.66
1.05	1.29	32.79
1.05	1.3	32.92
1.05	1.31	33.04
1.05	1.32	33.17
1.05	1.33	33.29
1.05	1.34	33.42
1.05	1.35	33.54
1.05	1.36	33.67
1.05	1.37	33.79
1.05	1.38	33.91
1.05	1.39	34.04
1.05	1.4	34.16
1.05	1.41	34.28
1.05	1.42	34.4
1.05	1.43	34.52
1.05	1.44	34.64
1.05	1.45	34.76
1.05	1.46	34.88
1.05	1.47	35.
1.05	1.48	35.12
1.05	1.49	35.24
1.05	1.5	35.36
1.05	1.51	35.48
1.05	1.52	35.59
1.05	1.53	35.71
1.05	1.54	35.83
1.05	1.55	35.94
1.05	1.56	36.06
1.05	1.57	36.17
1.05	1.58	36.29
1.05	1.59	36.4
1.05	1.6	36.52
1.05	1.61	36.63
1.05	1.62	36.75
1.05	1.63	36.86
1.05	1.64	36.97
1.05	1.65	37.08
1.05	1.66	37.2
1.05	1.67	37.31
1.05	1.68	37.42
1.05	1.69	37.53
1.05	1.7	37.64
1.05	1.71	37.75
1.05	1.72	37.86
1.05	1.73	37.97
1.05	1.74	38.08
1.05	1.75	38.19
1.05	1.76	38.3
1.05	1.77	38.41
1.05	1.78	38.52
1.05	1.79	38.63
1.05	1.8	38.73
1.05	1.81	38.84
1.05	1.82	38.95
1.05	1.83	39.05
1.05	1.84	39.16
1.05	1.85	39.27
1.05	1.86	39.37
1.05	1.87	39.48
1.05	1.88	39.58
1.05	1.89	39.69
1.05	1.9	39.79
1.05	1.91	39.9
1.05	1.92	40.
1.05	1.93	40.11
1.05	1.94	40.21
1.05	1.95	40.31
1.05	1.96	40.42
1.05	1.97	40.52
1.05	1.98	40.62
1.05	1.99	40.73
1.05	2.	40.83
1.05	2.01	40.93
1.05	2.02	41.03
1.05	2.03	41.13
1.05	2.04	41.23
1.05	2.05	41.34
1.05	2.06	41.44
1.05	2.07	41.54
1.05	2.08	41.64
1.05	2.09	41.74
1.05	2.1	41.84
1.05	2.11	41.94
1.05	2.12	42.03
1.05	2.13	42.13
1.05	2.14	42.23
1.05	2.15	42.33
1.05	2.16	42.43
1.05	2.17	42.53
1.05	2.18	42.63
1.05	2.19	42.72
1.05	2.2	42.82
1.05	2.21	42.92
1.05	2.22	43.01
1.05	2.23	43.11
1.05	2.24	43.21
1.05	2.25	43.3
1.05	2.26	43.4
1.05	2.27	43.5
1.05	2.28	43.59
1.05	2.29	43.69
1.05	2.3	43.78
1.05	2.31	43.88
1.05	2.32	43.97
1.05	2.33	44.07
1.05	2.34	44.16
1.05	2.35	44.26
1.05	2.36	44.35
1.05	2.37	44.44
1.05	2.38	44.54
1.05	2.39	44.63
1.05	2.4	44.72
1.05	2.41	44.82
1.05	2.42	44.91
1.05	2.43	45.
1.05	2.44	45.1
1.05	2.45	45.19
1.05	2.46	45.28
1.05	2.47	45.37
1.05	2.48	45.46
1.05	2.49	45.56
1.05	2.5	45.65
1.05	2.51	45.74
1.05	2.52	45.83
1.05	2.53	45.92
1.05	2.54	46.01
1.05	2.55	46.1
1.05	2.56	46.19
1.05	2.57	46.28
1.05	2.58	46.37
1.05	2.59	46.46
1.05	2.6	46.55
1.05	2.61	46.64
1.05	2.62	46.73
1.05	2.63	46.82
1.05	2.64	46.91
1.05	2.65	47.
1.05	2.66	47.09
1.05	2.67	47.17
1.05	2.68	47.26
1.05	2.69	47.35
1.05	2.7	47.44
1.05	2.71	47.53
1.05	2.72	47.61
1.05	2.73	47.7
1.05	2.74	47.79
1.05	2.75	47.88
1.05	2.76	47.96
1.05	2.77	48.05
1.05	2.78	48.14
1.05	2.79	48.22
1.05	2.8	48.31
1.05	2.81	48.39
1.05	2.82	48.48
1.05	2.83	48.57
1.05	2.84	48.65
1.05	2.85	48.74
1.05	2.86	48.82
1.05	2.87	48.91
1.05	2.88	48.99
1.05	2.89	49.08
1.05	2.9	49.16
1.05	2.91	49.25
1.05	2.92	49.33
1.05	2.93	49.42
1.05	2.94	49.5
1.05	2.95	49.59
1.05	2.96	49.67
1.05	2.97	49.75
1.05	2.98	49.84
1.05	2.99	49.92
1.05	3.	50.
1.05	3.01	50.09
1.05	3.02	50.17
1.05	3.03	50.25
1.05	3.04	50.34
1.05	3.05	50.42
1.05	3.06	50.5
1.05	3.07	50.58
1.05	3.08	50.67
1.05	3.09	50.75
1.05	3.1	50.83
1.05	3.11	50.91
1.05	3.12	50.99
1.05	3.13	51.08
1.05	3.14	51.16
1.05	3.15	51.24
1.05	3.16	51.32
1.05	3.17	51.4
1.05	3.18	51.48
1.05	3.19	51.56
1.05	3.2	51.64
1.05	3.21	51.72
1.05	3.22	51.8
1.05	3.23	51.89
1.05	3.24	51.97
1.05	3.25	52.05
1.05	3.26	52.13
1.05	3.27	52.21
1.05	3.28	52.29
1.05	3.29	52.36
1.05	3.3	52.44
1.05	3.31	52.52
1.05	3.32	52.6
1.05	3.33	52.68
1.05	3.34	52.76
1.05	3.35	52.84
1.05	3.36	52.92
1.05	3.37	53.
1.05	3.38	53.08
1.05	3.39	53.15
1.05	3.4	53.23
1.05	3.41	53.31
1.05	3.42	53.39
1.05	3.43	53.47
1.05	3.44	53.55
1.05	3.45	53.62
1.05	3.46	53.7
1.05	3.47	53.78
1.05	3.48	53.86
1.05	3.49	53.93
1.05	3.5	54.01
1.05	3.51	54.09
1.05	3.52	54.16
1.05	3.53	54.24
1.05	3.54	54.32
1.05	3.55	54.39
1.05	3.56	54.47
1.05	3.57	54.55
1.05	3.58	54.62
1.05	3.59	54.7
1.05	3.6	54.78
1.05	3.61	54.85
1.05	3.62	54.93
1.05	3.63	55.
1.05	3.64	55.08
1.05	3.65	55.16
1.05	3.66	55.23
1.05	3.67	55.31
1.05	3.68	55.38
1.05	3.69	55.46
1.05	3.7	55.53
1.05	3.71	55.61
1.05	3.72	55.68
1.05	3.73	55.76
1.05	3.74	55.83
1.05	3.75	55.91
1.05	3.76	55.98
1.05	3.77	56.05
1.05	3.78	56.13
1.05	3.79	56.2
1.05	3.8	56.28
1.05	3.81	56.35
1.05	3.82	56.43
1.05	3.83	56.5
1.05	3.84	56.57
1.05	3.85	56.65
1.05	3.86	56.72
1.05	3.87	56.79
1.05	3.88	56.87
1.05	3.89	56.94
1.05	3.9	57.01
1.05	3.91	57.09
1.05	3.92	57.16
1.05	3.93	57.23
1.05	3.94	57.3
1.05	3.95	57.38
1.05	3.96	57.45
1.05	3.97	57.52
1.05	3.98	57.59
1.05	3.99	57.67
1.05	4.	57.74
1.05	4.01	57.81
1.05	4.02	57.88
1.05	4.03	57.96
1.05	4.04	58.03
1.05	4.05	58.1
1.05	4.06	58.17
1.05	4.07	58.24
1.05	4.08	58.31
1.05	4.09	58.39
1.05	4.1	58.46
1.05	4.11	58.53
1.05	4.12	58.6
1.05	4.13	58.67
1.05	4.14	58.74
1.05	4.15	58.81
1.05	4.16	58.88
1.05	4.17	58.95
1.05	4.18	59.02
1.05	4.19	59.09
1.05	4.2	59.17
1.05	4.21	59.24
1.05	4.22	59.31
1.05	4.23	59.38
1.05	4.24	59.45
1.05	4.25	59.52
1.05	4.26	59.59
1.05	4.27	59.66
1.05	4.28	59.73
1.05	4.29	59.8
1.05	4.3	59.87
1.05	4.31	59.94
1.05	4.32	60.
1.05	4.33	60.07
1.05	4.34	60.14
1.05	4.35	60.21
1.05	4.36	60.28
1.05	4.37	60.35
1.05	4.38	60.42
1.05	4.39	60.49
1.05	4.4	60.56
1.05	4.41	60.63
1.05	4.42	60.7
1.05	4.43	60.76
1.05	4.44	60.83
1.05	4.45	60.9
1.05	4.46	60.97
1.05	4.47	61.04
1.05	4.48	61.11
1.05	4.49	61.17
1.05	4.5	61.24
1.05	4.51	61.31
1.05	4.52	61.38
1.05	4.53	61.45
1.05	4.54	61.51
1.05	4.55	61.58
1.05	4.56	61.65
1.05	4.57	61.72
1.05	4.58	61.78
1.05	4.59	61.85
1.05	4.6	61.92
1.05	4.61	61.99
1.05	4.62	62.05
1.05	4.63	62.12
1.05	4.64	62.19
1.05	4.65	62.25
1.05	4.66	62.32
1.05	4.67	62.39
1.05	4.68	62.45
1.05	4.69	62.52
1.05	4.7	62.59
1.05	4.71	62.65
1.05	4.72	62.72
1.05	4.73	62.79
1.05	4.74	62.85
1.05	4.75	62.92
1.05	4.76	62.99
1.05	4.77	63.05
1.05	4.78	63.12
1.05	4.79	63.18
1.05	4.8	63.25
1.05	4.81	63.32
1.05	4.82	63.38
1.05	4.83	63.45
1.05	4.84	63.51
1.05	4.85	63.58
1.05	4.86	63.64
1.05	4.87	63.71
1.05	4.88	63.78
1.05	4.89	63.84
1.05	4.9	63.91
1.05	4.91	63.97
1.05	4.92	64.04
1.05	4.93	64.1
1.05	4.94	64.17
1.05	4.95	64.23
1.05	4.96	64.3
1.05	4.97	64.36
1.05	4.98	64.43
1.05	4.99	64.49
1.05	5.	64.55
1.1	0.25	11.57
1.1	0.26	11.8
1.1	0.27	12.02
1.1	0.28	12.25
1.1	0.29	12.46
1.1	0.3	12.68
1.1	0.31	12.88
1.1	0.32	13.09
1.1	0.33	13.29
1.1	0.34	13.49
1.1	0.35	13.69
1.1	0.36	13.88
1.1	0.37	14.08
1.1	0.38	14.27
1.1	0.39	14.45
1.1	0.4	14.64
1.1	0.41	14.82
1.1	0.42	15.
1.1	0.43	15.17
1.1	0.44	15.35
1.1	0.45	15.52
1.1	0.46	15.7
1.1	0.47	15.86
1.1	0.48	16.03
1.1	0.49	16.2
1.1	0.5	16.36
1.1	0.51	16.53
1.1	0.52	16.69
1.1	0.53	16.85
1.1	0.54	17.01
1.1	0.55	17.16
1.1	0.56	17.32
1.1	0.57	17.47
1.1	0.58	17.62
1.1	0.59	17.78
1.1	0.6	17.93
1.1	0.61	18.07
1.1	0.62	18.22
1.1	0.63	18.37
1.1	0.64	18.51
1.1	0.65	18.66
1.1	0.66	18.8
1.1	0.67	18.94
1.1	0.68	19.08
1.1	0.69	19.22
1.1	0.7	19.36
1.1	0.71	19.5
1.1	0.72	19.64
1.1	0.73	19.77
1.1	0.74	19.91
1.1	0.75	20.04
1.1	0.76	20.17
1.1	0.77	20.31
1.1	0.78	20.44
1.1	0.79	20.57
1.1	0.8	20.7
1.1	0.81	20.83
1.1	0.82	20.96
1.1	0.83	21.08
1.1	0.84	21.21
1.1	0.85	21.34
1.1	0.86	21.46
1.1	0.87	21.58
1.1	0.88	21.71
1.1	0.89	21.83
1.1	0.9	21.95
1.1	0.91	22.08
1.1	0.92	22.2
1.1	0.93	22.32
1.1	0.94	22.44
1.1	0.95	22.56
1.1	0.96	22.67
1.1	0.97	22.79
1.1	0.98	22.91
1.1	0.99	23.03
1.1	1.	23.14
1.1	1.01	23.26
1.1	1.02	23.37
1.1	1.03	23.49
1.1	1.04	23.6
1.1	1.05	23.71
1.1	1.06	23.83
1.1	1.07	23.94
1.1	1.08	24.05
1.1	1.09	24.16
1.1	1.1	24.27
1.1	1.11	24.38
1.1	1.12	24.49
1.1	1.13	24.6
1.1	1.14	24.71
1.1	1.15	24.82
1.1	1.16	24.92
1.1	1.17	25.03
1.1	1.18	25.14
1.1	1.19	25.24
1.1	1.2	25.35
1.1	1.21	25.46
1.1	1.22	25.56
1.1	1.23	25.67
1.1	1.24	25.77
1.1	1.25	25.87
1.1	1.26	25.98
1.1	1.27	26.08
1.1	1.28	26.18
1.1	1.29	26.28
1.1	1.3	26.39
1.1	1.31	26.49
1.1	1.32	26.59
1.1	1.33	26.69
1.1	1.34	26.79
1.1	1.35	26.89
1.1	1.36	26.99
1.1	1.37	27.09
1.1	1.38	27.19
1.1	1.39	27.28
1.1	1.4	27.38
1.1	1.41	27.48
1.1	1.42	27.58
1.1	1.43	27.67
1.1	1.44	27.77
1.1	1.45	27.87
1.1	1.46	27.96
1.1	1.47	28.06
1.1	1.48	28.15
1.1	1.49	28.25
1.1	1.5	28.34
1.1	1.51	28.44
1.1	1.52	28.53
1.1	1.53	28.62
1.1	1.54	28.72
1.1	1.55	28.81
1.1	1.56	28.9
1.1	1.57	29.
1.1	1.58	29.09
1.1	1.59	29.18
1.1	1.6	29.27
1.1	1.61	29.36
1.1	1.62	29.45
1.1	1.63	29.54
1.1	1.64	29.64
1.1	1.65	29.73
1.1	1.66	29.82
1.1	1.67	29.91
1.1	1.68	29.99
1.1	1.69	30.08
1.1	1.7	30.17
1.1	1.71	30.26
1.1	1.72	30.35
1.1	1.73	30.44
1.1	1.74	30.53
1.1	1.75	30.61
1.1	1.76	30.7
1.1	1.77	30.79
1.1	1.78	30.87
1.1	1.79	30.96
1.1	1.8	31.05
1.1	1.81	31.13
1.1	1.82	31.22
1.1	1.83	31.31
1.1	1.84	31.39
1.1	1.85	31.48
1.1	1.86	31.56
1.1	1.87	31.65
1.1	1.88	31.73
1.1	1.89	31.81
1.1	1.9	31.9
1.1	1.91	31.98
1.1	1.92	32.07
1.1	1.93	32.15
1.1	1.94	32.23
1.1	1.95	32.32
1.1	1.96	32.4
1.1	1.97	32.48
1.1	1.98	32.56
1.1	1.99	32.64
1.1	2.	32.73
1.1	2.01	32.81
1.1	2.02	32.89
1.1	2.03	32.97
1.1	2.04	33.05
1.1	2.05	33.13
1.1	2.06	33.21
1.1	2.07	33.29
1.1	2.08	33.38
1.1	2.09	33.46
1.1	2.1	33.54
1.1	2.11	33.61
1.1	2.12	33.69
1.1	2.13	33.77
1.1	2.14	33.85
1.1	2.15	33.93
1.1	2.16	34.01
1.1	2.17	34.09
1.1	2.18	34.17
1.1	2.19	34.25
1.1	2.2	34.32
1.1	2.21	34.4
1.1	2.22	34.48
1.1	2.23	34.56
1.1	2.24	34.63
1.1	2.25	34.71
1.1	2.26	34.79
1.1	2.27	34.87
1.1	2.28	34.94
1.1	2.29	35.02
1.1	2.3	35.1
1.1	2.31	35.17
1.1	2.32	35.25
1.1	2.33	35.32
1.1	2.34	35.4
1.1	2.35	35.48
1.1	2.36	35.55
1.1	2.37	35.63
1.1	2.38	35.7
1.1	2.39	35.78
1.1	2.4	35.85
1.1	2.41	35.93
1.1	2.42	36.
1.1	2.43	36.07
1.1	2.44	36.15
1.1	2.45	36.22
1.1	2.46	36.3
1.1	2.47	36.37
1.1	2.48	36.44
1.1	2.49	36.52
1.1	2.5	36.59
1.1	2.51	36.66
1.1	2.52	36.74
1.1	2.53	36.81
1.1	2.54	36.88
1.1	2.55	36.95
1.1	2.56	37.03
1.1	2.57	37.1
1.1	2.58	37.17
1.1	2.59	37.24
1.1	2.6	37.31
1.1	2.61	37.39
1.1	2.62	37.46
1.1	2.63	37.53
1.1	2.64	37.6
1.1	2.65	37.67
1.1	2.66	37.74
1.1	2.67	37.81
1.1	2.68	37.88
1.1	2.69	37.95
1.1	2.7	38.03
1.1	2.71	38.1
1.1	2.72	38.17
1.1	2.73	38.24
1.1	2.74	38.31
1.1	2.75	38.38
1.1	2.76	38.45
1.1	2.77	38.51
1.1	2.78	38.58
1.1	2.79	38.65
1.1	2.8	38.72
1.1	2.81	38.79
1.1	2.82	38.86
1.1	2.83	38.93
1.1	2.84	39.
1.1	2.85	39.07
1.1	2.86	39.14
1.1	2.87	39.2
1.1	2.88	39.27
1.1	2.89	39.34
1.1	2.9	39.41
1.1	2.91	39.48
1.1	2.92	39.54
1.1	2.93	39.61
1.1	2.94	39.68
1.1	2.95	39.75
1.1	2.96	39.81
1.1	2.97	39.88
1.1	2.98	39.95
1.1	2.99	40.02
1.1	3.	40.08
1.1	3.01	40.15
1.1	3.02	40.22
1.1	3.03	40.28
1.1	3.04	40.35
1.1	3.05	40.41
1.1	3.06	40.48
1.1	3.07	40.55
1.1	3.08	40.61
1.1	3.09	40.68
1.1	3.1	40.74
1.1	3.11	40.81
1.1	3.12	40.88
1.1	3.13	40.94
1.1	3.14	41.01
1.1	3.15	41.07
1.1	3.16	41.14
1.1	3.17	41.2
1.1	3.18	41.27
1.1	3.19	41.33
1.1	3.2	41.4
1.1	3.21	41.46
1.1	3.22	41.53
1.1	3.23	41.59
1.1	3.24	41.65
1.1	3.25	41.72
1.1	3.26	41.78
1.1	3.27	41.85
1.1	3.28	41.91
1.1	3.29	41.97
1.1	3.3	42.04
1.1	3.31	42.1
1.1	3.32	42.17
1.1	3.33	42.23
1.1	3.34	42.29
1.1	3.35	42.36
1.1	3.36	42.42
1.1	3.37	42.48
1.1	3.38	42.54
1.1	3.39	42.61
1.1	3.4	42.67
1.1	3.41	42.73
1.1	3.42	42.8
1.1	3.43	42.86
1.1	3.44	42.92
1.1	3.45	42.98
1.1	3.46	43.05
1.1	3.47	43.11
1.1	3.48	43.17
1.1	3.49	43.23
1.1	3.5	43.29
1.1	3.51	43.36
1.1	3.52	43.42
1.1	3.53	43.48
1.1	3.54	43.54
1.1	3.55	43.6
1.1	3.56	43.66
1.1	3.57	43.72
1.1	3.58	43.79
1.1	3.59	43.85
1.1	3.6	43.91
1.1	3.61	43.97
1.1	3.62	44.03
1.1	3.63	44.09
1.1	3.64	44.15
1.1	3.65	44.21
1.1	3.66	44.27
1.1	3.67	44.33
1.1	3.68	44.39
1.1	3.69	44.45
1.1	3.7	44.51
1.1	3.71	44.57
1.1	3.72	44.63
1.1	3.73	44.69
1.1	3.74	44.75
1.1	3.75	44.81
1.1	3.76	44.87
1.1	3.77	44.93
1.1	3.78	44.99
1.1	3.79	45.05
1.1	3.8	45.11
1.1	3.81	45.17
1.1	3.82	45.23
1.1	3.83	45.29
1.1	3.84	45.35
1.1	3.85	45.41
1.1	3.86	45.47
1.1	3.87	45.52
1.1	3.88	45.58
1.1	3.89	45.64
1.1	3.9	45.7
1.1	3.91	45.76
1.1	3.92	45.82
1.1	3.93	45.88
1.1	3.94	45.93
1.1	3.95	45.99
1.1	3.96	46.05
1.1	3.97	46.11
1.1	3.98	46.17
1.1	3.99	46.22
1.1	4.	46.28
1.1	4.01	46.34
1.1	4.02	46.4
1.1	4.03	46.46
1.1	4.04	46.51
1.1	4.05	46.57
1.1	4.06	46.63
1.1	4.07	46.69
1.1	4.08	46.74
1.1	4.09	46.8
1.1	4.1	46.86
1.1	4.11	46.91
1.1	4.12	46.97
1.1	4.13	47.03
1.1	4.14	47.09
1.1	4.15	47.14
1.1	4.16	47.2
1.1	4.17	47.26
1.1	4.18	47.31
1.1	4.19	47.37
1.1	4.2	47.43
1.1	4.21	47.48
1.1	4.22	47.54
1.1	4.23	47.59
1.1	4.24	47.65
1.1	4.25	47.71
1.1	4.26	47.76
1.1	4.27	47.82
1.1	4.28	47.88
1.1	4.29	47.93
1.1	4.3	47.99
1.1	4.31	48.04
1.1	4.32	48.1
1.1	4.33	48.15
1.1	4.34	48.21
1.1	4.35	48.27
1.1	4.36	48.32
1.1	4.37	48.38
1.1	4.38	48.43
1.1	4.39	48.49
1.1	4.4	48.54
1.1	4.41	48.6
1.1	4.42	48.65
1.1	4.43	48.71
1.1	4.44	48.76
1.1	4.45	48.82
1.1	4.46	48.87
1.1	4.47	48.93
1.1	4.48	48.98
1.1	4.49	49.04
1.1	4.5	49.09
1.1	4.51	49.14
1.1	4.52	49.2
1.1	4.53	49.25
1.1	4.54	49.31
1.1	4.55	49.36
1.1	4.56	49.42
1.1	4.57	49.47
1.1	4.58	49.52
1.1	4.59	49.58
1.1	4.6	49.63
1.1	4.61	49.69
1.1	4.62	49.74
1.1	4.63	49.79
1.1	4.64	49.85
1.1	4.65	49.9
1.1	4.66	49.96
1.1	4.67	50.01
1.1	4.68	50.06
1.1	4.69	50.12
1.1	4.7	50.17
1.1	4.71	50.22
1.1	4.72	50.28
1.1	4.73	50.33
1.1	4.74	50.38
1.1	4.75	50.44
1.1	4.76	50.49
1.1	4.77	50.54
1.1	4.78	50.59
1.1	4.79	50.65
1.1	4.8	50.7
1.1	4.81	50.75
1.1	4.82	50.81
1.1	4.83	50.86
1.1	4.84	50.91
1.1	4.85	50.96
1.1	4.86	51.02
1.1	4.87	51.07
1.1	4.88	51.12
1.1	4.89	51.17
1.1	4.9	51.23
1.1	4.91	51.28
1.1	4.92	51.33
1.1	4.93	51.38
1.1	4.94	51.43
1.1	4.95	51.49
1.1	4.96	51.54
1.1	4.97	51.59
1.1	4.98	51.64
1.1	4.99	51.69
1.1	5.	51.75
1.15	0.25	9.084
1.15	0.26	9.264
1.15	0.27	9.441
1.15	0.28	9.614
1.15	0.29	9.784
1.15	0.3	9.952
1.15	0.31	10.12
1.15	0.32	10.28
1.15	0.33	10.44
1.15	0.34	10.59
1.15	0.35	10.75
1.15	0.36	10.9
1.15	0.37	11.05
1.15	0.38	11.2
1.15	0.39	11.35
1.15	0.4	11.49
1.15	0.41	11.63
1.15	0.42	11.77
1.15	0.43	11.91
1.15	0.44	12.05
1.15	0.45	12.19
1.15	0.46	12.32
1.15	0.47	12.46
1.15	0.48	12.59
1.15	0.49	12.72
1.15	0.5	12.85
1.15	0.51	12.98
1.15	0.52	13.1
1.15	0.53	13.23
1.15	0.54	13.35
1.15	0.55	13.47
1.15	0.56	13.6
1.15	0.57	13.72
1.15	0.58	13.84
1.15	0.59	13.96
1.15	0.6	14.07
1.15	0.61	14.19
1.15	0.62	14.31
1.15	0.63	14.42
1.15	0.64	14.54
1.15	0.65	14.65
1.15	0.66	14.76
1.15	0.67	14.87
1.15	0.68	14.98
1.15	0.69	15.09
1.15	0.7	15.2
1.15	0.71	15.31
1.15	0.72	15.42
1.15	0.73	15.52
1.15	0.74	15.63
1.15	0.75	15.73
1.15	0.76	15.84
1.15	0.77	15.94
1.15	0.78	16.05
1.15	0.79	16.15
1.15	0.8	16.25
1.15	0.81	16.35
1.15	0.82	16.45
1.15	0.83	16.55
1.15	0.84	16.65
1.15	0.85	16.75
1.15	0.86	16.85
1.15	0.87	16.95
1.15	0.88	17.04
1.15	0.89	17.14
1.15	0.9	17.24
1.15	0.91	17.33
1.15	0.92	17.43
1.15	0.93	17.52
1.15	0.94	17.62
1.15	0.95	17.71
1.15	0.96	17.8
1.15	0.97	17.89
1.15	0.98	17.99
1.15	0.99	18.08
1.15	1.	18.17
1.15	1.01	18.26
1.15	1.02	18.35
1.15	1.03	18.44
1.15	1.04	18.53
1.15	1.05	18.62
1.15	1.06	18.71
1.15	1.07	18.79
1.15	1.08	18.88
1.15	1.09	18.97
1.15	1.1	19.06
1.15	1.11	19.14
1.15	1.12	19.23
1.15	1.13	19.31
1.15	1.14	19.4
1.15	1.15	19.48
1.15	1.16	19.57
1.15	1.17	19.65
1.15	1.18	19.74
1.15	1.19	19.82
1.15	1.2	19.9
1.15	1.21	19.99
1.15	1.22	20.07
1.15	1.23	20.15
1.15	1.24	20.23
1.15	1.25	20.31
1.15	1.26	20.39
1.15	1.27	20.48
1.15	1.28	20.56
1.15	1.29	20.64
1.15	1.3	20.72
1.15	1.31	20.8
1.15	1.32	20.87
1.15	1.33	20.95
1.15	1.34	21.03
1.15	1.35	21.11
1.15	1.36	21.19
1.15	1.37	21.27
1.15	1.38	21.34
1.15	1.39	21.42
1.15	1.4	21.5
1.15	1.41	21.57
1.15	1.42	21.65
1.15	1.43	21.73
1.15	1.44	21.8
1.15	1.45	21.88
1.15	1.46	21.95
1.15	1.47	22.03
1.15	1.48	22.1
1.15	1.49	22.18
1.15	1.5	22.25
1.15	1.51	22.33
1.15	1.52	22.4
1.15	1.53	22.47
1.15	1.54	22.55
1.15	1.55	22.62
1.15	1.56	22.69
1.15	1.57	22.77
1.15	1.58	22.84
1.15	1.59	22.91
1.15	1.6	22.98
1.15	1.61	23.05
1.15	1.62	23.13
1.15	1.63	23.2
1.15	1.64	23.27
1.15	1.65	23.34
1.15	1.66	23.41
1.15	1.67	23.48
1.15	1.68	23.55
1.15	1.69	23.62
1.15	1.7	23.69
1.15	1.71	23.76
1.15	1.72	23.83
1.15	1.73	23.9
1.15	1.74	23.97
1.15	1.75	24.04
1.15	1.76	24.1
1.15	1.77	24.17
1.15	1.78	24.24
1.15	1.79	24.31
1.15	1.8	24.38
1.15	1.81	24.44
1.15	1.82	24.51
1.15	1.83	24.58
1.15	1.84	24.65
1.15	1.85	24.71
1.15	1.86	24.78
1.15	1.87	24.85
1.15	1.88	24.91
1.15	1.89	24.98
1.15	1.9	25.04
1.15	1.91	25.11
1.15	1.92	25.18
1.15	1.93	25.24
1.15	1.94	25.31
1.15	1.95	25.37
1.15	1.96	25.44
1.15	1.97	25.5
1.15	1.98	25.57
1.15	1.99	25.63
1.15	2.	25.69
1.15	2.01	25.76
1.15	2.02	25.82
1.15	2.03	25.89
1.15	2.04	25.95
1.15	2.05	26.01
1.15	2.06	26.08
1.15	2.07	26.14
1.15	2.08	26.2
1.15	2.09	26.27
1.15	2.1	26.33
1.15	2.11	26.39
1.15	2.12	26.45
1.15	2.13	26.52
1.15	2.14	26.58
1.15	2.15	26.64
1.15	2.16	26.7
1.15	2.17	26.76
1.15	2.18	26.83
1.15	2.19	26.89
1.15	2.2	26.95
1.15	2.21	27.01
1.15	2.22	27.07
1.15	2.23	27.13
1.15	2.24	27.19
1.15	2.25	27.25
1.15	2.26	27.31
1.15	2.27	27.37
1.15	2.28	27.43
1.15	2.29	27.49
1.15	2.3	27.55
1.15	2.31	27.61
1.15	2.32	27.67
1.15	2.33	27.73
1.15	2.34	27.79
1.15	2.35	27.85
1.15	2.36	27.91
1.15	2.37	27.97
1.15	2.38	28.03
1.15	2.39	28.09
1.15	2.4	28.15
1.15	2.41	28.21
1.15	2.42	28.26
1.15	2.43	28.32
1.15	2.44	28.38
1.15	2.45	28.44
1.15	2.46	28.5
1.15	2.47	28.55
1.15	2.48	28.61
1.15	2.49	28.67
1.15	2.5	28.73
1.15	2.51	28.78
1.15	2.52	28.84
1.15	2.53	28.9
1.15	2.54	28.96
1.15	2.55	29.01
1.15	2.56	29.07
1.15	2.57	29.13
1.15	2.58	29.18
1.15	2.59	29.24
1.15	2.6	29.3
1.15	2.61	29.35
1.15	2.62	29.41
1.15	2.63	29.47
1.15	2.64	29.52
1.15	2.65	29.58
1.15	2.66	29.63
1.15	2.67	29.69
1.15	2.68	29.74
1.15	2.69	29.8
1.15	2.7	29.85
1.15	2.71	29.91
1.15	2.72	29.96
1.15	2.73	30.02
1.15	2.74	30.07
1.15	2.75	30.13
1.15	2.76	30.18
1.15	2.77	30.24
1.15	2.78	30.29
1.15	2.79	30.35
1.15	2.8	30.4
1.15	2.81	30.46
1.15	2.82	30.51
1.15	2.83	30.56
1.15	2.84	30.62
1.15	2.85	30.67
1.15	2.86	30.73
1.15	2.87	30.78
1.15	2.88	30.83
1.15	2.89	30.89
1.15	2.9	30.94
1.15	2.91	30.99
1.15	2.92	31.05
1.15	2.93	31.1
1.15	2.94	31.15
1.15	2.95	31.21
1.15	2.96	31.26
1.15	2.97	31.31
1.15	2.98	31.36
1.15	2.99	31.42
1.15	3.	31.47
1.15	3.01	31.52
1.15	3.02	31.57
1.15	3.03	31.63
1.15	3.04	31.68
1.15	3.05	31.73
1.15	3.06	31.78
1.15	3.07	31.83
1.15	3.08	31.89
1.15	3.09	31.94
1.15	3.1	31.99
1.15	3.11	32.04
1.15	3.12	32.09
1.15	3.13	32.14
1.15	3.14	32.2
1.15	3.15	32.25
1.15	3.16	32.3
1.15	3.17	32.35
1.15	3.18	32.4
1.15	3.19	32.45
1.15	3.2	32.5
1.15	3.21	32.55
1.15	3.22	32.6
1.15	3.23	32.65
1.15	3.24	32.7
1.15	3.25	32.75
1.15	3.26	32.8
1.15	3.27	32.86
1.15	3.28	32.91
1.15	3.29	32.96
1.15	3.3	33.01
1.15	3.31	33.06
1.15	3.32	33.11
1.15	3.33	33.16
1.15	3.34	33.2
1.15	3.35	33.25
1.15	3.36	33.3
1.15	3.37	33.35
1.15	3.38	33.4
1.15	3.39	33.45
1.15	3.4	33.5
1.15	3.41	33.55
1.15	3.42	33.6
1.15	3.43	33.65
1.15	3.44	33.7
1.15	3.45	33.75
1.15	3.46	33.8
1.15	3.47	33.84
1.15	3.48	33.89
1.15	3.49	33.94
1.15	3.5	33.99
1.15	3.51	34.04
1.15	3.52	34.09
1.15	3.53	34.14
1.15	3.54	34.18
1.15	3.55	34.23
1.15	3.56	34.28
1.15	3.57	34.33
1.15	3.58	34.38
1.15	3.59	34.43
1.15	3.6	34.47
1.15	3.61	34.52
1.15	3.62	34.57
1.15	3.63	34.62
1.15	3.64	34.66
1.15	3.65	34.71
1.15	3.66	34.76
1.15	3.67	34.81
1.15	3.68	34.85
1.15	3.69	34.9
1.15	3.7	34.95
1.15	3.71	35.
1.15	3.72	35.04
1.15	3.73	35.09
1.15	3.74	35.14
1.15	3.75	35.18
1.15	3.76	35.23
1.15	3.77	35.28
1.15	3.78	35.32
1.15	3.79	35.37
1.15	3.8	35.42
1.15	3.81	35.46
1.15	3.82	35.51
1.15	3.83	35.56
1.15	3.84	35.6
1.15	3.85	35.65
1.15	3.86	35.7
1.15	3.87	35.74
1.15	3.88	35.79
1.15	3.89	35.83
1.15	3.9	35.88
1.15	3.91	35.93
1.15	3.92	35.97
1.15	3.93	36.02
1.15	3.94	36.06
1.15	3.95	36.11
1.15	3.96	36.16
1.15	3.97	36.2
1.15	3.98	36.25
1.15	3.99	36.29
1.15	4.	36.34
1.15	4.01	36.38
1.15	4.02	36.43
1.15	4.03	36.47
1.15	4.04	36.52
1.15	4.05	36.56
1.15	4.06	36.61
1.15	4.07	36.65
1.15	4.08	36.7
1.15	4.09	36.74
1.15	4.1	36.79
1.15	4.11	36.83
1.15	4.12	36.88
1.15	4.13	36.92
1.15	4.14	36.97
1.15	4.15	37.01
1.15	4.16	37.06
1.15	4.17	37.1
1.15	4.18	37.15
1.15	4.19	37.19
1.15	4.2	37.24
1.15	4.21	37.28
1.15	4.22	37.32
1.15	4.23	37.37
1.15	4.24	37.41
1.15	4.25	37.46
1.15	4.26	37.5
1.15	4.27	37.54
1.15	4.28	37.59
1.15	4.29	37.63
1.15	4.3	37.68
1.15	4.31	37.72
1.15	4.32	37.76
1.15	4.33	37.81
1.15	4.34	37.85
1.15	4.35	37.89
1.15	4.36	37.94
1.15	4.37	37.98
1.15	4.38	38.02
1.15	4.39	38.07
1.15	4.4	38.11
1.15	4.41	38.15
1.15	4.42	38.2
1.15	4.43	38.24
1.15	4.44	38.28
1.15	4.45	38.33
1.15	4.46	38.37
1.15	4.47	38.41
1.15	4.48	38.46
1.15	4.49	38.5
1.15	4.5	38.54
1.15	4.51	38.58
1.15	4.52	38.63
1.15	4.53	38.67
1.15	4.54	38.71
1.15	4.55	38.76
1.15	4.56	38.8
1.15	4.57	38.84
1.15	4.58	38.88
1.15	4.59	38.93
1.15	4.6	38.97
1.15	4.61	39.01
1.15	4.62	39.05
1.15	4.63	39.09
1.15	4.64	39.14
1.15	4.65	39.18
1.15	4.66	39.22
1.15	4.67	39.26
1.15	4.68	39.31
1.15	4.69	39.35
1.15	4.7	39.39
1.15	4.71	39.43
1.15	4.72	39.47
1.15	4.73	39.51
1.15	4.74	39.56
1.15	4.75	39.6
1.15	4.76	39.64
1.15	4.77	39.68
1.15	4.78	39.72
1.15	4.79	39.76
1.15	4.8	39.81
1.15	4.81	39.85
1.15	4.82	39.89
1.15	4.83	39.93
1.15	4.84	39.97
1.15	4.85	40.01
1.15	4.86	40.05
1.15	4.87	40.1
1.15	4.88	40.14
1.15	4.89	40.18
1.15	4.9	40.22
1.15	4.91	40.26
1.15	4.92	40.3
1.15	4.93	40.34
1.15	4.94	40.38
1.15	4.95	40.42
1.15	4.96	40.46
1.15	4.97	40.5
1.15	4.98	40.55
1.15	4.99	40.59
1.15	5.	40.63
1.2	0.25	6.998
1.2	0.26	7.136
1.2	0.27	7.272
1.2	0.28	7.406
1.2	0.29	7.537
1.2	0.3	7.666
1.2	0.31	7.792
1.2	0.32	7.917
1.2	0.33	8.04
1.2	0.34	8.161
1.2	0.35	8.28
1.2	0.36	8.397
1.2	0.37	8.513
1.2	0.38	8.627
1.2	0.39	8.74
1.2	0.4	8.852
1.2	0.41	8.961
1.2	0.42	9.07
1.2	0.43	9.177
1.2	0.44	9.284
1.2	0.45	9.388
1.2	0.46	9.492
1.2	0.47	9.595
1.2	0.48	9.696
1.2	0.49	9.797
1.2	0.5	9.896
1.2	0.51	9.995
1.2	0.52	10.09
1.2	0.53	10.19
1.2	0.54	10.28
1.2	0.55	10.38
1.2	0.56	10.47
1.2	0.57	10.57
1.2	0.58	10.66
1.2	0.59	10.75
1.2	0.6	10.84
1.2	0.61	10.93
1.2	0.62	11.02
1.2	0.63	11.11
1.2	0.64	11.2
1.2	0.65	11.28
1.2	0.66	11.37
1.2	0.67	11.46
1.2	0.68	11.54
1.2	0.69	11.63
1.2	0.7	11.71
1.2	0.71	11.79
1.2	0.72	11.88
1.2	0.73	11.96
1.2	0.74	12.04
1.2	0.75	12.12
1.2	0.76	12.2
1.2	0.77	12.28
1.2	0.78	12.36
1.2	0.79	12.44
1.2	0.8	12.52
1.2	0.81	12.6
1.2	0.82	12.67
1.2	0.83	12.75
1.2	0.84	12.83
1.2	0.85	12.9
1.2	0.86	12.98
1.2	0.87	13.05
1.2	0.88	13.13
1.2	0.89	13.2
1.2	0.9	13.28
1.2	0.91	13.35
1.2	0.92	13.42
1.2	0.93	13.5
1.2	0.94	13.57
1.2	0.95	13.64
1.2	0.96	13.71
1.2	0.97	13.78
1.2	0.98	13.85
1.2	0.99	13.93
1.2	1.	14.
1.2	1.01	14.07
1.2	1.02	14.13
1.2	1.03	14.2
1.2	1.04	14.27
1.2	1.05	14.34
1.2	1.06	14.41
1.2	1.07	14.48
1.2	1.08	14.54
1.2	1.09	14.61
1.2	1.1	14.68
1.2	1.11	14.75
1.2	1.12	14.81
1.2	1.13	14.88
1.2	1.14	14.94
1.2	1.15	15.01
1.2	1.16	15.07
1.2	1.17	15.14
1.2	1.18	15.2
1.2	1.19	15.27
1.2	1.2	15.33
1.2	1.21	15.4
1.2	1.22	15.46
1.2	1.23	15.52
1.2	1.24	15.58
1.2	1.25	15.65
1.2	1.26	15.71
1.2	1.27	15.77
1.2	1.28	15.83
1.2	1.29	15.9
1.2	1.3	15.96
1.2	1.31	16.02
1.2	1.32	16.08
1.2	1.33	16.14
1.2	1.34	16.2
1.2	1.35	16.26
1.2	1.36	16.32
1.2	1.37	16.38
1.2	1.38	16.44
1.2	1.39	16.5
1.2	1.4	16.56
1.2	1.41	16.62
1.2	1.42	16.68
1.2	1.43	16.74
1.2	1.44	16.79
1.2	1.45	16.85
1.2	1.46	16.91
1.2	1.47	16.97
1.2	1.48	17.03
1.2	1.49	17.08
1.2	1.5	17.14
1.2	1.51	17.2
1.2	1.52	17.25
1.2	1.53	17.31
1.2	1.54	17.37
1.2	1.55	17.42
1.2	1.56	17.48
1.2	1.57	17.54
1.2	1.58	17.59
1.2	1.59	17.65
1.2	1.6	17.7
1.2	1.61	17.76
1.2	1.62	17.81
1.2	1.63	17.87
1.2	1.64	17.92
1.2	1.65	17.98
1.2	1.66	18.03
1.2	1.67	18.09
1.2	1.68	18.14
1.2	1.69	18.19
1.2	1.7	18.25
1.2	1.71	18.3
1.2	1.72	18.35
1.2	1.73	18.41
1.2	1.74	18.46
1.2	1.75	18.51
1.2	1.76	18.57
1.2	1.77	18.62
1.2	1.78	18.67
1.2	1.79	18.72
1.2	1.8	18.78
1.2	1.81	18.83
1.2	1.82	18.88
1.2	1.83	18.93
1.2	1.84	18.98
1.2	1.85	19.04
1.2	1.86	19.09
1.2	1.87	19.14
1.2	1.88	19.19
1.2	1.89	19.24
1.2	1.9	19.29
1.2	1.91	19.34
1.2	1.92	19.39
1.2	1.93	19.44
1.2	1.94	19.49
1.2	1.95	19.54
1.2	1.96	19.59
1.2	1.97	19.64
1.2	1.98	19.69
1.2	1.99	19.74
1.2	2.	19.79
1.2	2.01	19.84
1.2	2.02	19.89
1.2	2.03	19.94
1.2	2.04	19.99
1.2	2.05	20.04
1.2	2.06	20.09
1.2	2.07	20.14
1.2	2.08	20.18
1.2	2.09	20.23
1.2	2.1	20.28
1.2	2.11	20.33
1.2	2.12	20.38
1.2	2.13	20.43
1.2	2.14	20.47
1.2	2.15	20.52
1.2	2.16	20.57
1.2	2.17	20.62
1.2	2.18	20.66
1.2	2.19	20.71
1.2	2.2	20.76
1.2	2.21	20.81
1.2	2.22	20.85
1.2	2.23	20.9
1.2	2.24	20.95
1.2	2.25	20.99
1.2	2.26	21.04
1.2	2.27	21.09
1.2	2.28	21.13
1.2	2.29	21.18
1.2	2.3	21.23
1.2	2.31	21.27
1.2	2.32	21.32
1.2	2.33	21.36
1.2	2.34	21.41
1.2	2.35	21.45
1.2	2.36	21.5
1.2	2.37	21.55
1.2	2.38	21.59
1.2	2.39	21.64
1.2	2.4	21.68
1.2	2.41	21.73
1.2	2.42	21.77
1.2	2.43	21.82
1.2	2.44	21.86
1.2	2.45	21.91
1.2	2.46	21.95
1.2	2.47	22.
1.2	2.48	22.04
1.2	2.49	22.08
1.2	2.5	22.13
1.2	2.51	22.17
1.2	2.52	22.22
1.2	2.53	22.26
1.2	2.54	22.31
1.2	2.55	22.35
1.2	2.56	22.39
1.2	2.57	22.44
1.2	2.58	22.48
1.2	2.59	22.52
1.2	2.6	22.57
1.2	2.61	22.61
1.2	2.62	22.65
1.2	2.63	22.7
1.2	2.64	22.74
1.2	2.65	22.78
1.2	2.66	22.83
1.2	2.67	22.87
1.2	2.68	22.91
1.2	2.69	22.95
1.2	2.7	23.
1.2	2.71	23.04
1.2	2.72	23.08
1.2	2.73	23.12
1.2	2.74	23.17
1.2	2.75	23.21
1.2	2.76	23.25
1.2	2.77	23.29
1.2	2.78	23.34
1.2	2.79	23.38
1.2	2.8	23.42
1.2	2.81	23.46
1.2	2.82	23.5
1.2	2.83	23.54
1.2	2.84	23.59
1.2	2.85	23.63
1.2	2.86	23.67
1.2	2.87	23.71
1.2	2.88	23.75
1.2	2.89	23.79
1.2	2.9	23.83
1.2	2.91	23.87
1.2	2.92	23.92
1.2	2.93	23.96
1.2	2.94	24.
1.2	2.95	24.04
1.2	2.96	24.08
1.2	2.97	24.12
1.2	2.98	24.16
1.2	2.99	24.2
1.2	3.	24.24
1.2	3.01	24.28
1.2	3.02	24.32
1.2	3.03	24.36
1.2	3.04	24.4
1.2	3.05	24.44
1.2	3.06	24.48
1.2	3.07	24.52
1.2	3.08	24.56
1.2	3.09	24.6
1.2	3.1	24.64
1.2	3.11	24.68
1.2	3.12	24.72
1.2	3.13	24.76
1.2	3.14	24.8
1.2	3.15	24.84
1.2	3.16	24.88
1.2	3.17	24.92
1.2	3.18	24.96
1.2	3.19	25.
1.2	3.2	25.04
1.2	3.21	25.07
1.2	3.22	25.11
1.2	3.23	25.15
1.2	3.24	25.19
1.2	3.25	25.23
1.2	3.26	25.27
1.2	3.27	25.31
1.2	3.28	25.35
1.2	3.29	25.39
1.2	3.3	25.42
1.2	3.31	25.46
1.2	3.32	25.5
1.2	3.33	25.54
1.2	3.34	25.58
1.2	3.35	25.62
1.2	3.36	25.65
1.2	3.37	25.69
1.2	3.38	25.73
1.2	3.39	25.77
1.2	3.4	25.81
1.2	3.41	25.84
1.2	3.42	25.88
1.2	3.43	25.92
1.2	3.44	25.96
1.2	3.45	26.
1.2	3.46	26.03
1.2	3.47	26.07
1.2	3.48	26.11
1.2	3.49	26.15
1.2	3.5	26.18
1.2	3.51	26.22
1.2	3.52	26.26
1.2	3.53	26.3
1.2	3.54	26.33
1.2	3.55	26.37
1.2	3.56	26.41
1.2	3.57	26.44
1.2	3.58	26.48
1.2	3.59	26.52
1.2	3.6	26.55
1.2	3.61	26.59
1.2	3.62	26.63
1.2	3.63	26.67
1.2	3.64	26.7
1.2	3.65	26.74
1.2	3.66	26.77
1.2	3.67	26.81
1.2	3.68	26.85
1.2	3.69	26.88
1.2	3.7	26.92
1.2	3.71	26.96
1.2	3.72	26.99
1.2	3.73	27.03
1.2	3.74	27.07
1.2	3.75	27.1
1.2	3.76	27.14
1.2	3.77	27.17
1.2	3.78	27.21
1.2	3.79	27.25
1.2	3.8	27.28
1.2	3.81	27.32
1.2	3.82	27.35
1.2	3.83	27.39
1.2	3.84	27.43
1.2	3.85	27.46
1.2	3.86	27.5
1.2	3.87	27.53
1.2	3.88	27.57
1.2	3.89	27.6
1.2	3.9	27.64
1.2	3.91	27.67
1.2	3.92	27.71
1.2	3.93	27.74
1.2	3.94	27.78
1.2	3.95	27.82
1.2	3.96	27.85
1.2	3.97	27.89
1.2	3.98	27.92
1.2	3.99	27.96
1.2	4.	27.99
1.2	4.01	28.03
1.2	4.02	28.06
1.2	4.03	28.1
1.2	4.04	28.13
1.2	4.05	28.17
1.2	4.06	28.2
1.2	4.07	28.23
1.2	4.08	28.27
1.2	4.09	28.3
1.2	4.1	28.34
1.2	4.11	28.37
1.2	4.12	28.41
1.2	4.13	28.44
1.2	4.14	28.48
1.2	4.15	28.51
1.2	4.16	28.55
1.2	4.17	28.58
1.2	4.18	28.61
1.2	4.19	28.65
1.2	4.2	28.68
1.2	4.21	28.72
1.2	4.22	28.75
1.2	4.23	28.78
1.2	4.24	28.82
1.2	4.25	28.85
1.2	4.26	28.89
1.2	4.27	28.92
1.2	4.28	28.95
1.2	4.29	28.99
1.2	4.3	29.02
1.2	4.31	29.06
1.2	4.32	29.09
1.2	4.33	29.12
1.2	4.34	29.16
1.2	4.35	29.19
1.2	4.36	29.22
1.2	4.37	29.26
1.2	4.38	29.29
1.2	4.39	29.32
1.2	4.4	29.36
1.2	4.41	29.39
1.2	4.42	29.42
1.2	4.43	29.46
1.2	4.44	29.49
1.2	4.45	29.52
1.2	4.46	29.56
1.2	4.47	29.59
1.2	4.48	29.62
1.2	4.49	29.66
1.2	4.5	29.69
1.2	4.51	29.72
1.2	4.52	29.75
1.2	4.53	29.79
1.2	4.54	29.82
1.2	4.55	29.85
1.2	4.56	29.89
1.2	4.57	29.92
1.2	4.58	29.95
1.2	4.59	29.98
1.2	4.6	30.02
1.2	4.61	30.05
1.2	4.62	30.08
1.2	4.63	30.11
1.2	4.64	30.15
1.2	4.65	30.18
1.2	4.66	30.21
1.2	4.67	30.24
1.2	4.68	30.28
1.2	4.69	30.31
1.2	4.7	30.34
1.2	4.71	30.37
1.2	4.72	30.41
1.2	4.73	30.44
1.2	4.74	30.47
1.2	4.75	30.5
1.2	4.76	30.53
1.2	4.77	30.57
1.2	4.78	30.6
1.2	4.79	30.63
1.2	4.8	30.66
1.2	4.81	30.69
1.2	4.82	30.73
1.2	4.83	30.76
1.2	4.84	30.79
1.2	4.85	30.82
1.2	4.86	30.85
1.2	4.87	30.89
1.2	4.88	30.92
1.2	4.89	30.95
1.2	4.9	30.98
1.2	4.91	31.01
1.2	4.92	31.04
1.2	4.93	31.08
1.2	4.94	31.11
1.2	4.95	31.14
1.2	4.96	31.17
1.2	4.97	31.2
1.2	4.98	31.23
1.2	4.99	31.26
1.2	5.	31.29
1.25	0.25	5.336
1.25	0.26	5.442
1.25	0.27	5.545
1.25	0.28	5.647
1.25	0.29	5.747
1.25	0.3	5.845
1.25	0.31	5.942
1.25	0.32	6.037
1.25	0.33	6.131
1.25	0.34	6.223
1.25	0.35	6.314
1.25	0.36	6.403
1.25	0.37	6.492
1.25	0.38	6.579
1.25	0.39	6.665
1.25	0.4	6.75
1.25	0.41	6.834
1.25	0.42	6.916
1.25	0.43	6.998
1.25	0.44	7.079
1.25	0.45	7.159
1.25	0.46	7.238
1.25	0.47	7.317
1.25	0.48	7.394
1.25	0.49	7.471
1.25	0.5	7.546
1.25	0.51	7.621
1.25	0.52	7.696
1.25	0.53	7.769
1.25	0.54	7.842
1.25	0.55	7.915
1.25	0.56	7.986
1.25	0.57	8.057
1.25	0.58	8.128
1.25	0.59	8.197
1.25	0.6	8.267
1.25	0.61	8.335
1.25	0.62	8.403
1.25	0.63	8.471
1.25	0.64	8.538
1.25	0.65	8.604
1.25	0.66	8.67
1.25	0.67	8.736
1.25	0.68	8.801
1.25	0.69	8.865
1.25	0.7	8.929
1.25	0.71	8.993
1.25	0.72	9.056
1.25	0.73	9.118
1.25	0.74	9.181
1.25	0.75	9.242
1.25	0.76	9.304
1.25	0.77	9.365
1.25	0.78	9.425
1.25	0.79	9.486
1.25	0.8	9.546
1.25	0.81	9.605
1.25	0.82	9.664
1.25	0.83	9.723
1.25	0.84	9.781
1.25	0.85	9.839
1.25	0.86	9.897
1.25	0.87	9.954
1.25	0.88	10.01
1.25	0.89	10.07
1.25	0.9	10.12
1.25	0.91	10.18
1.25	0.92	10.24
1.25	0.93	10.29
1.25	0.94	10.35
1.25	0.95	10.4
1.25	0.96	10.46
1.25	0.97	10.51
1.25	0.98	10.56
1.25	0.99	10.62
1.25	1.	10.67
1.25	1.01	10.73
1.25	1.02	10.78
1.25	1.03	10.83
1.25	1.04	10.88
1.25	1.05	10.94
1.25	1.06	10.99
1.25	1.07	11.04
1.25	1.08	11.09
1.25	1.09	11.14
1.25	1.1	11.19
1.25	1.11	11.24
1.25	1.12	11.29
1.25	1.13	11.34
1.25	1.14	11.39
1.25	1.15	11.44
1.25	1.16	11.49
1.25	1.17	11.54
1.25	1.18	11.59
1.25	1.19	11.64
1.25	1.2	11.69
1.25	1.21	11.74
1.25	1.22	11.79
1.25	1.23	11.84
1.25	1.24	11.88
1.25	1.25	11.93
1.25	1.26	11.98
1.25	1.27	12.03
1.25	1.28	12.07
1.25	1.29	12.12
1.25	1.3	12.17
1.25	1.31	12.21
1.25	1.32	12.26
1.25	1.33	12.31
1.25	1.34	12.35
1.25	1.35	12.4
1.25	1.36	12.45
1.25	1.37	12.49
1.25	1.38	12.54
1.25	1.39	12.58
1.25	1.4	12.63
1.25	1.41	12.67
1.25	1.42	12.72
1.25	1.43	12.76
1.25	1.44	12.81
1.25	1.45	12.85
1.25	1.46	12.9
1.25	1.47	12.94
1.25	1.48	12.98
1.25	1.49	13.03
1.25	1.5	13.07
1.25	1.51	13.11
1.25	1.52	13.16
1.25	1.53	13.2
1.25	1.54	13.24
1.25	1.55	13.29
1.25	1.56	13.33
1.25	1.57	13.37
1.25	1.58	13.41
1.25	1.59	13.46
1.25	1.6	13.5
1.25	1.61	13.54
1.25	1.62	13.58
1.25	1.63	13.63
1.25	1.64	13.67
1.25	1.65	13.71
1.25	1.66	13.75
1.25	1.67	13.79
1.25	1.68	13.83
1.25	1.69	13.87
1.25	1.7	13.91
1.25	1.71	13.96
1.25	1.72	14.
1.25	1.73	14.04
1.25	1.74	14.08
1.25	1.75	14.12
1.25	1.76	14.16
1.25	1.77	14.2
1.25	1.78	14.24
1.25	1.79	14.28
1.25	1.8	14.32
1.25	1.81	14.36
1.25	1.82	14.4
1.25	1.83	14.44
1.25	1.84	14.48
1.25	1.85	14.52
1.25	1.86	14.55
1.25	1.87	14.59
1.25	1.88	14.63
1.25	1.89	14.67
1.25	1.9	14.71
1.25	1.91	14.75
1.25	1.92	14.79
1.25	1.93	14.83
1.25	1.94	14.86
1.25	1.95	14.9
1.25	1.96	14.94
1.25	1.97	14.98
1.25	1.98	15.02
1.25	1.99	15.06
1.25	2.	15.09
1.25	2.01	15.13
1.25	2.02	15.17
1.25	2.03	15.21
1.25	2.04	15.24
1.25	2.05	15.28
1.25	2.06	15.32
1.25	2.07	15.35
1.25	2.08	15.39
1.25	2.09	15.43
1.25	2.1	15.47
1.25	2.11	15.5
1.25	2.12	15.54
1.25	2.13	15.58
1.25	2.14	15.61
1.25	2.15	15.65
1.25	2.16	15.68
1.25	2.17	15.72
1.25	2.18	15.76
1.25	2.19	15.79
1.25	2.2	15.83
1.25	2.21	15.87
1.25	2.22	15.9
1.25	2.23	15.94
1.25	2.24	15.97
1.25	2.25	16.01
1.25	2.26	16.04
1.25	2.27	16.08
1.25	2.28	16.11
1.25	2.29	16.15
1.25	2.3	16.19
1.25	2.31	16.22
1.25	2.32	16.26
1.25	2.33	16.29
1.25	2.34	16.33
1.25	2.35	16.36
1.25	2.36	16.39
1.25	2.37	16.43
1.25	2.38	16.46
1.25	2.39	16.5
1.25	2.4	16.53
1.25	2.41	16.57
1.25	2.42	16.6
1.25	2.43	16.64
1.25	2.44	16.67
1.25	2.45	16.7
1.25	2.46	16.74
1.25	2.47	16.77
1.25	2.48	16.81
1.25	2.49	16.84
1.25	2.5	16.87
1.25	2.51	16.91
1.25	2.52	16.94
1.25	2.53	16.98
1.25	2.54	17.01
1.25	2.55	17.04
1.25	2.56	17.08
1.25	2.57	17.11
1.25	2.58	17.14
1.25	2.59	17.18
1.25	2.6	17.21
1.25	2.61	17.24
1.25	2.62	17.27
1.25	2.63	17.31
1.25	2.64	17.34
1.25	2.65	17.37
1.25	2.66	17.41
1.25	2.67	17.44
1.25	2.68	17.47
1.25	2.69	17.5
1.25	2.7	17.54
1.25	2.71	17.57
1.25	2.72	17.6
1.25	2.73	17.63
1.25	2.74	17.67
1.25	2.75	17.7
1.25	2.76	17.73
1.25	2.77	17.76
1.25	2.78	17.79
1.25	2.79	17.83
1.25	2.8	17.86
1.25	2.81	17.89
1.25	2.82	17.92
1.25	2.83	17.95
1.25	2.84	17.99
1.25	2.85	18.02
1.25	2.86	18.05
1.25	2.87	18.08
1.25	2.88	18.11
1.25	2.89	18.14
1.25	2.9	18.17
1.25	2.91	18.21
1.25	2.92	18.24
1.25	2.93	18.27
1.25	2.94	18.3
1.25	2.95	18.33
1.25	2.96	18.36
1.25	2.97	18.39
1.25	2.98	18.42
1.25	2.99	18.45
1.25	3.	18.48
1.25	3.01	18.52
1.25	3.02	18.55
1.25	3.03	18.58
1.25	3.04	18.61
1.25	3.05	18.64
1.25	3.06	18.67
1.25	3.07	18.7
1.25	3.08	18.73
1.25	3.09	18.76
1.25	3.1	18.79
1.25	3.11	18.82
1.25	3.12	18.85
1.25	3.13	18.88
1.25	3.14	18.91
1.25	3.15	18.94
1.25	3.16	18.97
1.25	3.17	19.
1.25	3.18	19.03
1.25	3.19	19.06
1.25	3.2	19.09
1.25	3.21	19.12
1.25	3.22	19.15
1.25	3.23	19.18
1.25	3.24	19.21
1.25	3.25	19.24
1.25	3.26	19.27
1.25	3.27	19.3
1.25	3.28	19.33
1.25	3.29	19.36
1.25	3.3	19.39
1.25	3.31	19.42
1.25	3.32	19.45
1.25	3.33	19.47
1.25	3.34	19.5
1.25	3.35	19.53
1.25	3.36	19.56
1.25	3.37	19.59
1.25	3.38	19.62
1.25	3.39	19.65
1.25	3.4	19.68
1.25	3.41	19.71
1.25	3.42	19.74
1.25	3.43	19.77
1.25	3.44	19.79
1.25	3.45	19.82
1.25	3.46	19.85
1.25	3.47	19.88
1.25	3.48	19.91
1.25	3.49	19.94
1.25	3.5	19.97
1.25	3.51	19.99
1.25	3.52	20.02
1.25	3.53	20.05
1.25	3.54	20.08
1.25	3.55	20.11
1.25	3.56	20.14
1.25	3.57	20.16
1.25	3.58	20.19
1.25	3.59	20.22
1.25	3.6	20.25
1.25	3.61	20.28
1.25	3.62	20.31
1.25	3.63	20.33
1.25	3.64	20.36
1.25	3.65	20.39
1.25	3.66	20.42
1.25	3.67	20.45
1.25	3.68	20.47
1.25	3.69	20.5
1.25	3.7	20.53
1.25	3.71	20.56
1.25	3.72	20.58
1.25	3.73	20.61
1.25	3.74	20.64
1.25	3.75	20.67
1.25	3.76	20.69
1.25	3.77	20.72
1.25	3.78	20.75
1.25	3.79	20.78
1.25	3.8	20.8
1.25	3.81	20.83
1.25	3.82	20.86
1.25	3.83	20.89
1.25	3.84	20.91
1.25	3.85	20.94
1.25	3.86	20.97
1.25	3.87	20.99
1.25	3.88	21.02
1.25	3.89	21.05
1.25	3.9	21.08
1.25	3.91	21.1
1.25	3.92	21.13
1.25	3.93	21.16
1.25	3.94	21.18
1.25	3.95	21.21
1.25	3.96	21.24
1.25	3.97	21.26
1.25	3.98	21.29
1.25	3.99	21.32
1.25	4.	21.34
1.25	4.01	21.37
1.25	4.02	21.4
1.25	4.03	21.42
1.25	4.04	21.45
1.25	4.05	21.48
1.25	4.06	21.5
1.25	4.07	21.53
1.25	4.08	21.56
1.25	4.09	21.58
1.25	4.1	21.61
1.25	4.11	21.64
1.25	4.12	21.66
1.25	4.13	21.69
1.25	4.14	21.71
1.25	4.15	21.74
1.25	4.16	21.77
1.25	4.17	21.79
1.25	4.18	21.82
1.25	4.19	21.85
1.25	4.2	21.87
1.25	4.21	21.9
1.25	4.22	21.92
1.25	4.23	21.95
1.25	4.24	21.98
1.25	4.25	22.
1.25	4.26	22.03
1.25	4.27	22.05
1.25	4.28	22.08
1.25	4.29	22.1
1.25	4.3	22.13
1.25	4.31	22.16
1.25	4.32	22.18
1.25	4.33	22.21
1.25	4.34	22.23
1.25	4.35	22.26
1.25	4.36	22.28
1.25	4.37	22.31
1.25	4.38	22.34
1.25	4.39	22.36
1.25	4.4	22.39
1.25	4.41	22.41
1.25	4.42	22.44
1.25	4.43	22.46
1.25	4.44	22.49
1.25	4.45	22.51
1.25	4.46	22.54
1.25	4.47	22.56
1.25	4.48	22.59
1.25	4.49	22.61
1.25	4.5	22.64
1.25	4.51	22.66
1.25	4.52	22.69
1.25	4.53	22.71
1.25	4.54	22.74
1.25	4.55	22.76
1.25	4.56	22.79
1.25	4.57	22.81
1.25	4.58	22.84
1.25	4.59	22.86
1.25	4.6	22.89
1.25	4.61	22.91
1.25	4.62	22.94
1.25	4.63	22.96
1.25	4.64	22.99
1.25	4.65	23.01
1.25	4.66	23.04
1.25	4.67	23.06
1.25	4.68	23.09
1.25	4.69	23.11
1.25	4.7	23.14
1.25	4.71	23.16
1.25	4.72	23.19
1.25	4.73	23.21
1.25	4.74	23.24
1.25	4.75	23.26
1.25	4.76	23.28
1.25	4.77	23.31
1.25	4.78	23.33
1.25	4.79	23.36
1.25	4.8	23.38
1.25	4.81	23.41
1.25	4.82	23.43
1.25	4.83	23.45
1.25	4.84	23.48
1.25	4.85	23.5
1.25	4.86	23.53
1.25	4.87	23.55
1.25	4.88	23.58
1.25	4.89	23.6
1.25	4.9	23.62
1.25	4.91	23.65
1.25	4.92	23.67
1.25	4.93	23.7
1.25	4.94	23.72
1.25	4.95	23.74
1.25	4.96	23.77
1.25	4.97	23.79
1.25	4.98	23.82
1.25	4.99	23.84
1.25	5.	23.86
1.3	0.37	5.013
1.3	0.38	5.081
1.3	0.39	5.147
1.3	0.4	5.213
1.3	0.41	5.278
1.3	0.42	5.341
1.3	0.43	5.405
1.3	0.44	5.467
1.3	0.45	5.529
1.3	0.46	5.59
1.3	0.47	5.65
1.3	0.48	5.71
1.3	0.49	5.769
1.3	0.5	5.828
1.3	0.51	5.886
1.3	0.52	5.943
1.3	0.53	6.
1.3	0.54	6.057
1.3	0.55	6.112
1.3	0.56	6.168
1.3	0.57	6.223
1.3	0.58	6.277
1.3	0.59	6.331
1.3	0.6	6.384
1.3	0.61	6.437
1.3	0.62	6.49
1.3	0.63	6.542
1.3	0.64	6.594
1.3	0.65	6.645
1.3	0.66	6.696
1.3	0.67	6.746
1.3	0.68	6.797
1.3	0.69	6.846
1.3	0.7	6.896
1.3	0.71	6.945
1.3	0.72	6.994
1.3	0.73	7.042
1.3	0.74	7.09
1.3	0.75	7.138
1.3	0.76	7.185
1.3	0.77	7.232
1.3	0.78	7.279
1.3	0.79	7.326
1.3	0.8	7.372
1.3	0.81	7.418
1.3	0.82	7.464
1.3	0.83	7.509
1.3	0.84	7.554
1.3	0.85	7.599
1.3	0.86	7.643
1.3	0.87	7.688
1.3	0.88	7.732
1.3	0.89	7.776
1.3	0.9	7.819
1.3	0.91	7.862
1.3	0.92	7.906
1.3	0.93	7.948
1.3	0.94	7.991
1.3	0.95	8.033
1.3	0.96	8.076
1.3	0.97	8.118
1.3	0.98	8.159
1.3	0.99	8.201
1.3	1.	8.242
1.3	1.01	8.283
1.3	1.02	8.324
1.3	1.03	8.365
1.3	1.04	8.405
1.3	1.05	8.446
1.3	1.06	8.486
1.3	1.07	8.526
1.3	1.08	8.565
1.3	1.09	8.605
1.3	1.1	8.644
1.3	1.11	8.684
1.3	1.12	8.723
1.3	1.13	8.761
1.3	1.14	8.8
1.3	1.15	8.839
1.3	1.16	8.877
1.3	1.17	8.915
1.3	1.18	8.953
1.3	1.19	8.991
1.3	1.2	9.029
1.3	1.21	9.066
1.3	1.22	9.104
1.3	1.23	9.141
1.3	1.24	9.178
1.3	1.25	9.215
1.3	1.26	9.252
1.3	1.27	9.288
1.3	1.28	9.325
1.3	1.29	9.361
1.3	1.3	9.397
1.3	1.31	9.433
1.3	1.32	9.469
1.3	1.33	9.505
1.3	1.34	9.541
1.3	1.35	9.576
1.3	1.36	9.612
1.3	1.37	9.647
1.3	1.38	9.682
1.3	1.39	9.717
1.3	1.4	9.752
1.3	1.41	9.787
1.3	1.42	9.822
1.3	1.43	9.856
1.3	1.44	9.89
1.3	1.45	9.925
1.3	1.46	9.959
1.3	1.47	9.993
1.3	1.48	10.03
1.3	1.49	10.06
1.3	1.5	10.09
1.3	1.51	10.13
1.3	1.52	10.16
1.3	1.53	10.19
1.3	1.54	10.23
1.3	1.55	10.26
1.3	1.56	10.29
1.3	1.57	10.33
1.3	1.58	10.36
1.3	1.59	10.39
1.3	1.6	10.43
1.3	1.61	10.46
1.3	1.62	10.49
1.3	1.63	10.52
1.3	1.64	10.56
1.3	1.65	10.59
1.3	1.66	10.62
1.3	1.67	10.65
1.3	1.68	10.68
1.3	1.69	10.71
1.3	1.7	10.75
1.3	1.71	10.78
1.3	1.72	10.81
1.3	1.73	10.84
1.3	1.74	10.87
1.3	1.75	10.9
1.3	1.76	10.93
1.3	1.77	10.97
1.3	1.78	11.
1.3	1.79	11.03
1.3	1.8	11.06
1.3	1.81	11.09
1.3	1.82	11.12
1.3	1.83	11.15
1.3	1.84	11.18
1.3	1.85	11.21
1.3	1.86	11.24
1.3	1.87	11.27
1.3	1.88	11.3
1.3	1.89	11.33
1.3	1.9	11.36
1.3	1.91	11.39
1.3	1.92	11.42
1.3	1.93	11.45
1.3	1.94	11.48
1.3	1.95	11.51
1.3	1.96	11.54
1.3	1.97	11.57
1.3	1.98	11.6
1.3	1.99	11.63
1.3	2.	11.66
1.3	2.01	11.69
1.3	2.02	11.71
1.3	2.03	11.74
1.3	2.04	11.77
1.3	2.05	11.8
1.3	2.06	11.83
1.3	2.07	11.86
1.3	2.08	11.89
1.3	2.09	11.92
1.3	2.1	11.94
1.3	2.11	11.97
1.3	2.12	12.
1.3	2.13	12.03
1.3	2.14	12.06
1.3	2.15	12.09
1.3	2.16	12.11
1.3	2.17	12.14
1.3	2.18	12.17
1.3	2.19	12.2
1.3	2.2	12.22
1.3	2.21	12.25
1.3	2.22	12.28
1.3	2.23	12.31
1.3	2.24	12.34
1.3	2.25	12.36
1.3	2.26	12.39
1.3	2.27	12.42
1.3	2.28	12.45
1.3	2.29	12.47
1.3	2.3	12.5
1.3	2.31	12.53
1.3	2.32	12.55
1.3	2.33	12.58
1.3	2.34	12.61
1.3	2.35	12.63
1.3	2.36	12.66
1.3	2.37	12.69
1.3	2.38	12.72
1.3	2.39	12.74
1.3	2.4	12.77
1.3	2.41	12.8
1.3	2.42	12.82
1.3	2.43	12.85
1.3	2.44	12.87
1.3	2.45	12.9
1.3	2.46	12.93
1.3	2.47	12.95
1.3	2.48	12.98
1.3	2.49	13.01
1.3	2.5	13.03
1.3	2.51	13.06
1.3	2.52	13.08
1.3	2.53	13.11
1.3	2.54	13.14
1.3	2.55	13.16
1.3	2.56	13.19
1.3	2.57	13.21
1.3	2.58	13.24
1.3	2.59	13.26
1.3	2.6	13.29
1.3	2.61	13.32
1.3	2.62	13.34
1.3	2.63	13.37
1.3	2.64	13.39
1.3	2.65	13.42
1.3	2.66	13.44
1.3	2.67	13.47
1.3	2.68	13.49
1.3	2.69	13.52
1.3	2.7	13.54
1.3	2.71	13.57
1.3	2.72	13.59
1.3	2.73	13.62
1.3	2.74	13.64
1.3	2.75	13.67
1.3	2.76	13.69
1.3	2.77	13.72
1.3	2.78	13.74
1.3	2.79	13.77
1.3	2.8	13.79
1.3	2.81	13.82
1.3	2.82	13.84
1.3	2.83	13.87
1.3	2.84	13.89
1.3	2.85	13.91
1.3	2.86	13.94
1.3	2.87	13.96
1.3	2.88	13.99
1.3	2.89	14.01
1.3	2.9	14.04
1.3	2.91	14.06
1.3	2.92	14.08
1.3	2.93	14.11
1.3	2.94	14.13
1.3	2.95	14.16
1.3	2.96	14.18
1.3	2.97	14.2
1.3	2.98	14.23
1.3	2.99	14.25
1.3	3.	14.28
1.3	3.01	14.3
1.3	3.02	14.32
1.3	3.03	14.35
1.3	3.04	14.37
1.3	3.05	14.39
1.3	3.06	14.42
1.3	3.07	14.44
1.3	3.08	14.46
1.3	3.09	14.49
1.3	3.1	14.51
1.3	3.11	14.54
1.3	3.12	14.56
1.3	3.13	14.58
1.3	3.14	14.61
1.3	3.15	14.63
1.3	3.16	14.65
1.3	3.17	14.67
1.3	3.18	14.7
1.3	3.19	14.72
1.3	3.2	14.74
1.3	3.21	14.77
1.3	3.22	14.79
1.3	3.23	14.81
1.3	3.24	14.84
1.3	3.25	14.86
1.3	3.26	14.88
1.3	3.27	14.9
1.3	3.28	14.93
1.3	3.29	14.95
1.3	3.3	14.97
1.3	3.31	15.
1.3	3.32	15.02
1.3	3.33	15.04
1.3	3.34	15.06
1.3	3.35	15.09
1.3	3.36	15.11
1.3	3.37	15.13
1.3	3.38	15.15
1.3	3.39	15.18
1.3	3.4	15.2
1.3	3.41	15.22
1.3	3.42	15.24
1.3	3.43	15.26
1.3	3.44	15.29
1.3	3.45	15.31
1.3	3.46	15.33
1.3	3.47	15.35
1.3	3.48	15.38
1.3	3.49	15.4
1.3	3.5	15.42
1.3	3.51	15.44
1.3	3.52	15.46
1.3	3.53	15.49
1.3	3.54	15.51
1.3	3.55	15.53
1.3	3.56	15.55
1.3	3.57	15.57
1.3	3.58	15.59
1.3	3.59	15.62
1.3	3.6	15.64
1.3	3.61	15.66
1.3	3.62	15.68
1.3	3.63	15.7
1.3	3.64	15.72
1.3	3.65	15.75
1.3	3.66	15.77
1.3	3.67	15.79
1.3	3.68	15.81
1.3	3.69	15.83
1.3	3.7	15.85
1.3	3.71	15.88
1.3	3.72	15.9
1.3	3.73	15.92
1.3	3.74	15.94
1.3	3.75	15.96
1.3	3.76	15.98
1.3	3.77	16.
1.3	3.78	16.02
1.3	3.79	16.05
1.3	3.8	16.07
1.3	3.81	16.09
1.3	3.82	16.11
1.3	3.83	16.13
1.3	3.84	16.15
1.3	3.85	16.17
1.3	3.86	16.19
1.3	3.87	16.21
1.3	3.88	16.24
1.3	3.89	16.26
1.3	3.9	16.28
1.3	3.91	16.3
1.3	3.92	16.32
1.3	3.93	16.34
1.3	3.94	16.36
1.3	3.95	16.38
1.3	3.96	16.4
1.3	3.97	16.42
1.3	3.98	16.44
1.3	3.99	16.46
1.3	4.	16.48
1.3	4.01	16.5
1.3	4.02	16.53
1.3	4.03	16.55
1.3	4.04	16.57
1.3	4.05	16.59
1.3	4.06	16.61
1.3	4.07	16.63
1.3	4.08	16.65
1.3	4.09	16.67
1.3	4.1	16.69
1.3	4.11	16.71
1.3	4.12	16.73
1.3	4.13	16.75
1.3	4.14	16.77
1.3	4.15	16.79
1.3	4.16	16.81
1.3	4.17	16.83
1.3	4.18	16.85
1.3	4.19	16.87
1.3	4.2	16.89
1.3	4.21	16.91
1.3	4.22	16.93
1.3	4.23	16.95
1.3	4.24	16.97
1.3	4.25	16.99
1.3	4.26	17.01
1.3	4.27	17.03
1.3	4.28	17.05
1.3	4.29	17.07
1.3	4.3	17.09
1.3	4.31	17.11
1.3	4.32	17.13
1.3	4.33	17.15
1.3	4.34	17.17
1.3	4.35	17.19
1.3	4.36	17.21
1.3	4.37	17.23
1.3	4.38	17.25
1.3	4.39	17.27
1.3	4.4	17.29
1.3	4.41	17.31
1.3	4.42	17.33
1.3	4.43	17.35
1.3	4.44	17.37
1.3	4.45	17.39
1.3	4.46	17.41
1.3	4.47	17.43
1.3	4.48	17.45
1.3	4.49	17.46
1.3	4.5	17.48
1.3	4.51	17.5
1.3	4.52	17.52
1.3	4.53	17.54
1.3	4.54	17.56
1.3	4.55	17.58
1.3	4.56	17.6
1.3	4.57	17.62
1.3	4.58	17.64
1.3	4.59	17.66
1.3	4.6	17.68
1.3	4.61	17.7
1.3	4.62	17.72
1.3	4.63	17.73
1.3	4.64	17.75
1.3	4.65	17.77
1.3	4.66	17.79
1.3	4.67	17.81
1.3	4.68	17.83
1.3	4.69	17.85
1.3	4.7	17.87
1.3	4.71	17.89
1.3	4.72	17.91
1.3	4.73	17.93
1.3	4.74	17.94
1.3	4.75	17.96
1.3	4.76	17.98
1.3	4.77	18.
1.3	4.78	18.02
1.3	4.79	18.04
1.3	4.8	18.06
1.3	4.81	18.08
1.3	4.82	18.1
1.3	4.83	18.11
1.3	4.84	18.13
1.3	4.85	18.15
1.3	4.86	18.17
1.3	4.87	18.19
1.3	4.88	18.21
1.3	4.89	18.23
1.3	4.9	18.24
1.3	4.91	18.26
1.3	4.92	18.28
1.3	4.93	18.3
1.3	4.94	18.32
1.3	4.95	18.34
1.3	4.96	18.36
1.3	4.97	18.37
1.3	4.98	18.39
1.3	4.99	18.41
1.3	5.	18.43
1.35	0.56	5.004
1.35	0.57	5.048
1.35	0.58	5.092
1.35	0.59	5.136
1.35	0.6	5.179
1.35	0.61	5.222
1.35	0.62	5.265
1.35	0.63	5.307
1.35	0.64	5.349
1.35	0.65	5.391
1.35	0.66	5.432
1.35	0.67	5.473
1.35	0.68	5.514
1.35	0.69	5.554
1.35	0.7	5.594
1.35	0.71	5.634
1.35	0.72	5.674
1.35	0.73	5.713
1.35	0.74	5.752
1.35	0.75	5.791
1.35	0.76	5.829
1.35	0.77	5.867
1.35	0.78	5.905
1.35	0.79	5.943
1.35	0.8	5.98
1.35	0.81	6.018
1.35	0.82	6.055
1.35	0.83	6.092
1.35	0.84	6.128
1.35	0.85	6.164
1.35	0.86	6.201
1.35	0.87	6.237
1.35	0.88	6.272
1.35	0.89	6.308
1.35	0.9	6.343
1.35	0.91	6.378
1.35	0.92	6.413
1.35	0.93	6.448
1.35	0.94	6.483
1.35	0.95	6.517
1.35	0.96	6.551
1.35	0.97	6.585
1.35	0.98	6.619
1.35	0.99	6.653
1.35	1.	6.686
1.35	1.01	6.72
1.35	1.02	6.753
1.35	1.03	6.786
1.35	1.04	6.819
1.35	1.05	6.851
1.35	1.06	6.884
1.35	1.07	6.916
1.35	1.08	6.949
1.35	1.09	6.981
1.35	1.1	7.013
1.35	1.11	7.044
1.35	1.12	7.076
1.35	1.13	7.108
1.35	1.14	7.139
1.35	1.15	7.17
1.35	1.16	7.201
1.35	1.17	7.232
1.35	1.18	7.263
1.35	1.19	7.294
1.35	1.2	7.324
1.35	1.21	7.355
1.35	1.22	7.385
1.35	1.23	7.415
1.35	1.24	7.446
1.35	1.25	7.476
1.35	1.26	7.505
1.35	1.27	7.535
1.35	1.28	7.565
1.35	1.29	7.594
1.35	1.3	7.624
1.35	1.31	7.653
1.35	1.32	7.682
1.35	1.33	7.711
1.35	1.34	7.74
1.35	1.35	7.769
1.35	1.36	7.797
1.35	1.37	7.826
1.35	1.38	7.855
1.35	1.39	7.883
1.35	1.4	7.911
1.35	1.41	7.94
1.35	1.42	7.968
1.35	1.43	7.996
1.35	1.44	8.024
1.35	1.45	8.051
1.35	1.46	8.079
1.35	1.47	8.107
1.35	1.48	8.134
1.35	1.49	8.162
1.35	1.5	8.189
1.35	1.51	8.216
1.35	1.52	8.243
1.35	1.53	8.27
1.35	1.54	8.297
1.35	1.55	8.324
1.35	1.56	8.351
1.35	1.57	8.378
1.35	1.58	8.405
1.35	1.59	8.431
1.35	1.6	8.458
1.35	1.61	8.484
1.35	1.62	8.51
1.35	1.63	8.536
1.35	1.64	8.563
1.35	1.65	8.589
1.35	1.66	8.615
1.35	1.67	8.641
1.35	1.68	8.666
1.35	1.69	8.692
1.35	1.7	8.718
1.35	1.71	8.743
1.35	1.72	8.769
1.35	1.73	8.794
1.35	1.74	8.82
1.35	1.75	8.845
1.35	1.76	8.87
1.35	1.77	8.896
1.35	1.78	8.921
1.35	1.79	8.946
1.35	1.8	8.971
1.35	1.81	8.995
1.35	1.82	9.02
1.35	1.83	9.045
1.35	1.84	9.07
1.35	1.85	9.094
1.35	1.86	9.119
1.35	1.87	9.143
1.35	1.88	9.168
1.35	1.89	9.192
1.35	1.9	9.216
1.35	1.91	9.241
1.35	1.92	9.265
1.35	1.93	9.289
1.35	1.94	9.313
1.35	1.95	9.337
1.35	1.96	9.361
1.35	1.97	9.385
1.35	1.98	9.408
1.35	1.99	9.432
1.35	2.	9.456
1.35	2.01	9.479
1.35	2.02	9.503
1.35	2.03	9.527
1.35	2.04	9.55
1.35	2.05	9.573
1.35	2.06	9.597
1.35	2.07	9.62
1.35	2.08	9.643
1.35	2.09	9.666
1.35	2.1	9.689
1.35	2.11	9.712
1.35	2.12	9.735
1.35	2.13	9.758
1.35	2.14	9.781
1.35	2.15	9.804
1.35	2.16	9.827
1.35	2.17	9.85
1.35	2.18	9.872
1.35	2.19	9.895
1.35	2.2	9.917
1.35	2.21	9.94
1.35	2.22	9.962
1.35	2.23	9.985
1.35	2.24	10.01
1.35	2.25	10.03
1.35	2.26	10.05
1.35	2.27	10.07
1.35	2.28	10.1
1.35	2.29	10.12
1.35	2.3	10.14
1.35	2.31	10.16
1.35	2.32	10.18
1.35	2.33	10.21
1.35	2.34	10.23
1.35	2.35	10.25
1.35	2.36	10.27
1.35	2.37	10.29
1.35	2.38	10.32
1.35	2.39	10.34
1.35	2.4	10.36
1.35	2.41	10.38
1.35	2.42	10.4
1.35	2.43	10.42
1.35	2.44	10.44
1.35	2.45	10.47
1.35	2.46	10.49
1.35	2.47	10.51
1.35	2.48	10.53
1.35	2.49	10.55
1.35	2.5	10.57
1.35	2.51	10.59
1.35	2.52	10.61
1.35	2.53	10.64
1.35	2.54	10.66
1.35	2.55	10.68
1.35	2.56	10.7
1.35	2.57	10.72
1.35	2.58	10.74
1.35	2.59	10.76
1.35	2.6	10.78
1.35	2.61	10.8
1.35	2.62	10.82
1.35	2.63	10.84
1.35	2.64	10.86
1.35	2.65	10.88
1.35	2.66	10.91
1.35	2.67	10.93
1.35	2.68	10.95
1.35	2.69	10.97
1.35	2.7	10.99
1.35	2.71	11.01
1.35	2.72	11.03
1.35	2.73	11.05
1.35	2.74	11.07
1.35	2.75	11.09
1.35	2.76	11.11
1.35	2.77	11.13
1.35	2.78	11.15
1.35	2.79	11.17
1.35	2.8	11.19
1.35	2.81	11.21
1.35	2.82	11.23
1.35	2.83	11.25
1.35	2.84	11.27
1.35	2.85	11.29
1.35	2.86	11.31
1.35	2.87	11.33
1.35	2.88	11.35
1.35	2.89	11.37
1.35	2.9	11.39
1.35	2.91	11.41
1.35	2.92	11.43
1.35	2.93	11.45
1.35	2.94	11.46
1.35	2.95	11.48
1.35	2.96	11.5
1.35	2.97	11.52
1.35	2.98	11.54
1.35	2.99	11.56
1.35	3.	11.58
1.35	3.01	11.6
1.35	3.02	11.62
1.35	3.03	11.64
1.35	3.04	11.66
1.35	3.05	11.68
1.35	3.06	11.7
1.35	3.07	11.72
1.35	3.08	11.73
1.35	3.09	11.75
1.35	3.1	11.77
1.35	3.11	11.79
1.35	3.12	11.81
1.35	3.13	11.83
1.35	3.14	11.85
1.35	3.15	11.87
1.35	3.16	11.89
1.35	3.17	11.9
1.35	3.18	11.92
1.35	3.19	11.94
1.35	3.2	11.96
1.35	3.21	11.98
1.35	3.22	12.
1.35	3.23	12.02
1.35	3.24	12.04
1.35	3.25	12.05
1.35	3.26	12.07
1.35	3.27	12.09
1.35	3.28	12.11
1.35	3.29	12.13
1.35	3.3	12.15
1.35	3.31	12.16
1.35	3.32	12.18
1.35	3.33	12.2
1.35	3.34	12.22
1.35	3.35	12.24
1.35	3.36	12.26
1.35	3.37	12.27
1.35	3.38	12.29
1.35	3.39	12.31
1.35	3.4	12.33
1.35	3.41	12.35
1.35	3.42	12.37
1.35	3.43	12.38
1.35	3.44	12.4
1.35	3.45	12.42
1.35	3.46	12.44
1.35	3.47	12.46
1.35	3.48	12.47
1.35	3.49	12.49
1.35	3.5	12.51
1.35	3.51	12.53
1.35	3.52	12.54
1.35	3.53	12.56
1.35	3.54	12.58
1.35	3.55	12.6
1.35	3.56	12.62
1.35	3.57	12.63
1.35	3.58	12.65
1.35	3.59	12.67
1.35	3.6	12.69
1.35	3.61	12.7
1.35	3.62	12.72
1.35	3.63	12.74
1.35	3.64	12.76
1.35	3.65	12.77
1.35	3.66	12.79
1.35	3.67	12.81
1.35	3.68	12.83
1.35	3.69	12.84
1.35	3.7	12.86
1.35	3.71	12.88
1.35	3.72	12.9
1.35	3.73	12.91
1.35	3.74	12.93
1.35	3.75	12.95
1.35	3.76	12.97
1.35	3.77	12.98
1.35	3.78	13.
1.35	3.79	13.02
1.35	3.8	13.03
1.35	3.81	13.05
1.35	3.82	13.07
1.35	3.83	13.09
1.35	3.84	13.1
1.35	3.85	13.12
1.35	3.86	13.14
1.35	3.87	13.15
1.35	3.88	13.17
1.35	3.89	13.19
1.35	3.9	13.2
1.35	3.91	13.22
1.35	3.92	13.24
1.35	3.93	13.26
1.35	3.94	13.27
1.35	3.95	13.29
1.35	3.96	13.31
1.35	3.97	13.32
1.35	3.98	13.34
1.35	3.99	13.36
1.35	4.	13.37
1.35	4.01	13.39
1.35	4.02	13.41
1.35	4.03	13.42
1.35	4.04	13.44
1.35	4.05	13.46
1.35	4.06	13.47
1.35	4.07	13.49
1.35	4.08	13.51
1.35	4.09	13.52
1.35	4.1	13.54
1.35	4.11	13.56
1.35	4.12	13.57
1.35	4.13	13.59
1.35	4.14	13.6
1.35	4.15	13.62
1.35	4.16	13.64
1.35	4.17	13.65
1.35	4.18	13.67
1.35	4.19	13.69
1.35	4.2	13.7
1.35	4.21	13.72
1.35	4.22	13.74
1.35	4.23	13.75
1.35	4.24	13.77
1.35	4.25	13.78
1.35	4.26	13.8
1.35	4.27	13.82
1.35	4.28	13.83
1.35	4.29	13.85
1.35	4.3	13.86
1.35	4.31	13.88
1.35	4.32	13.9
1.35	4.33	13.91
1.35	4.34	13.93
1.35	4.35	13.95
1.35	4.36	13.96
1.35	4.37	13.98
1.35	4.38	13.99
1.35	4.39	14.01
1.35	4.4	14.03
1.35	4.41	14.04
1.35	4.42	14.06
1.35	4.43	14.07
1.35	4.44	14.09
1.35	4.45	14.1
1.35	4.46	14.12
1.35	4.47	14.14
1.35	4.48	14.15
1.35	4.49	14.17
1.35	4.5	14.18
1.35	4.51	14.2
1.35	4.52	14.22
1.35	4.53	14.23
1.35	4.54	14.25
1.35	4.55	14.26
1.35	4.56	14.28
1.35	4.57	14.29
1.35	4.58	14.31
1.35	4.59	14.32
1.35	4.6	14.34
1.35	4.61	14.36
1.35	4.62	14.37
1.35	4.63	14.39
1.35	4.64	14.4
1.35	4.65	14.42
1.35	4.66	14.43
1.35	4.67	14.45
1.35	4.68	14.46
1.35	4.69	14.48
1.35	4.7	14.5
1.35	4.71	14.51
1.35	4.72	14.53
1.35	4.73	14.54
1.35	4.74	14.56
1.35	4.75	14.57
1.35	4.76	14.59
1.35	4.77	14.6
1.35	4.78	14.62
1.35	4.79	14.63
1.35	4.8	14.65
1.35	4.81	14.66
1.35	4.82	14.68
1.35	4.83	14.69
1.35	4.84	14.71
1.35	4.85	14.73
1.35	4.86	14.74
1.35	4.87	14.76
1.35	4.88	14.77
1.35	4.89	14.79
1.35	4.9	14.8
1.35	4.91	14.82
1.35	4.92	14.83
1.35	4.93	14.85
1.35	4.94	14.86
1.35	4.95	14.88
1.35	4.96	14.89
1.35	4.97	14.91
1.35	4.98	14.92
1.35	4.99	14.94
1.35	5.	14.95
1.4	0.74	5.034
1.4	0.75	5.068
1.4	0.76	5.102
1.4	0.77	5.135
1.4	0.78	5.168
1.4	0.79	5.201
1.4	0.8	5.234
1.4	0.81	5.267
1.4	0.82	5.299
1.4	0.83	5.331
1.4	0.84	5.363
1.4	0.85	5.395
1.4	0.86	5.427
1.4	0.87	5.458
1.4	0.88	5.49
1.4	0.89	5.521
1.4	0.9	5.552
1.4	0.91	5.582
1.4	0.92	5.613
1.4	0.93	5.643
1.4	0.94	5.674
1.4	0.95	5.704
1.4	0.96	5.734
1.4	0.97	5.764
1.4	0.98	5.793
1.4	0.99	5.823
1.4	1.	5.852
1.4	1.01	5.881
1.4	1.02	5.91
1.4	1.03	5.939
1.4	1.04	5.968
1.4	1.05	5.996
1.4	1.06	6.025
1.4	1.07	6.053
1.4	1.08	6.082
1.4	1.09	6.11
1.4	1.1	6.138
1.4	1.11	6.165
1.4	1.12	6.193
1.4	1.13	6.221
1.4	1.14	6.248
1.4	1.15	6.276
1.4	1.16	6.303
1.4	1.17	6.33
1.4	1.18	6.357
1.4	1.19	6.384
1.4	1.2	6.41
1.4	1.21	6.437
1.4	1.22	6.464
1.4	1.23	6.49
1.4	1.24	6.516
1.4	1.25	6.543
1.4	1.26	6.569
1.4	1.27	6.595
1.4	1.28	6.621
1.4	1.29	6.647
1.4	1.3	6.672
1.4	1.31	6.698
1.4	1.32	6.723
1.4	1.33	6.749
1.4	1.34	6.774
1.4	1.35	6.799
1.4	1.36	6.824
1.4	1.37	6.85
1.4	1.38	6.874
1.4	1.39	6.899
1.4	1.4	6.924
1.4	1.41	6.949
1.4	1.42	6.973
1.4	1.43	6.998
1.4	1.44	7.022
1.4	1.45	7.047
1.4	1.46	7.071
1.4	1.47	7.095
1.4	1.48	7.119
1.4	1.49	7.143
1.4	1.5	7.167
1.4	1.51	7.191
1.4	1.52	7.215
1.4	1.53	7.238
1.4	1.54	7.262
1.4	1.55	7.286
1.4	1.56	7.309
1.4	1.57	7.332
1.4	1.58	7.356
1.4	1.59	7.379
1.4	1.6	7.402
1.4	1.61	7.425
1.4	1.62	7.448
1.4	1.63	7.471
1.4	1.64	7.494
1.4	1.65	7.517
1.4	1.66	7.54
1.4	1.67	7.562
1.4	1.68	7.585
1.4	1.69	7.608
1.4	1.7	7.63
1.4	1.71	7.652
1.4	1.72	7.675
1.4	1.73	7.697
1.4	1.74	7.719
1.4	1.75	7.741
1.4	1.76	7.763
1.4	1.77	7.786
1.4	1.78	7.807
1.4	1.79	7.829
1.4	1.8	7.851
1.4	1.81	7.873
1.4	1.82	7.895
1.4	1.83	7.916
1.4	1.84	7.938
1.4	1.85	7.96
1.4	1.86	7.981
1.4	1.87	8.002
1.4	1.88	8.024
1.4	1.89	8.045
1.4	1.9	8.066
1.4	1.91	8.088
1.4	1.92	8.109
1.4	1.93	8.13
1.4	1.94	8.151
1.4	1.95	8.172
1.4	1.96	8.193
1.4	1.97	8.214
1.4	1.98	8.234
1.4	1.99	8.255
1.4	2.	8.276
1.4	2.01	8.297
1.4	2.02	8.317
1.4	2.03	8.338
1.4	2.04	8.358
1.4	2.05	8.379
1.4	2.06	8.399
1.4	2.07	8.419
1.4	2.08	8.44
1.4	2.09	8.46
1.4	2.1	8.48
1.4	2.11	8.5
1.4	2.12	8.521
1.4	2.13	8.541
1.4	2.14	8.561
1.4	2.15	8.581
1.4	2.16	8.601
1.4	2.17	8.62
1.4	2.18	8.64
1.4	2.19	8.66
1.4	2.2	8.68
1.4	2.21	8.7
1.4	2.22	8.719
1.4	2.23	8.739
1.4	2.24	8.758
1.4	2.25	8.778
1.4	2.26	8.797
1.4	2.27	8.817
1.4	2.28	8.836
1.4	2.29	8.856
1.4	2.3	8.875
1.4	2.31	8.894
1.4	2.32	8.913
1.4	2.33	8.933
1.4	2.34	8.952
1.4	2.35	8.971
1.4	2.36	8.99
1.4	2.37	9.009
1.4	2.38	9.028
1.4	2.39	9.047
1.4	2.4	9.066
1.4	2.41	9.085
1.4	2.42	9.104
1.4	2.43	9.122
1.4	2.44	9.141
1.4	2.45	9.16
1.4	2.46	9.178
1.4	2.47	9.197
1.4	2.48	9.216
1.4	2.49	9.234
1.4	2.5	9.253
1.4	2.51	9.271
1.4	2.52	9.29
1.4	2.53	9.308
1.4	2.54	9.326
1.4	2.55	9.345
1.4	2.56	9.363
1.4	2.57	9.381
1.4	2.58	9.4
1.4	2.59	9.418
1.4	2.6	9.436
1.4	2.61	9.454
1.4	2.62	9.472
1.4	2.63	9.49
1.4	2.64	9.508
1.4	2.65	9.526
1.4	2.66	9.544
1.4	2.67	9.562
1.4	2.68	9.58
1.4	2.69	9.598
1.4	2.7	9.616
1.4	2.71	9.634
1.4	2.72	9.651
1.4	2.73	9.669
1.4	2.74	9.687
1.4	2.75	9.704
1.4	2.76	9.722
1.4	2.77	9.74
1.4	2.78	9.757
1.4	2.79	9.775
1.4	2.8	9.792
1.4	2.81	9.81
1.4	2.82	9.827
1.4	2.83	9.845
1.4	2.84	9.862
1.4	2.85	9.879
1.4	2.86	9.897
1.4	2.87	9.914
1.4	2.88	9.931
1.4	2.89	9.948
1.4	2.9	9.966
1.4	2.91	9.983
1.4	2.92	10.
1.4	2.93	10.02
1.4	2.94	10.03
1.4	2.95	10.05
1.4	2.96	10.07
1.4	2.97	10.09
1.4	2.98	10.1
1.4	2.99	10.12
1.4	3.	10.14
1.4	3.01	10.15
1.4	3.02	10.17
1.4	3.03	10.19
1.4	3.04	10.2
1.4	3.05	10.22
1.4	3.06	10.24
1.4	3.07	10.25
1.4	3.08	10.27
1.4	3.09	10.29
1.4	3.1	10.3
1.4	3.11	10.32
1.4	3.12	10.34
1.4	3.13	10.35
1.4	3.14	10.37
1.4	3.15	10.39
1.4	3.16	10.4
1.4	3.17	10.42
1.4	3.18	10.44
1.4	3.19	10.45
1.4	3.2	10.47
1.4	3.21	10.48
1.4	3.22	10.5
1.4	3.23	10.52
1.4	3.24	10.53
1.4	3.25	10.55
1.4	3.26	10.57
1.4	3.27	10.58
1.4	3.28	10.6
1.4	3.29	10.61
1.4	3.3	10.63
1.4	3.31	10.65
1.4	3.32	10.66
1.4	3.33	10.68
1.4	3.34	10.69
1.4	3.35	10.71
1.4	3.36	10.73
1.4	3.37	10.74
1.4	3.38	10.76
1.4	3.39	10.77
1.4	3.4	10.79
1.4	3.41	10.81
1.4	3.42	10.82
1.4	3.43	10.84
1.4	3.44	10.85
1.4	3.45	10.87
1.4	3.46	10.89
1.4	3.47	10.9
1.4	3.48	10.92
1.4	3.49	10.93
1.4	3.5	10.95
1.4	3.51	10.96
1.4	3.52	10.98
1.4	3.53	10.99
1.4	3.54	11.01
1.4	3.55	11.03
1.4	3.56	11.04
1.4	3.57	11.06
1.4	3.58	11.07
1.4	3.59	11.09
1.4	3.6	11.1
1.4	3.61	11.12
1.4	3.62	11.13
1.4	3.63	11.15
1.4	3.64	11.16
1.4	3.65	11.18
1.4	3.66	11.2
1.4	3.67	11.21
1.4	3.68	11.23
1.4	3.69	11.24
1.4	3.7	11.26
1.4	3.71	11.27
1.4	3.72	11.29
1.4	3.73	11.3
1.4	3.74	11.32
1.4	3.75	11.33
1.4	3.76	11.35
1.4	3.77	11.36
1.4	3.78	11.38
1.4	3.79	11.39
1.4	3.8	11.41
1.4	3.81	11.42
1.4	3.82	11.44
1.4	3.83	11.45
1.4	3.84	11.47
1.4	3.85	11.48
1.4	3.86	11.5
1.4	3.87	11.51
1.4	3.88	11.53
1.4	3.89	11.54
1.4	3.9	11.56
1.4	3.91	11.57
1.4	3.92	11.59
1.4	3.93	11.6
1.4	3.94	11.62
1.4	3.95	11.63
1.4	3.96	11.65
1.4	3.97	11.66
1.4	3.98	11.67
1.4	3.99	11.69
1.4	4.	11.7
1.4	4.01	11.72
1.4	4.02	11.73
1.4	4.03	11.75
1.4	4.04	11.76
1.4	4.05	11.78
1.4	4.06	11.79
1.4	4.07	11.81
1.4	4.08	11.82
1.4	4.09	11.83
1.4	4.1	11.85
1.4	4.11	11.86
1.4	4.12	11.88
1.4	4.13	11.89
1.4	4.14	11.91
1.4	4.15	11.92
1.4	4.16	11.94
1.4	4.17	11.95
1.4	4.18	11.96
1.4	4.19	11.98
1.4	4.2	11.99
1.4	4.21	12.01
1.4	4.22	12.02
1.4	4.23	12.04
1.4	4.24	12.05
1.4	4.25	12.06
1.4	4.26	12.08
1.4	4.27	12.09
1.4	4.28	12.11
1.4	4.29	12.12
1.4	4.3	12.13
1.4	4.31	12.15
1.4	4.32	12.16
1.4	4.33	12.18
1.4	4.34	12.19
1.4	4.35	12.21
1.4	4.36	12.22
1.4	4.37	12.23
1.4	4.38	12.25
1.4	4.39	12.26
1.4	4.4	12.28
1.4	4.41	12.29
1.4	4.42	12.3
1.4	4.43	12.32
1.4	4.44	12.33
1.4	4.45	12.34
1.4	4.46	12.36
1.4	4.47	12.37
1.4	4.48	12.39
1.4	4.49	12.4
1.4	4.5	12.41
1.4	4.51	12.43
1.4	4.52	12.44
1.4	4.53	12.46
1.4	4.54	12.47
1.4	4.55	12.48
1.4	4.56	12.5
1.4	4.57	12.51
1.4	4.58	12.52
1.4	4.59	12.54
1.4	4.6	12.55
1.4	4.61	12.56
1.4	4.62	12.58
1.4	4.63	12.59
1.4	4.64	12.61
1.4	4.65	12.62
1.4	4.66	12.63
1.4	4.67	12.65
1.4	4.68	12.66
1.4	4.69	12.67
1.4	4.7	12.69
1.4	4.71	12.7
1.4	4.72	12.71
1.4	4.73	12.73
1.4	4.74	12.74
1.4	4.75	12.75
1.4	4.76	12.77
1.4	4.77	12.78
1.4	4.78	12.79
1.4	4.79	12.81
1.4	4.8	12.82
1.4	4.81	12.83
1.4	4.82	12.85
1.4	4.83	12.86
1.4	4.84	12.87
1.4	4.85	12.89
1.4	4.86	12.9
1.4	4.87	12.91
1.4	4.88	12.93
1.4	4.89	12.94
1.4	4.9	12.95
1.4	4.91	12.97
1.4	4.92	12.98
1.4	4.93	12.99
1.4	4.94	13.01
1.4	4.95	13.02
1.4	4.96	13.03
1.4	4.97	13.05
1.4	4.98	13.06
1.4	4.99	13.07
1.4	5.	13.09
1.45	1.16	5.017
1.45	1.17	5.039
1.45	1.18	5.061
1.45	1.19	5.082
1.45	1.2	5.103
1.45	1.21	5.124
1.45	1.22	5.146
1.45	1.23	5.167
1.45	1.24	5.188
1.45	1.25	5.209
1.45	1.26	5.229
1.45	1.27	5.25
1.45	1.28	5.271
1.45	1.29	5.291
1.45	1.3	5.312
1.45	1.31	5.332
1.45	1.32	5.352
1.45	1.33	5.373
1.45	1.34	5.393
1.45	1.35	5.413
1.45	1.36	5.433
1.45	1.37	5.453
1.45	1.38	5.473
1.45	1.39	5.492
1.45	1.4	5.512
1.45	1.41	5.532
1.45	1.42	5.551
1.45	1.43	5.571
1.45	1.44	5.59
1.45	1.45	5.61
1.45	1.46	5.629
1.45	1.47	5.648
1.45	1.48	5.667
1.45	1.49	5.687
1.45	1.5	5.706
1.45	1.51	5.725
1.45	1.52	5.744
1.45	1.53	5.762
1.45	1.54	5.781
1.45	1.55	5.8
1.45	1.56	5.819
1.45	1.57	5.837
1.45	1.58	5.856
1.45	1.59	5.874
1.45	1.6	5.893
1.45	1.61	5.911
1.45	1.62	5.929
1.45	1.63	5.948
1.45	1.64	5.966
1.45	1.65	5.984
1.45	1.66	6.002
1.45	1.67	6.02
1.45	1.68	6.038
1.45	1.69	6.056
1.45	1.7	6.074
1.45	1.71	6.092
1.45	1.72	6.11
1.45	1.73	6.127
1.45	1.74	6.145
1.45	1.75	6.163
1.45	1.76	6.18
1.45	1.77	6.198
1.45	1.78	6.215
1.45	1.79	6.233
1.45	1.8	6.25
1.45	1.81	6.268
1.45	1.82	6.285
1.45	1.83	6.302
1.45	1.84	6.319
1.45	1.85	6.336
1.45	1.86	6.354
1.45	1.87	6.371
1.45	1.88	6.388
1.45	1.89	6.405
1.45	1.9	6.421
1.45	1.91	6.438
1.45	1.92	6.455
1.45	1.93	6.472
1.45	1.94	6.489
1.45	1.95	6.505
1.45	1.96	6.522
1.45	1.97	6.539
1.45	1.98	6.555
1.45	1.99	6.572
1.45	2.	6.588
1.45	2.01	6.605
1.45	2.02	6.621
1.45	2.03	6.638
1.45	2.04	6.654
1.45	2.05	6.67
1.45	2.06	6.686
1.45	2.07	6.703
1.45	2.08	6.719
1.45	2.09	6.735
1.45	2.1	6.751
1.45	2.11	6.767
1.45	2.12	6.783
1.45	2.13	6.799
1.45	2.14	6.815
1.45	2.15	6.831
1.45	2.16	6.847
1.45	2.17	6.863
1.45	2.18	6.878
1.45	2.19	6.894
1.45	2.2	6.91
1.45	2.21	6.926
1.45	2.22	6.941
1.45	2.23	6.957
1.45	2.24	6.972
1.45	2.25	6.988
1.45	2.26	7.003
1.45	2.27	7.019
1.45	2.28	7.034
1.45	2.29	7.05
1.45	2.3	7.065
1.45	2.31	7.08
1.45	2.32	7.096
1.45	2.33	7.111
1.45	2.34	7.126
1.45	2.35	7.142
1.45	2.36	7.157
1.45	2.37	7.172
1.45	2.38	7.187
1.45	2.39	7.202
1.45	2.4	7.217
1.45	2.41	7.232
1.45	2.42	7.247
1.45	2.43	7.262
1.45	2.44	7.277
1.45	2.45	7.292
1.45	2.46	7.307
1.45	2.47	7.322
1.45	2.48	7.336
1.45	2.49	7.351
1.45	2.5	7.366
1.45	2.51	7.381
1.45	2.52	7.395
1.45	2.53	7.41
1.45	2.54	7.425
1.45	2.55	7.439
1.45	2.56	7.454
1.45	2.57	7.468
1.45	2.58	7.483
1.45	2.59	7.497
1.45	2.6	7.512
1.45	2.61	7.526
1.45	2.62	7.541
1.45	2.63	7.555
1.45	2.64	7.569
1.45	2.65	7.584
1.45	2.66	7.598
1.45	2.67	7.612
1.45	2.68	7.627
1.45	2.69	7.641
1.45	2.7	7.655
1.45	2.71	7.669
1.45	2.72	7.683
1.45	2.73	7.697
1.45	2.74	7.711
1.45	2.75	7.725
1.45	2.76	7.739
1.45	2.77	7.754
1.45	2.78	7.767
1.45	2.79	7.781
1.45	2.8	7.795
1.45	2.81	7.809
1.45	2.82	7.823
1.45	2.83	7.837
1.45	2.84	7.851
1.45	2.85	7.865
1.45	2.86	7.878
1.45	2.87	7.892
1.45	2.88	7.906
1.45	2.89	7.92
1.45	2.9	7.933
1.45	2.91	7.947
1.45	2.92	7.961
1.45	2.93	7.974
1.45	2.94	7.988
1.45	2.95	8.001
1.45	2.96	8.015
1.45	2.97	8.029
1.45	2.98	8.042
1.45	2.99	8.056
1.45	3.	8.069
1.45	3.01	8.082
1.45	3.02	8.096
1.45	3.03	8.109
1.45	3.04	8.123
1.45	3.05	8.136
1.45	3.06	8.149
1.45	3.07	8.163
1.45	3.08	8.176
1.45	3.09	8.189
1.45	3.1	8.202
1.45	3.11	8.216
1.45	3.12	8.229
1.45	3.13	8.242
1.45	3.14	8.255
1.45	3.15	8.268
1.45	3.16	8.281
1.45	3.17	8.294
1.45	3.18	8.308
1.45	3.19	8.321
1.45	3.2	8.334
1.45	3.21	8.347
1.45	3.22	8.36
1.45	3.23	8.373
1.45	3.24	8.386
1.45	3.25	8.398
1.45	3.26	8.411
1.45	3.27	8.424
1.45	3.28	8.437
1.45	3.29	8.45
1.45	3.3	8.463
1.45	3.31	8.476
1.45	3.32	8.488
1.45	3.33	8.501
1.45	3.34	8.514
1.45	3.35	8.527
1.45	3.36	8.539
1.45	3.37	8.552
1.45	3.38	8.565
1.45	3.39	8.577
1.45	3.4	8.59
1.45	3.41	8.603
1.45	3.42	8.615
1.45	3.43	8.628
1.45	3.44	8.64
1.45	3.45	8.653
1.45	3.46	8.666
1.45	3.47	8.678
1.45	3.48	8.691
1.45	3.49	8.703
1.45	3.5	8.715
1.45	3.51	8.728
1.45	3.52	8.74
1.45	3.53	8.753
1.45	3.54	8.765
1.45	3.55	8.778
1.45	3.56	8.79
1.45	3.57	8.802
1.45	3.58	8.815
1.45	3.59	8.827
1.45	3.6	8.839
1.45	3.61	8.851
1.45	3.62	8.864
1.45	3.63	8.876
1.45	3.64	8.888
1.45	3.65	8.9
1.45	3.66	8.912
1.45	3.67	8.925
1.45	3.68	8.937
1.45	3.69	8.949
1.45	3.7	8.961
1.45	3.71	8.973
1.45	3.72	8.985
1.45	3.73	8.997
1.45	3.74	9.009
1.45	3.75	9.021
1.45	3.76	9.033
1.45	3.77	9.045
1.45	3.78	9.057
1.45	3.79	9.069
1.45	3.8	9.081
1.45	3.81	9.093
1.45	3.82	9.105
1.45	3.83	9.117
1.45	3.84	9.129
1.45	3.85	9.141
1.45	3.86	9.153
1.45	3.87	9.165
1.45	3.88	9.176
1.45	3.89	9.188
1.45	3.9	9.2
1.45	3.91	9.212
1.45	3.92	9.224
1.45	3.93	9.235
1.45	3.94	9.247
1.45	3.95	9.259
1.45	3.96	9.271
1.45	3.97	9.282
1.45	3.98	9.294
1.45	3.99	9.306
1.45	4.	9.317
1.45	4.01	9.329
1.45	4.02	9.341
1.45	4.03	9.352
1.45	4.04	9.364
1.45	4.05	9.375
1.45	4.06	9.387
1.45	4.07	9.398
1.45	4.08	9.41
1.45	4.09	9.421
1.45	4.1	9.433
1.45	4.11	9.444
1.45	4.12	9.456
1.45	4.13	9.467
1.45	4.14	9.479
1.45	4.15	9.49
1.45	4.16	9.502
1.45	4.17	9.513
1.45	4.18	9.525
1.45	4.19	9.536
1.45	4.2	9.547
1.45	4.21	9.559
1.45	4.22	9.57
1.45	4.23	9.581
1.45	4.24	9.593
1.45	4.25	9.604
1.45	4.26	9.615
1.45	4.27	9.627
1.45	4.28	9.638
1.45	4.29	9.649
1.45	4.3	9.66
1.45	4.31	9.672
1.45	4.32	9.683
1.45	4.33	9.694
1.45	4.34	9.705
1.45	4.35	9.716
1.45	4.36	9.727
1.45	4.37	9.739
1.45	4.38	9.75
1.45	4.39	9.761
1.45	4.4	9.772
1.45	4.41	9.783
1.45	4.42	9.794
1.45	4.43	9.805
1.45	4.44	9.816
1.45	4.45	9.827
1.45	4.46	9.838
1.45	4.47	9.849
1.45	4.48	9.86
1.45	4.49	9.871
1.45	4.5	9.882
1.45	4.51	9.893
1.45	4.52	9.904
1.45	4.53	9.915
1.45	4.54	9.926
1.45	4.55	9.937
1.45	4.56	9.948
1.45	4.57	9.959
1.45	4.58	9.97
1.45	4.59	9.981
1.45	4.6	9.992
1.45	4.61	10.
1.45	4.62	10.01
1.45	4.63	10.02
1.45	4.64	10.03
1.45	4.65	10.05
1.45	4.66	10.06
1.45	4.67	10.07
1.45	4.68	10.08
1.45	4.69	10.09
1.45	4.7	10.1
1.45	4.71	10.11
1.45	4.72	10.12
1.45	4.73	10.13
1.45	4.74	10.14
1.45	4.75	10.15
1.45	4.76	10.16
1.45	4.77	10.17
1.45	4.78	10.19
1.45	4.79	10.2
1.45	4.8	10.21
1.45	4.81	10.22
1.45	4.82	10.23
1.45	4.83	10.24
1.45	4.84	10.25
1.45	4.85	10.26
1.45	4.86	10.27
1.45	4.87	10.28
1.45	4.88	10.29
1.45	4.89	10.3
1.45	4.9	10.31
1.45	4.91	10.32
1.45	4.92	10.33
1.45	4.93	10.34
1.45	4.94	10.35
1.45	4.95	10.36
1.45	4.96	10.38
1.45	4.97	10.39
1.45	4.98	10.4
1.45	4.99	10.41
1.45	5.	10.42
1.5	1.77	5.01
1.5	1.78	5.025
1.5	1.79	5.039
1.5	1.8	5.053
1.5	1.81	5.067
1.5	1.82	5.081
1.5	1.83	5.095
1.5	1.84	5.109
1.5	1.85	5.122
1.5	1.86	5.136
1.5	1.87	5.15
1.5	1.88	5.164
1.5	1.89	5.177
1.5	1.9	5.191
1.5	1.91	5.205
1.5	1.92	5.218
1.5	1.93	5.232
1.5	1.94	5.246
1.5	1.95	5.259
1.5	1.96	5.272
1.5	1.97	5.286
1.5	1.98	5.299
1.5	1.99	5.313
1.5	2.	5.326
1.5	2.01	5.339
1.5	2.02	5.353
1.5	2.03	5.366
1.5	2.04	5.379
1.5	2.05	5.392
1.5	2.06	5.405
1.5	2.07	5.418
1.5	2.08	5.431
1.5	2.09	5.445
1.5	2.1	5.458
1.5	2.11	5.471
1.5	2.12	5.483
1.5	2.13	5.496
1.5	2.14	5.509
1.5	2.15	5.522
1.5	2.16	5.535
1.5	2.17	5.548
1.5	2.18	5.561
1.5	2.19	5.573
1.5	2.2	5.586
1.5	2.21	5.599
1.5	2.22	5.611
1.5	2.23	5.624
1.5	2.24	5.637
1.5	2.25	5.649
1.5	2.26	5.662
1.5	2.27	5.674
1.5	2.28	5.687
1.5	2.29	5.699
1.5	2.3	5.712
1.5	2.31	5.724
1.5	2.32	5.736
1.5	2.33	5.749
1.5	2.34	5.761
1.5	2.35	5.773
1.5	2.36	5.786
1.5	2.37	5.798
1.5	2.38	5.81
1.5	2.39	5.822
1.5	2.4	5.834
1.5	2.41	5.847
1.5	2.42	5.859
1.5	2.43	5.871
1.5	2.44	5.883
1.5	2.45	5.895
1.5	2.46	5.907
1.5	2.47	5.919
1.5	2.48	5.931
1.5	2.49	5.943
1.5	2.5	5.955
1.5	2.51	5.967
1.5	2.52	5.978
1.5	2.53	5.99
1.5	2.54	6.002
1.5	2.55	6.014
1.5	2.56	6.026
1.5	2.57	6.037
1.5	2.58	6.049
1.5	2.59	6.061
1.5	2.6	6.073
1.5	2.61	6.084
1.5	2.62	6.096
1.5	2.63	6.108
1.5	2.64	6.119
1.5	2.65	6.131
1.5	2.66	6.142
1.5	2.67	6.154
1.5	2.68	6.165
1.5	2.69	6.177
1.5	2.7	6.188
1.5	2.71	6.2
1.5	2.72	6.211
1.5	2.73	6.223
1.5	2.74	6.234
1.5	2.75	6.245
1.5	2.76	6.257
1.5	2.77	6.268
1.5	2.78	6.279
1.5	2.79	6.291
1.5	2.8	6.302
1.5	2.81	6.313
1.5	2.82	6.324
1.5	2.83	6.336
1.5	2.84	6.347
1.5	2.85	6.358
1.5	2.86	6.369
1.5	2.87	6.38
1.5	2.88	6.391
1.5	2.89	6.402
1.5	2.9	6.413
1.5	2.91	6.424
1.5	2.92	6.435
1.5	2.93	6.446
1.5	2.94	6.457
1.5	2.95	6.468
1.5	2.96	6.479
1.5	2.97	6.49
1.5	2.98	6.501
1.5	2.99	6.512
1.5	3.	6.523
1.5	3.01	6.534
1.5	3.02	6.545
1.5	3.03	6.556
1.5	3.04	6.566
1.5	3.05	6.577
1.5	3.06	6.588
1.5	3.07	6.599
1.5	3.08	6.609
1.5	3.09	6.62
1.5	3.1	6.631
1.5	3.11	6.642
1.5	3.12	6.652
1.5	3.13	6.663
1.5	3.14	6.673
1.5	3.15	6.684
1.5	3.16	6.695
1.5	3.17	6.705
1.5	3.18	6.716
1.5	3.19	6.726
1.5	3.2	6.737
1.5	3.21	6.747
1.5	3.22	6.758
1.5	3.23	6.768
1.5	3.24	6.779
1.5	3.25	6.789
1.5	3.26	6.8
1.5	3.27	6.81
1.5	3.28	6.821
1.5	3.29	6.831
1.5	3.3	6.841
1.5	3.31	6.852
1.5	3.32	6.862
1.5	3.33	6.872
1.5	3.34	6.883
1.5	3.35	6.893
1.5	3.36	6.903
1.5	3.37	6.914
1.5	3.38	6.924
1.5	3.39	6.934
1.5	3.4	6.944
1.5	3.41	6.954
1.5	3.42	6.965
1.5	3.43	6.975
1.5	3.44	6.985
1.5	3.45	6.995
1.5	3.46	7.005
1.5	3.47	7.015
1.5	3.48	7.026
1.5	3.49	7.036
1.5	3.5	7.046
1.5	3.51	7.056
1.5	3.52	7.066
1.5	3.53	7.076
1.5	3.54	7.086
1.5	3.55	7.096
1.5	3.56	7.106
1.5	3.57	7.116
1.5	3.58	7.126
1.5	3.59	7.136
1.5	3.6	7.146
1.5	3.61	7.156
1.5	3.62	7.165
1.5	3.63	7.175
1.5	3.64	7.185
1.5	3.65	7.195
1.5	3.66	7.205
1.5	3.67	7.215
1.5	3.68	7.225
1.5	3.69	7.234
1.5	3.7	7.244
1.5	3.71	7.254
1.5	3.72	7.264
1.5	3.73	7.273
1.5	3.74	7.283
1.5	3.75	7.293
1.5	3.76	7.303
1.5	3.77	7.312
1.5	3.78	7.322
1.5	3.79	7.332
1.5	3.8	7.341
1.5	3.81	7.351
1.5	3.82	7.361
1.5	3.83	7.37
1.5	3.84	7.38
1.5	3.85	7.39
1.5	3.86	7.399
1.5	3.87	7.409
1.5	3.88	7.418
1.5	3.89	7.428
1.5	3.9	7.437
1.5	3.91	7.447
1.5	3.92	7.456
1.5	3.93	7.466
1.5	3.94	7.475
1.5	3.95	7.485
1.5	3.96	7.494
1.5	3.97	7.504
1.5	3.98	7.513
1.5	3.99	7.523
1.5	4.	7.532
1.5	4.01	7.542
1.5	4.02	7.551
1.5	4.03	7.56
1.5	4.04	7.57
1.5	4.05	7.579
1.5	4.06	7.588
1.5	4.07	7.598
1.5	4.08	7.607
1.5	4.09	7.616
1.5	4.1	7.626
1.5	4.11	7.635
1.5	4.12	7.644
1.5	4.13	7.654
1.5	4.14	7.663
1.5	4.15	7.672
1.5	4.16	7.681
1.5	4.17	7.691
1.5	4.18	7.7
1.5	4.19	7.709
1.5	4.2	7.718
1.5	4.21	7.727
1.5	4.22	7.736
1.5	4.23	7.746
1.5	4.24	7.755
1.5	4.25	7.764
1.5	4.26	7.773
1.5	4.27	7.782
1.5	4.28	7.791
1.5	4.29	7.8
1.5	4.3	7.809
1.5	4.31	7.819
1.5	4.32	7.828
1.5	4.33	7.837
1.5	4.34	7.846
1.5	4.35	7.855
1.5	4.36	7.864
1.5	4.37	7.873
1.5	4.38	7.882
1.5	4.39	7.891
1.5	4.4	7.9
1.5	4.41	7.909
1.5	4.42	7.918
1.5	4.43	7.927
1.5	4.44	7.936
1.5	4.45	7.945
1.5	4.46	7.953
1.5	4.47	7.962
1.5	4.48	7.971
1.5	4.49	7.98
1.5	4.5	7.989
1.5	4.51	7.998
1.5	4.52	8.007
1.5	4.53	8.016
1.5	4.54	8.024
1.5	4.55	8.033
1.5	4.56	8.042
1.5	4.57	8.051
1.5	4.58	8.06
1.5	4.59	8.069
1.5	4.6	8.077
1.5	4.61	8.086
1.5	4.62	8.095
1.5	4.63	8.104
1.5	4.64	8.112
1.5	4.65	8.121
1.5	4.66	8.13
1.5	4.67	8.139
1.5	4.68	8.147
1.5	4.69	8.156
1.5	4.7	8.165
1.5	4.71	8.173
1.5	4.72	8.182
1.5	4.73	8.191
1.5	4.74	8.199
1.5	4.75	8.208
1.5	4.76	8.217
1.5	4.77	8.225
1.5	4.78	8.234
1.5	4.79	8.242
1.5	4.8	8.251
1.5	4.81	8.26
1.5	4.82	8.268
1.5	4.83	8.277
1.5	4.84	8.285
1.5	4.85	8.294
1.5	4.86	8.302
1.5	4.87	8.311
1.5	4.88	8.32
1.5	4.89	8.328
1.5	4.9	8.337
1.5	4.91	8.345
1.5	4.92	8.354
1.5	4.93	8.362
1.5	4.94	8.371
1.5	4.95	8.379
1.5	4.96	8.387
1.5	4.97	8.396
1.5	4.98	8.404
1.5	4.99	8.413
1.5	5.	8.421
1.55	2.54	5.002
1.55	2.55	5.012
1.55	2.56	5.022
1.55	2.57	5.031
1.55	2.58	5.041
1.55	2.59	5.051
1.55	2.6	5.061
1.55	2.61	5.07
1.55	2.62	5.08
1.55	2.63	5.09
1.55	2.64	5.1
1.55	2.65	5.109
1.55	2.66	5.119
1.55	2.67	5.128
1.55	2.68	5.138
1.55	2.69	5.148
1.55	2.7	5.157
1.55	2.71	5.167
1.55	2.72	5.176
1.55	2.73	5.186
1.55	2.74	5.195
1.55	2.75	5.205
1.55	2.76	5.214
1.55	2.77	5.224
1.55	2.78	5.233
1.55	2.79	5.242
1.55	2.8	5.252
1.55	2.81	5.261
1.55	2.82	5.27
1.55	2.83	5.28
1.55	2.84	5.289
1.55	2.85	5.298
1.55	2.86	5.308
1.55	2.87	5.317
1.55	2.88	5.326
1.55	2.89	5.336
1.55	2.9	5.345
1.55	2.91	5.354
1.55	2.92	5.363
1.55	2.93	5.372
1.55	2.94	5.381
1.55	2.95	5.391
1.55	2.96	5.4
1.55	2.97	5.409
1.55	2.98	5.418
1.55	2.99	5.427
1.55	3.	5.436
1.55	3.01	5.445
1.55	3.02	5.454
1.55	3.03	5.463
1.55	3.04	5.472
1.55	3.05	5.481
1.55	3.06	5.49
1.55	3.07	5.499
1.55	3.08	5.508
1.55	3.09	5.517
1.55	3.1	5.526
1.55	3.11	5.535
1.55	3.12	5.544
1.55	3.13	5.553
1.55	3.14	5.561
1.55	3.15	5.57
1.55	3.16	5.579
1.55	3.17	5.588
1.55	3.18	5.597
1.55	3.19	5.606
1.55	3.2	5.614
1.55	3.21	5.623
1.55	3.22	5.632
1.55	3.23	5.641
1.55	3.24	5.649
1.55	3.25	5.658
1.55	3.26	5.667
1.55	3.27	5.675
1.55	3.28	5.684
1.55	3.29	5.693
1.55	3.3	5.701
1.55	3.31	5.71
1.55	3.32	5.719
1.55	3.33	5.727
1.55	3.34	5.736
1.55	3.35	5.744
1.55	3.36	5.753
1.55	3.37	5.762
1.55	3.38	5.77
1.55	3.39	5.779
1.55	3.4	5.787
1.55	3.41	5.796
1.55	3.42	5.804
1.55	3.43	5.813
1.55	3.44	5.821
1.55	3.45	5.83
1.55	3.46	5.838
1.55	3.47	5.846
1.55	3.48	5.855
1.55	3.49	5.863
1.55	3.5	5.872
1.55	3.51	5.88
1.55	3.52	5.888
1.55	3.53	5.897
1.55	3.54	5.905
1.55	3.55	5.913
1.55	3.56	5.922
1.55	3.57	5.93
1.55	3.58	5.938
1.55	3.59	5.947
1.55	3.6	5.955
1.55	3.61	5.963
1.55	3.62	5.971
1.55	3.63	5.98
1.55	3.64	5.988
1.55	3.65	5.996
1.55	3.66	6.004
1.55	3.67	6.013
1.55	3.68	6.021
1.55	3.69	6.029
1.55	3.7	6.037
1.55	3.71	6.045
1.55	3.72	6.053
1.55	3.73	6.062
1.55	3.74	6.07
1.55	3.75	6.078
1.55	3.76	6.086
1.55	3.77	6.094
1.55	3.78	6.102
1.55	3.79	6.11
1.55	3.8	6.118
1.55	3.81	6.126
1.55	3.82	6.134
1.55	3.83	6.142
1.55	3.84	6.15
1.55	3.85	6.158
1.55	3.86	6.166
1.55	3.87	6.174
1.55	3.88	6.182
1.55	3.89	6.19
1.55	3.9	6.198
1.55	3.91	6.206
1.55	3.92	6.214
1.55	3.93	6.222
1.55	3.94	6.23
1.55	3.95	6.238
1.55	3.96	6.246
1.55	3.97	6.253
1.55	3.98	6.261
1.55	3.99	6.269
1.55	4.	6.277
1.55	4.01	6.285
1.55	4.02	6.293
1.55	4.03	6.301
1.55	4.04	6.308
1.55	4.05	6.316
1.55	4.06	6.324
1.55	4.07	6.332
1.55	4.08	6.34
1.55	4.09	6.347
1.55	4.1	6.355
1.55	4.11	6.363
1.55	4.12	6.371
1.55	4.13	6.378
1.55	4.14	6.386
1.55	4.15	6.394
1.55	4.16	6.401
1.55	4.17	6.409
1.55	4.18	6.417
1.55	4.19	6.424
1.55	4.2	6.432
1.55	4.21	6.44
1.55	4.22	6.447
1.55	4.23	6.455
1.55	4.24	6.463
1.55	4.25	6.47
1.55	4.26	6.478
1.55	4.27	6.485
1.55	4.28	6.493
1.55	4.29	6.501
1.55	4.3	6.508
1.55	4.31	6.516
1.55	4.32	6.523
1.55	4.33	6.531
1.55	4.34	6.538
1.55	4.35	6.546
1.55	4.36	6.553
1.55	4.37	6.561
1.55	4.38	6.568
1.55	4.39	6.576
1.55	4.4	6.583
1.55	4.41	6.591
1.55	4.42	6.598
1.55	4.43	6.606
1.55	4.44	6.613
1.55	4.45	6.621
1.55	4.46	6.628
1.55	4.47	6.636
1.55	4.48	6.643
1.55	4.49	6.65
1.55	4.5	6.658
1.55	4.51	6.665
1.55	4.52	6.673
1.55	4.53	6.68
1.55	4.54	6.687
1.55	4.55	6.695
1.55	4.56	6.702
1.55	4.57	6.709
1.55	4.58	6.717
1.55	4.59	6.724
1.55	4.6	6.731
1.55	4.61	6.739
1.55	4.62	6.746
1.55	4.63	6.753
1.55	4.64	6.761
1.55	4.65	6.768
1.55	4.66	6.775
1.55	4.67	6.782
1.55	4.68	6.79
1.55	4.69	6.797
1.55	4.7	6.804
1.55	4.71	6.811
1.55	4.72	6.819
1.55	4.73	6.826
1.55	4.74	6.833
1.55	4.75	6.84
1.55	4.76	6.847
1.55	4.77	6.855
1.55	4.78	6.862
1.55	4.79	6.869
1.55	4.8	6.876
1.55	4.81	6.883
1.55	4.82	6.89
1.55	4.83	6.898
1.55	4.84	6.905
1.55	4.85	6.912
1.55	4.86	6.919
1.55	4.87	6.926
1.55	4.88	6.933
1.55	4.89	6.94
1.55	4.9	6.947
1.55	4.91	6.955
1.55	4.92	6.962
1.55	4.93	6.969
1.55	4.94	6.976
1.55	4.95	6.983
1.55	4.96	6.99
1.55	4.97	6.997
1.55	4.98	7.004
1.55	4.99	7.011
1.55	5.	7.018
1.6	3.37	5.
1.6	3.38	5.008
1.6	3.39	5.015
1.6	3.4	5.023
1.6	3.41	5.03
1.6	3.42	5.037
1.6	3.43	5.045
1.6	3.44	5.052
1.6	3.45	5.059
1.6	3.46	5.067
1.6	3.47	5.074
1.6	3.48	5.081
1.6	3.49	5.089
1.6	3.5	5.096
1.6	3.51	5.103
1.6	3.52	5.111
1.6	3.53	5.118
1.6	3.54	5.125
1.6	3.55	5.132
1.6	3.56	5.139
1.6	3.57	5.147
1.6	3.58	5.154
1.6	3.59	5.161
1.6	3.6	5.168
1.6	3.61	5.175
1.6	3.62	5.183
1.6	3.63	5.19
1.6	3.64	5.197
1.6	3.65	5.204
1.6	3.66	5.211
1.6	3.67	5.218
1.6	3.68	5.225
1.6	3.69	5.232
1.6	3.7	5.24
1.6	3.71	5.247
1.6	3.72	5.254
1.6	3.73	5.261
1.6	3.74	5.268
1.6	3.75	5.275
1.6	3.76	5.282
1.6	3.77	5.289
1.6	3.78	5.296
1.6	3.79	5.303
1.6	3.8	5.31
1.6	3.81	5.317
1.6	3.82	5.324
1.6	3.83	5.331
1.6	3.84	5.338
1.6	3.85	5.345
1.6	3.86	5.352
1.6	3.87	5.359
1.6	3.88	5.366
1.6	3.89	5.372
1.6	3.9	5.379
1.6	3.91	5.386
1.6	3.92	5.393
1.6	3.93	5.4
1.6	3.94	5.407
1.6	3.95	5.414
1.6	3.96	5.421
1.6	3.97	5.427
1.6	3.98	5.434
1.6	3.99	5.441
1.6	4.	5.448
1.6	4.01	5.455
1.6	4.02	5.461
1.6	4.03	5.468
1.6	4.04	5.475
1.6	4.05	5.482
1.6	4.06	5.489
1.6	4.07	5.495
1.6	4.08	5.502
1.6	4.09	5.509
1.6	4.1	5.516
1.6	4.11	5.522
1.6	4.12	5.529
1.6	4.13	5.536
1.6	4.14	5.542
1.6	4.15	5.549
1.6	4.16	5.556
1.6	4.17	5.562
1.6	4.18	5.569
1.6	4.19	5.576
1.6	4.2	5.582
1.6	4.21	5.589
1.6	4.22	5.596
1.6	4.23	5.602
1.6	4.24	5.609
1.6	4.25	5.616
1.6	4.26	5.622
1.6	4.27	5.629
1.6	4.28	5.635
1.6	4.29	5.642
1.6	4.3	5.648
1.6	4.31	5.655
1.6	4.32	5.662
1.6	4.33	5.668
1.6	4.34	5.675
1.6	4.35	5.681
1.6	4.36	5.688
1.6	4.37	5.694
1.6	4.38	5.701
1.6	4.39	5.707
1.6	4.4	5.714
1.6	4.41	5.72
1.6	4.42	5.727
1.6	4.43	5.733
1.6	4.44	5.74
1.6	4.45	5.746
1.6	4.46	5.753
1.6	4.47	5.759
1.6	4.48	5.765
1.6	4.49	5.772
1.6	4.5	5.778
1.6	4.51	5.785
1.6	4.52	5.791
1.6	4.53	5.798
1.6	4.54	5.804
1.6	4.55	5.81
1.6	4.56	5.817
1.6	4.57	5.823
1.6	4.58	5.829
1.6	4.59	5.836
1.6	4.6	5.842
1.6	4.61	5.849
1.6	4.62	5.855
1.6	4.63	5.861
1.6	4.64	5.868
1.6	4.65	5.874
1.6	4.66	5.88
1.6	4.67	5.886
1.6	4.68	5.893
1.6	4.69	5.899
1.6	4.7	5.905
1.6	4.71	5.912
1.6	4.72	5.918
1.6	4.73	5.924
1.6	4.74	5.93
1.6	4.75	5.937
1.6	4.76	5.943
1.6	4.77	5.949
1.6	4.78	5.955
1.6	4.79	5.962
1.6	4.8	5.968
1.6	4.81	5.974
1.6	4.82	5.98
1.6	4.83	5.986
1.6	4.84	5.993
1.6	4.85	5.999
1.6	4.86	6.005
1.6	4.87	6.011
1.6	4.88	6.017
1.6	4.89	6.024
1.6	4.9	6.03
1.6	4.91	6.036
1.6	4.92	6.042
1.6	4.93	6.048
1.6	4.94	6.054
1.6	4.95	6.06
1.6	4.96	6.066
1.6	4.97	6.073
1.6	4.98	6.079
1.6	4.99	6.085
1.6	5.	6.091

==> Plot_data/Fig10/LUM32/lumcombexcdata.dat <==
1.	0.25	14.05
1.	0.26	14.33
1.	0.27	14.6
1.	0.28	14.87
1.	0.29	15.13
1.	0.3	15.39
1.	0.31	15.65
1.	0.32	15.9
1.	0.33	16.14
1.	0.34	16.38
1.	0.35	16.62
1.	0.36	16.86
1.	0.37	17.09
1.	0.38	17.32
1.	0.39	17.55
1.	0.4	17.77
1.	0.41	17.99
1.	0.42	18.21
1.	0.43	18.43
1.	0.44	18.64
1.	0.45	18.85
1.	0.46	19.06
1.	0.47	19.26
1.	0.48	19.47
1.	0.49	19.67
1.	0.5	19.87
1.	0.51	20.07
1.	0.52	20.26
1.	0.53	20.46
1.	0.54	20.65
1.	0.55	20.84
1.	0.56	21.03
1.	0.57	21.21
1.	0.58	21.4
1.	0.59	21.58
1.	0.6	21.77
1.	0.61	21.95
1.	0.62	22.13
1.	0.63	22.3
1.	0.64	22.48
1.	0.65	22.65
1.	0.66	22.83
1.	0.67	23.
1.	0.68	23.17
1.	0.69	23.34
1.	0.7	23.51
1.	0.71	23.68
1.	0.72	23.84
1.	0.73	24.01
1.	0.74	24.17
1.	0.75	24.33
1.	0.76	24.5
1.	0.77	24.66
1.	0.78	24.82
1.	0.79	24.98
1.	0.8	25.13
1.	0.81	25.29
1.	0.82	25.45
1.	0.83	25.6
1.	0.84	25.75
1.	0.85	25.91
1.	0.86	26.06
1.	0.87	26.21
1.	0.88	26.36
1.	0.89	26.51
1.	0.9	26.66
1.	0.91	26.81
1.	0.92	26.95
1.	0.93	27.1
1.	0.94	27.24
1.	0.95	27.39
1.	0.96	27.53
1.	0.97	27.67
1.	0.98	27.82
1.	0.99	27.96
1.	1.	28.1
1.	1.01	28.24
1.	1.02	28.38
1.	1.03	28.52
1.	1.04	28.66
1.	1.05	28.79
1.	1.06	28.93
1.	1.07	29.07
1.	1.08	29.2
1.	1.09	29.34
1.	1.1	29.47
1.	1.11	29.6
1.	1.12	29.74
1.	1.13	29.87
1.	1.14	30.
1.	1.15	30.13
1.	1.16	30.26
1.	1.17	30.39
1.	1.18	30.52
1.	1.19	30.65
1.	1.2	30.78
1.	1.21	30.91
1.	1.22	31.04
1.	1.23	31.16
1.	1.24	31.29
1.	1.25	31.42
1.	1.26	31.54
1.	1.27	31.67
1.	1.28	31.79
1.	1.29	31.91
1.	1.3	32.04
1.	1.31	32.16
1.	1.32	32.28
1.	1.33	32.41
1.	1.34	32.53
1.	1.35	32.65
1.	1.36	32.77
1.	1.37	32.89
1.	1.38	33.01
1.	1.39	33.13
1.	1.4	33.25
1.	1.41	33.37
1.	1.42	33.48
1.	1.43	33.6
1.	1.44	33.72
1.	1.45	33.84
1.	1.46	33.95
1.	1.47	34.07
1.	1.48	34.18
1.	1.49	34.3
1.	1.5	34.41
1.	1.51	34.53
1.	1.52	34.64
1.	1.53	34.76
1.	1.54	34.87
1.	1.55	34.98
1.	1.56	35.1
1.	1.57	35.21
1.	1.58	35.32
1.	1.59	35.43
1.	1.6	35.54
1.	1.61	35.65
1.	1.62	35.76
1.	1.63	35.87
1.	1.64	35.98
1.	1.65	36.09
1.	1.66	36.2
1.	1.67	36.31
1.	1.68	36.42
1.	1.69	36.53
1.	1.7	36.64
1.	1.71	36.74
1.	1.72	36.85
1.	1.73	36.96
1.	1.74	37.07
1.	1.75	37.17
1.	1.76	37.28
1.	1.77	37.38
1.	1.78	37.49
1.	1.79	37.59
1.	1.8	37.7
1.	1.81	37.8
1.	1.82	37.91
1.	1.83	38.01
1.	1.84	38.12
1.	1.85	38.22
1.	1.86	38.32
1.	1.87	38.43
1.	1.88	38.53
1.	1.89	38.63
1.	1.9	38.73
1.	1.91	38.83
1.	1.92	38.94
1.	1.93	39.04
1.	1.94	39.14
1.	1.95	39.24
1.	1.96	39.34
1.	1.97	39.44
1.	1.98	39.54
1.	1.99	39.64
1.	2.	39.74
1.	2.01	39.84
1.	2.02	39.94
1.	2.03	40.04
1.	2.04	40.13
1.	2.05	40.23
1.	2.06	40.33
1.	2.07	40.43
1.	2.08	40.53
1.	2.09	40.62
1.	2.1	40.72
1.	2.11	40.82
1.	2.12	40.91
1.	2.13	41.01
1.	2.14	41.11
1.	2.15	41.2
1.	2.16	41.3
1.	2.17	41.39
1.	2.18	41.49
1.	2.19	41.58
1.	2.2	41.68
1.	2.21	41.77
1.	2.22	41.87
1.	2.23	41.96
1.	2.24	42.06
1.	2.25	42.15
1.	2.26	42.24
1.	2.27	42.34
1.	2.28	42.43
1.	2.29	42.52
1.	2.3	42.61
1.	2.31	42.71
1.	2.32	42.8
1.	2.33	42.89
1.	2.34	42.98
1.	2.35	43.08
1.	2.36	43.17
1.	2.37	43.26
1.	2.38	43.35
1.	2.39	43.44
1.	2.4	43.53
1.	2.41	43.62
1.	2.42	43.71
1.	2.43	43.8
1.	2.44	43.89
1.	2.45	43.98
1.	2.46	44.07
1.	2.47	44.16
1.	2.48	44.25
1.	2.49	44.34
1.	2.5	44.43
1.	2.51	44.52
1.	2.52	44.61
1.	2.53	44.69
1.	2.54	44.78
1.	2.55	44.87
1.	2.56	44.96
1.	2.57	45.05
1.	2.58	45.13
1.	2.59	45.22
1.	2.6	45.31
1.	2.61	45.4
1.	2.62	45.48
1.	2.63	45.57
1.	2.64	45.66
1.	2.65	45.74
1.	2.66	45.83
1.	2.67	45.91
1.	2.68	46.
1.	2.69	46.09
1.	2.7	46.17
1.	2.71	46.26
1.	2.72	46.34
1.	2.73	46.43
1.	2.74	46.51
1.	2.75	46.6
1.	2.76	46.68
1.	2.77	46.77
1.	2.78	46.85
1.	2.79	46.94
1.	2.8	47.02
1.	2.81	47.1
1.	2.82	47.19
1.	2.83	47.27
1.	2.84	47.35
1.	2.85	47.44
1.	2.86	47.52
1.	2.87	47.6
1.	2.88	47.69
1.	2.89	47.77
1.	2.9	47.85
1.	2.91	47.93
1.	2.92	48.02
1.	2.93	48.1
1.	2.94	48.18
1.	2.95	48.26
1.	2.96	48.34
1.	2.97	48.43
1.	2.98	48.51
1.	2.99	48.59
1.	3.	48.67
1.	3.01	48.75
1.	3.02	48.83
1.	3.03	48.91
1.	3.04	48.99
1.	3.05	49.07
1.	3.06	49.15
1.	3.07	49.23
1.	3.08	49.31
1.	3.09	49.39
1.	3.1	49.47
1.	3.11	49.55
1.	3.12	49.63
1.	3.13	49.71
1.	3.14	49.79
1.	3.15	49.87
1.	3.16	49.95
1.	3.17	50.03
1.	3.18	50.11
1.	3.19	50.19
1.	3.2	50.27
1.	3.21	50.34
1.	3.22	50.42
1.	3.23	50.5
1.	3.24	50.58
1.	3.25	50.66
1.	3.26	50.73
1.	3.27	50.81
1.	3.28	50.89
1.	3.29	50.97
1.	3.3	51.05
1.	3.31	51.12
1.	3.32	51.2
1.	3.33	51.28
1.	3.34	51.35
1.	3.35	51.43
1.	3.36	51.51
1.	3.37	51.58
1.	3.38	51.66
1.	3.39	51.74
1.	3.4	51.81
1.	3.41	51.89
1.	3.42	51.96
1.	3.43	52.04
1.	3.44	52.12
1.	3.45	52.19
1.	3.46	52.27
1.	3.47	52.34
1.	3.48	52.42
1.	3.49	52.49
1.	3.5	52.57
1.	3.51	52.64
1.	3.52	52.72
1.	3.53	52.79
1.	3.54	52.87
1.	3.55	52.94
1.	3.56	53.02
1.	3.57	53.09
1.	3.58	53.17
1.	3.59	53.24
1.	3.6	53.31
1.	3.61	53.39
1.	3.62	53.46
1.	3.63	53.54
1.	3.64	53.61
1.	3.65	53.68
1.	3.66	53.76
1.	3.67	53.83
1.	3.68	53.9
1.	3.69	53.98
1.	3.7	54.05
1.	3.71	54.12
1.	3.72	54.2
1.	3.73	54.27
1.	3.74	54.34
1.	3.75	54.41
1.	3.76	54.49
1.	3.77	54.56
1.	3.78	54.63
1.	3.79	54.7
1.	3.8	54.78
1.	3.81	54.85
1.	3.82	54.92
1.	3.83	54.99
1.	3.84	55.06
1.	3.85	55.14
1.	3.86	55.21
1.	3.87	55.28
1.	3.88	55.35
1.	3.89	55.42
1.	3.9	55.49
1.	3.91	55.56
1.	3.92	55.63
1.	3.93	55.7
1.	3.94	55.78
1.	3.95	55.85
1.	3.96	55.92
1.	3.97	55.99
1.	3.98	56.06
1.	3.99	56.13
1.	4.	56.2
1.	4.01	56.27
1.	4.02	56.34
1.	4.03	56.41
1.	4.04	56.48
1.	4.05	56.55
1.	4.06	56.62
1.	4.07	56.69
1.	4.08	56.76
1.	4.09	56.83
1.	4.1	56.9
1.	4.11	56.97
1.	4.12	57.04
1.	4.13	57.1
1.	4.14	57.17
1.	4.15	57.24
1.	4.16	57.31
1.	4.17	57.38
1.	4.18	57.45
1.	4.19	57.52
1.	4.2	57.59
1.	4.21	57.66
1.	4.22	57.72
1.	4.23	57.79
1.	4.24	57.86
1.	4.25	57.93
1.	4.26	58.
1.	4.27	58.06
1.	4.28	58.13
1.	4.29	58.2
1.	4.3	58.27
1.	4.31	58.34
1.	4.32	58.4
1.	4.33	58.47
1.	4.34	58.54
1.	4.35	58.61
1.	4.36	58.67
1.	4.37	58.74
1.	4.38	58.81
1.	4.39	58.87
1.	4.4	58.94
1.	4.41	59.01
1.	4.42	59.08
1.	4.43	59.14
1.	4.44	59.21
1.	4.45	59.28
1.	4.46	59.34
1.	4.47	59.41
1.	4.48	59.48
1.	4.49	59.54
1.	4.5	59.61
1.	4.51	59.67
1.	4.52	59.74
1.	4.53	59.81
1.	4.54	59.87
1.	4.55	59.94
1.	4.56	60.
1.	4.57	60.07
1.	4.58	60.14
1.	4.59	60.2
1.	4.6	60.27
1.	4.61	60.33
1.	4.62	60.4
1.	4.63	60.46
1.	4.64	60.53
1.	4.65	60.59
1.	4.66	60.66
1.	4.67	60.72
1.	4.68	60.79
1.	4.69	60.85
1.	4.7	60.92
1.	4.71	60.98
1.	4.72	61.05
1.	4.73	61.11
1.	4.74	61.18
1.	4.75	61.24
1.	4.76	61.31
1.	4.77	61.37
1.	4.78	61.43
1.	4.79	61.5
1.	4.8	61.56
1.	4.81	61.63
1.	4.82	61.69
1.	4.83	61.75
1.	4.84	61.82
1.	4.85	61.88
1.	4.86	61.95
1.	4.87	62.01
1.	4.88	62.07
1.	4.89	62.14
1.	4.9	62.2
1.	4.91	62.26
1.	4.92	62.33
1.	4.93	62.39
1.	4.94	62.45
1.	4.95	62.52
1.	4.96	62.58
1.	4.97	62.64
1.	4.98	62.71
1.	4.99	62.77
1.	5.	62.83
1.05	0.25	11.51
1.05	0.26	11.74
1.05	0.27	11.96
1.05	0.28	12.18
1.05	0.29	12.4
1.05	0.3	12.61
1.05	0.31	12.82
1.05	0.32	13.02
1.05	0.33	13.22
1.05	0.34	13.42
1.05	0.35	13.62
1.05	0.36	13.81
1.05	0.37	14.
1.05	0.38	14.19
1.05	0.39	14.38
1.05	0.4	14.56
1.05	0.41	14.74
1.05	0.42	14.92
1.05	0.43	15.1
1.05	0.44	15.27
1.05	0.45	15.44
1.05	0.46	15.61
1.05	0.47	15.78
1.05	0.48	15.95
1.05	0.49	16.11
1.05	0.5	16.28
1.05	0.51	16.44
1.05	0.52	16.6
1.05	0.53	16.76
1.05	0.54	16.92
1.05	0.55	17.07
1.05	0.56	17.23
1.05	0.57	17.38
1.05	0.58	17.53
1.05	0.59	17.68
1.05	0.6	17.83
1.05	0.61	17.98
1.05	0.62	18.13
1.05	0.63	18.27
1.05	0.64	18.42
1.05	0.65	18.56
1.05	0.66	18.7
1.05	0.67	18.84
1.05	0.68	18.98
1.05	0.69	19.12
1.05	0.7	19.26
1.05	0.71	19.4
1.05	0.72	19.53
1.05	0.73	19.67
1.05	0.74	19.8
1.05	0.75	19.94
1.05	0.76	20.07
1.05	0.77	20.2
1.05	0.78	20.33
1.05	0.79	20.46
1.05	0.8	20.59
1.05	0.81	20.72
1.05	0.82	20.85
1.05	0.83	20.97
1.05	0.84	21.1
1.05	0.85	21.22
1.05	0.86	21.35
1.05	0.87	21.47
1.05	0.88	21.59
1.05	0.89	21.72
1.05	0.9	21.84
1.05	0.91	21.96
1.05	0.92	22.08
1.05	0.93	22.2
1.05	0.94	22.32
1.05	0.95	22.44
1.05	0.96	22.55
1.05	0.97	22.67
1.05	0.98	22.79
1.05	0.99	22.9
1.05	1.	23.02
1.05	1.01	23.13
1.05	1.02	23.25
1.05	1.03	23.36
1.05	1.04	23.48
1.05	1.05	23.59
1.05	1.06	23.7
1.05	1.07	23.81
1.05	1.08	23.92
1.05	1.09	24.03
1.05	1.1	24.14
1.05	1.11	24.25
1.05	1.12	24.36
1.05	1.13	24.47
1.05	1.14	24.58
1.05	1.15	24.69
1.05	1.16	24.79
1.05	1.17	24.9
1.05	1.18	25.01
1.05	1.19	25.11
1.05	1.2	25.22
1.05	1.21	25.32
1.05	1.22	25.43
1.05	1.23	25.53
1.05	1.24	25.63
1.05	1.25	25.74
1.05	1.26	25.84
1.05	1.27	25.94
1.05	1.28	26.04
1.05	1.29	26.15
1.05	1.3	26.25
1.05	1.31	26.35
1.05	1.32	26.45
1.05	1.33	26.55
1.05	1.34	26.65
1.05	1.35	26.75
1.05	1.36	26.85
1.05	1.37	26.94
1.05	1.38	27.04
1.05	1.39	27.14
1.05	1.4	27.24
1.05	1.41	27.33
1.05	1.42	27.43
1.05	1.43	27.53
1.05	1.44	27.62
1.05	1.45	27.72
1.05	1.46	27.82
1.05	1.47	27.91
1.05	1.48	28.
1.05	1.49	28.1
1.05	1.5	28.19
1.05	1.51	28.29
1.05	1.52	28.38
1.05	1.53	28.47
1.05	1.54	28.57
1.05	1.55	28.66
1.05	1.56	28.75
1.05	1.57	28.84
1.05	1.58	28.94
1.05	1.59	29.03
1.05	1.6	29.12
1.05	1.61	29.21
1.05	1.62	29.3
1.05	1.63	29.39
1.05	1.64	29.48
1.05	1.65	29.57
1.05	1.66	29.66
1.05	1.67	29.75
1.05	1.68	29.84
1.05	1.69	29.93
1.05	1.7	30.01
1.05	1.71	30.1
1.05	1.72	30.19
1.05	1.73	30.28
1.05	1.74	30.37
1.05	1.75	30.45
1.05	1.76	30.54
1.05	1.77	30.63
1.05	1.78	30.71
1.05	1.79	30.8
1.05	1.8	30.88
1.05	1.81	30.97
1.05	1.82	31.06
1.05	1.83	31.14
1.05	1.84	31.23
1.05	1.85	31.31
1.05	1.86	31.39
1.05	1.87	31.48
1.05	1.88	31.56
1.05	1.89	31.65
1.05	1.9	31.73
1.05	1.91	31.81
1.05	1.92	31.9
1.05	1.93	31.98
1.05	1.94	32.06
1.05	1.95	32.15
1.05	1.96	32.23
1.05	1.97	32.31
1.05	1.98	32.39
1.05	1.99	32.47
1.05	2.	32.56
1.05	2.01	32.64
1.05	2.02	32.72
1.05	2.03	32.8
1.05	2.04	32.88
1.05	2.05	32.96
1.05	2.06	33.04
1.05	2.07	33.12
1.05	2.08	33.2
1.05	2.09	33.28
1.05	2.1	33.36
1.05	2.11	33.44
1.05	2.12	33.52
1.05	2.13	33.6
1.05	2.14	33.68
1.05	2.15	33.75
1.05	2.16	33.83
1.05	2.17	33.91
1.05	2.18	33.99
1.05	2.19	34.07
1.05	2.2	34.14
1.05	2.21	34.22
1.05	2.22	34.3
1.05	2.23	34.38
1.05	2.24	34.45
1.05	2.25	34.53
1.05	2.26	34.61
1.05	2.27	34.68
1.05	2.28	34.76
1.05	2.29	34.84
1.05	2.3	34.91
1.05	2.31	34.99
1.05	2.32	35.06
1.05	2.33	35.14
1.05	2.34	35.21
1.05	2.35	35.29
1.05	2.36	35.36
1.05	2.37	35.44
1.05	2.38	35.51
1.05	2.39	35.59
1.05	2.4	35.66
1.05	2.41	35.74
1.05	2.42	35.81
1.05	2.43	35.88
1.05	2.44	35.96
1.05	2.45	36.03
1.05	2.46	36.11
1.05	2.47	36.18
1.05	2.48	36.25
1.05	2.49	36.32
1.05	2.5	36.4
1.05	2.51	36.47
1.05	2.52	36.54
1.05	2.53	36.62
1.05	2.54	36.69
1.05	2.55	36.76
1.05	2.56	36.83
1.05	2.57	36.9
1.05	2.58	36.98
1.05	2.59	37.05
1.05	2.6	37.12
1.05	2.61	37.19
1.05	2.62	37.26
1.05	2.63	37.33
1.05	2.64	37.4
1.05	2.65	37.47
1.05	2.66	37.54
1.05	2.67	37.61
1.05	2.68	37.69
1.05	2.69	37.76
1.05	2.7	37.83
1.05	2.71	37.9
1.05	2.72	37.97
1.05	2.73	38.04
1.05	2.74	38.1
1.05	2.75	38.17
1.05	2.76	38.24
1.05	2.77	38.31
1.05	2.78	38.38
1.05	2.79	38.45
1.05	2.8	38.52
1.05	2.81	38.59
1.05	2.82	38.66
1.05	2.83	38.73
1.05	2.84	38.79
1.05	2.85	38.86
1.05	2.86	38.93
1.05	2.87	39.
1.05	2.88	39.07
1.05	2.89	39.13
1.05	2.9	39.2
1.05	2.91	39.27
1.05	2.92	39.34
1.05	2.93	39.4
1.05	2.94	39.47
1.05	2.95	39.54
1.05	2.96	39.6
1.05	2.97	39.67
1.05	2.98	39.74
1.05	2.99	39.81
1.05	3.	39.87
1.05	3.01	39.94
1.05	3.02	40.
1.05	3.03	40.07
1.05	3.04	40.14
1.05	3.05	40.2
1.05	3.06	40.27
1.05	3.07	40.33
1.05	3.08	40.4
1.05	3.09	40.47
1.05	3.1	40.53
1.05	3.11	40.6
1.05	3.12	40.66
1.05	3.13	40.73
1.05	3.14	40.79
1.05	3.15	40.86
1.05	3.16	40.92
1.05	3.17	40.99
1.05	3.18	41.05
1.05	3.19	41.11
1.05	3.2	41.18
1.05	3.21	41.24
1.05	3.22	41.31
1.05	3.23	41.37
1.05	3.24	41.44
1.05	3.25	41.5
1.05	3.26	41.56
1.05	3.27	41.63
1.05	3.28	41.69
1.05	3.29	41.75
1.05	3.3	41.82
1.05	3.31	41.88
1.05	3.32	41.94
1.05	3.33	42.01
1.05	3.34	42.07
1.05	3.35	42.13
1.05	3.36	42.2
1.05	3.37	42.26
1.05	3.38	42.32
1.05	3.39	42.38
1.05	3.4	42.45
1.05	3.41	42.51
1.05	3.42	42.57
1.05	3.43	42.63
1.05	3.44	42.7
1.05	3.45	42.76
1.05	3.46	42.82
1.05	3.47	42.88
1.05	3.48	42.94
1.05	3.49	43.
1.05	3.5	43.07
1.05	3.51	43.13
1.05	3.52	43.19
1.05	3.53	43.25
1.05	3.54	43.31
1.05	3.55	43.37
1.05	3.56	43.43
1.05	3.57	43.49
1.05	3.58	43.56
1.05	3.59	43.62
1.05	3.6	43.68
1.05	3.61	43.74
1.05	3.62	43.8
1.05	3.63	43.86
1.05	3.64	43.92
1.05	3.65	43.98
1.05	3.66	44.04
1.05	3.67	44.1
1.05	3.68	44.16
1.05	3.69	44.22
1.05	3.7	44.28
1.05	3.71	44.34
1.05	3.72	44.4
1.05	3.73	44.46
1.05	3.74	44.52
1.05	3.75	44.58
1.05	3.76	44.64
1.05	3.77	44.7
1.05	3.78	44.76
1.05	3.79	44.82
1.05	3.8	44.87
1.05	3.81	44.93
1.05	3.82	44.99
1.05	3.83	45.05
1.05	3.84	45.11
1.05	3.85	45.17
1.05	3.86	45.23
1.05	3.87	45.29
1.05	3.88	45.34
1.05	3.89	45.4
1.05	3.9	45.46
1.05	3.91	45.52
1.05	3.92	45.58
1.05	3.93	45.64
1.05	3.94	45.69
1.05	3.95	45.75
1.05	3.96	45.81
1.05	3.97	45.87
1.05	3.98	45.92
1.05	3.99	45.98
1.05	4.	46.04
1.05	4.01	46.1
1.05	4.02	46.15
1.05	4.03	46.21
1.05	4.04	46.27
1.05	4.05	46.33
1.05	4.06	46.38
1.05	4.07	46.44
1.05	4.08	46.5
1.05	4.09	46.55
1.05	4.1	46.61
1.05	4.11	46.67
1.05	4.12	46.73
1.05	4.13	46.78
1.05	4.14	46.84
1.05	4.15	46.9
1.05	4.16	46.95
1.05	4.17	47.01
1.05	4.18	47.06
1.05	4.19	47.12
1.05	4.2	47.18
1.05	4.21	47.23
1.05	4.22	47.29
1.05	4.23	47.34
1.05	4.24	47.4
1.05	4.25	47.46
1.05	4.26	47.51
1.05	4.27	47.57
1.05	4.28	47.62
1.05	4.29	47.68
1.05	4.3	47.74
1.05	4.31	47.79
1.05	4.32	47.85
1.05	4.33	47.9
1.05	4.34	47.96
1.05	4.35	48.01
1.05	4.36	48.07
1.05	4.37	48.12
1.05	4.38	48.18
1.05	4.39	48.23
1.05	4.4	48.29
1.05	4.41	48.34
1.05	4.42	48.4
1.05	4.43	48.45
1.05	4.44	48.51
1.05	4.45	48.56
1.05	4.46	48.62
1.05	4.47	48.67
1.05	4.48	48.72
1.05	4.49	48.78
1.05	4.5	48.83
1.05	4.51	48.89
1.05	4.52	48.94
1.05	4.53	49.
1.05	4.54	49.05
1.05	4.55	49.1
1.05	4.56	49.16
1.05	4.57	49.21
1.05	4.58	49.26
1.05	4.59	49.32
1.05	4.6	49.37
1.05	4.61	49.43
1.05	4.62	49.48
1.05	4.63	49.53
1.05	4.64	49.59
1.05	4.65	49.64
1.05	4.66	49.69
1.05	4.67	49.75
1.05	4.68	49.8
1.05	4.69	49.85
1.05	4.7	49.91
1.05	4.71	49.96
1.05	4.72	50.01
1.05	4.73	50.07
1.05	4.74	50.12
1.05	4.75	50.17
1.05	4.76	50.22
1.05	4.77	50.28
1.05	4.78	50.33
1.05	4.79	50.38
1.05	4.8	50.43
1.05	4.81	50.49
1.05	4.82	50.54
1.05	4.83	50.59
1.05	4.84	50.64
1.05	4.85	50.7
1.05	4.86	50.75
1.05	4.87	50.8
1.05	4.88	50.85
1.05	4.89	50.9
1.05	4.9	50.96
1.05	4.91	51.01
1.05	4.92	51.06
1.05	4.93	51.11
1.05	4.94	51.16
1.05	4.95	51.22
1.05	4.96	51.27
1.05	4.97	51.32
1.05	4.98	51.37
1.05	4.99	51.42
1.05	5.	51.47
1.1	0.25	9.248
1.1	0.26	9.432
1.1	0.27	9.611
1.1	0.28	9.788
1.1	0.29	9.961
1.1	0.3	10.13
1.1	0.31	10.3
1.1	0.32	10.46
1.1	0.33	10.63
1.1	0.34	10.79
1.1	0.35	10.94
1.1	0.36	11.1
1.1	0.37	11.25
1.1	0.38	11.4
1.1	0.39	11.55
1.1	0.4	11.7
1.1	0.41	11.84
1.1	0.42	11.99
1.1	0.43	12.13
1.1	0.44	12.27
1.1	0.45	12.41
1.1	0.46	12.55
1.1	0.47	12.68
1.1	0.48	12.81
1.1	0.49	12.95
1.1	0.5	13.08
1.1	0.51	13.21
1.1	0.52	13.34
1.1	0.53	13.47
1.1	0.54	13.59
1.1	0.55	13.72
1.1	0.56	13.84
1.1	0.57	13.96
1.1	0.58	14.09
1.1	0.59	14.21
1.1	0.6	14.33
1.1	0.61	14.45
1.1	0.62	14.56
1.1	0.63	14.68
1.1	0.64	14.8
1.1	0.65	14.91
1.1	0.66	15.03
1.1	0.67	15.14
1.1	0.68	15.25
1.1	0.69	15.36
1.1	0.7	15.48
1.1	0.71	15.59
1.1	0.72	15.7
1.1	0.73	15.8
1.1	0.74	15.91
1.1	0.75	16.02
1.1	0.76	16.13
1.1	0.77	16.23
1.1	0.78	16.34
1.1	0.79	16.44
1.1	0.8	16.54
1.1	0.81	16.65
1.1	0.82	16.75
1.1	0.83	16.85
1.1	0.84	16.95
1.1	0.85	17.05
1.1	0.86	17.15
1.1	0.87	17.25
1.1	0.88	17.35
1.1	0.89	17.45
1.1	0.9	17.55
1.1	0.91	17.64
1.1	0.92	17.74
1.1	0.93	17.84
1.1	0.94	17.93
1.1	0.95	18.03
1.1	0.96	18.12
1.1	0.97	18.22
1.1	0.98	18.31
1.1	0.99	18.4
1.1	1.	18.5
1.1	1.01	18.59
1.1	1.02	18.68
1.1	1.03	18.77
1.1	1.04	18.86
1.1	1.05	18.95
1.1	1.06	19.04
1.1	1.07	19.13
1.1	1.08	19.22
1.1	1.09	19.31
1.1	1.1	19.4
1.1	1.11	19.49
1.1	1.12	19.58
1.1	1.13	19.66
1.1	1.14	19.75
1.1	1.15	19.84
1.1	1.16	19.92
1.1	1.17	20.01
1.1	1.18	20.09
1.1	1.19	20.18
1.1	1.2	20.26
1.1	1.21	20.35
1.1	1.22	20.43
1.1	1.23	20.51
1.1	1.24	20.6
1.1	1.25	20.68
1.1	1.26	20.76
1.1	1.27	20.84
1.1	1.28	20.93
1.1	1.29	21.01
1.1	1.3	21.09
1.1	1.31	21.17
1.1	1.32	21.25
1.1	1.33	21.33
1.1	1.34	21.41
1.1	1.35	21.49
1.1	1.36	21.57
1.1	1.37	21.65
1.1	1.38	21.73
1.1	1.39	21.81
1.1	1.4	21.89
1.1	1.41	21.96
1.1	1.42	22.04
1.1	1.43	22.12
1.1	1.44	22.2
1.1	1.45	22.27
1.1	1.46	22.35
1.1	1.47	22.43
1.1	1.48	22.5
1.1	1.49	22.58
1.1	1.5	22.65
1.1	1.51	22.73
1.1	1.52	22.8
1.1	1.53	22.88
1.1	1.54	22.95
1.1	1.55	23.03
1.1	1.56	23.1
1.1	1.57	23.18
1.1	1.58	23.25
1.1	1.59	23.32
1.1	1.6	23.4
1.1	1.61	23.47
1.1	1.62	23.54
1.1	1.63	23.62
1.1	1.64	23.69
1.1	1.65	23.76
1.1	1.66	23.83
1.1	1.67	23.9
1.1	1.68	23.97
1.1	1.69	24.05
1.1	1.7	24.12
1.1	1.71	24.19
1.1	1.72	24.26
1.1	1.73	24.33
1.1	1.74	24.4
1.1	1.75	24.47
1.1	1.76	24.54
1.1	1.77	24.61
1.1	1.78	24.68
1.1	1.79	24.75
1.1	1.8	24.82
1.1	1.81	24.88
1.1	1.82	24.95
1.1	1.83	25.02
1.1	1.84	25.09
1.1	1.85	25.16
1.1	1.86	25.23
1.1	1.87	25.29
1.1	1.88	25.36
1.1	1.89	25.43
1.1	1.9	25.5
1.1	1.91	25.56
1.1	1.92	25.63
1.1	1.93	25.7
1.1	1.94	25.76
1.1	1.95	25.83
1.1	1.96	25.9
1.1	1.97	25.96
1.1	1.98	26.03
1.1	1.99	26.09
1.1	2.	26.16
1.1	2.01	26.22
1.1	2.02	26.29
1.1	2.03	26.35
1.1	2.04	26.42
1.1	2.05	26.48
1.1	2.06	26.55
1.1	2.07	26.61
1.1	2.08	26.68
1.1	2.09	26.74
1.1	2.1	26.8
1.1	2.11	26.87
1.1	2.12	26.93
1.1	2.13	27.
1.1	2.14	27.06
1.1	2.15	27.12
1.1	2.16	27.18
1.1	2.17	27.25
1.1	2.18	27.31
1.1	2.19	27.37
1.1	2.2	27.44
1.1	2.21	27.5
1.1	2.22	27.56
1.1	2.23	27.62
1.1	2.24	27.68
1.1	2.25	27.75
1.1	2.26	27.81
1.1	2.27	27.87
1.1	2.28	27.93
1.1	2.29	27.99
1.1	2.3	28.05
1.1	2.31	28.11
1.1	2.32	28.17
1.1	2.33	28.23
1.1	2.34	28.29
1.1	2.35	28.36
1.1	2.36	28.42
1.1	2.37	28.48
1.1	2.38	28.54
1.1	2.39	28.6
1.1	2.4	28.66
1.1	2.41	28.71
1.1	2.42	28.77
1.1	2.43	28.83
1.1	2.44	28.89
1.1	2.45	28.95
1.1	2.46	29.01
1.1	2.47	29.07
1.1	2.48	29.13
1.1	2.49	29.19
1.1	2.5	29.25
1.1	2.51	29.3
1.1	2.52	29.36
1.1	2.53	29.42
1.1	2.54	29.48
1.1	2.55	29.54
1.1	2.56	29.59
1.1	2.57	29.65
1.1	2.58	29.71
1.1	2.59	29.77
1.1	2.6	29.83
1.1	2.61	29.88
1.1	2.62	29.94
1.1	2.63	30.
1.1	2.64	30.05
1.1	2.65	30.11
1.1	2.66	30.17
1.1	2.67	30.22
1.1	2.68	30.28
1.1	2.69	30.34
1.1	2.7	30.39
1.1	2.71	30.45
1.1	2.72	30.51
1.1	2.73	30.56
1.1	2.74	30.62
1.1	2.75	30.67
1.1	2.76	30.73
1.1	2.77	30.78
1.1	2.78	30.84
1.1	2.79	30.9
1.1	2.8	30.95
1.1	2.81	31.01
1.1	2.82	31.06
1.1	2.83	31.12
1.1	2.84	31.17
1.1	2.85	31.23
1.1	2.86	31.28
1.1	2.87	31.34
1.1	2.88	31.39
1.1	2.89	31.44
1.1	2.9	31.5
1.1	2.91	31.55
1.1	2.92	31.61
1.1	2.93	31.66
1.1	2.94	31.72
1.1	2.95	31.77
1.1	2.96	31.82
1.1	2.97	31.88
1.1	2.98	31.93
1.1	2.99	31.98
1.1	3.	32.04
1.1	3.01	32.09
1.1	3.02	32.14
1.1	3.03	32.2
1.1	3.04	32.25
1.1	3.05	32.3
1.1	3.06	32.36
1.1	3.07	32.41
1.1	3.08	32.46
1.1	3.09	32.51
1.1	3.1	32.57
1.1	3.11	32.62
1.1	3.12	32.67
1.1	3.13	32.72
1.1	3.14	32.78
1.1	3.15	32.83
1.1	3.16	32.88
1.1	3.17	32.93
1.1	3.18	32.98
1.1	3.19	33.04
1.1	3.2	33.09
1.1	3.21	33.14
1.1	3.22	33.19
1.1	3.23	33.24
1.1	3.24	33.29
1.1	3.25	33.35
1.1	3.26	33.4
1.1	3.27	33.45
1.1	3.28	33.5
1.1	3.29	33.55
1.1	3.3	33.6
1.1	3.31	33.65
1.1	3.32	33.7
1.1	3.33	33.75
1.1	3.34	33.8
1.1	3.35	33.85
1.1	3.36	33.91
1.1	3.37	33.96
1.1	3.38	34.01
1.1	3.39	34.06
1.1	3.4	34.11
1.1	3.41	34.16
1.1	3.42	34.21
1.1	3.43	34.26
1.1	3.44	34.31
1.1	3.45	34.36
1.1	3.46	34.41
1.1	3.47	34.46
1.1	3.48	34.51
1.1	3.49	34.55
1.1	3.5	34.6
1.1	3.51	34.65
1.1	3.52	34.7
1.1	3.53	34.75
1.1	3.54	34.8
1.1	3.55	34.85
1.1	3.56	34.9
1.1	3.57	34.95
1.1	3.58	35.
1.1	3.59	35.05
1.1	3.6	35.1
1.1	3.61	35.14
1.1	3.62	35.19
1.1	3.63	35.24
1.1	3.64	35.29
1.1	3.65	35.34
1.1	3.66	35.39
1.1	3.67	35.43
1.1	3.68	35.48
1.1	3.69	35.53
1.1	3.7	35.58
1.1	3.71	35.63
1.1	3.72	35.68
1.1	3.73	35.72
1.1	3.74	35.77
1.1	3.75	35.82
1.1	3.76	35.87
1.1	3.77	35.91
1.1	3.78	35.96
1.1	3.79	36.01
1.1	3.8	36.06
1.1	3.81	36.1
1.1	3.82	36.15
1.1	3.83	36.2
1.1	3.84	36.25
1.1	3.85	36.29
1.1	3.86	36.34
1.1	3.87	36.39
1.1	3.88	36.43
1.1	3.89	36.48
1.1	3.9	36.53
1.1	3.91	36.58
1.1	3.92	36.62
1.1	3.93	36.67
1.1	3.94	36.72
1.1	3.95	36.76
1.1	3.96	36.81
1.1	3.97	36.85
1.1	3.98	36.9
1.1	3.99	36.95
1.1	4.	36.99
1.1	4.01	37.04
1.1	4.02	37.09
1.1	4.03	37.13
1.1	4.04	37.18
1.1	4.05	37.22
1.1	4.06	37.27
1.1	4.07	37.32
1.1	4.08	37.36
1.1	4.09	37.41
1.1	4.1	37.45
1.1	4.11	37.5
1.1	4.12	37.54
1.1	4.13	37.59
1.1	4.14	37.64
1.1	4.15	37.68
1.1	4.16	37.73
1.1	4.17	37.77
1.1	4.18	37.82
1.1	4.19	37.86
1.1	4.2	37.91
1.1	4.21	37.95
1.1	4.22	38.
1.1	4.23	38.04
1.1	4.24	38.09
1.1	4.25	38.13
1.1	4.26	38.18
1.1	4.27	38.22
1.1	4.28	38.27
1.1	4.29	38.31
1.1	4.3	38.36
1.1	4.31	38.4
1.1	4.32	38.44
1.1	4.33	38.49
1.1	4.34	38.53
1.1	4.35	38.58
1.1	4.36	38.62
1.1	4.37	38.67
1.1	4.38	38.71
1.1	4.39	38.76
1.1	4.4	38.8
1.1	4.41	38.84
1.1	4.42	38.89
1.1	4.43	38.93
1.1	4.44	38.98
1.1	4.45	39.02
1.1	4.46	39.06
1.1	4.47	39.11
1.1	4.48	39.15
1.1	4.49	39.19
1.1	4.5	39.24
1.1	4.51	39.28
1.1	4.52	39.32
1.1	4.53	39.37
1.1	4.54	39.41
1.1	4.55	39.46
1.1	4.56	39.5
1.1	4.57	39.54
1.1	4.58	39.58
1.1	4.59	39.63
1.1	4.6	39.67
1.1	4.61	39.71
1.1	4.62	39.76
1.1	4.63	39.8
1.1	4.64	39.84
1.1	4.65	39.89
1.1	4.66	39.93
1.1	4.67	39.97
1.1	4.68	40.01
1.1	4.69	40.06
1.1	4.7	40.1
1.1	4.71	40.14
1.1	4.72	40.19
1.1	4.73	40.23
1.1	4.74	40.27
1.1	4.75	40.31
1.1	4.76	40.36
1.1	4.77	40.4
1.1	4.78	40.44
1.1	4.79	40.48
1.1	4.8	40.52
1.1	4.81	40.57
1.1	4.82	40.61
1.1	4.83	40.65
1.1	4.84	40.69
1.1	4.85	40.74
1.1	4.86	40.78
1.1	4.87	40.82
1.1	4.88	40.86
1.1	4.89	40.9
1.1	4.9	40.94
1.1	4.91	40.99
1.1	4.92	41.03
1.1	4.93	41.07
1.1	4.94	41.11
1.1	4.95	41.15
1.1	4.96	41.19
1.1	4.97	41.24
1.1	4.98	41.28
1.1	4.99	41.32
1.1	5.	41.36
1.15	0.25	7.288
1.15	0.26	7.433
1.15	0.27	7.574
1.15	0.28	7.713
1.15	0.29	7.85
1.15	0.3	7.984
1.15	0.31	8.116
1.15	0.32	8.246
1.15	0.33	8.374
1.15	0.34	8.5
1.15	0.35	8.624
1.15	0.36	8.746
1.15	0.37	8.867
1.15	0.38	8.986
1.15	0.39	9.103
1.15	0.4	9.219
1.15	0.41	9.334
1.15	0.42	9.447
1.15	0.43	9.559
1.15	0.44	9.669
1.15	0.45	9.778
1.15	0.46	9.886
1.15	0.47	9.993
1.15	0.48	10.1
1.15	0.49	10.2
1.15	0.5	10.31
1.15	0.51	10.41
1.15	0.52	10.51
1.15	0.53	10.61
1.15	0.54	10.71
1.15	0.55	10.81
1.15	0.56	10.91
1.15	0.57	11.01
1.15	0.58	11.1
1.15	0.59	11.2
1.15	0.6	11.29
1.15	0.61	11.38
1.15	0.62	11.48
1.15	0.63	11.57
1.15	0.64	11.66
1.15	0.65	11.75
1.15	0.66	11.84
1.15	0.67	11.93
1.15	0.68	12.02
1.15	0.69	12.11
1.15	0.7	12.2
1.15	0.71	12.28
1.15	0.72	12.37
1.15	0.73	12.45
1.15	0.74	12.54
1.15	0.75	12.62
1.15	0.76	12.71
1.15	0.77	12.79
1.15	0.78	12.87
1.15	0.79	12.96
1.15	0.8	13.04
1.15	0.81	13.12
1.15	0.82	13.2
1.15	0.83	13.28
1.15	0.84	13.36
1.15	0.85	13.44
1.15	0.86	13.52
1.15	0.87	13.6
1.15	0.88	13.67
1.15	0.89	13.75
1.15	0.9	13.83
1.15	0.91	13.91
1.15	0.92	13.98
1.15	0.93	14.06
1.15	0.94	14.13
1.15	0.95	14.21
1.15	0.96	14.28
1.15	0.97	14.36
1.15	0.98	14.43
1.15	0.99	14.5
1.15	1.	14.58
1.15	1.01	14.65
1.15	1.02	14.72
1.15	1.03	14.79
1.15	1.04	14.87
1.15	1.05	14.94
1.15	1.06	15.01
1.15	1.07	15.08
1.15	1.08	15.15
1.15	1.09	15.22
1.15	1.1	15.29
1.15	1.11	15.36
1.15	1.12	15.43
1.15	1.13	15.5
1.15	1.14	15.56
1.15	1.15	15.63
1.15	1.16	15.7
1.15	1.17	15.77
1.15	1.18	15.83
1.15	1.19	15.9
1.15	1.2	15.97
1.15	1.21	16.03
1.15	1.22	16.1
1.15	1.23	16.17
1.15	1.24	16.23
1.15	1.25	16.3
1.15	1.26	16.36
1.15	1.27	16.43
1.15	1.28	16.49
1.15	1.29	16.56
1.15	1.3	16.62
1.15	1.31	16.68
1.15	1.32	16.75
1.15	1.33	16.81
1.15	1.34	16.87
1.15	1.35	16.94
1.15	1.36	17.
1.15	1.37	17.06
1.15	1.38	17.12
1.15	1.39	17.19
1.15	1.4	17.25
1.15	1.41	17.31
1.15	1.42	17.37
1.15	1.43	17.43
1.15	1.44	17.49
1.15	1.45	17.55
1.15	1.46	17.61
1.15	1.47	17.67
1.15	1.48	17.73
1.15	1.49	17.79
1.15	1.5	17.85
1.15	1.51	17.91
1.15	1.52	17.97
1.15	1.53	18.03
1.15	1.54	18.09
1.15	1.55	18.15
1.15	1.56	18.21
1.15	1.57	18.26
1.15	1.58	18.32
1.15	1.59	18.38
1.15	1.6	18.44
1.15	1.61	18.5
1.15	1.62	18.55
1.15	1.63	18.61
1.15	1.64	18.67
1.15	1.65	18.72
1.15	1.66	18.78
1.15	1.67	18.84
1.15	1.68	18.89
1.15	1.69	18.95
1.15	1.7	19.01
1.15	1.71	19.06
1.15	1.72	19.12
1.15	1.73	19.17
1.15	1.74	19.23
1.15	1.75	19.28
1.15	1.76	19.34
1.15	1.77	19.39
1.15	1.78	19.45
1.15	1.79	19.5
1.15	1.8	19.56
1.15	1.81	19.61
1.15	1.82	19.67
1.15	1.83	19.72
1.15	1.84	19.77
1.15	1.85	19.83
1.15	1.86	19.88
1.15	1.87	19.93
1.15	1.88	19.99
1.15	1.89	20.04
1.15	1.9	20.09
1.15	1.91	20.15
1.15	1.92	20.2
1.15	1.93	20.25
1.15	1.94	20.3
1.15	1.95	20.36
1.15	1.96	20.41
1.15	1.97	20.46
1.15	1.98	20.51
1.15	1.99	20.56
1.15	2.	20.61
1.15	2.01	20.67
1.15	2.02	20.72
1.15	2.03	20.77
1.15	2.04	20.82
1.15	2.05	20.87
1.15	2.06	20.92
1.15	2.07	20.97
1.15	2.08	21.02
1.15	2.09	21.07
1.15	2.1	21.12
1.15	2.11	21.17
1.15	2.12	21.22
1.15	2.13	21.27
1.15	2.14	21.32
1.15	2.15	21.37
1.15	2.16	21.42
1.15	2.17	21.47
1.15	2.18	21.52
1.15	2.19	21.57
1.15	2.2	21.62
1.15	2.21	21.67
1.15	2.22	21.72
1.15	2.23	21.77
1.15	2.24	21.82
1.15	2.25	21.87
1.15	2.26	21.91
1.15	2.27	21.96
1.15	2.28	22.01
1.15	2.29	22.06
1.15	2.3	22.11
1.15	2.31	22.15
1.15	2.32	22.2
1.15	2.33	22.25
1.15	2.34	22.3
1.15	2.35	22.35
1.15	2.36	22.39
1.15	2.37	22.44
1.15	2.38	22.49
1.15	2.39	22.54
1.15	2.4	22.58
1.15	2.41	22.63
1.15	2.42	22.68
1.15	2.43	22.72
1.15	2.44	22.77
1.15	2.45	22.82
1.15	2.46	22.86
1.15	2.47	22.91
1.15	2.48	22.96
1.15	2.49	23.
1.15	2.5	23.05
1.15	2.51	23.09
1.15	2.52	23.14
1.15	2.53	23.19
1.15	2.54	23.23
1.15	2.55	23.28
1.15	2.56	23.32
1.15	2.57	23.37
1.15	2.58	23.41
1.15	2.59	23.46
1.15	2.6	23.5
1.15	2.61	23.55
1.15	2.62	23.59
1.15	2.63	23.64
1.15	2.64	23.68
1.15	2.65	23.73
1.15	2.66	23.77
1.15	2.67	23.82
1.15	2.68	23.86
1.15	2.69	23.91
1.15	2.7	23.95
1.15	2.71	24.
1.15	2.72	24.04
1.15	2.73	24.08
1.15	2.74	24.13
1.15	2.75	24.17
1.15	2.76	24.22
1.15	2.77	24.26
1.15	2.78	24.3
1.15	2.79	24.35
1.15	2.8	24.39
1.15	2.81	24.44
1.15	2.82	24.48
1.15	2.83	24.52
1.15	2.84	24.57
1.15	2.85	24.61
1.15	2.86	24.65
1.15	2.87	24.69
1.15	2.88	24.74
1.15	2.89	24.78
1.15	2.9	24.82
1.15	2.91	24.87
1.15	2.92	24.91
1.15	2.93	24.95
1.15	2.94	24.99
1.15	2.95	25.04
1.15	2.96	25.08
1.15	2.97	25.12
1.15	2.98	25.16
1.15	2.99	25.21
1.15	3.	25.25
1.15	3.01	25.29
1.15	3.02	25.33
1.15	3.03	25.37
1.15	3.04	25.42
1.15	3.05	25.46
1.15	3.06	25.5
1.15	3.07	25.54
1.15	3.08	25.58
1.15	3.09	25.62
1.15	3.1	25.66
1.15	3.11	25.71
1.15	3.12	25.75
1.15	3.13	25.79
1.15	3.14	25.83
1.15	3.15	25.87
1.15	3.16	25.91
1.15	3.17	25.95
1.15	3.18	25.99
1.15	3.19	26.03
1.15	3.2	26.08
1.15	3.21	26.12
1.15	3.22	26.16
1.15	3.23	26.2
1.15	3.24	26.24
1.15	3.25	26.28
1.15	3.26	26.32
1.15	3.27	26.36
1.15	3.28	26.4
1.15	3.29	26.44
1.15	3.3	26.48
1.15	3.31	26.52
1.15	3.32	26.56
1.15	3.33	26.6
1.15	3.34	26.64
1.15	3.35	26.68
1.15	3.36	26.72
1.15	3.37	26.76
1.15	3.38	26.8
1.15	3.39	26.84
1.15	3.4	26.88
1.15	3.41	26.92
1.15	3.42	26.96
1.15	3.43	27.
1.15	3.44	27.04
1.15	3.45	27.08
1.15	3.46	27.11
1.15	3.47	27.15
1.15	3.48	27.19
1.15	3.49	27.23
1.15	3.5	27.27
1.15	3.51	27.31
1.15	3.52	27.35
1.15	3.53	27.39
1.15	3.54	27.43
1.15	3.55	27.46
1.15	3.56	27.5
1.15	3.57	27.54
1.15	3.58	27.58
1.15	3.59	27.62
1.15	3.6	27.66
1.15	3.61	27.7
1.15	3.62	27.73
1.15	3.63	27.77
1.15	3.64	27.81
1.15	3.65	27.85
1.15	3.66	27.89
1.15	3.67	27.92
1.15	3.68	27.96
1.15	3.69	28.
1.15	3.7	28.04
1.15	3.71	28.08
1.15	3.72	28.11
1.15	3.73	28.15
1.15	3.74	28.19
1.15	3.75	28.23
1.15	3.76	28.27
1.15	3.77	28.3
1.15	3.78	28.34
1.15	3.79	28.38
1.15	3.8	28.42
1.15	3.81	28.45
1.15	3.82	28.49
1.15	3.83	28.53
1.15	3.84	28.56
1.15	3.85	28.6
1.15	3.86	28.64
1.15	3.87	28.68
1.15	3.88	28.71
1.15	3.89	28.75
1.15	3.9	28.79
1.15	3.91	28.82
1.15	3.92	28.86
1.15	3.93	28.9
1.15	3.94	28.93
1.15	3.95	28.97
1.15	3.96	29.01
1.15	3.97	29.04
1.15	3.98	29.08
1.15	3.99	29.12
1.15	4.	29.15
1.15	4.01	29.19
1.15	4.02	29.23
1.15	4.03	29.26
1.15	4.04	29.3
1.15	4.05	29.34
1.15	4.06	29.37
1.15	4.07	29.41
1.15	4.08	29.44
1.15	4.09	29.48
1.15	4.1	29.52
1.15	4.11	29.55
1.15	4.12	29.59
1.15	4.13	29.62
1.15	4.14	29.66
1.15	4.15	29.7
1.15	4.16	29.73
1.15	4.17	29.77
1.15	4.18	29.8
1.15	4.19	29.84
1.15	4.2	29.87
1.15	4.21	29.91
1.15	4.22	29.94
1.15	4.23	29.98
1.15	4.24	30.02
1.15	4.25	30.05
1.15	4.26	30.09
1.15	4.27	30.12
1.15	4.28	30.16
1.15	4.29	30.19
1.15	4.3	30.23
1.15	4.31	30.26
1.15	4.32	30.3
1.15	4.33	30.33
1.15	4.34	30.37
1.15	4.35	30.4
1.15	4.36	30.44
1.15	4.37	30.47
1.15	4.38	30.51
1.15	4.39	30.54
1.15	4.4	30.58
1.15	4.41	30.61
1.15	4.42	30.65
1.15	4.43	30.68
1.15	4.44	30.72
1.15	4.45	30.75
1.15	4.46	30.78
1.15	4.47	30.82
1.15	4.48	30.85
1.15	4.49	30.89
1.15	4.5	30.92
1.15	4.51	30.96
1.15	4.52	30.99
1.15	4.53	31.02
1.15	4.54	31.06
1.15	4.55	31.09
1.15	4.56	31.13
1.15	4.57	31.16
1.15	4.58	31.2
1.15	4.59	31.23
1.15	4.6	31.26
1.15	4.61	31.3
1.15	4.62	31.33
1.15	4.63	31.37
1.15	4.64	31.4
1.15	4.65	31.43
1.15	4.66	31.47
1.15	4.67	31.5
1.15	4.68	31.53
1.15	4.69	31.57
1.15	4.7	31.6
1.15	4.71	31.64
1.15	4.72	31.67
1.15	4.73	31.7
1.15	4.74	31.74
1.15	4.75	31.77
1.15	4.76	31.8
1.15	4.77	31.84
1.15	4.78	31.87
1.15	4.79	31.9
1.15	4.8	31.94
1.15	4.81	31.97
1.15	4.82	32.
1.15	4.83	32.04
1.15	4.84	32.07
1.15	4.85	32.1
1.15	4.86	32.13
1.15	4.87	32.17
1.15	4.88	32.2
1.15	4.89	32.23
1.15	4.9	32.27
1.15	4.91	32.3
1.15	4.92	32.33
1.15	4.93	32.37
1.15	4.94	32.4
1.15	4.95	32.43
1.15	4.96	32.46
1.15	4.97	32.5
1.15	4.98	32.53
1.15	4.99	32.56
1.15	5.	32.59
1.2	0.25	5.65
1.2	0.26	5.762
1.2	0.27	5.872
1.2	0.28	5.98
1.2	0.29	6.086
1.2	0.3	6.19
1.2	0.31	6.292
1.2	0.32	6.393
1.2	0.33	6.492
1.2	0.34	6.589
1.2	0.35	6.686
1.2	0.36	6.78
1.2	0.37	6.874
1.2	0.38	6.966
1.2	0.39	7.057
1.2	0.4	7.147
1.2	0.41	7.236
1.2	0.42	7.324
1.2	0.43	7.41
1.2	0.44	7.496
1.2	0.45	7.581
1.2	0.46	7.665
1.2	0.47	7.747
1.2	0.48	7.829
1.2	0.49	7.911
1.2	0.5	7.991
1.2	0.51	8.07
1.2	0.52	8.149
1.2	0.53	8.227
1.2	0.54	8.304
1.2	0.55	8.381
1.2	0.56	8.457
1.2	0.57	8.532
1.2	0.58	8.606
1.2	0.59	8.68
1.2	0.6	8.754
1.2	0.61	8.826
1.2	0.62	8.898
1.2	0.63	8.97
1.2	0.64	9.041
1.2	0.65	9.111
1.2	0.66	9.181
1.2	0.67	9.25
1.2	0.68	9.319
1.2	0.69	9.387
1.2	0.7	9.455
1.2	0.71	9.522
1.2	0.72	9.589
1.2	0.73	9.655
1.2	0.74	9.721
1.2	0.75	9.787
1.2	0.76	9.852
1.2	0.77	9.916
1.2	0.78	9.981
1.2	0.79	10.04
1.2	0.8	10.11
1.2	0.81	10.17
1.2	0.82	10.23
1.2	0.83	10.3
1.2	0.84	10.36
1.2	0.85	10.42
1.2	0.86	10.48
1.2	0.87	10.54
1.2	0.88	10.6
1.2	0.89	10.66
1.2	0.9	10.72
1.2	0.91	10.78
1.2	0.92	10.84
1.2	0.93	10.9
1.2	0.94	10.96
1.2	0.95	11.01
1.2	0.96	11.07
1.2	0.97	11.13
1.2	0.98	11.19
1.2	0.99	11.24
1.2	1.	11.3
1.2	1.01	11.36
1.2	1.02	11.41
1.2	1.03	11.47
1.2	1.04	11.52
1.2	1.05	11.58
1.2	1.06	11.63
1.2	1.07	11.69
1.2	1.08	11.74
1.2	1.09	11.8
1.2	1.1	11.85
1.2	1.11	11.91
1.2	1.12	11.96
1.2	1.13	12.01
1.2	1.14	12.07
1.2	1.15	12.12
1.2	1.16	12.17
1.2	1.17	12.22
1.2	1.18	12.28
1.2	1.19	12.33
1.2	1.2	12.38
1.2	1.21	12.43
1.2	1.22	12.48
1.2	1.23	12.53
1.2	1.24	12.58
1.2	1.25	12.63
1.2	1.26	12.69
1.2	1.27	12.74
1.2	1.28	12.79
1.2	1.29	12.84
1.2	1.3	12.88
1.2	1.31	12.93
1.2	1.32	12.98
1.2	1.33	13.03
1.2	1.34	13.08
1.2	1.35	13.13
1.2	1.36	13.18
1.2	1.37	13.23
1.2	1.38	13.28
1.2	1.39	13.32
1.2	1.4	13.37
1.2	1.41	13.42
1.2	1.42	13.47
1.2	1.43	13.51
1.2	1.44	13.56
1.2	1.45	13.61
1.2	1.46	13.65
1.2	1.47	13.7
1.2	1.48	13.75
1.2	1.49	13.79
1.2	1.5	13.84
1.2	1.51	13.89
1.2	1.52	13.93
1.2	1.53	13.98
1.2	1.54	14.02
1.2	1.55	14.07
1.2	1.56	14.11
1.2	1.57	14.16
1.2	1.58	14.2
1.2	1.59	14.25
1.2	1.6	14.29
1.2	1.61	14.34
1.2	1.62	14.38
1.2	1.63	14.43
1.2	1.64	14.47
1.2	1.65	14.52
1.2	1.66	14.56
1.2	1.67	14.6
1.2	1.68	14.65
1.2	1.69	14.69
1.2	1.7	14.73
1.2	1.71	14.78
1.2	1.72	14.82
1.2	1.73	14.86
1.2	1.74	14.91
1.2	1.75	14.95
1.2	1.76	14.99
1.2	1.77	15.03
1.2	1.78	15.08
1.2	1.79	15.12
1.2	1.8	15.16
1.2	1.81	15.2
1.2	1.82	15.25
1.2	1.83	15.29
1.2	1.84	15.33
1.2	1.85	15.37
1.2	1.86	15.41
1.2	1.87	15.45
1.2	1.88	15.49
1.2	1.89	15.54
1.2	1.9	15.58
1.2	1.91	15.62
1.2	1.92	15.66
1.2	1.93	15.7
1.2	1.94	15.74
1.2	1.95	15.78
1.2	1.96	15.82
1.2	1.97	15.86
1.2	1.98	15.9
1.2	1.99	15.94
1.2	2.	15.98
1.2	2.01	16.02
1.2	2.02	16.06
1.2	2.03	16.1
1.2	2.04	16.14
1.2	2.05	16.18
1.2	2.06	16.22
1.2	2.07	16.26
1.2	2.08	16.3
1.2	2.09	16.34
1.2	2.1	16.38
1.2	2.11	16.42
1.2	2.12	16.45
1.2	2.13	16.49
1.2	2.14	16.53
1.2	2.15	16.57
1.2	2.16	16.61
1.2	2.17	16.65
1.2	2.18	16.69
1.2	2.19	16.72
1.2	2.2	16.76
1.2	2.21	16.8
1.2	2.22	16.84
1.2	2.23	16.88
1.2	2.24	16.91
1.2	2.25	16.95
1.2	2.26	16.99
1.2	2.27	17.03
1.2	2.28	17.06
1.2	2.29	17.1
1.2	2.3	17.14
1.2	2.31	17.18
1.2	2.32	17.21
1.2	2.33	17.25
1.2	2.34	17.29
1.2	2.35	17.32
1.2	2.36	17.36
1.2	2.37	17.4
1.2	2.38	17.43
1.2	2.39	17.47
1.2	2.4	17.51
1.2	2.41	17.54
1.2	2.42	17.58
1.2	2.43	17.62
1.2	2.44	17.65
1.2	2.45	17.69
1.2	2.46	17.72
1.2	2.47	17.76
1.2	2.48	17.8
1.2	2.49	17.83
1.2	2.5	17.87
1.2	2.51	17.9
1.2	2.52	17.94
1.2	2.53	17.97
1.2	2.54	18.01
1.2	2.55	18.05
1.2	2.56	18.08
1.2	2.57	18.12
1.2	2.58	18.15
1.2	2.59	18.19
1.2	2.6	18.22
1.2	2.61	18.26
1.2	2.62	18.29
1.2	2.63	18.33
1.2	2.64	18.36
1.2	2.65	18.4
1.2	2.66	18.43
1.2	2.67	18.47
1.2	2.68	18.5
1.2	2.69	18.53
1.2	2.7	18.57
1.2	2.71	18.6
1.2	2.72	18.64
1.2	2.73	18.67
1.2	2.74	18.71
1.2	2.75	18.74
1.2	2.76	18.77
1.2	2.77	18.81
1.2	2.78	18.84
1.2	2.79	18.88
1.2	2.8	18.91
1.2	2.81	18.94
1.2	2.82	18.98
1.2	2.83	19.01
1.2	2.84	19.04
1.2	2.85	19.08
1.2	2.86	19.11
1.2	2.87	19.14
1.2	2.88	19.18
1.2	2.89	19.21
1.2	2.9	19.24
1.2	2.91	19.28
1.2	2.92	19.31
1.2	2.93	19.34
1.2	2.94	19.38
1.2	2.95	19.41
1.2	2.96	19.44
1.2	2.97	19.48
1.2	2.98	19.51
1.2	2.99	19.54
1.2	3.	19.57
1.2	3.01	19.61
1.2	3.02	19.64
1.2	3.03	19.67
1.2	3.04	19.7
1.2	3.05	19.74
1.2	3.06	19.77
1.2	3.07	19.8
1.2	3.08	19.83
1.2	3.09	19.86
1.2	3.1	19.9
1.2	3.11	19.93
1.2	3.12	19.96
1.2	3.13	19.99
1.2	3.14	20.02
1.2	3.15	20.06
1.2	3.16	20.09
1.2	3.17	20.12
1.2	3.18	20.15
1.2	3.19	20.18
1.2	3.2	20.22
1.2	3.21	20.25
1.2	3.22	20.28
1.2	3.23	20.31
1.2	3.24	20.34
1.2	3.25	20.37
1.2	3.26	20.4
1.2	3.27	20.44
1.2	3.28	20.47
1.2	3.29	20.5
1.2	3.3	20.53
1.2	3.31	20.56
1.2	3.32	20.59
1.2	3.33	20.62
1.2	3.34	20.65
1.2	3.35	20.68
1.2	3.36	20.71
1.2	3.37	20.75
1.2	3.38	20.78
1.2	3.39	20.81
1.2	3.4	20.84
1.2	3.41	20.87
1.2	3.42	20.9
1.2	3.43	20.93
1.2	3.44	20.96
1.2	3.45	20.99
1.2	3.46	21.02
1.2	3.47	21.05
1.2	3.48	21.08
1.2	3.49	21.11
1.2	3.5	21.14
1.2	3.51	21.17
1.2	3.52	21.2
1.2	3.53	21.23
1.2	3.54	21.26
1.2	3.55	21.29
1.2	3.56	21.32
1.2	3.57	21.35
1.2	3.58	21.38
1.2	3.59	21.41
1.2	3.6	21.44
1.2	3.61	21.47
1.2	3.62	21.5
1.2	3.63	21.53
1.2	3.64	21.56
1.2	3.65	21.59
1.2	3.66	21.62
1.2	3.67	21.65
1.2	3.68	21.68
1.2	3.69	21.71
1.2	3.7	21.74
1.2	3.71	21.77
1.2	3.72	21.8
1.2	3.73	21.83
1.2	3.74	21.85
1.2	3.75	21.88
1.2	3.76	21.91
1.2	3.77	21.94
1.2	3.78	21.97
1.2	3.79	22.
1.2	3.8	22.03
1.2	3.81	22.06
1.2	3.82	22.09
1.2	3.83	22.12
1.2	3.84	22.14
1.2	3.85	22.17
1.2	3.86	22.2
1.2	3.87	22.23
1.2	3.88	22.26
1.2	3.89	22.29
1.2	3.9	22.32
1.2	3.91	22.35
1.2	3.92	22.37
1.2	3.93	22.4
1.2	3.94	22.43
1.2	3.95	22.46
1.2	3.96	22.49
1.2	3.97	22.52
1.2	3.98	22.54
1.2	3.99	22.57
1.2	4.	22.6
1.2	4.01	22.63
1.2	4.02	22.66
1.2	4.03	22.69
1.2	4.04	22.71
1.2	4.05	22.74
1.2	4.06	22.77
1.2	4.07	22.8
1.2	4.08	22.83
1.2	4.09	22.85
1.2	4.1	22.88
1.2	4.11	22.91
1.2	4.12	22.94
1.2	4.13	22.97
1.2	4.14	22.99
1.2	4.15	23.02
1.2	4.16	23.05
1.2	4.17	23.08
1.2	4.18	23.1
1.2	4.19	23.13
1.2	4.2	23.16
1.2	4.21	23.19
1.2	4.22	23.21
1.2	4.23	23.24
1.2	4.24	23.27
1.2	4.25	23.3
1.2	4.26	23.32
1.2	4.27	23.35
1.2	4.28	23.38
1.2	4.29	23.41
1.2	4.3	23.43
1.2	4.31	23.46
1.2	4.32	23.49
1.2	4.33	23.52
1.2	4.34	23.54
1.2	4.35	23.57
1.2	4.36	23.6
1.2	4.37	23.62
1.2	4.38	23.65
1.2	4.39	23.68
1.2	4.4	23.7
1.2	4.41	23.73
1.2	4.42	23.76
1.2	4.43	23.79
1.2	4.44	23.81
1.2	4.45	23.84
1.2	4.46	23.87
1.2	4.47	23.89
1.2	4.48	23.92
1.2	4.49	23.95
1.2	4.5	23.97
1.2	4.51	24.
1.2	4.52	24.03
1.2	4.53	24.05
1.2	4.54	24.08
1.2	4.55	24.11
1.2	4.56	24.13
1.2	4.57	24.16
1.2	4.58	24.18
1.2	4.59	24.21
1.2	4.6	24.24
1.2	4.61	24.26
1.2	4.62	24.29
1.2	4.63	24.32
1.2	4.64	24.34
1.2	4.65	24.37
1.2	4.66	24.39
1.2	4.67	24.42
1.2	4.68	24.45
1.2	4.69	24.47
1.2	4.7	24.5
1.2	4.71	24.53
1.2	4.72	24.55
1.2	4.73	24.58
1.2	4.74	24.6
1.2	4.75	24.63
1.2	4.76	24.66
1.2	4.77	24.68
1.2	4.78	24.71
1.2	4.79	24.73
1.2	4.8	24.76
1.2	4.81	24.78
1.2	4.82	24.81
1.2	4.83	24.84
1.2	4.84	24.86
1.2	4.85	24.89
1.2	4.86	24.91
1.2	4.87	24.94
1.2	4.88	24.96
1.2	4.89	24.99
1.2	4.9	25.02
1.2	4.91	25.04
1.2	4.92	25.07
1.2	4.93	25.09
1.2	4.94	25.12
1.2	4.95	25.14
1.2	4.96	25.17
1.2	4.97	25.19
1.2	4.98	25.22
1.2	4.99	25.24
1.2	5.	25.27
1.25	0.25	4.35
1.25	0.26	4.436
1.25	0.27	4.521
1.25	0.28	4.604
1.25	0.29	4.685
1.25	0.3	4.765
1.25	0.31	4.844
1.25	0.32	4.922
1.25	0.33	4.998
1.25	0.34	5.073
1.25	0.35	5.147
1.25	0.36	5.22
1.25	0.37	5.292
1.25	0.38	5.363
1.25	0.39	5.433
1.25	0.4	5.503
1.25	0.41	5.571
1.25	0.42	5.638
1.25	0.43	5.705
1.25	0.44	5.771
1.25	0.45	5.836
1.25	0.46	5.901
1.25	0.47	5.965
1.25	0.48	6.028
1.25	0.49	6.09
1.25	0.5	6.152
1.25	0.51	6.213
1.25	0.52	6.274
1.25	0.53	6.334
1.25	0.54	6.393
1.25	0.55	6.452
1.25	0.56	6.511
1.25	0.57	6.569
1.25	0.58	6.626
1.25	0.59	6.683
1.25	0.6	6.739
1.25	0.61	6.795
1.25	0.62	6.851
1.25	0.63	6.906
1.25	0.64	6.96
1.25	0.65	7.014
1.25	0.66	7.068
1.25	0.67	7.122
1.25	0.68	7.174
1.25	0.69	7.227
1.25	0.7	7.279
1.25	0.71	7.331
1.25	0.72	7.382
1.25	0.73	7.434
1.25	0.74	7.484
1.25	0.75	7.535
1.25	0.76	7.585
1.25	0.77	7.635
1.25	0.78	7.684
1.25	0.79	7.733
1.25	0.8	7.782
1.25	0.81	7.83
1.25	0.82	7.878
1.25	0.83	7.926
1.25	0.84	7.974
1.25	0.85	8.021
1.25	0.86	8.068
1.25	0.87	8.115
1.25	0.88	8.162
1.25	0.89	8.208
1.25	0.9	8.254
1.25	0.91	8.3
1.25	0.92	8.345
1.25	0.93	8.39
1.25	0.94	8.435
1.25	0.95	8.48
1.25	0.96	8.525
1.25	0.97	8.569
1.25	0.98	8.613
1.25	0.99	8.657
1.25	1.	8.7
1.25	1.01	8.744
1.25	1.02	8.787
1.25	1.03	8.83
1.25	1.04	8.873
1.25	1.05	8.915
1.25	1.06	8.958
1.25	1.07	9.
1.25	1.08	9.042
1.25	1.09	9.083
1.25	1.1	9.125
1.25	1.11	9.166
1.25	1.12	9.208
1.25	1.13	9.249
1.25	1.14	9.289
1.25	1.15	9.33
1.25	1.16	9.371
1.25	1.17	9.411
1.25	1.18	9.451
1.25	1.19	9.491
1.25	1.2	9.531
1.25	1.21	9.57
1.25	1.22	9.61
1.25	1.23	9.649
1.25	1.24	9.688
1.25	1.25	9.727
1.25	1.26	9.766
1.25	1.27	9.805
1.25	1.28	9.843
1.25	1.29	9.882
1.25	1.3	9.92
1.25	1.31	9.958
1.25	1.32	9.996
1.25	1.33	10.03
1.25	1.34	10.07
1.25	1.35	10.11
1.25	1.36	10.15
1.25	1.37	10.18
1.25	1.38	10.22
1.25	1.39	10.26
1.25	1.4	10.29
1.25	1.41	10.33
1.25	1.42	10.37
1.25	1.43	10.4
1.25	1.44	10.44
1.25	1.45	10.48
1.25	1.46	10.51
1.25	1.47	10.55
1.25	1.48	10.58
1.25	1.49	10.62
1.25	1.5	10.66
1.25	1.51	10.69
1.25	1.52	10.73
1.25	1.53	10.76
1.25	1.54	10.8
1.25	1.55	10.83
1.25	1.56	10.87
1.25	1.57	10.9
1.25	1.58	10.94
1.25	1.59	10.97
1.25	1.6	11.01
1.25	1.61	11.04
1.25	1.62	11.07
1.25	1.63	11.11
1.25	1.64	11.14
1.25	1.65	11.18
1.25	1.66	11.21
1.25	1.67	11.24
1.25	1.68	11.28
1.25	1.69	11.31
1.25	1.7	11.34
1.25	1.71	11.38
1.25	1.72	11.41
1.25	1.73	11.44
1.25	1.74	11.48
1.25	1.75	11.51
1.25	1.76	11.54
1.25	1.77	11.58
1.25	1.78	11.61
1.25	1.79	11.64
1.25	1.8	11.67
1.25	1.81	11.71
1.25	1.82	11.74
1.25	1.83	11.77
1.25	1.84	11.8
1.25	1.85	11.83
1.25	1.86	11.87
1.25	1.87	11.9
1.25	1.88	11.93
1.25	1.89	11.96
1.25	1.9	11.99
1.25	1.91	12.02
1.25	1.92	12.06
1.25	1.93	12.09
1.25	1.94	12.12
1.25	1.95	12.15
1.25	1.96	12.18
1.25	1.97	12.21
1.25	1.98	12.24
1.25	1.99	12.27
1.25	2.	12.3
1.25	2.01	12.33
1.25	2.02	12.37
1.25	2.03	12.4
1.25	2.04	12.43
1.25	2.05	12.46
1.25	2.06	12.49
1.25	2.07	12.52
1.25	2.08	12.55
1.25	2.09	12.58
1.25	2.1	12.61
1.25	2.11	12.64
1.25	2.12	12.67
1.25	2.13	12.7
1.25	2.14	12.73
1.25	2.15	12.76
1.25	2.16	12.79
1.25	2.17	12.82
1.25	2.18	12.85
1.25	2.19	12.88
1.25	2.2	12.9
1.25	2.21	12.93
1.25	2.22	12.96
1.25	2.23	12.99
1.25	2.24	13.02
1.25	2.25	13.05
1.25	2.26	13.08
1.25	2.27	13.11
1.25	2.28	13.14
1.25	2.29	13.17
1.25	2.3	13.19
1.25	2.31	13.22
1.25	2.32	13.25
1.25	2.33	13.28
1.25	2.34	13.31
1.25	2.35	13.34
1.25	2.36	13.37
1.25	2.37	13.39
1.25	2.38	13.42
1.25	2.39	13.45
1.25	2.4	13.48
1.25	2.41	13.51
1.25	2.42	13.53
1.25	2.43	13.56
1.25	2.44	13.59
1.25	2.45	13.62
1.25	2.46	13.65
1.25	2.47	13.67
1.25	2.48	13.7
1.25	2.49	13.73
1.25	2.5	13.76
1.25	2.51	13.78
1.25	2.52	13.81
1.25	2.53	13.84
1.25	2.54	13.87
1.25	2.55	13.89
1.25	2.56	13.92
1.25	2.57	13.95
1.25	2.58	13.97
1.25	2.59	14.
1.25	2.6	14.03
1.25	2.61	14.06
1.25	2.62	14.08
1.25	2.63	14.11
1.25	2.64	14.14
1.25	2.65	14.16
1.25	2.66	14.19
1.25	2.67	14.22
1.25	2.68	14.24
1.25	2.69	14.27
1.25	2.7	14.3
1.25	2.71	14.32
1.25	2.72	14.35
1.25	2.73	14.38
1.25	2.74	14.4
1.25	2.75	14.43
1.25	2.76	14.45
1.25	2.77	14.48
1.25	2.78	14.51
1.25	2.79	14.53
1.25	2.8	14.56
1.25	2.81	14.58
1.25	2.82	14.61
1.25	2.83	14.64
1.25	2.84	14.66
1.25	2.85	14.69
1.25	2.86	14.71
1.25	2.87	14.74
1.25	2.88	14.76
1.25	2.89	14.79
1.25	2.9	14.82
1.25	2.91	14.84
1.25	2.92	14.87
1.25	2.93	14.89
1.25	2.94	14.92
1.25	2.95	14.94
1.25	2.96	14.97
1.25	2.97	14.99
1.25	2.98	15.02
1.25	2.99	15.04
1.25	3.	15.07
1.25	3.01	15.09
1.25	3.02	15.12
1.25	3.03	15.14
1.25	3.04	15.17
1.25	3.05	15.19
1.25	3.06	15.22
1.25	3.07	15.24
1.25	3.08	15.27
1.25	3.09	15.29
1.25	3.1	15.32
1.25	3.11	15.34
1.25	3.12	15.37
1.25	3.13	15.39
1.25	3.14	15.42
1.25	3.15	15.44
1.25	3.16	15.47
1.25	3.17	15.49
1.25	3.18	15.51
1.25	3.19	15.54
1.25	3.2	15.56
1.25	3.21	15.59
1.25	3.22	15.61
1.25	3.23	15.64
1.25	3.24	15.66
1.25	3.25	15.68
1.25	3.26	15.71
1.25	3.27	15.73
1.25	3.28	15.76
1.25	3.29	15.78
1.25	3.3	15.8
1.25	3.31	15.83
1.25	3.32	15.85
1.25	3.33	15.88
1.25	3.34	15.9
1.25	3.35	15.92
1.25	3.36	15.95
1.25	3.37	15.97
1.25	3.38	16.
1.25	3.39	16.02
1.25	3.4	16.04
1.25	3.41	16.07
1.25	3.42	16.09
1.25	3.43	16.11
1.25	3.44	16.14
1.25	3.45	16.16
1.25	3.46	16.18
1.25	3.47	16.21
1.25	3.48	16.23
1.25	3.49	16.25
1.25	3.5	16.28
1.25	3.51	16.3
1.25	3.52	16.32
1.25	3.53	16.35
1.25	3.54	16.37
1.25	3.55	16.39
1.25	3.56	16.42
1.25	3.57	16.44
1.25	3.58	16.46
1.25	3.59	16.48
1.25	3.6	16.51
1.25	3.61	16.53
1.25	3.62	16.55
1.25	3.63	16.58
1.25	3.64	16.6
1.25	3.65	16.62
1.25	3.66	16.64
1.25	3.67	16.67
1.25	3.68	16.69
1.25	3.69	16.71
1.25	3.7	16.74
1.25	3.71	16.76
1.25	3.72	16.78
1.25	3.73	16.8
1.25	3.74	16.83
1.25	3.75	16.85
1.25	3.76	16.87
1.25	3.77	16.89
1.25	3.78	16.92
1.25	3.79	16.94
1.25	3.8	16.96
1.25	3.81	16.98
1.25	3.82	17.
1.25	3.83	17.03
1.25	3.84	17.05
1.25	3.85	17.07
1.25	3.86	17.09
1.25	3.87	17.12
1.25	3.88	17.14
1.25	3.89	17.16
1.25	3.9	17.18
1.25	3.91	17.2
1.25	3.92	17.23
1.25	3.93	17.25
1.25	3.94	17.27
1.25	3.95	17.29
1.25	3.96	17.31
1.25	3.97	17.34
1.25	3.98	17.36
1.25	3.99	17.38
1.25	4.	17.4
1.25	4.01	17.42
1.25	4.02	17.44
1.25	4.03	17.47
1.25	4.04	17.49
1.25	4.05	17.51
1.25	4.06	17.53
1.25	4.07	17.55
1.25	4.08	17.57
1.25	4.09	17.6
1.25	4.1	17.62
1.25	4.11	17.64
1.25	4.12	17.66
1.25	4.13	17.68
1.25	4.14	17.7
1.25	4.15	17.72
1.25	4.16	17.75
1.25	4.17	17.77
1.25	4.18	17.79
1.25	4.19	17.81
1.25	4.2	17.83
1.25	4.21	17.85
1.25	4.22	17.87
1.25	4.23	17.89
1.25	4.24	17.92
1.25	4.25	17.94
1.25	4.26	17.96
1.25	4.27	17.98
1.25	4.28	18.
1.25	4.29	18.02
1.25	4.3	18.04
1.25	4.31	18.06
1.25	4.32	18.08
1.25	4.33	18.1
1.25	4.34	18.13
1.25	4.35	18.15
1.25	4.36	18.17
1.25	4.37	18.19
1.25	4.38	18.21
1.25	4.39	18.23
1.25	4.4	18.25
1.25	4.41	18.27
1.25	4.42	18.29
1.25	4.43	18.31
1.25	4.44	18.33
1.25	4.45	18.35
1.25	4.46	18.37
1.25	4.47	18.39
1.25	4.48	18.42
1.25	4.49	18.44
1.25	4.5	18.46
1.25	4.51	18.48
1.25	4.52	18.5
1.25	4.53	18.52
1.25	4.54	18.54
1.25	4.55	18.56
1.25	4.56	18.58
1.25	4.57	18.6
1.25	4.58	18.62
1.25	4.59	18.64
1.25	4.6	18.66
1.25	4.61	18.68
1.25	4.62	18.7
1.25	4.63	18.72
1.25	4.64	18.74
1.25	4.65	18.76
1.25	4.66	18.78
1.25	4.67	18.8
1.25	4.68	18.82
1.25	4.69	18.84
1.25	4.7	18.86
1.25	4.71	18.88
1.25	4.72	18.9
1.25	4.73	18.92
1.25	4.74	18.94
1.25	4.75	18.96
1.25	4.76	18.98
1.25	4.77	19.
1.25	4.78	19.02
1.25	4.79	19.04
1.25	4.8	19.06
1.25	4.81	19.08
1.25	4.82	19.1
1.25	4.83	19.12
1.25	4.84	19.14
1.25	4.85	19.16
1.25	4.86	19.18
1.25	4.87	19.2
1.25	4.88	19.22
1.25	4.89	19.24
1.25	4.9	19.26
1.25	4.91	19.28
1.25	4.92	19.3
1.25	4.93	19.32
1.25	4.94	19.34
1.25	4.95	19.36
1.25	4.96	19.38
1.25	4.97	19.4
1.25	4.98	19.42
1.25	4.99	19.44
1.25	5.	19.45
1.3	0.25	3.395
1.3	0.26	3.462
1.3	0.27	3.528
1.3	0.28	3.593
1.3	0.29	3.656
1.3	0.3	3.719
1.3	0.31	3.78
1.3	0.32	3.841
1.3	0.33	3.9
1.3	0.34	3.959
1.3	0.35	4.017
1.3	0.36	4.074
1.3	0.37	4.13
1.3	0.38	4.185
1.3	0.39	4.24
1.3	0.4	4.294
1.3	0.41	4.347
1.3	0.42	4.4
1.3	0.43	4.452
1.3	0.44	4.503
1.3	0.45	4.554
1.3	0.46	4.605
1.3	0.47	4.654
1.3	0.48	4.704
1.3	0.49	4.752
1.3	0.5	4.801
1.3	0.51	4.849
1.3	0.52	4.896
1.3	0.53	4.943
1.3	0.54	4.989
1.3	0.55	5.035
1.3	0.56	5.081
1.3	0.57	5.126
1.3	0.58	5.171
1.3	0.59	5.215
1.3	0.6	5.259
1.3	0.61	5.303
1.3	0.62	5.346
1.3	0.63	5.389
1.3	0.64	5.431
1.3	0.65	5.474
1.3	0.66	5.516
1.3	0.67	5.557
1.3	0.68	5.599
1.3	0.69	5.64
1.3	0.7	5.68
1.3	0.71	5.721
1.3	0.72	5.761
1.3	0.73	5.801
1.3	0.74	5.84
1.3	0.75	5.88
1.3	0.76	5.919
1.3	0.77	5.958
1.3	0.78	5.996
1.3	0.79	6.034
1.3	0.8	6.073
1.3	0.81	6.11
1.3	0.82	6.148
1.3	0.83	6.185
1.3	0.84	6.222
1.3	0.85	6.259
1.3	0.86	6.296
1.3	0.87	6.333
1.3	0.88	6.369
1.3	0.89	6.405
1.3	0.9	6.441
1.3	0.91	6.477
1.3	0.92	6.512
1.3	0.93	6.547
1.3	0.94	6.582
1.3	0.95	6.617
1.3	0.96	6.652
1.3	0.97	6.687
1.3	0.98	6.721
1.3	0.99	6.755
1.3	1.	6.789
1.3	1.01	6.823
1.3	1.02	6.857
1.3	1.03	6.89
1.3	1.04	6.924
1.3	1.05	6.957
1.3	1.06	6.99
1.3	1.07	7.023
1.3	1.08	7.056
1.3	1.09	7.088
1.3	1.1	7.121
1.3	1.11	7.153
1.3	1.12	7.185
1.3	1.13	7.217
1.3	1.14	7.249
1.3	1.15	7.281
1.3	1.16	7.312
1.3	1.17	7.344
1.3	1.18	7.375
1.3	1.19	7.406
1.3	1.2	7.437
1.3	1.21	7.468
1.3	1.22	7.499
1.3	1.23	7.53
1.3	1.24	7.56
1.3	1.25	7.591
1.3	1.26	7.621
1.3	1.27	7.651
1.3	1.28	7.681
1.3	1.29	7.711
1.3	1.3	7.741
1.3	1.31	7.771
1.3	1.32	7.8
1.3	1.33	7.83
1.3	1.34	7.859
1.3	1.35	7.888
1.3	1.36	7.918
1.3	1.37	7.947
1.3	1.38	7.976
1.3	1.39	8.004
1.3	1.4	8.033
1.3	1.41	8.062
1.3	1.42	8.09
1.3	1.43	8.119
1.3	1.44	8.147
1.3	1.45	8.175
1.3	1.46	8.204
1.3	1.47	8.232
1.3	1.48	8.259
1.3	1.49	8.287
1.3	1.5	8.315
1.3	1.51	8.343
1.3	1.52	8.37
1.3	1.53	8.398
1.3	1.54	8.425
1.3	1.55	8.453
1.3	1.56	8.48
1.3	1.57	8.507
1.3	1.58	8.534
1.3	1.59	8.561
1.3	1.6	8.588
1.3	1.61	8.615
1.3	1.62	8.641
1.3	1.63	8.668
1.3	1.64	8.695
1.3	1.65	8.721
1.3	1.66	8.747
1.3	1.67	8.774
1.3	1.68	8.8
1.3	1.69	8.826
1.3	1.7	8.852
1.3	1.71	8.878
1.3	1.72	8.904
1.3	1.73	8.93
1.3	1.74	8.956
1.3	1.75	8.981
1.3	1.76	9.007
1.3	1.77	9.033
1.3	1.78	9.058
1.3	1.79	9.083
1.3	1.8	9.109
1.3	1.81	9.134
1.3	1.82	9.159
1.3	1.83	9.184
1.3	1.84	9.209
1.3	1.85	9.234
1.3	1.86	9.259
1.3	1.87	9.284
1.3	1.88	9.309
1.3	1.89	9.334
1.3	1.9	9.358
1.3	1.91	9.383
1.3	1.92	9.407
1.3	1.93	9.432
1.3	1.94	9.456
1.3	1.95	9.481
1.3	1.96	9.505
1.3	1.97	9.529
1.3	1.98	9.553
1.3	1.99	9.577
1.3	2.	9.601
1.3	2.01	9.625
1.3	2.02	9.649
1.3	2.03	9.673
1.3	2.04	9.697
1.3	2.05	9.721
1.3	2.06	9.744
1.3	2.07	9.768
1.3	2.08	9.792
1.3	2.09	9.815
1.3	2.1	9.839
1.3	2.11	9.862
1.3	2.12	9.885
1.3	2.13	9.909
1.3	2.14	9.932
1.3	2.15	9.955
1.3	2.16	9.978
1.3	2.17	10.
1.3	2.18	10.02
1.3	2.19	10.05
1.3	2.2	10.07
1.3	2.21	10.09
1.3	2.22	10.12
1.3	2.23	10.14
1.3	2.24	10.16
1.3	2.25	10.18
1.3	2.26	10.21
1.3	2.27	10.23
1.3	2.28	10.25
1.3	2.29	10.27
1.3	2.3	10.3
1.3	2.31	10.32
1.3	2.32	10.34
1.3	2.33	10.36
1.3	2.34	10.39
1.3	2.35	10.41
1.3	2.36	10.43
1.3	2.37	10.45
1.3	2.38	10.47
1.3	2.39	10.5
1.3	2.4	10.52
1.3	2.41	10.54
1.3	2.42	10.56
1.3	2.43	10.58
1.3	2.44	10.61
1.3	2.45	10.63
1.3	2.46	10.65
1.3	2.47	10.67
1.3	2.48	10.69
1.3	2.49	10.71
1.3	2.5	10.73
1.3	2.51	10.76
1.3	2.52	10.78
1.3	2.53	10.8
1.3	2.54	10.82
1.3	2.55	10.84
1.3	2.56	10.86
1.3	2.57	10.88
1.3	2.58	10.91
1.3	2.59	10.93
1.3	2.6	10.95
1.3	2.61	10.97
1.3	2.62	10.99
1.3	2.63	11.01
1.3	2.64	11.03
1.3	2.65	11.05
1.3	2.66	11.07
1.3	2.67	11.09
1.3	2.68	11.11
1.3	2.69	11.14
1.3	2.7	11.16
1.3	2.71	11.18
1.3	2.72	11.2
1.3	2.73	11.22
1.3	2.74	11.24
1.3	2.75	11.26
1.3	2.76	11.28
1.3	2.77	11.3
1.3	2.78	11.32
1.3	2.79	11.34
1.3	2.8	11.36
1.3	2.81	11.38
1.3	2.82	11.4
1.3	2.83	11.42
1.3	2.84	11.44
1.3	2.85	11.46
1.3	2.86	11.48
1.3	2.87	11.5
1.3	2.88	11.52
1.3	2.89	11.54
1.3	2.9	11.56
1.3	2.91	11.58
1.3	2.92	11.6
1.3	2.93	11.62
1.3	2.94	11.64
1.3	2.95	11.66
1.3	2.96	11.68
1.3	2.97	11.7
1.3	2.98	11.72
1.3	2.99	11.74
1.3	3.	11.76
1.3	3.01	11.78
1.3	3.02	11.8
1.3	3.03	11.82
1.3	3.04	11.84
1.3	3.05	11.86
1.3	3.06	11.88
1.3	3.07	11.9
1.3	3.08	11.92
1.3	3.09	11.93
1.3	3.1	11.95
1.3	3.11	11.97
1.3	3.12	11.99
1.3	3.13	12.01
1.3	3.14	12.03
1.3	3.15	12.05
1.3	3.16	12.07
1.3	3.17	12.09
1.3	3.18	12.11
1.3	3.19	12.13
1.3	3.2	12.15
1.3	3.21	12.16
1.3	3.22	12.18
1.3	3.23	12.2
1.3	3.24	12.22
1.3	3.25	12.24
1.3	3.26	12.26
1.3	3.27	12.28
1.3	3.28	12.3
1.3	3.29	12.31
1.3	3.3	12.33
1.3	3.31	12.35
1.3	3.32	12.37
1.3	3.33	12.39
1.3	3.34	12.41
1.3	3.35	12.43
1.3	3.36	12.44
1.3	3.37	12.46
1.3	3.38	12.48
1.3	3.39	12.5
1.3	3.4	12.52
1.3	3.41	12.54
1.3	3.42	12.56
1.3	3.43	12.57
1.3	3.44	12.59
1.3	3.45	12.61
1.3	3.46	12.63
1.3	3.47	12.65
1.3	3.48	12.67
1.3	3.49	12.68
1.3	3.5	12.7
1.3	3.51	12.72
1.3	3.52	12.74
1.3	3.53	12.76
1.3	3.54	12.77
1.3	3.55	12.79
1.3	3.56	12.81
1.3	3.57	12.83
1.3	3.58	12.85
1.3	3.59	12.86
1.3	3.6	12.88
1.3	3.61	12.9
1.3	3.62	12.92
1.3	3.63	12.94
1.3	3.64	12.95
1.3	3.65	12.97
1.3	3.66	12.99
1.3	3.67	13.01
1.3	3.68	13.02
1.3	3.69	13.04
1.3	3.7	13.06
1.3	3.71	13.08
1.3	3.72	13.09
1.3	3.73	13.11
1.3	3.74	13.13
1.3	3.75	13.15
1.3	3.76	13.16
1.3	3.77	13.18
1.3	3.78	13.2
1.3	3.79	13.22
1.3	3.8	13.23
1.3	3.81	13.25
1.3	3.82	13.27
1.3	3.83	13.29
1.3	3.84	13.3
1.3	3.85	13.32
1.3	3.86	13.34
1.3	3.87	13.36
1.3	3.88	13.37
1.3	3.89	13.39
1.3	3.9	13.41
1.3	3.91	13.42
1.3	3.92	13.44
1.3	3.93	13.46
1.3	3.94	13.48
1.3	3.95	13.49
1.3	3.96	13.51
1.3	3.97	13.53
1.3	3.98	13.54
1.3	3.99	13.56
1.3	4.	13.58
1.3	4.01	13.6
1.3	4.02	13.61
1.3	4.03	13.63
1.3	4.04	13.65
1.3	4.05	13.66
1.3	4.06	13.68
1.3	4.07	13.7
1.3	4.08	13.71
1.3	4.09	13.73
1.3	4.1	13.75
1.3	4.11	13.76
1.3	4.12	13.78
1.3	4.13	13.8
1.3	4.14	13.81
1.3	4.15	13.83
1.3	4.16	13.85
1.3	4.17	13.86
1.3	4.18	13.88
1.3	4.19	13.9
1.3	4.2	13.91
1.3	4.21	13.93
1.3	4.22	13.95
1.3	4.23	13.96
1.3	4.24	13.98
1.3	4.25	14.
1.3	4.26	14.01
1.3	4.27	14.03
1.3	4.28	14.05
1.3	4.29	14.06
1.3	4.3	14.08
1.3	4.31	14.09
1.3	4.32	14.11
1.3	4.33	14.13
1.3	4.34	14.14
1.3	4.35	14.16
1.3	4.36	14.18
1.3	4.37	14.19
1.3	4.38	14.21
1.3	4.39	14.23
1.3	4.4	14.24
1.3	4.41	14.26
1.3	4.42	14.27
1.3	4.43	14.29
1.3	4.44	14.31
1.3	4.45	14.32
1.3	4.46	14.34
1.3	4.47	14.35
1.3	4.48	14.37
1.3	4.49	14.39
1.3	4.5	14.4
1.3	4.51	14.42
1.3	4.52	14.43
1.3	4.53	14.45
1.3	4.54	14.47
1.3	4.55	14.48
1.3	4.56	14.5
1.3	4.57	14.51
1.3	4.58	14.53
1.3	4.59	14.55
1.3	4.6	14.56
1.3	4.61	14.58
1.3	4.62	14.59
1.3	4.63	14.61
1.3	4.64	14.62
1.3	4.65	14.64
1.3	4.66	14.66
1.3	4.67	14.67
1.3	4.68	14.69
1.3	4.69	14.7
1.3	4.7	14.72
1.3	4.71	14.73
1.3	4.72	14.75
1.3	4.73	14.77
1.3	4.74	14.78
1.3	4.75	14.8
1.3	4.76	14.81
1.3	4.77	14.83
1.3	4.78	14.84
1.3	4.79	14.86
1.3	4.8	14.87
1.3	4.81	14.89
1.3	4.82	14.91
1.3	4.83	14.92
1.3	4.84	14.94
1.3	4.85	14.95
1.3	4.86	14.97
1.3	4.87	14.98
1.3	4.88	15.
1.3	4.89	15.01
1.3	4.9	15.03
1.3	4.91	15.04
1.3	4.92	15.06
1.3	4.93	15.07
1.3	4.94	15.09
1.3	4.95	15.11
1.3	4.96	15.12
1.3	4.97	15.14
1.3	4.98	15.15
1.3	4.99	15.17
1.3	5.	15.18
1.35	0.25	2.77
1.35	0.26	2.825
1.35	0.27	2.879
1.35	0.28	2.932
1.35	0.29	2.984
1.35	0.3	3.035
1.35	0.31	3.085
1.35	0.32	3.134
1.35	0.33	3.183
1.35	0.34	3.231
1.35	0.35	3.278
1.35	0.36	3.324
1.35	0.37	3.37
1.35	0.38	3.415
1.35	0.39	3.46
1.35	0.4	3.504
1.35	0.41	3.548
1.35	0.42	3.591
1.35	0.43	3.633
1.35	0.44	3.675
1.35	0.45	3.717
1.35	0.46	3.758
1.35	0.47	3.798
1.35	0.48	3.839
1.35	0.49	3.878
1.35	0.5	3.918
1.35	0.51	3.957
1.35	0.52	3.995
1.35	0.53	4.034
1.35	0.54	4.071
1.35	0.55	4.109
1.35	0.56	4.146
1.35	0.57	4.183
1.35	0.58	4.22
1.35	0.59	4.256
1.35	0.6	4.292
1.35	0.61	4.327
1.35	0.62	4.363
1.35	0.63	4.398
1.35	0.64	4.432
1.35	0.65	4.467
1.35	0.66	4.501
1.35	0.67	4.535
1.35	0.68	4.569
1.35	0.69	4.602
1.35	0.7	4.636
1.35	0.71	4.669
1.35	0.72	4.701
1.35	0.73	4.734
1.35	0.74	4.766
1.35	0.75	4.798
1.35	0.76	4.83
1.35	0.77	4.862
1.35	0.78	4.893
1.35	0.79	4.925
1.35	0.8	4.956
1.35	0.81	4.987
1.35	0.82	5.017
1.35	0.83	5.048
1.35	0.84	5.078
1.35	0.85	5.108
1.35	0.86	5.138
1.35	0.87	5.168
1.35	0.88	5.198
1.35	0.89	5.227
1.35	0.9	5.256
1.35	0.91	5.285
1.35	0.92	5.314
1.35	0.93	5.343
1.35	0.94	5.372
1.35	0.95	5.4
1.35	0.96	5.429
1.35	0.97	5.457
1.35	0.98	5.485
1.35	0.99	5.513
1.35	1.	5.541
1.35	1.01	5.568
1.35	1.02	5.596
1.35	1.03	5.623
1.35	1.04	5.65
1.35	1.05	5.677
1.35	1.06	5.704
1.35	1.07	5.731
1.35	1.08	5.758
1.35	1.09	5.785
1.35	1.1	5.811
1.35	1.11	5.837
1.35	1.12	5.864
1.35	1.13	5.89
1.35	1.14	5.916
1.35	1.15	5.942
1.35	1.16	5.967
1.35	1.17	5.993
1.35	1.18	6.019
1.35	1.19	6.044
1.35	1.2	6.069
1.35	1.21	6.095
1.35	1.22	6.12
1.35	1.23	6.145
1.35	1.24	6.17
1.35	1.25	6.195
1.35	1.26	6.219
1.35	1.27	6.244
1.35	1.28	6.268
1.35	1.29	6.293
1.35	1.3	6.317
1.35	1.31	6.341
1.35	1.32	6.366
1.35	1.33	6.39
1.35	1.34	6.414
1.35	1.35	6.438
1.35	1.36	6.461
1.35	1.37	6.485
1.35	1.38	6.509
1.35	1.39	6.532
1.35	1.4	6.556
1.35	1.41	6.579
1.35	1.42	6.602
1.35	1.43	6.626
1.35	1.44	6.649
1.35	1.45	6.672
1.35	1.46	6.695
1.35	1.47	6.718
1.35	1.48	6.74
1.35	1.49	6.763
1.35	1.5	6.786
1.35	1.51	6.808
1.35	1.52	6.831
1.35	1.53	6.853
1.35	1.54	6.876
1.35	1.55	6.898
1.35	1.56	6.92
1.35	1.57	6.942
1.35	1.58	6.964
1.35	1.59	6.986
1.35	1.6	7.008
1.35	1.61	7.03
1.35	1.62	7.052
1.35	1.63	7.074
1.35	1.64	7.095
1.35	1.65	7.117
1.35	1.66	7.139
1.35	1.67	7.16
1.35	1.68	7.181
1.35	1.69	7.203
1.35	1.7	7.224
1.35	1.71	7.245
1.35	1.72	7.266
1.35	1.73	7.287
1.35	1.74	7.308
1.35	1.75	7.329
1.35	1.76	7.35
1.35	1.77	7.371
1.35	1.78	7.392
1.35	1.79	7.413
1.35	1.8	7.433
1.35	1.81	7.454
1.35	1.82	7.475
1.35	1.83	7.495
1.35	1.84	7.516
1.35	1.85	7.536
1.35	1.86	7.556
1.35	1.87	7.577
1.35	1.88	7.597
1.35	1.89	7.617
1.35	1.9	7.637
1.35	1.91	7.657
1.35	1.92	7.677
1.35	1.93	7.697
1.35	1.94	7.717
1.35	1.95	7.737
1.35	1.96	7.757
1.35	1.97	7.777
1.35	1.98	7.796
1.35	1.99	7.816
1.35	2.	7.836
1.35	2.01	7.855
1.35	2.02	7.875
1.35	2.03	7.894
1.35	2.04	7.913
1.35	2.05	7.933
1.35	2.06	7.952
1.35	2.07	7.971
1.35	2.08	7.991
1.35	2.09	8.01
1.35	2.1	8.029
1.35	2.11	8.048
1.35	2.12	8.067
1.35	2.13	8.086
1.35	2.14	8.105
1.35	2.15	8.124
1.35	2.16	8.143
1.35	2.17	8.162
1.35	2.18	8.181
1.35	2.19	8.199
1.35	2.2	8.218
1.35	2.21	8.237
1.35	2.22	8.255
1.35	2.23	8.274
1.35	2.24	8.292
1.35	2.25	8.311
1.35	2.26	8.329
1.35	2.27	8.348
1.35	2.28	8.366
1.35	2.29	8.384
1.35	2.3	8.403
1.35	2.31	8.421
1.35	2.32	8.439
1.35	2.33	8.457
1.35	2.34	8.475
1.35	2.35	8.494
1.35	2.36	8.512
1.35	2.37	8.53
1.35	2.38	8.548
1.35	2.39	8.565
1.35	2.4	8.583
1.35	2.41	8.601
1.35	2.42	8.619
1.35	2.43	8.637
1.35	2.44	8.655
1.35	2.45	8.672
1.35	2.46	8.69
1.35	2.47	8.708
1.35	2.48	8.725
1.35	2.49	8.743
1.35	2.5	8.76
1.35	2.51	8.778
1.35	2.52	8.795
1.35	2.53	8.813
1.35	2.54	8.83
1.35	2.55	8.848
1.35	2.56	8.865
1.35	2.57	8.882
1.35	2.58	8.899
1.35	2.59	8.917
1.35	2.6	8.934
1.35	2.61	8.951
1.35	2.62	8.968
1.35	2.63	8.985
1.35	2.64	9.002
1.35	2.65	9.019
1.35	2.66	9.036
1.35	2.67	9.053
1.35	2.68	9.07
1.35	2.69	9.087
1.35	2.7	9.104
1.35	2.71	9.121
1.35	2.72	9.138
1.35	2.73	9.155
1.35	2.74	9.171
1.35	2.75	9.188
1.35	2.76	9.205
1.35	2.77	9.221
1.35	2.78	9.238
1.35	2.79	9.255
1.35	2.8	9.271
1.35	2.81	9.288
1.35	2.82	9.304
1.35	2.83	9.321
1.35	2.84	9.337
1.35	2.85	9.354
1.35	2.86	9.37
1.35	2.87	9.386
1.35	2.88	9.403
1.35	2.89	9.419
1.35	2.9	9.435
1.35	2.91	9.451
1.35	2.92	9.468
1.35	2.93	9.484
1.35	2.94	9.5
1.35	2.95	9.516
1.35	2.96	9.532
1.35	2.97	9.548
1.35	2.98	9.564
1.35	2.99	9.581
1.35	3.	9.597
1.35	3.01	9.613
1.35	3.02	9.628
1.35	3.03	9.644
1.35	3.04	9.66
1.35	3.05	9.676
1.35	3.06	9.692
1.35	3.07	9.708
1.35	3.08	9.724
1.35	3.09	9.739
1.35	3.1	9.755
1.35	3.11	9.771
1.35	3.12	9.787
1.35	3.13	9.802
1.35	3.14	9.818
1.35	3.15	9.834
1.35	3.16	9.849
1.35	3.17	9.865
1.35	3.18	9.88
1.35	3.19	9.896
1.35	3.2	9.911
1.35	3.21	9.927
1.35	3.22	9.942
1.35	3.23	9.958
1.35	3.24	9.973
1.35	3.25	9.988
1.35	3.26	10.
1.35	3.27	10.02
1.35	3.28	10.03
1.35	3.29	10.05
1.35	3.3	10.06
1.35	3.31	10.08
1.35	3.32	10.1
1.35	3.33	10.11
1.35	3.34	10.13
1.35	3.35	10.14
1.35	3.36	10.16
1.35	3.37	10.17
1.35	3.38	10.19
1.35	3.39	10.2
1.35	3.4	10.22
1.35	3.41	10.23
1.35	3.42	10.25
1.35	3.43	10.26
1.35	3.44	10.28
1.35	3.45	10.29
1.35	3.46	10.31
1.35	3.47	10.32
1.35	3.48	10.34
1.35	3.49	10.35
1.35	3.5	10.37
1.35	3.51	10.38
1.35	3.52	10.4
1.35	3.53	10.41
1.35	3.54	10.42
1.35	3.55	10.44
1.35	3.56	10.45
1.35	3.57	10.47
1.35	3.58	10.48
1.35	3.59	10.5
1.35	3.6	10.51
1.35	3.61	10.53
1.35	3.62	10.54
1.35	3.63	10.56
1.35	3.64	10.57
1.35	3.65	10.59
1.35	3.66	10.6
1.35	3.67	10.61
1.35	3.68	10.63
1.35	3.69	10.64
1.35	3.7	10.66
1.35	3.71	10.67
1.35	3.72	10.69
1.35	3.73	10.7
1.35	3.74	10.71
1.35	3.75	10.73
1.35	3.76	10.74
1.35	3.77	10.76
1.35	3.78	10.77
1.35	3.79	10.79
1.35	3.8	10.8
1.35	3.81	10.81
1.35	3.82	10.83
1.35	3.83	10.84
1.35	3.84	10.86
1.35	3.85	10.87
1.35	3.86	10.89
1.35	3.87	10.9
1.35	3.88	10.91
1.35	3.89	10.93
1.35	3.9	10.94
1.35	3.91	10.96
1.35	3.92	10.97
1.35	3.93	10.98
1.35	3.94	11.
1.35	3.95	11.01
1.35	3.96	11.03
1.35	3.97	11.04
1.35	3.98	11.05
1.35	3.99	11.07
1.35	4.	11.08
1.35	4.01	11.09
1.35	4.02	11.11
1.35	4.03	11.12
1.35	4.04	11.14
1.35	4.05	11.15
1.35	4.06	11.16
1.35	4.07	11.18
1.35	4.08	11.19
1.35	4.09	11.21
1.35	4.1	11.22
1.35	4.11	11.23
1.35	4.12	11.25
1.35	4.13	11.26
1.35	4.14	11.27
1.35	4.15	11.29
1.35	4.16	11.3
1.35	4.17	11.31
1.35	4.18	11.33
1.35	4.19	11.34
1.35	4.2	11.35
1.35	4.21	11.37
1.35	4.22	11.38
1.35	4.23	11.4
1.35	4.24	11.41
1.35	4.25	11.42
1.35	4.26	11.44
1.35	4.27	11.45
1.35	4.28	11.46
1.35	4.29	11.48
1.35	4.3	11.49
1.35	4.31	11.5
1.35	4.32	11.52
1.35	4.33	11.53
1.35	4.34	11.54
1.35	4.35	11.56
1.35	4.36	11.57
1.35	4.37	11.58
1.35	4.38	11.6
1.35	4.39	11.61
1.35	4.4	11.62
1.35	4.41	11.64
1.35	4.42	11.65
1.35	4.43	11.66
1.35	4.44	11.67
1.35	4.45	11.69
1.35	4.46	11.7
1.35	4.47	11.71
1.35	4.48	11.73
1.35	4.49	11.74
1.35	4.5	11.75
1.35	4.51	11.77
1.35	4.52	11.78
1.35	4.53	11.79
1.35	4.54	11.81
1.35	4.55	11.82
1.35	4.56	11.83
1.35	4.57	11.84
1.35	4.58	11.86
1.35	4.59	11.87
1.35	4.6	11.88
1.35	4.61	11.9
1.35	4.62	11.91
1.35	4.63	11.92
1.35	4.64	11.93
1.35	4.65	11.95
1.35	4.66	11.96
1.35	4.67	11.97
1.35	4.68	11.99
1.35	4.69	12.
1.35	4.7	12.01
1.35	4.71	12.02
1.35	4.72	12.04
1.35	4.73	12.05
1.35	4.74	12.06
1.35	4.75	12.08
1.35	4.76	12.09
1.35	4.77	12.1
1.35	4.78	12.11
1.35	4.79	12.13
1.35	4.8	12.14
1.35	4.81	12.15
1.35	4.82	12.16
1.35	4.83	12.18
1.35	4.84	12.19
1.35	4.85	12.2
1.35	4.86	12.21
1.35	4.87	12.23
1.35	4.88	12.24
1.35	4.89	12.25
1.35	4.9	12.26
1.35	4.91	12.28
1.35	4.92	12.29
1.35	4.93	12.3
1.35	4.94	12.31
1.35	4.95	12.33
1.35	4.96	12.34
1.35	4.97	12.35
1.35	4.98	12.36
1.35	4.99	12.38
1.35	5.	12.39
1.4	0.25	2.422
1.4	0.26	2.47
1.4	0.27	2.517
1.4	0.28	2.563
1.4	0.29	2.608
1.4	0.3	2.653
1.4	0.31	2.697
1.4	0.32	2.74
1.4	0.33	2.783
1.4	0.34	2.824
1.4	0.35	2.866
1.4	0.36	2.906
1.4	0.37	2.946
1.4	0.38	2.986
1.4	0.39	3.025
1.4	0.4	3.064
1.4	0.41	3.102
1.4	0.42	3.139
1.4	0.43	3.176
1.4	0.44	3.213
1.4	0.45	3.249
1.4	0.46	3.285
1.4	0.47	3.321
1.4	0.48	3.356
1.4	0.49	3.391
1.4	0.5	3.425
1.4	0.51	3.459
1.4	0.52	3.493
1.4	0.53	3.526
1.4	0.54	3.559
1.4	0.55	3.592
1.4	0.56	3.625
1.4	0.57	3.657
1.4	0.58	3.689
1.4	0.59	3.721
1.4	0.6	3.752
1.4	0.61	3.783
1.4	0.62	3.814
1.4	0.63	3.845
1.4	0.64	3.875
1.4	0.65	3.905
1.4	0.66	3.935
1.4	0.67	3.965
1.4	0.68	3.994
1.4	0.69	4.024
1.4	0.7	4.053
1.4	0.71	4.081
1.4	0.72	4.11
1.4	0.73	4.139
1.4	0.74	4.167
1.4	0.75	4.195
1.4	0.76	4.223
1.4	0.77	4.25
1.4	0.78	4.278
1.4	0.79	4.305
1.4	0.8	4.332
1.4	0.81	4.359
1.4	0.82	4.386
1.4	0.83	4.413
1.4	0.84	4.439
1.4	0.85	4.466
1.4	0.86	4.492
1.4	0.87	4.518
1.4	0.88	4.544
1.4	0.89	4.57
1.4	0.9	4.595
1.4	0.91	4.621
1.4	0.92	4.646
1.4	0.93	4.671
1.4	0.94	4.696
1.4	0.95	4.721
1.4	0.96	4.746
1.4	0.97	4.771
1.4	0.98	4.795
1.4	0.99	4.82
1.4	1.	4.844
1.4	1.01	4.868
1.4	1.02	4.892
1.4	1.03	4.916
1.4	1.04	4.94
1.4	1.05	4.963
1.4	1.06	4.987
1.4	1.07	5.01
1.4	1.08	5.034
1.4	1.09	5.057
1.4	1.1	5.08
1.4	1.11	5.103
1.4	1.12	5.126
1.4	1.13	5.149
1.4	1.14	5.172
1.4	1.15	5.194
1.4	1.16	5.217
1.4	1.17	5.239
1.4	1.18	5.262
1.4	1.19	5.284
1.4	1.2	5.306
1.4	1.21	5.328
1.4	1.22	5.35
1.4	1.23	5.372
1.4	1.24	5.394
1.4	1.25	5.416
1.4	1.26	5.437
1.4	1.27	5.459
1.4	1.28	5.48
1.4	1.29	5.502
1.4	1.3	5.523
1.4	1.31	5.544
1.4	1.32	5.565
1.4	1.33	5.586
1.4	1.34	5.607
1.4	1.35	5.628
1.4	1.36	5.649
1.4	1.37	5.67
1.4	1.38	5.69
1.4	1.39	5.711
1.4	1.4	5.731
1.4	1.41	5.752
1.4	1.42	5.772
1.4	1.43	5.792
1.4	1.44	5.813
1.4	1.45	5.833
1.4	1.46	5.853
1.4	1.47	5.873
1.4	1.48	5.893
1.4	1.49	5.913
1.4	1.5	5.932
1.4	1.51	5.952
1.4	1.52	5.972
1.4	1.53	5.991
1.4	1.54	6.011
1.4	1.55	6.031
1.4	1.56	6.05
1.4	1.57	6.069
1.4	1.58	6.089
1.4	1.59	6.108
1.4	1.6	6.127
1.4	1.61	6.146
1.4	1.62	6.165
1.4	1.63	6.184
1.4	1.64	6.203
1.4	1.65	6.222
1.4	1.66	6.241
1.4	1.67	6.26
1.4	1.68	6.278
1.4	1.69	6.297
1.4	1.7	6.316
1.4	1.71	6.334
1.4	1.72	6.353
1.4	1.73	6.371
1.4	1.74	6.389
1.4	1.75	6.408
1.4	1.76	6.426
1.4	1.77	6.444
1.4	1.78	6.462
1.4	1.79	6.481
1.4	1.8	6.499
1.4	1.81	6.517
1.4	1.82	6.535
1.4	1.83	6.553
1.4	1.84	6.57
1.4	1.85	6.588
1.4	1.86	6.606
1.4	1.87	6.624
1.4	1.88	6.642
1.4	1.89	6.659
1.4	1.9	6.677
1.4	1.91	6.694
1.4	1.92	6.712
1.4	1.93	6.729
1.4	1.94	6.747
1.4	1.95	6.764
1.4	1.96	6.781
1.4	1.97	6.799
1.4	1.98	6.816
1.4	1.99	6.833
1.4	2.	6.85
1.4	2.01	6.867
1.4	2.02	6.884
1.4	2.03	6.901
1.4	2.04	6.918
1.4	2.05	6.935
1.4	2.06	6.952
1.4	2.07	6.969
1.4	2.08	6.986
1.4	2.09	7.003
1.4	2.1	7.019
1.4	2.11	7.036
1.4	2.12	7.053
1.4	2.13	7.069
1.4	2.14	7.086
1.4	2.15	7.102
1.4	2.16	7.119
1.4	2.17	7.135
1.4	2.18	7.152
1.4	2.19	7.168
1.4	2.2	7.185
1.4	2.21	7.201
1.4	2.22	7.217
1.4	2.23	7.233
1.4	2.24	7.25
1.4	2.25	7.266
1.4	2.26	7.282
1.4	2.27	7.298
1.4	2.28	7.314
1.4	2.29	7.33
1.4	2.3	7.346
1.4	2.31	7.362
1.4	2.32	7.378
1.4	2.33	7.394
1.4	2.34	7.41
1.4	2.35	7.425
1.4	2.36	7.441
1.4	2.37	7.457
1.4	2.38	7.473
1.4	2.39	7.488
1.4	2.4	7.504
1.4	2.41	7.52
1.4	2.42	7.535
1.4	2.43	7.551
1.4	2.44	7.566
1.4	2.45	7.582
1.4	2.46	7.597
1.4	2.47	7.613
1.4	2.48	7.628
1.4	2.49	7.643
1.4	2.5	7.659
1.4	2.51	7.674
1.4	2.52	7.689
1.4	2.53	7.705
1.4	2.54	7.72
1.4	2.55	7.735
1.4	2.56	7.75
1.4	2.57	7.765
1.4	2.58	7.78
1.4	2.59	7.795
1.4	2.6	7.81
1.4	2.61	7.825
1.4	2.62	7.84
1.4	2.63	7.855
1.4	2.64	7.87
1.4	2.65	7.885
1.4	2.66	7.9
1.4	2.67	7.915
1.4	2.68	7.93
1.4	2.69	7.944
1.4	2.7	7.959
1.4	2.71	7.974
1.4	2.72	7.989
1.4	2.73	8.003
1.4	2.74	8.018
1.4	2.75	8.033
1.4	2.76	8.047
1.4	2.77	8.062
1.4	2.78	8.076
1.4	2.79	8.091
1.4	2.8	8.105
1.4	2.81	8.12
1.4	2.82	8.134
1.4	2.83	8.149
1.4	2.84	8.163
1.4	2.85	8.177
1.4	2.86	8.192
1.4	2.87	8.206
1.4	2.88	8.22
1.4	2.89	8.235
1.4	2.9	8.249
1.4	2.91	8.263
1.4	2.92	8.277
1.4	2.93	8.291
1.4	2.94	8.305
1.4	2.95	8.32
1.4	2.96	8.334
1.4	2.97	8.348
1.4	2.98	8.362
1.4	2.99	8.376
1.4	3.	8.39
1.4	3.01	8.404
1.4	3.02	8.418
1.4	3.03	8.432
1.4	3.04	8.445
1.4	3.05	8.459
1.4	3.06	8.473
1.4	3.07	8.487
1.4	3.08	8.501
1.4	3.09	8.515
1.4	3.1	8.528
1.4	3.11	8.542
1.4	3.12	8.556
1.4	3.13	8.57
1.4	3.14	8.583
1.4	3.15	8.597
1.4	3.16	8.611
1.4	3.17	8.624
1.4	3.18	8.638
1.4	3.19	8.651
1.4	3.2	8.665
1.4	3.21	8.678
1.4	3.22	8.692
1.4	3.23	8.705
1.4	3.24	8.719
1.4	3.25	8.732
1.4	3.26	8.746
1.4	3.27	8.759
1.4	3.28	8.773
1.4	3.29	8.786
1.4	3.3	8.799
1.4	3.31	8.813
1.4	3.32	8.826
1.4	3.33	8.839
1.4	3.34	8.852
1.4	3.35	8.866
1.4	3.36	8.879
1.4	3.37	8.892
1.4	3.38	8.905
1.4	3.39	8.918
1.4	3.4	8.932
1.4	3.41	8.945
1.4	3.42	8.958
1.4	3.43	8.971
1.4	3.44	8.984
1.4	3.45	8.997
1.4	3.46	9.01
1.4	3.47	9.023
1.4	3.48	9.036
1.4	3.49	9.049
1.4	3.5	9.062
1.4	3.51	9.075
1.4	3.52	9.088
1.4	3.53	9.101
1.4	3.54	9.114
1.4	3.55	9.126
1.4	3.56	9.139
1.4	3.57	9.152
1.4	3.58	9.165
1.4	3.59	9.178
1.4	3.6	9.191
1.4	3.61	9.203
1.4	3.62	9.216
1.4	3.63	9.229
1.4	3.64	9.241
1.4	3.65	9.254
1.4	3.66	9.267
1.4	3.67	9.279
1.4	3.68	9.292
1.4	3.69	9.305
1.4	3.7	9.317
1.4	3.71	9.33
1.4	3.72	9.342
1.4	3.73	9.355
1.4	3.74	9.368
1.4	3.75	9.38
1.4	3.76	9.393
1.4	3.77	9.405
1.4	3.78	9.417
1.4	3.79	9.43
1.4	3.8	9.442
1.4	3.81	9.455
1.4	3.82	9.467
1.4	3.83	9.48
1.4	3.84	9.492
1.4	3.85	9.504
1.4	3.86	9.517
1.4	3.87	9.529
1.4	3.88	9.541
1.4	3.89	9.554
1.4	3.9	9.566
1.4	3.91	9.578
1.4	3.92	9.59
1.4	3.93	9.603
1.4	3.94	9.615
1.4	3.95	9.627
1.4	3.96	9.639
1.4	3.97	9.651
1.4	3.98	9.663
1.4	3.99	9.676
1.4	4.	9.688
1.4	4.01	9.7
1.4	4.02	9.712
1.4	4.03	9.724
1.4	4.04	9.736
1.4	4.05	9.748
1.4	4.06	9.76
1.4	4.07	9.772
1.4	4.08	9.784
1.4	4.09	9.796
1.4	4.1	9.808
1.4	4.11	9.82
1.4	4.12	9.832
1.4	4.13	9.844
1.4	4.14	9.856
1.4	4.15	9.868
1.4	4.16	9.88
1.4	4.17	9.891
1.4	4.18	9.903
1.4	4.19	9.915
1.4	4.2	9.927
1.4	4.21	9.939
1.4	4.22	9.95
1.4	4.23	9.962
1.4	4.24	9.974
1.4	4.25	9.986
1.4	4.26	9.998
1.4	4.27	10.01
1.4	4.28	10.02
1.4	4.29	10.03
1.4	4.3	10.04
1.4	4.31	10.06
1.4	4.32	10.07
1.4	4.33	10.08
1.4	4.34	10.09
1.4	4.35	10.1
1.4	4.36	10.11
1.4	4.37	10.13
1.4	4.38	10.14
1.4	4.39	10.15
1.4	4.4	10.16
1.4	4.41	10.17
1.4	4.42	10.18
1.4	4.43	10.2
1.4	4.44	10.21
1.4	4.45	10.22
1.4	4.46	10.23
1.4	4.47	10.24
1.4	4.48	10.25
1.4	4.49	10.26
1.4	4.5	10.28
1.4	4.51	10.29
1.4	4.52	10.3
1.4	4.53	10.31
1.4	4.54	10.32
1.4	4.55	10.33
1.4	4.56	10.34
1.4	4.57	10.35
1.4	4.58	10.37
1.4	4.59	10.38
1.4	4.6	10.39
1.4	4.61	10.4
1.4	4.62	10.41
1.4	4.63	10.42
1.4	4.64	10.43
1.4	4.65	10.45
1.4	4.66	10.46
1.4	4.67	10.47
1.4	4.68	10.48
1.4	4.69	10.49
1.4	4.7	10.5
1.4	4.71	10.51
1.4	4.72	10.52
1.4	4.73	10.53
1.4	4.74	10.55
1.4	4.75	10.56
1.4	4.76	10.57
1.4	4.77	10.58
1.4	4.78	10.59
1.4	4.79	10.6
1.4	4.8	10.61
1.4	4.81	10.62
1.4	4.82	10.63
1.4	4.83	10.65
1.4	4.84	10.66
1.4	4.85	10.67
1.4	4.86	10.68
1.4	4.87	10.69
1.4	4.88	10.7
1.4	4.89	10.71
1.4	4.9	10.72
1.4	4.91	10.73
1.4	4.92	10.74
1.4	4.93	10.76
1.4	4.94	10.77
1.4	4.95	10.78
1.4	4.96	10.79
1.4	4.97	10.8
1.4	4.98	10.81
1.4	4.99	10.82
1.4	5.	10.83
1.45	0.27	2.018
1.45	0.28	2.055
1.45	0.29	2.092
1.45	0.3	2.128
1.45	0.31	2.163
1.45	0.32	2.197
1.45	0.33	2.231
1.45	0.34	2.265
1.45	0.35	2.298
1.45	0.36	2.331
1.45	0.37	2.363
1.45	0.38	2.394
1.45	0.39	2.426
1.45	0.4	2.457
1.45	0.41	2.487
1.45	0.42	2.517
1.45	0.43	2.547
1.45	0.44	2.577
1.45	0.45	2.606
1.45	0.46	2.634
1.45	0.47	2.663
1.45	0.48	2.691
1.45	0.49	2.719
1.45	0.5	2.747
1.45	0.51	2.774
1.45	0.52	2.801
1.45	0.53	2.828
1.45	0.54	2.854
1.45	0.55	2.881
1.45	0.56	2.907
1.45	0.57	2.933
1.45	0.58	2.958
1.45	0.59	2.984
1.45	0.6	3.009
1.45	0.61	3.034
1.45	0.62	3.059
1.45	0.63	3.083
1.45	0.64	3.107
1.45	0.65	3.132
1.45	0.66	3.156
1.45	0.67	3.179
1.45	0.68	3.203
1.45	0.69	3.227
1.45	0.7	3.25
1.45	0.71	3.273
1.45	0.72	3.296
1.45	0.73	3.319
1.45	0.74	3.341
1.45	0.75	3.364
1.45	0.76	3.386
1.45	0.77	3.408
1.45	0.78	3.431
1.45	0.79	3.452
1.45	0.8	3.474
1.45	0.81	3.496
1.45	0.82	3.517
1.45	0.83	3.539
1.45	0.84	3.56
1.45	0.85	3.581
1.45	0.86	3.602
1.45	0.87	3.623
1.45	0.88	3.644
1.45	0.89	3.664
1.45	0.9	3.685
1.45	0.91	3.705
1.45	0.92	3.726
1.45	0.93	3.746
1.45	0.94	3.766
1.45	0.95	3.786
1.45	0.96	3.806
1.45	0.97	3.826
1.45	0.98	3.845
1.45	0.99	3.865
1.45	1.	3.884
1.45	1.01	3.904
1.45	1.02	3.923
1.45	1.03	3.942
1.45	1.04	3.961
1.45	1.05	3.98
1.45	1.06	3.999
1.45	1.07	4.018
1.45	1.08	4.037
1.45	1.09	4.055
1.45	1.1	4.074
1.45	1.11	4.092
1.45	1.12	4.111
1.45	1.13	4.129
1.45	1.14	4.147
1.45	1.15	4.165
1.45	1.16	4.184
1.45	1.17	4.202
1.45	1.18	4.219
1.45	1.19	4.237
1.45	1.2	4.255
1.45	1.21	4.273
1.45	1.22	4.29
1.45	1.23	4.308
1.45	1.24	4.325
1.45	1.25	4.343
1.45	1.26	4.36
1.45	1.27	4.377
1.45	1.28	4.395
1.45	1.29	4.412
1.45	1.3	4.429
1.45	1.31	4.446
1.45	1.32	4.463
1.45	1.33	4.48
1.45	1.34	4.496
1.45	1.35	4.513
1.45	1.36	4.53
1.45	1.37	4.547
1.45	1.38	4.563
1.45	1.39	4.58
1.45	1.4	4.596
1.45	1.41	4.612
1.45	1.42	4.629
1.45	1.43	4.645
1.45	1.44	4.661
1.45	1.45	4.677
1.45	1.46	4.693
1.45	1.47	4.71
1.45	1.48	4.726
1.45	1.49	4.741
1.45	1.5	4.757
1.45	1.51	4.773
1.45	1.52	4.789
1.45	1.53	4.805
1.45	1.54	4.82
1.45	1.55	4.836
1.45	1.56	4.852
1.45	1.57	4.867
1.45	1.58	4.883
1.45	1.59	4.898
1.45	1.6	4.913
1.45	1.61	4.929
1.45	1.62	4.944
1.45	1.63	4.959
1.45	1.64	4.974
1.45	1.65	4.99
1.45	1.66	5.005
1.45	1.67	5.02
1.45	1.68	5.035
1.45	1.69	5.05
1.45	1.7	5.065
1.45	1.71	5.079
1.45	1.72	5.094
1.45	1.73	5.109
1.45	1.74	5.124
1.45	1.75	5.139
1.45	1.76	5.153
1.45	1.77	5.168
1.45	1.78	5.182
1.45	1.79	5.197
1.45	1.8	5.211
1.45	1.81	5.226
1.45	1.82	5.24
1.45	1.83	5.255
1.45	1.84	5.269
1.45	1.85	5.283
1.45	1.86	5.298
1.45	1.87	5.312
1.45	1.88	5.326
1.45	1.89	5.34
1.45	1.9	5.354
1.45	1.91	5.368
1.45	1.92	5.382
1.45	1.93	5.396
1.45	1.94	5.41
1.45	1.95	5.424
1.45	1.96	5.438
1.45	1.97	5.452
1.45	1.98	5.466
1.45	1.99	5.48
1.45	2.	5.493
1.45	2.01	5.507
1.45	2.02	5.521
1.45	2.03	5.534
1.45	2.04	5.548
1.45	2.05	5.562
1.45	2.06	5.575
1.45	2.07	5.589
1.45	2.08	5.602
1.45	2.09	5.616
1.45	2.1	5.629
1.45	2.11	5.642
1.45	2.12	5.656
1.45	2.13	5.669
1.45	2.14	5.682
1.45	2.15	5.696
1.45	2.16	5.709
1.45	2.17	5.722
1.45	2.18	5.735
1.45	2.19	5.748
1.45	2.2	5.761
1.45	2.21	5.774
1.45	2.22	5.788
1.45	2.23	5.801
1.45	2.24	5.814
1.45	2.25	5.827
1.45	2.26	5.839
1.45	2.27	5.852
1.45	2.28	5.865
1.45	2.29	5.878
1.45	2.3	5.891
1.45	2.31	5.904
1.45	2.32	5.916
1.45	2.33	5.929
1.45	2.34	5.942
1.45	2.35	5.955
1.45	2.36	5.967
1.45	2.37	5.98
1.45	2.38	5.992
1.45	2.39	6.005
1.45	2.4	6.018
1.45	2.41	6.03
1.45	2.42	6.043
1.45	2.43	6.055
1.45	2.44	6.068
1.45	2.45	6.08
1.45	2.46	6.092
1.45	2.47	6.105
1.45	2.48	6.117
1.45	2.49	6.129
1.45	2.5	6.142
1.45	2.51	6.154
1.45	2.52	6.166
1.45	2.53	6.178
1.45	2.54	6.191
1.45	2.55	6.203
1.45	2.56	6.215
1.45	2.57	6.227
1.45	2.58	6.239
1.45	2.59	6.251
1.45	2.6	6.263
1.45	2.61	6.275
1.45	2.62	6.287
1.45	2.63	6.299
1.45	2.64	6.311
1.45	2.65	6.323
1.45	2.66	6.335
1.45	2.67	6.347
1.45	2.68	6.359
1.45	2.69	6.371
1.45	2.7	6.383
1.45	2.71	6.394
1.45	2.72	6.406
1.45	2.73	6.418
1.45	2.74	6.43
1.45	2.75	6.441
1.45	2.76	6.453
1.45	2.77	6.465
1.45	2.78	6.476
1.45	2.79	6.488
1.45	2.8	6.5
1.45	2.81	6.511
1.45	2.82	6.523
1.45	2.83	6.534
1.45	2.84	6.546
1.45	2.85	6.558
1.45	2.86	6.569
1.45	2.87	6.58
1.45	2.88	6.592
1.45	2.89	6.603
1.45	2.9	6.615
1.45	2.91	6.626
1.45	2.92	6.638
1.45	2.93	6.649
1.45	2.94	6.66
1.45	2.95	6.672
1.45	2.96	6.683
1.45	2.97	6.694
1.45	2.98	6.705
1.45	2.99	6.717
1.45	3.	6.728
1.45	3.01	6.739
1.45	3.02	6.75
1.45	3.03	6.761
1.45	3.04	6.773
1.45	3.05	6.784
1.45	3.06	6.795
1.45	3.07	6.806
1.45	3.08	6.817
1.45	3.09	6.828
1.45	3.1	6.839
1.45	3.11	6.85
1.45	3.12	6.861
1.45	3.13	6.872
1.45	3.14	6.883
1.45	3.15	6.894
1.45	3.16	6.905
1.45	3.17	6.916
1.45	3.18	6.927
1.45	3.19	6.938
1.45	3.2	6.949
1.45	3.21	6.959
1.45	3.22	6.97
1.45	3.23	6.981
1.45	3.24	6.992
1.45	3.25	7.003
1.45	3.26	7.013
1.45	3.27	7.024
1.45	3.28	7.035
1.45	3.29	7.046
1.45	3.3	7.056
1.45	3.31	7.067
1.45	3.32	7.078
1.45	3.33	7.088
1.45	3.34	7.099
1.45	3.35	7.11
1.45	3.36	7.12
1.45	3.37	7.131
1.45	3.38	7.141
1.45	3.39	7.152
1.45	3.4	7.162
1.45	3.41	7.173
1.45	3.42	7.183
1.45	3.43	7.194
1.45	3.44	7.204
1.45	3.45	7.215
1.45	3.46	7.225
1.45	3.47	7.236
1.45	3.48	7.246
1.45	3.49	7.257
1.45	3.5	7.267
1.45	3.51	7.277
1.45	3.52	7.288
1.45	3.53	7.298
1.45	3.54	7.308
1.45	3.55	7.319
1.45	3.56	7.329
1.45	3.57	7.339
1.45	3.58	7.35
1.45	3.59	7.36
1.45	3.6	7.37
1.45	3.61	7.38
1.45	3.62	7.39
1.45	3.63	7.401
1.45	3.64	7.411
1.45	3.65	7.421
1.45	3.66	7.431
1.45	3.67	7.441
1.45	3.68	7.451
1.45	3.69	7.462
1.45	3.7	7.472
1.45	3.71	7.482
1.45	3.72	7.492
1.45	3.73	7.502
1.45	3.74	7.512
1.45	3.75	7.522
1.45	3.76	7.532
1.45	3.77	7.542
1.45	3.78	7.552
1.45	3.79	7.562
1.45	3.8	7.572
1.45	3.81	7.582
1.45	3.82	7.592
1.45	3.83	7.602
1.45	3.84	7.612
1.45	3.85	7.622
1.45	3.86	7.632
1.45	3.87	7.641
1.45	3.88	7.651
1.45	3.89	7.661
1.45	3.9	7.671
1.45	3.91	7.681
1.45	3.92	7.691
1.45	3.93	7.7
1.45	3.94	7.71
1.45	3.95	7.72
1.45	3.96	7.73
1.45	3.97	7.74
1.45	3.98	7.749
1.45	3.99	7.759
1.45	4.	7.769
1.45	4.01	7.778
1.45	4.02	7.788
1.45	4.03	7.798
1.45	4.04	7.807
1.45	4.05	7.817
1.45	4.06	7.827
1.45	4.07	7.836
1.45	4.08	7.846
1.45	4.09	7.856
1.45	4.1	7.865
1.45	4.11	7.875
1.45	4.12	7.884
1.45	4.13	7.894
1.45	4.14	7.903
1.45	4.15	7.913
1.45	4.16	7.923
1.45	4.17	7.932
1.45	4.18	7.942
1.45	4.19	7.951
1.45	4.2	7.961
1.45	4.21	7.97
1.45	4.22	7.979
1.45	4.23	7.989
1.45	4.24	7.998
1.45	4.25	8.008
1.45	4.26	8.017
1.45	4.27	8.027
1.45	4.28	8.036
1.45	4.29	8.045
1.45	4.3	8.055
1.45	4.31	8.064
1.45	4.32	8.073
1.45	4.33	8.083
1.45	4.34	8.092
1.45	4.35	8.101
1.45	4.36	8.111
1.45	4.37	8.12
1.45	4.38	8.129
1.45	4.39	8.139
1.45	4.4	8.148
1.45	4.41	8.157
1.45	4.42	8.166
1.45	4.43	8.176
1.45	4.44	8.185
1.45	4.45	8.194
1.45	4.46	8.203
1.45	4.47	8.212
1.45	4.48	8.222
1.45	4.49	8.231
1.45	4.5	8.24
1.45	4.51	8.249
1.45	4.52	8.258
1.45	4.53	8.267
1.45	4.54	8.276
1.45	4.55	8.286
1.45	4.56	8.295
1.45	4.57	8.304
1.45	4.58	8.313
1.45	4.59	8.322
1.45	4.6	8.331
1.45	4.61	8.34
1.45	4.62	8.349
1.45	4.63	8.358
1.45	4.64	8.367
1.45	4.65	8.376
1.45	4.66	8.385
1.45	4.67	8.394
1.45	4.68	8.403
1.45	4.69	8.412
1.45	4.7	8.421
1.45	4.71	8.43
1.45	4.72	8.439
1.45	4.73	8.448
1.45	4.74	8.457
1.45	4.75	8.466
1.45	4.76	8.475
1.45	4.77	8.484
1.45	4.78	8.492
1.45	4.79	8.501
1.45	4.8	8.51
1.45	4.81	8.519
1.45	4.82	8.528
1.45	4.83	8.537
1.45	4.84	8.546
1.45	4.85	8.554
1.45	4.86	8.563
1.45	4.87	8.572
1.45	4.88	8.581
1.45	4.89	8.59
1.45	4.9	8.598
1.45	4.91	8.607
1.45	4.92	8.616
1.45	4.93	8.625
1.45	4.94	8.633
1.45	4.95	8.642
1.45	4.96	8.651
1.45	4.97	8.66
1.45	4.98	8.668
1.45	4.99	8.677
1.45	5.	8.686
1.5	0.4	2.
1.5	0.41	2.025
1.5	0.42	2.05
1.5	0.43	2.074
1.5	0.44	2.098
1.5	0.45	2.122
1.5	0.46	2.145
1.5	0.47	2.168
1.5	0.48	2.191
1.5	0.49	2.214
1.5	0.5	2.237
1.5	0.51	2.259
1.5	0.52	2.281
1.5	0.53	2.303
1.5	0.54	2.324
1.5	0.55	2.346
1.5	0.56	2.367
1.5	0.57	2.388
1.5	0.58	2.409
1.5	0.59	2.43
1.5	0.6	2.45
1.5	0.61	2.47
1.5	0.62	2.491
1.5	0.63	2.511
1.5	0.64	2.53
1.5	0.65	2.55
1.5	0.66	2.57
1.5	0.67	2.589
1.5	0.68	2.608
1.5	0.69	2.627
1.5	0.7	2.646
1.5	0.71	2.665
1.5	0.72	2.684
1.5	0.73	2.703
1.5	0.74	2.721
1.5	0.75	2.739
1.5	0.76	2.757
1.5	0.77	2.776
1.5	0.78	2.794
1.5	0.79	2.811
1.5	0.8	2.829
1.5	0.81	2.847
1.5	0.82	2.864
1.5	0.83	2.882
1.5	0.84	2.899
1.5	0.85	2.916
1.5	0.86	2.933
1.5	0.87	2.95
1.5	0.88	2.967
1.5	0.89	2.984
1.5	0.9	3.001
1.5	0.91	3.017
1.5	0.92	3.034
1.5	0.93	3.05
1.5	0.94	3.067
1.5	0.95	3.083
1.5	0.96	3.099
1.5	0.97	3.115
1.5	0.98	3.131
1.5	0.99	3.147
1.5	1.	3.163
1.5	1.01	3.179
1.5	1.02	3.195
1.5	1.03	3.21
1.5	1.04	3.226
1.5	1.05	3.241
1.5	1.06	3.257
1.5	1.07	3.272
1.5	1.08	3.287
1.5	1.09	3.302
1.5	1.1	3.317
1.5	1.11	3.332
1.5	1.12	3.347
1.5	1.13	3.362
1.5	1.14	3.377
1.5	1.15	3.392
1.5	1.16	3.407
1.5	1.17	3.421
1.5	1.18	3.436
1.5	1.19	3.45
1.5	1.2	3.465
1.5	1.21	3.479
1.5	1.22	3.494
1.5	1.23	3.508
1.5	1.24	3.522
1.5	1.25	3.536
1.5	1.26	3.551
1.5	1.27	3.565
1.5	1.28	3.579
1.5	1.29	3.593
1.5	1.3	3.606
1.5	1.31	3.62
1.5	1.32	3.634
1.5	1.33	3.648
1.5	1.34	3.661
1.5	1.35	3.675
1.5	1.36	3.689
1.5	1.37	3.702
1.5	1.38	3.716
1.5	1.39	3.729
1.5	1.4	3.743
1.5	1.41	3.756
1.5	1.42	3.769
1.5	1.43	3.782
1.5	1.44	3.796
1.5	1.45	3.809
1.5	1.46	3.822
1.5	1.47	3.835
1.5	1.48	3.848
1.5	1.49	3.861
1.5	1.5	3.874
1.5	1.51	3.887
1.5	1.52	3.9
1.5	1.53	3.912
1.5	1.54	3.925
1.5	1.55	3.938
1.5	1.56	3.951
1.5	1.57	3.963
1.5	1.58	3.976
1.5	1.59	3.988
1.5	1.6	4.001
1.5	1.61	4.013
1.5	1.62	4.026
1.5	1.63	4.038
1.5	1.64	4.051
1.5	1.65	4.063
1.5	1.66	4.075
1.5	1.67	4.088
1.5	1.68	4.1
1.5	1.69	4.112
1.5	1.7	4.124
1.5	1.71	4.136
1.5	1.72	4.148
1.5	1.73	4.16
1.5	1.74	4.172
1.5	1.75	4.184
1.5	1.76	4.196
1.5	1.77	4.208
1.5	1.78	4.22
1.5	1.79	4.232
1.5	1.8	4.244
1.5	1.81	4.255
1.5	1.82	4.267
1.5	1.83	4.279
1.5	1.84	4.291
1.5	1.85	4.302
1.5	1.86	4.314
1.5	1.87	4.325
1.5	1.88	4.337
1.5	1.89	4.348
1.5	1.9	4.36
1.5	1.91	4.371
1.5	1.92	4.383
1.5	1.93	4.394
1.5	1.94	4.406
1.5	1.95	4.417
1.5	1.96	4.428
1.5	1.97	4.44
1.5	1.98	4.451
1.5	1.99	4.462
1.5	2.	4.473
1.5	2.01	4.484
1.5	2.02	4.496
1.5	2.03	4.507
1.5	2.04	4.518
1.5	2.05	4.529
1.5	2.06	4.54
1.5	2.07	4.551
1.5	2.08	4.562
1.5	2.09	4.573
1.5	2.1	4.584
1.5	2.11	4.595
1.5	2.12	4.605
1.5	2.13	4.616
1.5	2.14	4.627
1.5	2.15	4.638
1.5	2.16	4.649
1.5	2.17	4.659
1.5	2.18	4.67
1.5	2.19	4.681
1.5	2.2	4.692
1.5	2.21	4.702
1.5	2.22	4.713
1.5	2.23	4.723
1.5	2.24	4.734
1.5	2.25	4.745
1.5	2.26	4.755
1.5	2.27	4.766
1.5	2.28	4.776
1.5	2.29	4.787
1.5	2.3	4.797
1.5	2.31	4.807
1.5	2.32	4.818
1.5	2.33	4.828
1.5	2.34	4.839
1.5	2.35	4.849
1.5	2.36	4.859
1.5	2.37	4.869
1.5	2.38	4.88
1.5	2.39	4.89
1.5	2.4	4.9
1.5	2.41	4.91
1.5	2.42	4.921
1.5	2.43	4.931
1.5	2.44	4.941
1.5	2.45	4.951
1.5	2.46	4.961
1.5	2.47	4.971
1.5	2.48	4.981
1.5	2.49	4.991
1.5	2.5	5.001
1.5	2.51	5.011
1.5	2.52	5.021
1.5	2.53	5.031
1.5	2.54	5.041
1.5	2.55	5.051
1.5	2.56	5.061
1.5	2.57	5.071
1.5	2.58	5.081
1.5	2.59	5.09
1.5	2.6	5.1
1.5	2.61	5.11
1.5	2.62	5.12
1.5	2.63	5.13
1.5	2.64	5.139
1.5	2.65	5.149
1.5	2.66	5.159
1.5	2.67	5.168
1.5	2.68	5.178
1.5	2.69	5.188
1.5	2.7	5.197
1.5	2.71	5.207
1.5	2.72	5.217
1.5	2.73	5.226
1.5	2.74	5.236
1.5	2.75	5.245
1.5	2.76	5.255
1.5	2.77	5.264
1.5	2.78	5.274
1.5	2.79	5.283
1.5	2.8	5.293
1.5	2.81	5.302
1.5	2.82	5.312
1.5	2.83	5.321
1.5	2.84	5.33
1.5	2.85	5.34
1.5	2.86	5.349
1.5	2.87	5.359
1.5	2.88	5.368
1.5	2.89	5.377
1.5	2.9	5.386
1.5	2.91	5.396
1.5	2.92	5.405
1.5	2.93	5.414
1.5	2.94	5.423
1.5	2.95	5.433
1.5	2.96	5.442
1.5	2.97	5.451
1.5	2.98	5.46
1.5	2.99	5.469
1.5	3.	5.479
1.5	3.01	5.488
1.5	3.02	5.497
1.5	3.03	5.506
1.5	3.04	5.515
1.5	3.05	5.524
1.5	3.06	5.533
1.5	3.07	5.542
1.5	3.08	5.551
1.5	3.09	5.56
1.5	3.1	5.569
1.5	3.11	5.578
1.5	3.12	5.587
1.5	3.13	5.596
1.5	3.14	5.605
1.5	3.15	5.614
1.5	3.16	5.623
1.5	3.17	5.632
1.5	3.18	5.641
1.5	3.19	5.649
1.5	3.2	5.658
1.5	3.21	5.667
1.5	3.22	5.676
1.5	3.23	5.685
1.5	3.24	5.693
1.5	3.25	5.702
1.5	3.26	5.711
1.5	3.27	5.72
1.5	3.28	5.729
1.5	3.29	5.737
1.5	3.3	5.746
1.5	3.31	5.755
1.5	3.32	5.763
1.5	3.33	5.772
1.5	3.34	5.781
1.5	3.35	5.789
1.5	3.36	5.798
1.5	3.37	5.807
1.5	3.38	5.815
1.5	3.39	5.824
1.5	3.4	5.832
1.5	3.41	5.841
1.5	3.42	5.849
1.5	3.43	5.858
1.5	3.44	5.867
1.5	3.45	5.875
1.5	3.46	5.884
1.5	3.47	5.892
1.5	3.48	5.901
1.5	3.49	5.909
1.5	3.5	5.918
1.5	3.51	5.926
1.5	3.52	5.934
1.5	3.53	5.943
1.5	3.54	5.951
1.5	3.55	5.96
1.5	3.56	5.968
1.5	3.57	5.976
1.5	3.58	5.985
1.5	3.59	5.993
1.5	3.6	6.001
1.5	3.61	6.01
1.5	3.62	6.018
1.5	3.63	6.026
1.5	3.64	6.035
1.5	3.65	6.043
1.5	3.66	6.051
1.5	3.67	6.06
1.5	3.68	6.068
1.5	3.69	6.076
1.5	3.7	6.084
1.5	3.71	6.092
1.5	3.72	6.101
1.5	3.73	6.109
1.5	3.74	6.117
1.5	3.75	6.125
1.5	3.76	6.133
1.5	3.77	6.142
1.5	3.78	6.15
1.5	3.79	6.158
1.5	3.8	6.166
1.5	3.81	6.174
1.5	3.82	6.182
1.5	3.83	6.19
1.5	3.84	6.198
1.5	3.85	6.206
1.5	3.86	6.214
1.5	3.87	6.222
1.5	3.88	6.23
1.5	3.89	6.238
1.5	3.9	6.247
1.5	3.91	6.255
1.5	3.92	6.263
1.5	3.93	6.27
1.5	3.94	6.278
1.5	3.95	6.286
1.5	3.96	6.294
1.5	3.97	6.302
1.5	3.98	6.31
1.5	3.99	6.318
1.5	4.	6.326
1.5	4.01	6.334
1.5	4.02	6.342
1.5	4.03	6.35
1.5	4.04	6.358
1.5	4.05	6.365
1.5	4.06	6.373
1.5	4.07	6.381
1.5	4.08	6.389
1.5	4.09	6.397
1.5	4.1	6.405
1.5	4.11	6.412
1.5	4.12	6.42
1.5	4.13	6.428
1.5	4.14	6.436
1.5	4.15	6.444
1.5	4.16	6.451
1.5	4.17	6.459
1.5	4.18	6.467
1.5	4.19	6.475
1.5	4.2	6.482
1.5	4.21	6.49
1.5	4.22	6.498
1.5	4.23	6.505
1.5	4.24	6.513
1.5	4.25	6.521
1.5	4.26	6.528
1.5	4.27	6.536
1.5	4.28	6.544
1.5	4.29	6.551
1.5	4.3	6.559
1.5	4.31	6.567
1.5	4.32	6.574
1.5	4.33	6.582
1.5	4.34	6.589
1.5	4.35	6.597
1.5	4.36	6.605
1.5	4.37	6.612
1.5	4.38	6.62
1.5	4.39	6.627
1.5	4.4	6.635
1.5	4.41	6.642
1.5	4.42	6.65
1.5	4.43	6.657
1.5	4.44	6.665
1.5	4.45	6.672
1.5	4.46	6.68
1.5	4.47	6.687
1.5	4.48	6.695
1.5	4.49	6.702
1.5	4.5	6.71
1.5	4.51	6.717
1.5	4.52	6.725
1.5	4.53	6.732
1.5	4.54	6.74
1.5	4.55	6.747
1.5	4.56	6.754
1.5	4.57	6.762
1.5	4.58	6.769
1.5	4.59	6.777
1.5	4.6	6.784
1.5	4.61	6.791
1.5	4.62	6.799
1.5	4.63	6.806
1.5	4.64	6.813
1.5	4.65	6.821
1.5	4.66	6.828
1.5	4.67	6.835
1.5	4.68	6.843
1.5	4.69	6.85
1.5	4.7	6.857
1.5	4.71	6.865
1.5	4.72	6.872
1.5	4.73	6.879
1.5	4.74	6.886
1.5	4.75	6.894
1.5	4.76	6.901
1.5	4.77	6.908
1.5	4.78	6.915
1.5	4.79	6.923
1.5	4.8	6.93
1.5	4.81	6.937
1.5	4.82	6.944
1.5	4.83	6.952
1.5	4.84	6.959
1.5	4.85	6.966
1.5	4.86	6.973
1.5	4.87	6.98
1.5	4.88	6.987
1.5	4.89	6.995
1.5	4.9	7.002
1.5	4.91	7.009
1.5	4.92	7.016
1.5	4.93	7.023
1.5	4.94	7.03
1.5	4.95	7.037
1.5	4.96	7.044
1.5	4.97	7.052
1.5	4.98	7.059
1.5	4.99	7.066
1.5	5.	7.073
1.55	0.57	2.002
1.55	0.58	2.019
1.55	0.59	2.037
1.55	0.6	2.054
1.55	0.61	2.071
1.55	0.62	2.088
1.55	0.63	2.105
1.55	0.64	2.121
1.55	0.65	2.138
1.55	0.66	2.154
1.55	0.67	2.171
1.55	0.68	2.187
1.55	0.69	2.203
1.55	0.7	2.219
1.55	0.71	2.234
1.55	0.72	2.25
1.55	0.73	2.266
1.55	0.74	2.281
1.55	0.75	2.296
1.55	0.76	2.312
1.55	0.77	2.327
1.55	0.78	2.342
1.55	0.79	2.357
1.55	0.8	2.372
1.55	0.81	2.387
1.55	0.82	2.401
1.55	0.83	2.416
1.55	0.84	2.43
1.55	0.85	2.445
1.55	0.86	2.459
1.55	0.87	2.473
1.55	0.88	2.488
1.55	0.89	2.502
1.55	0.9	2.516
1.55	0.91	2.53
1.55	0.92	2.543
1.55	0.93	2.557
1.55	0.94	2.571
1.55	0.95	2.585
1.55	0.96	2.598
1.55	0.97	2.612
1.55	0.98	2.625
1.55	0.99	2.638
1.55	1.	2.652
1.55	1.01	2.665
1.55	1.02	2.678
1.55	1.03	2.691
1.55	1.04	2.704
1.55	1.05	2.717
1.55	1.06	2.73
1.55	1.07	2.743
1.55	1.08	2.756
1.55	1.09	2.768
1.55	1.1	2.781
1.55	1.11	2.794
1.55	1.12	2.806
1.55	1.13	2.819
1.55	1.14	2.831
1.55	1.15	2.844
1.55	1.16	2.856
1.55	1.17	2.868
1.55	1.18	2.88
1.55	1.19	2.893
1.55	1.2	2.905
1.55	1.21	2.917
1.55	1.22	2.929
1.55	1.23	2.941
1.55	1.24	2.953
1.55	1.25	2.965
1.55	1.26	2.977
1.55	1.27	2.988
1.55	1.28	3.
1.55	1.29	3.012
1.55	1.3	3.023
1.55	1.31	3.035
1.55	1.32	3.047
1.55	1.33	3.058
1.55	1.34	3.07
1.55	1.35	3.081
1.55	1.36	3.092
1.55	1.37	3.104
1.55	1.38	3.115
1.55	1.39	3.126
1.55	1.4	3.138
1.55	1.41	3.149
1.55	1.42	3.16
1.55	1.43	3.171
1.55	1.44	3.182
1.55	1.45	3.193
1.55	1.46	3.204
1.55	1.47	3.215
1.55	1.48	3.226
1.55	1.49	3.237
1.55	1.5	3.248
1.55	1.51	3.258
1.55	1.52	3.269
1.55	1.53	3.28
1.55	1.54	3.291
1.55	1.55	3.301
1.55	1.56	3.312
1.55	1.57	3.323
1.55	1.58	3.333
1.55	1.59	3.344
1.55	1.6	3.354
1.55	1.61	3.365
1.55	1.62	3.375
1.55	1.63	3.385
1.55	1.64	3.396
1.55	1.65	3.406
1.55	1.66	3.416
1.55	1.67	3.427
1.55	1.68	3.437
1.55	1.69	3.447
1.55	1.7	3.457
1.55	1.71	3.468
1.55	1.72	3.478
1.55	1.73	3.488
1.55	1.74	3.498
1.55	1.75	3.508
1.55	1.76	3.518
1.55	1.77	3.528
1.55	1.78	3.538
1.55	1.79	3.548
1.55	1.8	3.558
1.55	1.81	3.567
1.55	1.82	3.577
1.55	1.83	3.587
1.55	1.84	3.597
1.55	1.85	3.607
1.55	1.86	3.616
1.55	1.87	3.626
1.55	1.88	3.636
1.55	1.89	3.645
1.55	1.9	3.655
1.55	1.91	3.665
1.55	1.92	3.674
1.55	1.93	3.684
1.55	1.94	3.693
1.55	1.95	3.703
1.55	1.96	3.712
1.55	1.97	3.722
1.55	1.98	3.731
1.55	1.99	3.741
1.55	2.	3.75
1.55	2.01	3.759
1.55	2.02	3.769
1.55	2.03	3.778
1.55	2.04	3.787
1.55	2.05	3.797
1.55	2.06	3.806
1.55	2.07	3.815
1.55	2.08	3.824
1.55	2.09	3.834
1.55	2.1	3.843
1.55	2.11	3.852
1.55	2.12	3.861
1.55	2.13	3.87
1.55	2.14	3.879
1.55	2.15	3.888
1.55	2.16	3.897
1.55	2.17	3.906
1.55	2.18	3.915
1.55	2.19	3.924
1.55	2.2	3.933
1.55	2.21	3.942
1.55	2.22	3.951
1.55	2.23	3.96
1.55	2.24	3.969
1.55	2.25	3.978
1.55	2.26	3.986
1.55	2.27	3.995
1.55	2.28	4.004
1.55	2.29	4.013
1.55	2.3	4.021
1.55	2.31	4.03
1.55	2.32	4.039
1.55	2.33	4.048
1.55	2.34	4.056
1.55	2.35	4.065
1.55	2.36	4.074
1.55	2.37	4.082
1.55	2.38	4.091
1.55	2.39	4.099
1.55	2.4	4.108
1.55	2.41	4.117
1.55	2.42	4.125
1.55	2.43	4.134
1.55	2.44	4.142
1.55	2.45	4.151
1.55	2.46	4.159
1.55	2.47	4.167
1.55	2.48	4.176
1.55	2.49	4.184
1.55	2.5	4.193
1.55	2.51	4.201
1.55	2.52	4.209
1.55	2.53	4.218
1.55	2.54	4.226
1.55	2.55	4.234
1.55	2.56	4.243
1.55	2.57	4.251
1.55	2.58	4.259
1.55	2.59	4.268
1.55	2.6	4.276
1.55	2.61	4.284
1.55	2.62	4.292
1.55	2.63	4.3
1.55	2.64	4.308
1.55	2.65	4.317
1.55	2.66	4.325
1.55	2.67	4.333
1.55	2.68	4.341
1.55	2.69	4.349
1.55	2.7	4.357
1.55	2.71	4.365
1.55	2.72	4.373
1.55	2.73	4.381
1.55	2.74	4.389
1.55	2.75	4.397
1.55	2.76	4.405
1.55	2.77	4.413
1.55	2.78	4.421
1.55	2.79	4.429
1.55	2.8	4.437
1.55	2.81	4.445
1.55	2.82	4.453
1.55	2.83	4.461
1.55	2.84	4.469
1.55	2.85	4.477
1.55	2.86	4.484
1.55	2.87	4.492
1.55	2.88	4.5
1.55	2.89	4.508
1.55	2.9	4.516
1.55	2.91	4.523
1.55	2.92	4.531
1.55	2.93	4.539
1.55	2.94	4.547
1.55	2.95	4.554
1.55	2.96	4.562
1.55	2.97	4.57
1.55	2.98	4.578
1.55	2.99	4.585
1.55	3.	4.593
1.55	3.01	4.601
1.55	3.02	4.608
1.55	3.03	4.616
1.55	3.04	4.623
1.55	3.05	4.631
1.55	3.06	4.639
1.55	3.07	4.646
1.55	3.08	4.654
1.55	3.09	4.661
1.55	3.1	4.669
1.55	3.11	4.676
1.55	3.12	4.684
1.55	3.13	4.691
1.55	3.14	4.699
1.55	3.15	4.706
1.55	3.16	4.714
1.55	3.17	4.721
1.55	3.18	4.729
1.55	3.19	4.736
1.55	3.2	4.743
1.55	3.21	4.751
1.55	3.22	4.758
1.55	3.23	4.766
1.55	3.24	4.773
1.55	3.25	4.78
1.55	3.26	4.788
1.55	3.27	4.795
1.55	3.28	4.802
1.55	3.29	4.81
1.55	3.3	4.817
1.55	3.31	4.824
1.55	3.32	4.832
1.55	3.33	4.839
1.55	3.34	4.846
1.55	3.35	4.853
1.55	3.36	4.861
1.55	3.37	4.868
1.55	3.38	4.875
1.55	3.39	4.882
1.55	3.4	4.889
1.55	3.41	4.897
1.55	3.42	4.904
1.55	3.43	4.911
1.55	3.44	4.918
1.55	3.45	4.925
1.55	3.46	4.932
1.55	3.47	4.94
1.55	3.48	4.947
1.55	3.49	4.954
1.55	3.5	4.961
1.55	3.51	4.968
1.55	3.52	4.975
1.55	3.53	4.982
1.55	3.54	4.989
1.55	3.55	4.996
1.55	3.56	5.003
1.55	3.57	5.01
1.55	3.58	5.017
1.55	3.59	5.024
1.55	3.6	5.031
1.55	3.61	5.038
1.55	3.62	5.045
1.55	3.63	5.052
1.55	3.64	5.059
1.55	3.65	5.066
1.55	3.66	5.073
1.55	3.67	5.08
1.55	3.68	5.087
1.55	3.69	5.094
1.55	3.7	5.101
1.55	3.71	5.108
1.55	3.72	5.114
1.55	3.73	5.121
1.55	3.74	5.128
1.55	3.75	5.135
1.55	3.76	5.142
1.55	3.77	5.149
1.55	3.78	5.155
1.55	3.79	5.162
1.55	3.8	5.169
1.55	3.81	5.176
1.55	3.82	5.183
1.55	3.83	5.189
1.55	3.84	5.196
1.55	3.85	5.203
1.55	3.86	5.21
1.55	3.87	5.217
1.55	3.88	5.223
1.55	3.89	5.23
1.55	3.9	5.237
1.55	3.91	5.243
1.55	3.92	5.25
1.55	3.93	5.257
1.55	3.94	5.263
1.55	3.95	5.27
1.55	3.96	5.277
1.55	3.97	5.283
1.55	3.98	5.29
1.55	3.99	5.297
1.55	4.	5.303
1.55	4.01	5.31
1.55	4.02	5.317
1.55	4.03	5.323
1.55	4.04	5.33
1.55	4.05	5.336
1.55	4.06	5.343
1.55	4.07	5.35
1.55	4.08	5.356
1.55	4.09	5.363
1.55	4.1	5.369
1.55	4.11	5.376
1.55	4.12	5.382
1.55	4.13	5.389
1.55	4.14	5.395
1.55	4.15	5.402
1.55	4.16	5.408
1.55	4.17	5.415
1.55	4.18	5.421
1.55	4.19	5.428
1.55	4.2	5.434
1.55	4.21	5.441
1.55	4.22	5.447
1.55	4.23	5.454
1.55	4.24	5.46
1.55	4.25	5.467
1.55	4.26	5.473
1.55	4.27	5.479
1.55	4.28	5.486
1.55	4.29	5.492
1.55	4.3	5.499
1.55	4.31	5.505
1.55	4.32	5.511
1.55	4.33	5.518
1.55	4.34	5.524
1.55	4.35	5.531
1.55	4.36	5.537
1.55	4.37	5.543
1.55	4.38	5.55
1.55	4.39	5.556
1.55	4.4	5.562
1.55	4.41	5.569
1.55	4.42	5.575
1.55	4.43	5.581
1.55	4.44	5.587
1.55	4.45	5.594
1.55	4.46	5.6
1.55	4.47	5.606
1.55	4.48	5.613
1.55	4.49	5.619
1.55	4.5	5.625
1.55	4.51	5.631
1.55	4.52	5.638
1.55	4.53	5.644
1.55	4.54	5.65
1.55	4.55	5.656
1.55	4.56	5.662
1.55	4.57	5.669
1.55	4.58	5.675
1.55	4.59	5.681
1.55	4.6	5.687
1.55	4.61	5.693
1.55	4.62	5.7
1.55	4.63	5.706
1.55	4.64	5.712
1.55	4.65	5.718
1.55	4.66	5.724
1.55	4.67	5.73
1.55	4.68	5.736
1.55	4.69	5.743
1.55	4.7	5.749
1.55	4.71	5.755
1.55	4.72	5.761
1.55	4.73	5.767
1.55	4.74	5.773
1.55	4.75	5.779
1.55	4.76	5.785
1.55	4.77	5.791
1.55	4.78	5.797
1.55	4.79	5.804
1.55	4.8	5.81
1.55	4.81	5.816
1.55	4.82	5.822
1.55	4.83	5.828
1.55	4.84	5.834
1.55	4.85	5.84
1.55	4.86	5.846
1.55	4.87	5.852
1.55	4.88	5.858
1.55	4.89	5.864
1.55	4.9	5.87
1.55	4.91	5.876
1.55	4.92	5.882
1.55	4.93	5.888
1.55	4.94	5.894
1.55	4.95	5.9
1.55	4.96	5.906
1.55	4.97	5.912
1.55	4.98	5.918
1.55	4.99	5.923
1.55	5.	5.929
1.6	0.76	2.013
1.6	0.77	2.026
1.6	0.78	2.039
1.6	0.79	2.052
1.6	0.8	2.065
1.6	0.81	2.078
1.6	0.82	2.091
1.6	0.83	2.103
1.6	0.84	2.116
1.6	0.85	2.128
1.6	0.86	2.141
1.6	0.87	2.153
1.6	0.88	2.166
1.6	0.89	2.178
1.6	0.9	2.19
1.6	0.91	2.202
1.6	0.92	2.214
1.6	0.93	2.226
1.6	0.94	2.238
1.6	0.95	2.25
1.6	0.96	2.262
1.6	0.97	2.274
1.6	0.98	2.285
1.6	0.99	2.297
1.6	1.	2.309
1.6	1.01	2.32
1.6	1.02	2.332
1.6	1.03	2.343
1.6	1.04	2.354
1.6	1.05	2.366
1.6	1.06	2.377
1.6	1.07	2.388
1.6	1.08	2.399
1.6	1.09	2.41
1.6	1.1	2.421
1.6	1.11	2.432
1.6	1.12	2.443
1.6	1.13	2.454
1.6	1.14	2.465
1.6	1.15	2.476
1.6	1.16	2.486
1.6	1.17	2.497
1.6	1.18	2.508
1.6	1.19	2.518
1.6	1.2	2.529
1.6	1.21	2.539
1.6	1.22	2.55
1.6	1.23	2.56
1.6	1.24	2.571
1.6	1.25	2.581
1.6	1.26	2.591
1.6	1.27	2.602
1.6	1.28	2.612
1.6	1.29	2.622
1.6	1.3	2.632
1.6	1.31	2.642
1.6	1.32	2.652
1.6	1.33	2.662
1.6	1.34	2.672
1.6	1.35	2.682
1.6	1.36	2.692
1.6	1.37	2.702
1.6	1.38	2.712
1.6	1.39	2.722
1.6	1.4	2.732
1.6	1.41	2.741
1.6	1.42	2.751
1.6	1.43	2.761
1.6	1.44	2.77
1.6	1.45	2.78
1.6	1.46	2.789
1.6	1.47	2.799
1.6	1.48	2.809
1.6	1.49	2.818
1.6	1.5	2.827
1.6	1.51	2.837
1.6	1.52	2.846
1.6	1.53	2.856
1.6	1.54	2.865
1.6	1.55	2.874
1.6	1.56	2.883
1.6	1.57	2.893
1.6	1.58	2.902
1.6	1.59	2.911
1.6	1.6	2.92
1.6	1.61	2.929
1.6	1.62	2.938
1.6	1.63	2.947
1.6	1.64	2.956
1.6	1.65	2.965
1.6	1.66	2.974
1.6	1.67	2.983
1.6	1.68	2.992
1.6	1.69	3.001
1.6	1.7	3.01
1.6	1.71	3.019
1.6	1.72	3.028
1.6	1.73	3.036
1.6	1.74	3.045
1.6	1.75	3.054
1.6	1.76	3.063
1.6	1.77	3.071
1.6	1.78	3.08
1.6	1.79	3.089
1.6	1.8	3.097
1.6	1.81	3.106
1.6	1.82	3.114
1.6	1.83	3.123
1.6	1.84	3.132
1.6	1.85	3.14
1.6	1.86	3.148
1.6	1.87	3.157
1.6	1.88	3.165
1.6	1.89	3.174
1.6	1.9	3.182
1.6	1.91	3.191
1.6	1.92	3.199
1.6	1.93	3.207
1.6	1.94	3.215
1.6	1.95	3.224
1.6	1.96	3.232
1.6	1.97	3.24
1.6	1.98	3.248
1.6	1.99	3.257
1.6	2.	3.265
1.6	2.01	3.273
1.6	2.02	3.281
1.6	2.03	3.289
1.6	2.04	3.297
1.6	2.05	3.305
1.6	2.06	3.313
1.6	2.07	3.321
1.6	2.08	3.329
1.6	2.09	3.337
1.6	2.1	3.345
1.6	2.11	3.353
1.6	2.12	3.361
1.6	2.13	3.369
1.6	2.14	3.377
1.6	2.15	3.385
1.6	2.16	3.393
1.6	2.17	3.401
1.6	2.18	3.409
1.6	2.19	3.416
1.6	2.2	3.424
1.6	2.21	3.432
1.6	2.22	3.44
1.6	2.23	3.447
1.6	2.24	3.455
1.6	2.25	3.463
1.6	2.26	3.471
1.6	2.27	3.478
1.6	2.28	3.486
1.6	2.29	3.494
1.6	2.3	3.501
1.6	2.31	3.509
1.6	2.32	3.516
1.6	2.33	3.524
1.6	2.34	3.531
1.6	2.35	3.539
1.6	2.36	3.547
1.6	2.37	3.554
1.6	2.38	3.561
1.6	2.39	3.569
1.6	2.4	3.576
1.6	2.41	3.584
1.6	2.42	3.591
1.6	2.43	3.599
1.6	2.44	3.606
1.6	2.45	3.613
1.6	2.46	3.621
1.6	2.47	3.628
1.6	2.48	3.636
1.6	2.49	3.643
1.6	2.5	3.65
1.6	2.51	3.657
1.6	2.52	3.665
1.6	2.53	3.672
1.6	2.54	3.679
1.6	2.55	3.687
1.6	2.56	3.694
1.6	2.57	3.701
1.6	2.58	3.708
1.6	2.59	3.715
1.6	2.6	3.722
1.6	2.61	3.73
1.6	2.62	3.737
1.6	2.63	3.744
1.6	2.64	3.751
1.6	2.65	3.758
1.6	2.66	3.765
1.6	2.67	3.772
1.6	2.68	3.779
1.6	2.69	3.786
1.6	2.7	3.793
1.6	2.71	3.8
1.6	2.72	3.807
1.6	2.73	3.814
1.6	2.74	3.821
1.6	2.75	3.828
1.6	2.76	3.835
1.6	2.77	3.842
1.6	2.78	3.849
1.6	2.79	3.856
1.6	2.8	3.863
1.6	2.81	3.87
1.6	2.82	3.877
1.6	2.83	3.884
1.6	2.84	3.89
1.6	2.85	3.897
1.6	2.86	3.904
1.6	2.87	3.911
1.6	2.88	3.918
1.6	2.89	3.925
1.6	2.9	3.931
1.6	2.91	3.938
1.6	2.92	3.945
1.6	2.93	3.952
1.6	2.94	3.958
1.6	2.95	3.965
1.6	2.96	3.972
1.6	2.97	3.979
1.6	2.98	3.985
1.6	2.99	3.992
1.6	3.	3.999
1.6	3.01	4.005
1.6	3.02	4.012
1.6	3.03	4.019
1.6	3.04	4.025
1.6	3.05	4.032
1.6	3.06	4.038
1.6	3.07	4.045
1.6	3.08	4.052
1.6	3.09	4.058
1.6	3.1	4.065
1.6	3.11	4.071
1.6	3.12	4.078
1.6	3.13	4.084
1.6	3.14	4.091
1.6	3.15	4.097
1.6	3.16	4.104
1.6	3.17	4.11
1.6	3.18	4.117
1.6	3.19	4.123
1.6	3.2	4.13
1.6	3.21	4.136
1.6	3.22	4.143
1.6	3.23	4.149
1.6	3.24	4.155
1.6	3.25	4.162
1.6	3.26	4.168
1.6	3.27	4.175
1.6	3.28	4.181
1.6	3.29	4.187
1.6	3.3	4.194
1.6	3.31	4.2
1.6	3.32	4.206
1.6	3.33	4.213
1.6	3.34	4.219
1.6	3.35	4.225
1.6	3.36	4.232
1.6	3.37	4.238
1.6	3.38	4.244
1.6	3.39	4.251
1.6	3.4	4.257
1.6	3.41	4.263
1.6	3.42	4.269
1.6	3.43	4.276
1.6	3.44	4.282
1.6	3.45	4.288
1.6	3.46	4.294
1.6	3.47	4.3
1.6	3.48	4.307
1.6	3.49	4.313
1.6	3.5	4.319
1.6	3.51	4.325
1.6	3.52	4.331
1.6	3.53	4.337
1.6	3.54	4.344
1.6	3.55	4.35
1.6	3.56	4.356
1.6	3.57	4.362
1.6	3.58	4.368
1.6	3.59	4.374
1.6	3.6	4.38
1.6	3.61	4.386
1.6	3.62	4.392
1.6	3.63	4.398
1.6	3.64	4.404
1.6	3.65	4.411
1.6	3.66	4.417
1.6	3.67	4.423
1.6	3.68	4.429
1.6	3.69	4.435
1.6	3.7	4.441
1.6	3.71	4.447
1.6	3.72	4.453
1.6	3.73	4.459
1.6	3.74	4.465
1.6	3.75	4.471
1.6	3.76	4.476
1.6	3.77	4.482
1.6	3.78	4.488
1.6	3.79	4.494
1.6	3.8	4.5
1.6	3.81	4.506
1.6	3.82	4.512
1.6	3.83	4.518
1.6	3.84	4.524
1.6	3.85	4.53
1.6	3.86	4.536
1.6	3.87	4.542
1.6	3.88	4.547
1.6	3.89	4.553
1.6	3.9	4.559
1.6	3.91	4.565
1.6	3.92	4.571
1.6	3.93	4.577
1.6	3.94	4.582
1.6	3.95	4.588
1.6	3.96	4.594
1.6	3.97	4.6
1.6	3.98	4.606
1.6	3.99	4.611
1.6	4.	4.617
1.6	4.01	4.623
1.6	4.02	4.629
1.6	4.03	4.634
1.6	4.04	4.64
1.6	4.05	4.646
1.6	4.06	4.652
1.6	4.07	4.657
1.6	4.08	4.663
1.6	4.09	4.669
1.6	4.1	4.675
1.6	4.11	4.68
1.6	4.12	4.686
1.6	4.13	4.692
1.6	4.14	4.697
1.6	4.15	4.703
1.6	4.16	4.709
1.6	4.17	4.714
1.6	4.18	4.72
1.6	4.19	4.726
1.6	4.2	4.731
1.6	4.21	4.737
1.6	4.22	4.742
1.6	4.23	4.748
1.6	4.24	4.754
1.6	4.25	4.759
1.6	4.26	4.765
1.6	4.27	4.77
1.6	4.28	4.776
1.6	4.29	4.782
1.6	4.3	4.787
1.6	4.31	4.793
1.6	4.32	4.798
1.6	4.33	4.804
1.6	4.34	4.809
1.6	4.35	4.815
1.6	4.36	4.82
1.6	4.37	4.826
1.6	4.38	4.831
1.6	4.39	4.837
1.6	4.4	4.843
1.6	4.41	4.848
1.6	4.42	4.854
1.6	4.43	4.859
1.6	4.44	4.864
1.6	4.45	4.87
1.6	4.46	4.875
1.6	4.47	4.881
1.6	4.48	4.886
1.6	4.49	4.892
1.6	4.5	4.897
1.6	4.51	4.903
1.6	4.52	4.908
1.6	4.53	4.914
1.6	4.54	4.919
1.6	4.55	4.924
1.6	4.56	4.93
1.6	4.57	4.935
1.6	4.58	4.941
1.6	4.59	4.946
1.6	4.6	4.951
1.6	4.61	4.957
1.6	4.62	4.962
1.6	4.63	4.967
1.6	4.64	4.973
1.6	4.65	4.978
1.6	4.66	4.984
1.6	4.67	4.989
1.6	4.68	4.994
1.6	4.69	5.
1.6	4.7	5.005
1.6	4.71	5.01
1.6	4.72	5.016
1.6	4.73	5.021
1.6	4.74	5.026
1.6	4.75	5.031
1.6	4.76	5.037
1.6	4.77	5.042
1.6	4.78	5.047
1.6	4.79	5.053
1.6	4.8	5.058
1.6	4.81	5.063
1.6	4.82	5.068
1.6	4.83	5.074
1.6	4.84	5.079
1.6	4.85	5.084
1.6	4.86	5.089
1.6	4.87	5.095
1.6	4.88	5.1
1.6	4.89	5.105
1.6	4.9	5.11
1.6	4.91	5.115
1.6	4.92	5.121
1.6	4.93	5.126
1.6	4.94	5.131
1.6	4.95	5.136
1.6	4.96	5.141
1.6	4.97	5.147
1.6	4.98	5.152
1.6	4.99	5.157
1.6	5.	5.162
1.65	1.14	2.002
1.65	1.15	2.011
1.65	1.16	2.02
1.65	1.17	2.028
1.65	1.18	2.037
1.65	1.19	2.046
1.65	1.2	2.054
1.65	1.21	2.063
1.65	1.22	2.071
1.65	1.23	2.08
1.65	1.24	2.088
1.65	1.25	2.097
1.65	1.26	2.105
1.65	1.27	2.113
1.65	1.28	2.122
1.65	1.29	2.13
1.65	1.3	2.138
1.65	1.31	2.146
1.65	1.32	2.155
1.65	1.33	2.163
1.65	1.34	2.171
1.65	1.35	2.179
1.65	1.36	2.187
1.65	1.37	2.195
1.65	1.38	2.203
1.65	1.39	2.211
1.65	1.4	2.219
1.65	1.41	2.227
1.65	1.42	2.235
1.65	1.43	2.243
1.65	1.44	2.25
1.65	1.45	2.258
1.65	1.46	2.266
1.65	1.47	2.274
1.65	1.48	2.281
1.65	1.49	2.289
1.65	1.5	2.297
1.65	1.51	2.304
1.65	1.52	2.312
1.65	1.53	2.32
1.65	1.54	2.327
1.65	1.55	2.335
1.65	1.56	2.342
1.65	1.57	2.35
1.65	1.58	2.357
1.65	1.59	2.365
1.65	1.6	2.372
1.65	1.61	2.38
1.65	1.62	2.387
1.65	1.63	2.394
1.65	1.64	2.402
1.65	1.65	2.409
1.65	1.66	2.416
1.65	1.67	2.423
1.65	1.68	2.431
1.65	1.69	2.438
1.65	1.7	2.445
1.65	1.71	2.452
1.65	1.72	2.459
1.65	1.73	2.467
1.65	1.74	2.474
1.65	1.75	2.481
1.65	1.76	2.488
1.65	1.77	2.495
1.65	1.78	2.502
1.65	1.79	2.509
1.65	1.8	2.516
1.65	1.81	2.523
1.65	1.82	2.53
1.65	1.83	2.537
1.65	1.84	2.544
1.65	1.85	2.551
1.65	1.86	2.558
1.65	1.87	2.564
1.65	1.88	2.571
1.65	1.89	2.578
1.65	1.9	2.585
1.65	1.91	2.592
1.65	1.92	2.599
1.65	1.93	2.605
1.65	1.94	2.612
1.65	1.95	2.619
1.65	1.96	2.625
1.65	1.97	2.632
1.65	1.98	2.639
1.65	1.99	2.645
1.65	2.	2.652
1.65	2.01	2.659
1.65	2.02	2.665
1.65	2.03	2.672
1.65	2.04	2.678
1.65	2.05	2.685
1.65	2.06	2.692
1.65	2.07	2.698
1.65	2.08	2.705
1.65	2.09	2.711
1.65	2.1	2.718
1.65	2.11	2.724
1.65	2.12	2.73
1.65	2.13	2.737
1.65	2.14	2.743
1.65	2.15	2.75
1.65	2.16	2.756
1.65	2.17	2.763
1.65	2.18	2.769
1.65	2.19	2.775
1.65	2.2	2.782
1.65	2.21	2.788
1.65	2.22	2.794
1.65	2.23	2.8
1.65	2.24	2.807
1.65	2.25	2.813
1.65	2.26	2.819
1.65	2.27	2.825
1.65	2.28	2.832
1.65	2.29	2.838
1.65	2.3	2.844
1.65	2.31	2.85
1.65	2.32	2.856
1.65	2.33	2.863
1.65	2.34	2.869
1.65	2.35	2.875
1.65	2.36	2.881
1.65	2.37	2.887
1.65	2.38	2.893
1.65	2.39	2.899
1.65	2.4	2.905
1.65	2.41	2.911
1.65	2.42	2.917
1.65	2.43	2.923
1.65	2.44	2.929
1.65	2.45	2.935
1.65	2.46	2.941
1.65	2.47	2.947
1.65	2.48	2.953
1.65	2.49	2.959
1.65	2.5	2.965
1.65	2.51	2.971
1.65	2.52	2.977
1.65	2.53	2.983
1.65	2.54	2.989
1.65	2.55	2.995
1.65	2.56	3.
1.65	2.57	3.006
1.65	2.58	3.012
1.65	2.59	3.018
1.65	2.6	3.024
1.65	2.61	3.03
1.65	2.62	3.035
1.65	2.63	3.041
1.65	2.64	3.047
1.65	2.65	3.053
1.65	2.66	3.059
1.65	2.67	3.064
1.65	2.68	3.07
1.65	2.69	3.076
1.65	2.7	3.081
1.65	2.71	3.087
1.65	2.72	3.093
1.65	2.73	3.099
1.65	2.74	3.104
1.65	2.75	3.11
1.65	2.76	3.115
1.65	2.77	3.121
1.65	2.78	3.127
1.65	2.79	3.132
1.65	2.8	3.138
1.65	2.81	3.144
1.65	2.82	3.149
1.65	2.83	3.155
1.65	2.84	3.16
1.65	2.85	3.166
1.65	2.86	3.171
1.65	2.87	3.177
1.65	2.88	3.183
1.65	2.89	3.188
1.65	2.9	3.194
1.65	2.91	3.199
1.65	2.92	3.205
1.65	2.93	3.21
1.65	2.94	3.215
1.65	2.95	3.221
1.65	2.96	3.226
1.65	2.97	3.232
1.65	2.98	3.237
1.65	2.99	3.243
1.65	3.	3.248
1.65	3.01	3.254
1.65	3.02	3.259
1.65	3.03	3.264
1.65	3.04	3.27
1.65	3.05	3.275
1.65	3.06	3.28
1.65	3.07	3.286
1.65	3.08	3.291
1.65	3.09	3.296
1.65	3.1	3.302
1.65	3.11	3.307
1.65	3.12	3.312
1.65	3.13	3.318
1.65	3.14	3.323
1.65	3.15	3.328
1.65	3.16	3.334
1.65	3.17	3.339
1.65	3.18	3.344
1.65	3.19	3.349
1.65	3.2	3.355
1.65	3.21	3.36
1.65	3.22	3.365
1.65	3.23	3.37
1.65	3.24	3.376
1.65	3.25	3.381
1.65	3.26	3.386
1.65	3.27	3.391
1.65	3.28	3.396
1.65	3.29	3.402
1.65	3.3	3.407
1.65	3.31	3.412
1.65	3.32	3.417
1.65	3.33	3.422
1.65	3.34	3.427
1.65	3.35	3.432
1.65	3.36	3.438
1.65	3.37	3.443
1.65	3.38	3.448
1.65	3.39	3.453
1.65	3.4	3.458
1.65	3.41	3.463
1.65	3.42	3.468
1.65	3.43	3.473
1.65	3.44	3.478
1.65	3.45	3.483
1.65	3.46	3.488
1.65	3.47	3.493
1.65	3.48	3.498
1.65	3.49	3.503
1.65	3.5	3.508
1.65	3.51	3.513
1.65	3.52	3.518
1.65	3.53	3.523
1.65	3.54	3.528
1.65	3.55	3.533
1.65	3.56	3.538
1.65	3.57	3.543
1.65	3.58	3.548
1.65	3.59	3.553
1.65	3.6	3.558
1.65	3.61	3.563
1.65	3.62	3.568
1.65	3.63	3.573
1.65	3.64	3.578
1.65	3.65	3.583
1.65	3.66	3.588
1.65	3.67	3.593
1.65	3.68	3.597
1.65	3.69	3.602
1.65	3.7	3.607
1.65	3.71	3.612
1.65	3.72	3.617
1.65	3.73	3.622
1.65	3.74	3.627
1.65	3.75	3.632
1.65	3.76	3.636
1.65	3.77	3.641
1.65	3.78	3.646
1.65	3.79	3.651
1.65	3.8	3.656
1.65	3.81	3.66
1.65	3.82	3.665
1.65	3.83	3.67
1.65	3.84	3.675
1.65	3.85	3.68
1.65	3.86	3.684
1.65	3.87	3.689
1.65	3.88	3.694
1.65	3.89	3.699
1.65	3.9	3.703
1.65	3.91	3.708
1.65	3.92	3.713
1.65	3.93	3.718
1.65	3.94	3.722
1.65	3.95	3.727
1.65	3.96	3.732
1.65	3.97	3.737
1.65	3.98	3.741
1.65	3.99	3.746
1.65	4.	3.751
1.65	4.01	3.755
1.65	4.02	3.76
1.65	4.03	3.765
1.65	4.04	3.769
1.65	4.05	3.774
1.65	4.06	3.779
1.65	4.07	3.783
1.65	4.08	3.788
1.65	4.09	3.793
1.65	4.1	3.797
1.65	4.11	3.802
1.65	4.12	3.806
1.65	4.13	3.811
1.65	4.14	3.816
1.65	4.15	3.82
1.65	4.16	3.825
1.65	4.17	3.829
1.65	4.18	3.834
1.65	4.19	3.839
1.65	4.2	3.843
1.65	4.21	3.848
1.65	4.22	3.852
1.65	4.23	3.857
1.65	4.24	3.861
1.65	4.25	3.866
1.65	4.26	3.871
1.65	4.27	3.875
1.65	4.28	3.88
1.65	4.29	3.884
1.65	4.3	3.889
1.65	4.31	3.893
1.65	4.32	3.898
1.65	4.33	3.902
1.65	4.34	3.907
1.65	4.35	3.911
1.65	4.36	3.916
1.65	4.37	3.92
1.65	4.38	3.925
1.65	4.39	3.929
1.65	4.4	3.934
1.65	4.41	3.938
1.65	4.42	3.943
1.65	4.43	3.947
1.65	4.44	3.952
1.65	4.45	3.956
1.65	4.46	3.96
1.65	4.47	3.965
1.65	4.48	3.969
1.65	4.49	3.974
1.65	4.5	3.978
1.65	4.51	3.983
1.65	4.52	3.987
1.65	4.53	3.991
1.65	4.54	3.996
1.65	4.55	4.
1.65	4.56	4.005
1.65	4.57	4.009
1.65	4.58	4.013
1.65	4.59	4.018
1.65	4.6	4.022
1.65	4.61	4.026
1.65	4.62	4.031
1.65	4.63	4.035
1.65	4.64	4.04
1.65	4.65	4.044
1.65	4.66	4.048
1.65	4.67	4.053
1.65	4.68	4.057
1.65	4.69	4.061
1.65	4.7	4.066
1.65	4.71	4.07
1.65	4.72	4.074
1.65	4.73	4.079
1.65	4.74	4.083
1.65	4.75	4.087
1.65	4.76	4.091
1.65	4.77	4.096
1.65	4.78	4.1
1.65	4.79	4.104
1.65	4.8	4.109
1.65	4.81	4.113
1.65	4.82	4.117
1.65	4.83	4.121
1.65	4.84	4.126
1.65	4.85	4.13
1.65	4.86	4.134
1.65	4.87	4.138
1.65	4.88	4.143
1.65	4.89	4.147
1.65	4.9	4.151
1.65	4.91	4.155
1.65	4.92	4.16
1.65	4.93	4.164
1.65	4.94	4.168
1.65	4.95	4.172
1.65	4.96	4.177
1.65	4.97	4.181
1.65	4.98	4.185
1.65	4.99	4.189
1.65	5.	4.193
1.7	1.75	2.004
1.7	1.76	2.01
1.7	1.77	2.016
1.7	1.78	2.021
1.7	1.79	2.027
1.7	1.8	2.033
1.7	1.81	2.038
1.7	1.82	2.044
1.7	1.83	2.05
1.7	1.84	2.055
1.7	1.85	2.061
1.7	1.86	2.066
1.7	1.87	2.072
1.7	1.88	2.077
1.7	1.89	2.083
1.7	1.9	2.088
1.7	1.91	2.094
1.7	1.92	2.099
1.7	1.93	2.105
1.7	1.94	2.11
1.7	1.95	2.116
1.7	1.96	2.121
1.7	1.97	2.127
1.7	1.98	2.132
1.7	1.99	2.137
1.7	2.	2.143
1.7	2.01	2.148
1.7	2.02	2.153
1.7	2.03	2.159
1.7	2.04	2.164
1.7	2.05	2.169
1.7	2.06	2.175
1.7	2.07	2.18
1.7	2.08	2.185
1.7	2.09	2.19
1.7	2.1	2.196
1.7	2.11	2.201
1.7	2.12	2.206
1.7	2.13	2.211
1.7	2.14	2.216
1.7	2.15	2.222
1.7	2.16	2.227
1.7	2.17	2.232
1.7	2.18	2.237
1.7	2.19	2.242
1.7	2.2	2.247
1.7	2.21	2.252
1.7	2.22	2.257
1.7	2.23	2.262
1.7	2.24	2.268
1.7	2.25	2.273
1.7	2.26	2.278
1.7	2.27	2.283
1.7	2.28	2.288
1.7	2.29	2.293
1.7	2.3	2.298
1.7	2.31	2.303
1.7	2.32	2.308
1.7	2.33	2.313
1.7	2.34	2.318
1.7	2.35	2.323
1.7	2.36	2.328
1.7	2.37	2.332
1.7	2.38	2.337
1.7	2.39	2.342
1.7	2.4	2.347
1.7	2.41	2.352
1.7	2.42	2.357
1.7	2.43	2.362
1.7	2.44	2.367
1.7	2.45	2.371
1.7	2.46	2.376
1.7	2.47	2.381
1.7	2.48	2.386
1.7	2.49	2.391
1.7	2.5	2.396
1.7	2.51	2.4
1.7	2.52	2.405
1.7	2.53	2.41
1.7	2.54	2.415
1.7	2.55	2.419
1.7	2.56	2.424
1.7	2.57	2.429
1.7	2.58	2.434
1.7	2.59	2.438
1.7	2.6	2.443
1.7	2.61	2.448
1.7	2.62	2.452
1.7	2.63	2.457
1.7	2.64	2.462
1.7	2.65	2.466
1.7	2.66	2.471
1.7	2.67	2.476
1.7	2.68	2.48
1.7	2.69	2.485
1.7	2.7	2.49
1.7	2.71	2.494
1.7	2.72	2.499
1.7	2.73	2.503
1.7	2.74	2.508
1.7	2.75	2.512
1.7	2.76	2.517
1.7	2.77	2.522
1.7	2.78	2.526
1.7	2.79	2.531
1.7	2.8	2.535
1.7	2.81	2.54
1.7	2.82	2.544
1.7	2.83	2.549
1.7	2.84	2.553
1.7	2.85	2.558
1.7	2.86	2.562
1.7	2.87	2.567
1.7	2.88	2.571
1.7	2.89	2.576
1.7	2.9	2.58
1.7	2.91	2.585
1.7	2.92	2.589
1.7	2.93	2.593
1.7	2.94	2.598
1.7	2.95	2.602
1.7	2.96	2.607
1.7	2.97	2.611
1.7	2.98	2.615
1.7	2.99	2.62
1.7	3.	2.624
1.7	3.01	2.629
1.7	3.02	2.633
1.7	3.03	2.637
1.7	3.04	2.642
1.7	3.05	2.646
1.7	3.06	2.65
1.7	3.07	2.655
1.7	3.08	2.659
1.7	3.09	2.663
1.7	3.1	2.668
1.7	3.11	2.672
1.7	3.12	2.676
1.7	3.13	2.68
1.7	3.14	2.685
1.7	3.15	2.689
1.7	3.16	2.693
1.7	3.17	2.698
1.7	3.18	2.702
1.7	3.19	2.706
1.7	3.2	2.71
1.7	3.21	2.714
1.7	3.22	2.719
1.7	3.23	2.723
1.7	3.24	2.727
1.7	3.25	2.731
1.7	3.26	2.736
1.7	3.27	2.74
1.7	3.28	2.744
1.7	3.29	2.748
1.7	3.3	2.752
1.7	3.31	2.756
1.7	3.32	2.761
1.7	3.33	2.765
1.7	3.34	2.769
1.7	3.35	2.773
1.7	3.36	2.777
1.7	3.37	2.781
1.7	3.38	2.785
1.7	3.39	2.79
1.7	3.4	2.794
1.7	3.41	2.798
1.7	3.42	2.802
1.7	3.43	2.806
1.7	3.44	2.81
1.7	3.45	2.814
1.7	3.46	2.818
1.7	3.47	2.822
1.7	3.48	2.826
1.7	3.49	2.83
1.7	3.5	2.834
1.7	3.51	2.838
1.7	3.52	2.843
1.7	3.53	2.847
1.7	3.54	2.851
1.7	3.55	2.855
1.7	3.56	2.859
1.7	3.57	2.863
1.7	3.58	2.867
1.7	3.59	2.871
1.7	3.6	2.875
1.7	3.61	2.879
1.7	3.62	2.883
1.7	3.63	2.887
1.7	3.64	2.891
1.7	3.65	2.895
1.7	3.66	2.899
1.7	3.67	2.902
1.7	3.68	2.906
1.7	3.69	2.91
1.7	3.7	2.914
1.7	3.71	2.918
1.7	3.72	2.922
1.7	3.73	2.926
1.7	3.74	2.93
1.7	3.75	2.934
1.7	3.76	2.938
1.7	3.77	2.942
1.7	3.78	2.946
1.7	3.79	2.95
1.7	3.8	2.953
1.7	3.81	2.957
1.7	3.82	2.961
1.7	3.83	2.965
1.7	3.84	2.969
1.7	3.85	2.973
1.7	3.86	2.977
1.7	3.87	2.981
1.7	3.88	2.984
1.7	3.89	2.988
1.7	3.9	2.992
1.7	3.91	2.996
1.7	3.92	3.
1.7	3.93	3.004
1.7	3.94	3.007
1.7	3.95	3.011
1.7	3.96	3.015
1.7	3.97	3.019
1.7	3.98	3.023
1.7	3.99	3.026
1.7	4.	3.03
1.7	4.01	3.034
1.7	4.02	3.038
1.7	4.03	3.041
1.7	4.04	3.045
1.7	4.05	3.049
1.7	4.06	3.053
1.7	4.07	3.057
1.7	4.08	3.06
1.7	4.09	3.064
1.7	4.1	3.068
1.7	4.11	3.072
1.7	4.12	3.075
1.7	4.13	3.079
1.7	4.14	3.083
1.7	4.15	3.086
1.7	4.16	3.09
1.7	4.17	3.094
1.7	4.18	3.098
1.7	4.19	3.101
1.7	4.2	3.105
1.7	4.21	3.109
1.7	4.22	3.112
1.7	4.23	3.116
1.7	4.24	3.12
1.7	4.25	3.123
1.7	4.26	3.127
1.7	4.27	3.131
1.7	4.28	3.134
1.7	4.29	3.138
1.7	4.3	3.142
1.7	4.31	3.145
1.7	4.32	3.149
1.7	4.33	3.153
1.7	4.34	3.156
1.7	4.35	3.16
1.7	4.36	3.164
1.7	4.37	3.167
1.7	4.38	3.171
1.7	4.39	3.174
1.7	4.4	3.178
1.7	4.41	3.182
1.7	4.42	3.185
1.7	4.43	3.189
1.7	4.44	3.192
1.7	4.45	3.196
1.7	4.46	3.2
1.7	4.47	3.203
1.7	4.48	3.207
1.7	4.49	3.21
1.7	4.5	3.214
1.7	4.51	3.218
1.7	4.52	3.221
1.7	4.53	3.225
1.7	4.54	3.228
1.7	4.55	3.232
1.7	4.56	3.235
1.7	4.57	3.239
1.7	4.58	3.242
1.7	4.59	3.246
1.7	4.6	3.249
1.7	4.61	3.253
1.7	4.62	3.257
1.7	4.63	3.26
1.7	4.64	3.264
1.7	4.65	3.267
1.7	4.66	3.271
1.7	4.67	3.274
1.7	4.68	3.278
1.7	4.69	3.281
1.7	4.7	3.285
1.7	4.71	3.288
1.7	4.72	3.292
1.7	4.73	3.295
1.7	4.74	3.299
1.7	4.75	3.302
1.7	4.76	3.306
1.7	4.77	3.309
1.7	4.78	3.312
1.7	4.79	3.316
1.7	4.8	3.319
1.7	4.81	3.323
1.7	4.82	3.326
1.7	4.83	3.33
1.7	4.84	3.333
1.7	4.85	3.337
1.7	4.86	3.34
1.7	4.87	3.343
1.7	4.88	3.347
1.7	4.89	3.35
1.7	4.9	3.354
1.7	4.91	3.357
1.7	4.92	3.361
1.7	4.93	3.364
1.7	4.94	3.367
1.7	4.95	3.371
1.7	4.96	3.374
1.7	4.97	3.378
1.7	4.98	3.381
1.7	4.99	3.384
1.7	5.	3.388
1.75	2.67	2.002
1.75	2.68	2.006
1.75	2.69	2.01
1.75	2.7	2.013
1.75	2.71	2.017
1.75	2.72	2.021
1.75	2.73	2.024
1.75	2.74	2.028
1.75	2.75	2.032
1.75	2.76	2.036
1.75	2.77	2.039
1.75	2.78	2.043
1.75	2.79	2.047
1.75	2.8	2.05
1.75	2.81	2.054
1.75	2.82	2.058
1.75	2.83	2.061
1.75	2.84	2.065
1.75	2.85	2.068
1.75	2.86	2.072
1.75	2.87	2.076
1.75	2.88	2.079
1.75	2.89	2.083
1.75	2.9	2.087
1.75	2.91	2.09
1.75	2.92	2.094
1.75	2.93	2.097
1.75	2.94	2.101
1.75	2.95	2.104
1.75	2.96	2.108
1.75	2.97	2.112
1.75	2.98	2.115
1.75	2.99	2.119
1.75	3.	2.122
1.75	3.01	2.126
1.75	3.02	2.129
1.75	3.03	2.133
1.75	3.04	2.136
1.75	3.05	2.14
1.75	3.06	2.143
1.75	3.07	2.147
1.75	3.08	2.15
1.75	3.09	2.154
1.75	3.1	2.157
1.75	3.11	2.161
1.75	3.12	2.164
1.75	3.13	2.168
1.75	3.14	2.171
1.75	3.15	2.175
1.75	3.16	2.178
1.75	3.17	2.181
1.75	3.18	2.185
1.75	3.19	2.188
1.75	3.2	2.192
1.75	3.21	2.195
1.75	3.22	2.199
1.75	3.23	2.202
1.75	3.24	2.205
1.75	3.25	2.209
1.75	3.26	2.212
1.75	3.27	2.216
1.75	3.28	2.219
1.75	3.29	2.222
1.75	3.3	2.226
1.75	3.31	2.229
1.75	3.32	2.232
1.75	3.33	2.236
1.75	3.34	2.239
1.75	3.35	2.243
1.75	3.36	2.246
1.75	3.37	2.249
1.75	3.38	2.253
1.75	3.39	2.256
1.75	3.4	2.259
1.75	3.41	2.263
1.75	3.42	2.266
1.75	3.43	2.269
1.75	3.44	2.272
1.75	3.45	2.276
1.75	3.46	2.279
1.75	3.47	2.282
1.75	3.48	2.286
1.75	3.49	2.289
1.75	3.5	2.292
1.75	3.51	2.295
1.75	3.52	2.299
1.75	3.53	2.302
1.75	3.54	2.305
1.75	3.55	2.309
1.75	3.56	2.312
1.75	3.57	2.315
1.75	3.58	2.318
1.75	3.59	2.321
1.75	3.6	2.325
1.75	3.61	2.328
1.75	3.62	2.331
1.75	3.63	2.334
1.75	3.64	2.338
1.75	3.65	2.341
1.75	3.66	2.344
1.75	3.67	2.347
1.75	3.68	2.35
1.75	3.69	2.354
1.75	3.7	2.357
1.75	3.71	2.36
1.75	3.72	2.363
1.75	3.73	2.366
1.75	3.74	2.369
1.75	3.75	2.373
1.75	3.76	2.376
1.75	3.77	2.379
1.75	3.78	2.382
1.75	3.79	2.385
1.75	3.8	2.388
1.75	3.81	2.392
1.75	3.82	2.395
1.75	3.83	2.398
1.75	3.84	2.401
1.75	3.85	2.404
1.75	3.86	2.407
1.75	3.87	2.41
1.75	3.88	2.413
1.75	3.89	2.417
1.75	3.9	2.42
1.75	3.91	2.423
1.75	3.92	2.426
1.75	3.93	2.429
1.75	3.94	2.432
1.75	3.95	2.435
1.75	3.96	2.438
1.75	3.97	2.441
1.75	3.98	2.444
1.75	3.99	2.447
1.75	4.	2.45
1.75	4.01	2.454
1.75	4.02	2.457
1.75	4.03	2.46
1.75	4.04	2.463
1.75	4.05	2.466
1.75	4.06	2.469
1.75	4.07	2.472
1.75	4.08	2.475
1.75	4.09	2.478
1.75	4.1	2.481
1.75	4.11	2.484
1.75	4.12	2.487
1.75	4.13	2.49
1.75	4.14	2.493
1.75	4.15	2.496
1.75	4.16	2.499
1.75	4.17	2.502
1.75	4.18	2.505
1.75	4.19	2.508
1.75	4.2	2.511
1.75	4.21	2.514
1.75	4.22	2.517
1.75	4.23	2.52
1.75	4.24	2.523
1.75	4.25	2.526
1.75	4.26	2.529
1.75	4.27	2.532
1.75	4.28	2.535
1.75	4.29	2.538
1.75	4.3	2.541
1.75	4.31	2.544
1.75	4.32	2.547
1.75	4.33	2.55
1.75	4.34	2.552
1.75	4.35	2.555
1.75	4.36	2.558
1.75	4.37	2.561
1.75	4.38	2.564
1.75	4.39	2.567
1.75	4.4	2.57
1.75	4.41	2.573
1.75	4.42	2.576
1.75	4.43	2.579
1.75	4.44	2.582
1.75	4.45	2.585
1.75	4.46	2.588
1.75	4.47	2.59
1.75	4.48	2.593
1.75	4.49	2.596
1.75	4.5	2.599
1.75	4.51	2.602
1.75	4.52	2.605
1.75	4.53	2.608
1.75	4.54	2.611
1.75	4.55	2.614
1.75	4.56	2.616
1.75	4.57	2.619
1.75	4.58	2.622
1.75	4.59	2.625
1.75	4.6	2.628
1.75	4.61	2.631
1.75	4.62	2.634
1.75	4.63	2.636
1.75	4.64	2.639
1.75	4.65	2.642
1.75	4.66	2.645
1.75	4.67	2.648
1.75	4.68	2.651
1.75	4.69	2.653
1.75	4.7	2.656
1.75	4.71	2.659
1.75	4.72	2.662
1.75	4.73	2.665
1.75	4.74	2.668
1.75	4.75	2.67
1.75	4.76	2.673
1.75	4.77	2.676
1.75	4.78	2.679
1.75	4.79	2.682
1.75	4.8	2.684
1.75	4.81	2.687
1.75	4.82	2.69
1.75	4.83	2.693
1.75	4.84	2.696
1.75	4.85	2.698
1.75	4.86	2.701
1.75	4.87	2.704
1.75	4.88	2.707
1.75	4.89	2.709
1.75	4.9	2.712
1.75	4.91	2.715
1.75	4.92	2.718
1.75	4.93	2.72
1.75	4.94	2.723
1.75	4.95	2.726
1.75	4.96	2.729
1.75	4.97	2.731
1.75	4.98	2.734
1.75	4.99	2.737
1.75	5.	2.74
1.8	3.99	2.002
1.8	4.	2.004
1.8	4.01	2.007
1.8	4.02	2.009
1.8	4.03	2.012
1.8	4.04	2.014
1.8	4.05	2.017
1.8	4.06	2.019
1.8	4.07	2.022
1.8	4.08	2.024
1.8	4.09	2.026
1.8	4.1	2.029
1.8	4.11	2.031
1.8	4.12	2.034
1.8	4.13	2.036
1.8	4.14	2.039
1.8	4.15	2.041
1.8	4.16	2.044
1.8	4.17	2.046
1.8	4.18	2.049
1.8	4.19	2.051
1.8	4.2	2.054
1.8	4.21	2.056
1.8	4.22	2.058
1.8	4.23	2.061
1.8	4.24	2.063
1.8	4.25	2.066
1.8	4.26	2.068
1.8	4.27	2.071
1.8	4.28	2.073
1.8	4.29	2.075
1.8	4.3	2.078
1.8	4.31	2.08
1.8	4.32	2.083
1.8	4.33	2.085
1.8	4.34	2.088
1.8	4.35	2.09
1.8	4.36	2.092
1.8	4.37	2.095
1.8	4.38	2.097
1.8	4.39	2.1
1.8	4.4	2.102
1.8	4.41	2.104
1.8	4.42	2.107
1.8	4.43	2.109
1.8	4.44	2.111
1.8	4.45	2.114
1.8	4.46	2.116
1.8	4.47	2.119
1.8	4.48	2.121
1.8	4.49	2.123
1.8	4.5	2.126
1.8	4.51	2.128
1.8	4.52	2.13
1.8	4.53	2.133
1.8	4.54	2.135
1.8	4.55	2.137
1.8	4.56	2.14
1.8	4.57	2.142
1.8	4.58	2.144
1.8	4.59	2.147
1.8	4.6	2.149
1.8	4.61	2.151
1.8	4.62	2.154
1.8	4.63	2.156
1.8	4.64	2.158
1.8	4.65	2.161
1.8	4.66	2.163
1.8	4.67	2.165
1.8	4.68	2.168
1.8	4.69	2.17
1.8	4.7	2.172
1.8	4.71	2.175
1.8	4.72	2.177
1.8	4.73	2.179
1.8	4.74	2.182
1.8	4.75	2.184
1.8	4.76	2.186
1.8	4.77	2.188
1.8	4.78	2.191
1.8	4.79	2.193
1.8	4.8	2.195
1.8	4.81	2.198
1.8	4.82	2.2
1.8	4.83	2.202
1.8	4.84	2.204
1.8	4.85	2.207
1.8	4.86	2.209
1.8	4.87	2.211
1.8	4.88	2.214
1.8	4.89	2.216
1.8	4.9	2.218
1.8	4.91	2.22
1.8	4.92	2.223
1.8	4.93	2.225
1.8	4.94	2.227
1.8	4.95	2.229
1.8	4.96	2.232
1.8	4.97	2.234
1.8	4.98	2.236
1.8	4.99	2.238
1.8	5.	2.241

==> Plot_data/Fig10/LUM32/lumgadisdata.dat <==
1.	0.25	11.85
1.	0.26	12.09
1.	0.27	12.32
1.	0.28	12.54
1.	0.29	12.76
1.	0.3	12.98
1.	0.31	13.2
1.	0.32	13.41
1.	0.33	13.62
1.	0.34	13.82
1.	0.35	14.02
1.	0.36	14.22
1.	0.37	14.42
1.	0.38	14.61
1.	0.39	14.8
1.	0.4	14.99
1.	0.41	15.18
1.	0.42	15.36
1.	0.43	15.54
1.	0.44	15.72
1.	0.45	15.9
1.	0.46	16.08
1.	0.47	16.25
1.	0.48	16.42
1.	0.49	16.59
1.	0.5	16.76
1.	0.51	16.93
1.	0.52	17.09
1.	0.53	17.26
1.	0.54	17.42
1.	0.55	17.58
1.	0.56	17.74
1.	0.57	17.9
1.	0.58	18.05
1.	0.59	18.21
1.	0.6	18.36
1.	0.61	18.51
1.	0.62	18.66
1.	0.63	18.81
1.	0.64	18.96
1.	0.65	19.11
1.	0.66	19.26
1.	0.67	19.4
1.	0.68	19.55
1.	0.69	19.69
1.	0.7	19.83
1.	0.71	19.97
1.	0.72	20.11
1.	0.73	20.25
1.	0.74	20.39
1.	0.75	20.53
1.	0.76	20.66
1.	0.77	20.8
1.	0.78	20.93
1.	0.79	21.07
1.	0.8	21.2
1.	0.81	21.33
1.	0.82	21.46
1.	0.83	21.59
1.	0.84	21.72
1.	0.85	21.85
1.	0.86	21.98
1.	0.87	22.11
1.	0.88	22.23
1.	0.89	22.36
1.	0.9	22.49
1.	0.91	22.61
1.	0.92	22.73
1.	0.93	22.86
1.	0.94	22.98
1.	0.95	23.1
1.	0.96	23.22
1.	0.97	23.34
1.	0.98	23.46
1.	0.99	23.58
1.	1.	23.7
1.	1.01	23.82
1.	1.02	23.94
1.	1.03	24.06
1.	1.04	24.17
1.	1.05	24.29
1.	1.06	24.4
1.	1.07	24.52
1.	1.08	24.63
1.	1.09	24.75
1.	1.1	24.86
1.	1.11	24.97
1.	1.12	25.08
1.	1.13	25.2
1.	1.14	25.31
1.	1.15	25.42
1.	1.16	25.53
1.	1.17	25.64
1.	1.18	25.75
1.	1.19	25.86
1.	1.2	25.96
1.	1.21	26.07
1.	1.22	26.18
1.	1.23	26.29
1.	1.24	26.39
1.	1.25	26.5
1.	1.26	26.61
1.	1.27	26.71
1.	1.28	26.82
1.	1.29	26.92
1.	1.3	27.03
1.	1.31	27.13
1.	1.32	27.23
1.	1.33	27.34
1.	1.34	27.44
1.	1.35	27.54
1.	1.36	27.64
1.	1.37	27.74
1.	1.38	27.84
1.	1.39	27.94
1.	1.4	28.05
1.	1.41	28.15
1.	1.42	28.24
1.	1.43	28.34
1.	1.44	28.44
1.	1.45	28.54
1.	1.46	28.64
1.	1.47	28.74
1.	1.48	28.84
1.	1.49	28.93
1.	1.5	29.03
1.	1.51	29.13
1.	1.52	29.22
1.	1.53	29.32
1.	1.54	29.41
1.	1.55	29.51
1.	1.56	29.6
1.	1.57	29.7
1.	1.58	29.79
1.	1.59	29.89
1.	1.6	29.98
1.	1.61	30.08
1.	1.62	30.17
1.	1.63	30.26
1.	1.64	30.35
1.	1.65	30.45
1.	1.66	30.54
1.	1.67	30.63
1.	1.68	30.72
1.	1.69	30.81
1.	1.7	30.9
1.	1.71	31.
1.	1.72	31.09
1.	1.73	31.18
1.	1.74	31.27
1.	1.75	31.36
1.	1.76	31.44
1.	1.77	31.53
1.	1.78	31.62
1.	1.79	31.71
1.	1.8	31.8
1.	1.81	31.89
1.	1.82	31.98
1.	1.83	32.06
1.	1.84	32.15
1.	1.85	32.24
1.	1.86	32.33
1.	1.87	32.41
1.	1.88	32.5
1.	1.89	32.59
1.	1.9	32.67
1.	1.91	32.76
1.	1.92	32.84
1.	1.93	32.93
1.	1.94	33.01
1.	1.95	33.1
1.	1.96	33.18
1.	1.97	33.27
1.	1.98	33.35
1.	1.99	33.44
1.	2.	33.52
1.	2.01	33.6
1.	2.02	33.69
1.	2.03	33.77
1.	2.04	33.85
1.	2.05	33.94
1.	2.06	34.02
1.	2.07	34.1
1.	2.08	34.18
1.	2.09	34.27
1.	2.1	34.35
1.	2.11	34.43
1.	2.12	34.51
1.	2.13	34.59
1.	2.14	34.67
1.	2.15	34.75
1.	2.16	34.84
1.	2.17	34.92
1.	2.18	35.
1.	2.19	35.08
1.	2.2	35.16
1.	2.21	35.24
1.	2.22	35.32
1.	2.23	35.4
1.	2.24	35.47
1.	2.25	35.55
1.	2.26	35.63
1.	2.27	35.71
1.	2.28	35.79
1.	2.29	35.87
1.	2.3	35.95
1.	2.31	36.02
1.	2.32	36.1
1.	2.33	36.18
1.	2.34	36.26
1.	2.35	36.34
1.	2.36	36.41
1.	2.37	36.49
1.	2.38	36.57
1.	2.39	36.64
1.	2.4	36.72
1.	2.41	36.8
1.	2.42	36.87
1.	2.43	36.95
1.	2.44	37.02
1.	2.45	37.1
1.	2.46	37.18
1.	2.47	37.25
1.	2.48	37.33
1.	2.49	37.4
1.	2.5	37.48
1.	2.51	37.55
1.	2.52	37.63
1.	2.53	37.7
1.	2.54	37.78
1.	2.55	37.85
1.	2.56	37.92
1.	2.57	38.
1.	2.58	38.07
1.	2.59	38.15
1.	2.6	38.22
1.	2.61	38.29
1.	2.62	38.37
1.	2.63	38.44
1.	2.64	38.51
1.	2.65	38.58
1.	2.66	38.66
1.	2.67	38.73
1.	2.68	38.8
1.	2.69	38.88
1.	2.7	38.95
1.	2.71	39.02
1.	2.72	39.09
1.	2.73	39.16
1.	2.74	39.23
1.	2.75	39.31
1.	2.76	39.38
1.	2.77	39.45
1.	2.78	39.52
1.	2.79	39.59
1.	2.8	39.66
1.	2.81	39.73
1.	2.82	39.8
1.	2.83	39.87
1.	2.84	39.94
1.	2.85	40.01
1.	2.86	40.08
1.	2.87	40.15
1.	2.88	40.22
1.	2.89	40.29
1.	2.9	40.36
1.	2.91	40.43
1.	2.92	40.5
1.	2.93	40.57
1.	2.94	40.64
1.	2.95	40.71
1.	2.96	40.78
1.	2.97	40.85
1.	2.98	40.92
1.	2.99	40.99
1.	3.	41.05
1.	3.01	41.12
1.	3.02	41.19
1.	3.03	41.26
1.	3.04	41.33
1.	3.05	41.39
1.	3.06	41.46
1.	3.07	41.53
1.	3.08	41.6
1.	3.09	41.67
1.	3.1	41.73
1.	3.11	41.8
1.	3.12	41.87
1.	3.13	41.93
1.	3.14	42.
1.	3.15	42.07
1.	3.16	42.13
1.	3.17	42.2
1.	3.18	42.27
1.	3.19	42.33
1.	3.2	42.4
1.	3.21	42.47
1.	3.22	42.53
1.	3.23	42.6
1.	3.24	42.66
1.	3.25	42.73
1.	3.26	42.8
1.	3.27	42.86
1.	3.28	42.93
1.	3.29	42.99
1.	3.3	43.06
1.	3.31	43.12
1.	3.32	43.19
1.	3.33	43.25
1.	3.34	43.32
1.	3.35	43.38
1.	3.36	43.45
1.	3.37	43.51
1.	3.38	43.58
1.	3.39	43.64
1.	3.4	43.71
1.	3.41	43.77
1.	3.42	43.83
1.	3.43	43.9
1.	3.44	43.96
1.	3.45	44.03
1.	3.46	44.09
1.	3.47	44.15
1.	3.48	44.22
1.	3.49	44.28
1.	3.5	44.34
1.	3.51	44.41
1.	3.52	44.47
1.	3.53	44.53
1.	3.54	44.6
1.	3.55	44.66
1.	3.56	44.72
1.	3.57	44.78
1.	3.58	44.85
1.	3.59	44.91
1.	3.6	44.97
1.	3.61	45.03
1.	3.62	45.1
1.	3.63	45.16
1.	3.64	45.22
1.	3.65	45.28
1.	3.66	45.35
1.	3.67	45.41
1.	3.68	45.47
1.	3.69	45.53
1.	3.7	45.59
1.	3.71	45.65
1.	3.72	45.72
1.	3.73	45.78
1.	3.74	45.84
1.	3.75	45.9
1.	3.76	45.96
1.	3.77	46.02
1.	3.78	46.08
1.	3.79	46.14
1.	3.8	46.2
1.	3.81	46.27
1.	3.82	46.33
1.	3.83	46.39
1.	3.84	46.45
1.	3.85	46.51
1.	3.86	46.57
1.	3.87	46.63
1.	3.88	46.69
1.	3.89	46.75
1.	3.9	46.81
1.	3.91	46.87
1.	3.92	46.93
1.	3.93	46.99
1.	3.94	47.05
1.	3.95	47.11
1.	3.96	47.17
1.	3.97	47.23
1.	3.98	47.29
1.	3.99	47.35
1.	4.	47.41
1.	4.01	47.46
1.	4.02	47.52
1.	4.03	47.58
1.	4.04	47.64
1.	4.05	47.7
1.	4.06	47.76
1.	4.07	47.82
1.	4.08	47.88
1.	4.09	47.94
1.	4.1	47.99
1.	4.11	48.05
1.	4.12	48.11
1.	4.13	48.17
1.	4.14	48.23
1.	4.15	48.29
1.	4.16	48.34
1.	4.17	48.4
1.	4.18	48.46
1.	4.19	48.52
1.	4.2	48.58
1.	4.21	48.63
1.	4.22	48.69
1.	4.23	48.75
1.	4.24	48.81
1.	4.25	48.86
1.	4.26	48.92
1.	4.27	48.98
1.	4.28	49.04
1.	4.29	49.09
1.	4.3	49.15
1.	4.31	49.21
1.	4.32	49.26
1.	4.33	49.32
1.	4.34	49.38
1.	4.35	49.44
1.	4.36	49.49
1.	4.37	49.55
1.	4.38	49.61
1.	4.39	49.66
1.	4.4	49.72
1.	4.41	49.78
1.	4.42	49.83
1.	4.43	49.89
1.	4.44	49.94
1.	4.45	50.
1.	4.46	50.06
1.	4.47	50.11
1.	4.48	50.17
1.	4.49	50.22
1.	4.5	50.28
1.	4.51	50.34
1.	4.52	50.39
1.	4.53	50.45
1.	4.54	50.5
1.	4.55	50.56
1.	4.56	50.61
1.	4.57	50.67
1.	4.58	50.73
1.	4.59	50.78
1.	4.6	50.84
1.	4.61	50.89
1.	4.62	50.95
1.	4.63	51.
1.	4.64	51.06
1.	4.65	51.11
1.	4.66	51.17
1.	4.67	51.22
1.	4.68	51.28
1.	4.69	51.33
1.	4.7	51.39
1.	4.71	51.44
1.	4.72	51.5
1.	4.73	51.55
1.	4.74	51.6
1.	4.75	51.66
1.	4.76	51.71
1.	4.77	51.77
1.	4.78	51.82
1.	4.79	51.88
1.	4.8	51.93
1.	4.81	51.98
1.	4.82	52.04
1.	4.83	52.09
1.	4.84	52.15
1.	4.85	52.2
1.	4.86	52.25
1.	4.87	52.31
1.	4.88	52.36
1.	4.89	52.41
1.	4.9	52.47
1.	4.91	52.52
1.	4.92	52.57
1.	4.93	52.63
1.	4.94	52.68
1.	4.95	52.73
1.	4.96	52.79
1.	4.97	52.84
1.	4.98	52.89
1.	4.99	52.95
1.	5.	53.
1.05	0.25	9.964
1.05	0.26	10.16
1.05	0.27	10.35
1.05	0.28	10.54
1.05	0.29	10.73
1.05	0.3	10.91
1.05	0.31	11.1
1.05	0.32	11.27
1.05	0.33	11.45
1.05	0.34	11.62
1.05	0.35	11.79
1.05	0.36	11.96
1.05	0.37	12.12
1.05	0.38	12.28
1.05	0.39	12.45
1.05	0.4	12.6
1.05	0.41	12.76
1.05	0.42	12.91
1.05	0.43	13.07
1.05	0.44	13.22
1.05	0.45	13.37
1.05	0.46	13.52
1.05	0.47	13.66
1.05	0.48	13.81
1.05	0.49	13.95
1.05	0.5	14.09
1.05	0.51	14.23
1.05	0.52	14.37
1.05	0.53	14.51
1.05	0.54	14.64
1.05	0.55	14.78
1.05	0.56	14.91
1.05	0.57	15.05
1.05	0.58	15.18
1.05	0.59	15.31
1.05	0.6	15.44
1.05	0.61	15.56
1.05	0.62	15.69
1.05	0.63	15.82
1.05	0.64	15.94
1.05	0.65	16.07
1.05	0.66	16.19
1.05	0.67	16.31
1.05	0.68	16.43
1.05	0.69	16.55
1.05	0.7	16.67
1.05	0.71	16.79
1.05	0.72	16.91
1.05	0.73	17.03
1.05	0.74	17.14
1.05	0.75	17.26
1.05	0.76	17.37
1.05	0.77	17.49
1.05	0.78	17.6
1.05	0.79	17.71
1.05	0.8	17.82
1.05	0.81	17.94
1.05	0.82	18.05
1.05	0.83	18.16
1.05	0.84	18.26
1.05	0.85	18.37
1.05	0.86	18.48
1.05	0.87	18.59
1.05	0.88	18.69
1.05	0.89	18.8
1.05	0.9	18.91
1.05	0.91	19.01
1.05	0.92	19.11
1.05	0.93	19.22
1.05	0.94	19.32
1.05	0.95	19.42
1.05	0.96	19.53
1.05	0.97	19.63
1.05	0.98	19.73
1.05	0.99	19.83
1.05	1.	19.93
1.05	1.01	20.03
1.05	1.02	20.13
1.05	1.03	20.22
1.05	1.04	20.32
1.05	1.05	20.42
1.05	1.06	20.52
1.05	1.07	20.61
1.05	1.08	20.71
1.05	1.09	20.81
1.05	1.1	20.9
1.05	1.11	21.
1.05	1.12	21.09
1.05	1.13	21.18
1.05	1.14	21.28
1.05	1.15	21.37
1.05	1.16	21.46
1.05	1.17	21.56
1.05	1.18	21.65
1.05	1.19	21.74
1.05	1.2	21.83
1.05	1.21	21.92
1.05	1.22	22.01
1.05	1.23	22.1
1.05	1.24	22.19
1.05	1.25	22.28
1.05	1.26	22.37
1.05	1.27	22.46
1.05	1.28	22.55
1.05	1.29	22.63
1.05	1.3	22.72
1.05	1.31	22.81
1.05	1.32	22.9
1.05	1.33	22.98
1.05	1.34	23.07
1.05	1.35	23.15
1.05	1.36	23.24
1.05	1.37	23.33
1.05	1.38	23.41
1.05	1.39	23.49
1.05	1.4	23.58
1.05	1.41	23.66
1.05	1.42	23.75
1.05	1.43	23.83
1.05	1.44	23.91
1.05	1.45	24.
1.05	1.46	24.08
1.05	1.47	24.16
1.05	1.48	24.24
1.05	1.49	24.33
1.05	1.5	24.41
1.05	1.51	24.49
1.05	1.52	24.57
1.05	1.53	24.65
1.05	1.54	24.73
1.05	1.55	24.81
1.05	1.56	24.89
1.05	1.57	24.97
1.05	1.58	25.05
1.05	1.59	25.13
1.05	1.6	25.21
1.05	1.61	25.29
1.05	1.62	25.36
1.05	1.63	25.44
1.05	1.64	25.52
1.05	1.65	25.6
1.05	1.66	25.68
1.05	1.67	25.75
1.05	1.68	25.83
1.05	1.69	25.91
1.05	1.7	25.98
1.05	1.71	26.06
1.05	1.72	26.14
1.05	1.73	26.21
1.05	1.74	26.29
1.05	1.75	26.36
1.05	1.76	26.44
1.05	1.77	26.51
1.05	1.78	26.59
1.05	1.79	26.66
1.05	1.8	26.74
1.05	1.81	26.81
1.05	1.82	26.88
1.05	1.83	26.96
1.05	1.84	27.03
1.05	1.85	27.1
1.05	1.86	27.18
1.05	1.87	27.25
1.05	1.88	27.32
1.05	1.89	27.4
1.05	1.9	27.47
1.05	1.91	27.54
1.05	1.92	27.61
1.05	1.93	27.68
1.05	1.94	27.76
1.05	1.95	27.83
1.05	1.96	27.9
1.05	1.97	27.97
1.05	1.98	28.04
1.05	1.99	28.11
1.05	2.	28.18
1.05	2.01	28.25
1.05	2.02	28.32
1.05	2.03	28.39
1.05	2.04	28.46
1.05	2.05	28.53
1.05	2.06	28.6
1.05	2.07	28.67
1.05	2.08	28.74
1.05	2.09	28.81
1.05	2.1	28.88
1.05	2.11	28.95
1.05	2.12	29.02
1.05	2.13	29.08
1.05	2.14	29.15
1.05	2.15	29.22
1.05	2.16	29.29
1.05	2.17	29.36
1.05	2.18	29.42
1.05	2.19	29.49
1.05	2.2	29.56
1.05	2.21	29.63
1.05	2.22	29.69
1.05	2.23	29.76
1.05	2.24	29.83
1.05	2.25	29.89
1.05	2.26	29.96
1.05	2.27	30.02
1.05	2.28	30.09
1.05	2.29	30.16
1.05	2.3	30.22
1.05	2.31	30.29
1.05	2.32	30.35
1.05	2.33	30.42
1.05	2.34	30.48
1.05	2.35	30.55
1.05	2.36	30.61
1.05	2.37	30.68
1.05	2.38	30.74
1.05	2.39	30.81
1.05	2.4	30.87
1.05	2.41	30.94
1.05	2.42	31.
1.05	2.43	31.06
1.05	2.44	31.13
1.05	2.45	31.19
1.05	2.46	31.26
1.05	2.47	31.32
1.05	2.48	31.38
1.05	2.49	31.45
1.05	2.5	31.51
1.05	2.51	31.57
1.05	2.52	31.63
1.05	2.53	31.7
1.05	2.54	31.76
1.05	2.55	31.82
1.05	2.56	31.88
1.05	2.57	31.95
1.05	2.58	32.01
1.05	2.59	32.07
1.05	2.6	32.13
1.05	2.61	32.19
1.05	2.62	32.26
1.05	2.63	32.32
1.05	2.64	32.38
1.05	2.65	32.44
1.05	2.66	32.5
1.05	2.67	32.56
1.05	2.68	32.62
1.05	2.69	32.68
1.05	2.7	32.74
1.05	2.71	32.81
1.05	2.72	32.87
1.05	2.73	32.93
1.05	2.74	32.99
1.05	2.75	33.05
1.05	2.76	33.11
1.05	2.77	33.17
1.05	2.78	33.23
1.05	2.79	33.29
1.05	2.8	33.35
1.05	2.81	33.41
1.05	2.82	33.46
1.05	2.83	33.52
1.05	2.84	33.58
1.05	2.85	33.64
1.05	2.86	33.7
1.05	2.87	33.76
1.05	2.88	33.82
1.05	2.89	33.88
1.05	2.9	33.94
1.05	2.91	33.99
1.05	2.92	34.05
1.05	2.93	34.11
1.05	2.94	34.17
1.05	2.95	34.23
1.05	2.96	34.29
1.05	2.97	34.34
1.05	2.98	34.4
1.05	2.99	34.46
1.05	3.	34.52
1.05	3.01	34.57
1.05	3.02	34.63
1.05	3.03	34.69
1.05	3.04	34.75
1.05	3.05	34.8
1.05	3.06	34.86
1.05	3.07	34.92
1.05	3.08	34.97
1.05	3.09	35.03
1.05	3.1	35.09
1.05	3.11	35.14
1.05	3.12	35.2
1.05	3.13	35.26
1.05	3.14	35.31
1.05	3.15	35.37
1.05	3.16	35.42
1.05	3.17	35.48
1.05	3.18	35.54
1.05	3.19	35.59
1.05	3.2	35.65
1.05	3.21	35.7
1.05	3.22	35.76
1.05	3.23	35.81
1.05	3.24	35.87
1.05	3.25	35.93
1.05	3.26	35.98
1.05	3.27	36.04
1.05	3.28	36.09
1.05	3.29	36.15
1.05	3.3	36.2
1.05	3.31	36.26
1.05	3.32	36.31
1.05	3.33	36.37
1.05	3.34	36.42
1.05	3.35	36.47
1.05	3.36	36.53
1.05	3.37	36.58
1.05	3.38	36.64
1.05	3.39	36.69
1.05	3.4	36.75
1.05	3.41	36.8
1.05	3.42	36.85
1.05	3.43	36.91
1.05	3.44	36.96
1.05	3.45	37.01
1.05	3.46	37.07
1.05	3.47	37.12
1.05	3.48	37.18
1.05	3.49	37.23
1.05	3.5	37.28
1.05	3.51	37.34
1.05	3.52	37.39
1.05	3.53	37.44
1.05	3.54	37.49
1.05	3.55	37.55
1.05	3.56	37.6
1.05	3.57	37.65
1.05	3.58	37.71
1.05	3.59	37.76
1.05	3.6	37.81
1.05	3.61	37.86
1.05	3.62	37.92
1.05	3.63	37.97
1.05	3.64	38.02
1.05	3.65	38.07
1.05	3.66	38.12
1.05	3.67	38.18
1.05	3.68	38.23
1.05	3.69	38.28
1.05	3.7	38.33
1.05	3.71	38.38
1.05	3.72	38.44
1.05	3.73	38.49
1.05	3.74	38.54
1.05	3.75	38.59
1.05	3.76	38.64
1.05	3.77	38.69
1.05	3.78	38.74
1.05	3.79	38.8
1.05	3.8	38.85
1.05	3.81	38.9
1.05	3.82	38.95
1.05	3.83	39.
1.05	3.84	39.05
1.05	3.85	39.1
1.05	3.86	39.15
1.05	3.87	39.2
1.05	3.88	39.25
1.05	3.89	39.3
1.05	3.9	39.35
1.05	3.91	39.4
1.05	3.92	39.46
1.05	3.93	39.51
1.05	3.94	39.56
1.05	3.95	39.61
1.05	3.96	39.66
1.05	3.97	39.71
1.05	3.98	39.76
1.05	3.99	39.81
1.05	4.	39.86
1.05	4.01	39.91
1.05	4.02	39.96
1.05	4.03	40.01
1.05	4.04	40.05
1.05	4.05	40.1
1.05	4.06	40.15
1.05	4.07	40.2
1.05	4.08	40.25
1.05	4.09	40.3
1.05	4.1	40.35
1.05	4.11	40.4
1.05	4.12	40.45
1.05	4.13	40.5
1.05	4.14	40.55
1.05	4.15	40.6
1.05	4.16	40.65
1.05	4.17	40.69
1.05	4.18	40.74
1.05	4.19	40.79
1.05	4.2	40.84
1.05	4.21	40.89
1.05	4.22	40.94
1.05	4.23	40.99
1.05	4.24	41.03
1.05	4.25	41.08
1.05	4.26	41.13
1.05	4.27	41.18
1.05	4.28	41.23
1.05	4.29	41.28
1.05	4.3	41.32
1.05	4.31	41.37
1.05	4.32	41.42
1.05	4.33	41.47
1.05	4.34	41.52
1.05	4.35	41.56
1.05	4.36	41.61
1.05	4.37	41.66
1.05	4.38	41.71
1.05	4.39	41.75
1.05	4.4	41.8
1.05	4.41	41.85
1.05	4.42	41.9
1.05	4.43	41.94
1.05	4.44	41.99
1.05	4.45	42.04
1.05	4.46	42.09
1.05	4.47	42.13
1.05	4.48	42.18
1.05	4.49	42.23
1.05	4.5	42.27
1.05	4.51	42.32
1.05	4.52	42.37
1.05	4.53	42.41
1.05	4.54	42.46
1.05	4.55	42.51
1.05	4.56	42.55
1.05	4.57	42.6
1.05	4.58	42.65
1.05	4.59	42.69
1.05	4.6	42.74
1.05	4.61	42.79
1.05	4.62	42.83
1.05	4.63	42.88
1.05	4.64	42.93
1.05	4.65	42.97
1.05	4.66	43.02
1.05	4.67	43.06
1.05	4.68	43.11
1.05	4.69	43.16
1.05	4.7	43.2
1.05	4.71	43.25
1.05	4.72	43.29
1.05	4.73	43.34
1.05	4.74	43.39
1.05	4.75	43.43
1.05	4.76	43.48
1.05	4.77	43.52
1.05	4.78	43.57
1.05	4.79	43.61
1.05	4.8	43.66
1.05	4.81	43.71
1.05	4.82	43.75
1.05	4.83	43.8
1.05	4.84	43.84
1.05	4.85	43.89
1.05	4.86	43.93
1.05	4.87	43.98
1.05	4.88	44.02
1.05	4.89	44.07
1.05	4.9	44.11
1.05	4.91	44.16
1.05	4.92	44.2
1.05	4.93	44.25
1.05	4.94	44.29
1.05	4.95	44.34
1.05	4.96	44.38
1.05	4.97	44.43
1.05	4.98	44.47
1.05	4.99	44.52
1.05	5.	44.56
1.1	0.25	8.211
1.1	0.26	8.374
1.1	0.27	8.533
1.1	0.28	8.69
1.1	0.29	8.844
1.1	0.3	8.995
1.1	0.31	9.144
1.1	0.32	9.29
1.1	0.33	9.434
1.1	0.34	9.576
1.1	0.35	9.716
1.1	0.36	9.853
1.1	0.37	9.989
1.1	0.38	10.12
1.1	0.39	10.26
1.1	0.4	10.39
1.1	0.41	10.52
1.1	0.42	10.64
1.1	0.43	10.77
1.1	0.44	10.89
1.1	0.45	11.02
1.1	0.46	11.14
1.1	0.47	11.26
1.1	0.48	11.38
1.1	0.49	11.5
1.1	0.5	11.61
1.1	0.51	11.73
1.1	0.52	11.84
1.1	0.53	11.96
1.1	0.54	12.07
1.1	0.55	12.18
1.1	0.56	12.29
1.1	0.57	12.4
1.1	0.58	12.51
1.1	0.59	12.61
1.1	0.6	12.72
1.1	0.61	12.83
1.1	0.62	12.93
1.1	0.63	13.03
1.1	0.64	13.14
1.1	0.65	13.24
1.1	0.66	13.34
1.1	0.67	13.44
1.1	0.68	13.54
1.1	0.69	13.64
1.1	0.7	13.74
1.1	0.71	13.84
1.1	0.72	13.93
1.1	0.73	14.03
1.1	0.74	14.13
1.1	0.75	14.22
1.1	0.76	14.32
1.1	0.77	14.41
1.1	0.78	14.5
1.1	0.79	14.6
1.1	0.8	14.69
1.1	0.81	14.78
1.1	0.82	14.87
1.1	0.83	14.96
1.1	0.84	15.05
1.1	0.85	15.14
1.1	0.86	15.23
1.1	0.87	15.32
1.1	0.88	15.41
1.1	0.89	15.49
1.1	0.9	15.58
1.1	0.91	15.67
1.1	0.92	15.75
1.1	0.93	15.84
1.1	0.94	15.92
1.1	0.95	16.01
1.1	0.96	16.09
1.1	0.97	16.17
1.1	0.98	16.26
1.1	0.99	16.34
1.1	1.	16.42
1.1	1.01	16.5
1.1	1.02	16.59
1.1	1.03	16.67
1.1	1.04	16.75
1.1	1.05	16.83
1.1	1.06	16.91
1.1	1.07	16.99
1.1	1.08	17.07
1.1	1.09	17.15
1.1	1.1	17.22
1.1	1.11	17.3
1.1	1.12	17.38
1.1	1.13	17.46
1.1	1.14	17.53
1.1	1.15	17.61
1.1	1.16	17.69
1.1	1.17	17.76
1.1	1.18	17.84
1.1	1.19	17.91
1.1	1.2	17.99
1.1	1.21	18.06
1.1	1.22	18.14
1.1	1.23	18.21
1.1	1.24	18.29
1.1	1.25	18.36
1.1	1.26	18.43
1.1	1.27	18.51
1.1	1.28	18.58
1.1	1.29	18.65
1.1	1.3	18.72
1.1	1.31	18.8
1.1	1.32	18.87
1.1	1.33	18.94
1.1	1.34	19.01
1.1	1.35	19.08
1.1	1.36	19.15
1.1	1.37	19.22
1.1	1.38	19.29
1.1	1.39	19.36
1.1	1.4	19.43
1.1	1.41	19.5
1.1	1.42	19.57
1.1	1.43	19.64
1.1	1.44	19.71
1.1	1.45	19.77
1.1	1.46	19.84
1.1	1.47	19.91
1.1	1.48	19.98
1.1	1.49	20.05
1.1	1.5	20.11
1.1	1.51	20.18
1.1	1.52	20.25
1.1	1.53	20.31
1.1	1.54	20.38
1.1	1.55	20.45
1.1	1.56	20.51
1.1	1.57	20.58
1.1	1.58	20.64
1.1	1.59	20.71
1.1	1.6	20.77
1.1	1.61	20.84
1.1	1.62	20.9
1.1	1.63	20.97
1.1	1.64	21.03
1.1	1.65	21.09
1.1	1.66	21.16
1.1	1.67	21.22
1.1	1.68	21.29
1.1	1.69	21.35
1.1	1.7	21.41
1.1	1.71	21.47
1.1	1.72	21.54
1.1	1.73	21.6
1.1	1.74	21.66
1.1	1.75	21.72
1.1	1.76	21.79
1.1	1.77	21.85
1.1	1.78	21.91
1.1	1.79	21.97
1.1	1.8	22.03
1.1	1.81	22.09
1.1	1.82	22.15
1.1	1.83	22.22
1.1	1.84	22.28
1.1	1.85	22.34
1.1	1.86	22.4
1.1	1.87	22.46
1.1	1.88	22.52
1.1	1.89	22.58
1.1	1.9	22.64
1.1	1.91	22.7
1.1	1.92	22.76
1.1	1.93	22.81
1.1	1.94	22.87
1.1	1.95	22.93
1.1	1.96	22.99
1.1	1.97	23.05
1.1	1.98	23.11
1.1	1.99	23.17
1.1	2.	23.22
1.1	2.01	23.28
1.1	2.02	23.34
1.1	2.03	23.4
1.1	2.04	23.46
1.1	2.05	23.51
1.1	2.06	23.57
1.1	2.07	23.63
1.1	2.08	23.68
1.1	2.09	23.74
1.1	2.1	23.8
1.1	2.11	23.85
1.1	2.12	23.91
1.1	2.13	23.97
1.1	2.14	24.02
1.1	2.15	24.08
1.1	2.16	24.14
1.1	2.17	24.19
1.1	2.18	24.25
1.1	2.19	24.3
1.1	2.2	24.36
1.1	2.21	24.41
1.1	2.22	24.47
1.1	2.23	24.52
1.1	2.24	24.58
1.1	2.25	24.63
1.1	2.26	24.69
1.1	2.27	24.74
1.1	2.28	24.8
1.1	2.29	24.85
1.1	2.3	24.91
1.1	2.31	24.96
1.1	2.32	25.01
1.1	2.33	25.07
1.1	2.34	25.12
1.1	2.35	25.17
1.1	2.36	25.23
1.1	2.37	25.28
1.1	2.38	25.33
1.1	2.39	25.39
1.1	2.4	25.44
1.1	2.41	25.49
1.1	2.42	25.55
1.1	2.43	25.6
1.1	2.44	25.65
1.1	2.45	25.7
1.1	2.46	25.76
1.1	2.47	25.81
1.1	2.48	25.86
1.1	2.49	25.91
1.1	2.5	25.97
1.1	2.51	26.02
1.1	2.52	26.07
1.1	2.53	26.12
1.1	2.54	26.17
1.1	2.55	26.22
1.1	2.56	26.28
1.1	2.57	26.33
1.1	2.58	26.38
1.1	2.59	26.43
1.1	2.6	26.48
1.1	2.61	26.53
1.1	2.62	26.58
1.1	2.63	26.63
1.1	2.64	26.68
1.1	2.65	26.73
1.1	2.66	26.78
1.1	2.67	26.83
1.1	2.68	26.88
1.1	2.69	26.93
1.1	2.7	26.98
1.1	2.71	27.03
1.1	2.72	27.08
1.1	2.73	27.13
1.1	2.74	27.18
1.1	2.75	27.23
1.1	2.76	27.28
1.1	2.77	27.33
1.1	2.78	27.38
1.1	2.79	27.43
1.1	2.8	27.48
1.1	2.81	27.53
1.1	2.82	27.58
1.1	2.83	27.63
1.1	2.84	27.68
1.1	2.85	27.72
1.1	2.86	27.77
1.1	2.87	27.82
1.1	2.88	27.87
1.1	2.89	27.92
1.1	2.9	27.97
1.1	2.91	28.01
1.1	2.92	28.06
1.1	2.93	28.11
1.1	2.94	28.16
1.1	2.95	28.21
1.1	2.96	28.25
1.1	2.97	28.3
1.1	2.98	28.35
1.1	2.99	28.4
1.1	3.	28.44
1.1	3.01	28.49
1.1	3.02	28.54
1.1	3.03	28.59
1.1	3.04	28.63
1.1	3.05	28.68
1.1	3.06	28.73
1.1	3.07	28.77
1.1	3.08	28.82
1.1	3.09	28.87
1.1	3.1	28.91
1.1	3.11	28.96
1.1	3.12	29.01
1.1	3.13	29.05
1.1	3.14	29.1
1.1	3.15	29.15
1.1	3.16	29.19
1.1	3.17	29.24
1.1	3.18	29.29
1.1	3.19	29.33
1.1	3.2	29.38
1.1	3.21	29.42
1.1	3.22	29.47
1.1	3.23	29.51
1.1	3.24	29.56
1.1	3.25	29.61
1.1	3.26	29.65
1.1	3.27	29.7
1.1	3.28	29.74
1.1	3.29	29.79
1.1	3.3	29.83
1.1	3.31	29.88
1.1	3.32	29.92
1.1	3.33	29.97
1.1	3.34	30.01
1.1	3.35	30.06
1.1	3.36	30.1
1.1	3.37	30.15
1.1	3.38	30.19
1.1	3.39	30.24
1.1	3.4	30.28
1.1	3.41	30.33
1.1	3.42	30.37
1.1	3.43	30.41
1.1	3.44	30.46
1.1	3.45	30.5
1.1	3.46	30.55
1.1	3.47	30.59
1.1	3.48	30.64
1.1	3.49	30.68
1.1	3.5	30.72
1.1	3.51	30.77
1.1	3.52	30.81
1.1	3.53	30.85
1.1	3.54	30.9
1.1	3.55	30.94
1.1	3.56	30.99
1.1	3.57	31.03
1.1	3.58	31.07
1.1	3.59	31.12
1.1	3.6	31.16
1.1	3.61	31.2
1.1	3.62	31.25
1.1	3.63	31.29
1.1	3.64	31.33
1.1	3.65	31.37
1.1	3.66	31.42
1.1	3.67	31.46
1.1	3.68	31.5
1.1	3.69	31.55
1.1	3.7	31.59
1.1	3.71	31.63
1.1	3.72	31.67
1.1	3.73	31.72
1.1	3.74	31.76
1.1	3.75	31.8
1.1	3.76	31.84
1.1	3.77	31.89
1.1	3.78	31.93
1.1	3.79	31.97
1.1	3.8	32.01
1.1	3.81	32.05
1.1	3.82	32.1
1.1	3.83	32.14
1.1	3.84	32.18
1.1	3.85	32.22
1.1	3.86	32.26
1.1	3.87	32.31
1.1	3.88	32.35
1.1	3.89	32.39
1.1	3.9	32.43
1.1	3.91	32.47
1.1	3.92	32.51
1.1	3.93	32.56
1.1	3.94	32.6
1.1	3.95	32.64
1.1	3.96	32.68
1.1	3.97	32.72
1.1	3.98	32.76
1.1	3.99	32.8
1.1	4.	32.84
1.1	4.01	32.89
1.1	4.02	32.93
1.1	4.03	32.97
1.1	4.04	33.01
1.1	4.05	33.05
1.1	4.06	33.09
1.1	4.07	33.13
1.1	4.08	33.17
1.1	4.09	33.21
1.1	4.1	33.25
1.1	4.11	33.29
1.1	4.12	33.33
1.1	4.13	33.37
1.1	4.14	33.41
1.1	4.15	33.45
1.1	4.16	33.49
1.1	4.17	33.54
1.1	4.18	33.58
1.1	4.19	33.62
1.1	4.2	33.66
1.1	4.21	33.7
1.1	4.22	33.74
1.1	4.23	33.78
1.1	4.24	33.82
1.1	4.25	33.86
1.1	4.26	33.9
1.1	4.27	33.93
1.1	4.28	33.97
1.1	4.29	34.01
1.1	4.3	34.05
1.1	4.31	34.09
1.1	4.32	34.13
1.1	4.33	34.17
1.1	4.34	34.21
1.1	4.35	34.25
1.1	4.36	34.29
1.1	4.37	34.33
1.1	4.38	34.37
1.1	4.39	34.41
1.1	4.4	34.45
1.1	4.41	34.49
1.1	4.42	34.53
1.1	4.43	34.56
1.1	4.44	34.6
1.1	4.45	34.64
1.1	4.46	34.68
1.1	4.47	34.72
1.1	4.48	34.76
1.1	4.49	34.8
1.1	4.5	34.84
1.1	4.51	34.88
1.1	4.52	34.91
1.1	4.53	34.95
1.1	4.54	34.99
1.1	4.55	35.03
1.1	4.56	35.07
1.1	4.57	35.11
1.1	4.58	35.15
1.1	4.59	35.18
1.1	4.6	35.22
1.1	4.61	35.26
1.1	4.62	35.3
1.1	4.63	35.34
1.1	4.64	35.37
1.1	4.65	35.41
1.1	4.66	35.45
1.1	4.67	35.49
1.1	4.68	35.53
1.1	4.69	35.56
1.1	4.7	35.6
1.1	4.71	35.64
1.1	4.72	35.68
1.1	4.73	35.72
1.1	4.74	35.75
1.1	4.75	35.79
1.1	4.76	35.83
1.1	4.77	35.87
1.1	4.78	35.9
1.1	4.79	35.94
1.1	4.8	35.98
1.1	4.81	36.02
1.1	4.82	36.05
1.1	4.83	36.09
1.1	4.84	36.13
1.1	4.85	36.17
1.1	4.86	36.2
1.1	4.87	36.24
1.1	4.88	36.28
1.1	4.89	36.32
1.1	4.9	36.35
1.1	4.91	36.39
1.1	4.92	36.43
1.1	4.93	36.46
1.1	4.94	36.5
1.1	4.95	36.54
1.1	4.96	36.57
1.1	4.97	36.61
1.1	4.98	36.65
1.1	4.99	36.68
1.1	5.	36.72
1.15	0.25	6.615
1.15	0.26	6.746
1.15	0.27	6.875
1.15	0.28	7.001
1.15	0.29	7.125
1.15	0.3	7.247
1.15	0.31	7.367
1.15	0.32	7.485
1.15	0.33	7.601
1.15	0.34	7.715
1.15	0.35	7.827
1.15	0.36	7.939
1.15	0.37	8.048
1.15	0.38	8.156
1.15	0.39	8.263
1.15	0.4	8.368
1.15	0.41	8.472
1.15	0.42	8.575
1.15	0.43	8.676
1.15	0.44	8.776
1.15	0.45	8.876
1.15	0.46	8.974
1.15	0.47	9.071
1.15	0.48	9.167
1.15	0.49	9.262
1.15	0.5	9.356
1.15	0.51	9.449
1.15	0.52	9.541
1.15	0.53	9.632
1.15	0.54	9.723
1.15	0.55	9.812
1.15	0.56	9.901
1.15	0.57	9.989
1.15	0.58	10.08
1.15	0.59	10.16
1.15	0.6	10.25
1.15	0.61	10.33
1.15	0.62	10.42
1.15	0.63	10.5
1.15	0.64	10.58
1.15	0.65	10.67
1.15	0.66	10.75
1.15	0.67	10.83
1.15	0.68	10.91
1.15	0.69	10.99
1.15	0.7	11.07
1.15	0.71	11.15
1.15	0.72	11.23
1.15	0.73	11.3
1.15	0.74	11.38
1.15	0.75	11.46
1.15	0.76	11.53
1.15	0.77	11.61
1.15	0.78	11.69
1.15	0.79	11.76
1.15	0.8	11.83
1.15	0.81	11.91
1.15	0.82	11.98
1.15	0.83	12.05
1.15	0.84	12.13
1.15	0.85	12.2
1.15	0.86	12.27
1.15	0.87	12.34
1.15	0.88	12.41
1.15	0.89	12.48
1.15	0.9	12.55
1.15	0.91	12.62
1.15	0.92	12.69
1.15	0.93	12.76
1.15	0.94	12.83
1.15	0.95	12.9
1.15	0.96	12.96
1.15	0.97	13.03
1.15	0.98	13.1
1.15	0.99	13.16
1.15	1.	13.23
1.15	1.01	13.3
1.15	1.02	13.36
1.15	1.03	13.43
1.15	1.04	13.49
1.15	1.05	13.56
1.15	1.06	13.62
1.15	1.07	13.69
1.15	1.08	13.75
1.15	1.09	13.81
1.15	1.1	13.88
1.15	1.11	13.94
1.15	1.12	14.
1.15	1.13	14.06
1.15	1.14	14.13
1.15	1.15	14.19
1.15	1.16	14.25
1.15	1.17	14.31
1.15	1.18	14.37
1.15	1.19	14.43
1.15	1.2	14.49
1.15	1.21	14.55
1.15	1.22	14.61
1.15	1.23	14.67
1.15	1.24	14.73
1.15	1.25	14.79
1.15	1.26	14.85
1.15	1.27	14.91
1.15	1.28	14.97
1.15	1.29	15.03
1.15	1.3	15.09
1.15	1.31	15.14
1.15	1.32	15.2
1.15	1.33	15.26
1.15	1.34	15.32
1.15	1.35	15.37
1.15	1.36	15.43
1.15	1.37	15.49
1.15	1.38	15.54
1.15	1.39	15.6
1.15	1.4	15.65
1.15	1.41	15.71
1.15	1.42	15.77
1.15	1.43	15.82
1.15	1.44	15.88
1.15	1.45	15.93
1.15	1.46	15.99
1.15	1.47	16.04
1.15	1.48	16.1
1.15	1.49	16.15
1.15	1.5	16.2
1.15	1.51	16.26
1.15	1.52	16.31
1.15	1.53	16.37
1.15	1.54	16.42
1.15	1.55	16.47
1.15	1.56	16.53
1.15	1.57	16.58
1.15	1.58	16.63
1.15	1.59	16.68
1.15	1.6	16.74
1.15	1.61	16.79
1.15	1.62	16.84
1.15	1.63	16.89
1.15	1.64	16.94
1.15	1.65	17.
1.15	1.66	17.05
1.15	1.67	17.1
1.15	1.68	17.15
1.15	1.69	17.2
1.15	1.7	17.25
1.15	1.71	17.3
1.15	1.72	17.35
1.15	1.73	17.4
1.15	1.74	17.45
1.15	1.75	17.5
1.15	1.76	17.55
1.15	1.77	17.6
1.15	1.78	17.65
1.15	1.79	17.7
1.15	1.8	17.75
1.15	1.81	17.8
1.15	1.82	17.85
1.15	1.83	17.9
1.15	1.84	17.95
1.15	1.85	18.
1.15	1.86	18.04
1.15	1.87	18.09
1.15	1.88	18.14
1.15	1.89	18.19
1.15	1.9	18.24
1.15	1.91	18.29
1.15	1.92	18.33
1.15	1.93	18.38
1.15	1.94	18.43
1.15	1.95	18.48
1.15	1.96	18.52
1.15	1.97	18.57
1.15	1.98	18.62
1.15	1.99	18.66
1.15	2.	18.71
1.15	2.01	18.76
1.15	2.02	18.8
1.15	2.03	18.85
1.15	2.04	18.9
1.15	2.05	18.94
1.15	2.06	18.99
1.15	2.07	19.04
1.15	2.08	19.08
1.15	2.09	19.13
1.15	2.1	19.17
1.15	2.11	19.22
1.15	2.12	19.26
1.15	2.13	19.31
1.15	2.14	19.36
1.15	2.15	19.4
1.15	2.16	19.45
1.15	2.17	19.49
1.15	2.18	19.54
1.15	2.19	19.58
1.15	2.2	19.62
1.15	2.21	19.67
1.15	2.22	19.71
1.15	2.23	19.76
1.15	2.24	19.8
1.15	2.25	19.85
1.15	2.26	19.89
1.15	2.27	19.93
1.15	2.28	19.98
1.15	2.29	20.02
1.15	2.3	20.07
1.15	2.31	20.11
1.15	2.32	20.15
1.15	2.33	20.2
1.15	2.34	20.24
1.15	2.35	20.28
1.15	2.36	20.33
1.15	2.37	20.37
1.15	2.38	20.41
1.15	2.39	20.45
1.15	2.4	20.5
1.15	2.41	20.54
1.15	2.42	20.58
1.15	2.43	20.62
1.15	2.44	20.67
1.15	2.45	20.71
1.15	2.46	20.75
1.15	2.47	20.79
1.15	2.48	20.84
1.15	2.49	20.88
1.15	2.5	20.92
1.15	2.51	20.96
1.15	2.52	21.
1.15	2.53	21.04
1.15	2.54	21.09
1.15	2.55	21.13
1.15	2.56	21.17
1.15	2.57	21.21
1.15	2.58	21.25
1.15	2.59	21.29
1.15	2.6	21.33
1.15	2.61	21.38
1.15	2.62	21.42
1.15	2.63	21.46
1.15	2.64	21.5
1.15	2.65	21.54
1.15	2.66	21.58
1.15	2.67	21.62
1.15	2.68	21.66
1.15	2.69	21.7
1.15	2.7	21.74
1.15	2.71	21.78
1.15	2.72	21.82
1.15	2.73	21.86
1.15	2.74	21.9
1.15	2.75	21.94
1.15	2.76	21.98
1.15	2.77	22.02
1.15	2.78	22.06
1.15	2.79	22.1
1.15	2.8	22.14
1.15	2.81	22.18
1.15	2.82	22.22
1.15	2.83	22.26
1.15	2.84	22.3
1.15	2.85	22.34
1.15	2.86	22.38
1.15	2.87	22.41
1.15	2.88	22.45
1.15	2.89	22.49
1.15	2.9	22.53
1.15	2.91	22.57
1.15	2.92	22.61
1.15	2.93	22.65
1.15	2.94	22.69
1.15	2.95	22.72
1.15	2.96	22.76
1.15	2.97	22.8
1.15	2.98	22.84
1.15	2.99	22.88
1.15	3.	22.92
1.15	3.01	22.95
1.15	3.02	22.99
1.15	3.03	23.03
1.15	3.04	23.07
1.15	3.05	23.11
1.15	3.06	23.14
1.15	3.07	23.18
1.15	3.08	23.22
1.15	3.09	23.26
1.15	3.1	23.3
1.15	3.11	23.33
1.15	3.12	23.37
1.15	3.13	23.41
1.15	3.14	23.45
1.15	3.15	23.48
1.15	3.16	23.52
1.15	3.17	23.56
1.15	3.18	23.59
1.15	3.19	23.63
1.15	3.2	23.67
1.15	3.21	23.71
1.15	3.22	23.74
1.15	3.23	23.78
1.15	3.24	23.82
1.15	3.25	23.85
1.15	3.26	23.89
1.15	3.27	23.93
1.15	3.28	23.96
1.15	3.29	24.
1.15	3.3	24.04
1.15	3.31	24.07
1.15	3.32	24.11
1.15	3.33	24.14
1.15	3.34	24.18
1.15	3.35	24.22
1.15	3.36	24.25
1.15	3.37	24.29
1.15	3.38	24.32
1.15	3.39	24.36
1.15	3.4	24.4
1.15	3.41	24.43
1.15	3.42	24.47
1.15	3.43	24.5
1.15	3.44	24.54
1.15	3.45	24.58
1.15	3.46	24.61
1.15	3.47	24.65
1.15	3.48	24.68
1.15	3.49	24.72
1.15	3.5	24.75
1.15	3.51	24.79
1.15	3.52	24.82
1.15	3.53	24.86
1.15	3.54	24.89
1.15	3.55	24.93
1.15	3.56	24.96
1.15	3.57	25.
1.15	3.58	25.03
1.15	3.59	25.07
1.15	3.6	25.1
1.15	3.61	25.14
1.15	3.62	25.17
1.15	3.63	25.21
1.15	3.64	25.24
1.15	3.65	25.28
1.15	3.66	25.31
1.15	3.67	25.35
1.15	3.68	25.38
1.15	3.69	25.42
1.15	3.7	25.45
1.15	3.71	25.48
1.15	3.72	25.52
1.15	3.73	25.55
1.15	3.74	25.59
1.15	3.75	25.62
1.15	3.76	25.66
1.15	3.77	25.69
1.15	3.78	25.72
1.15	3.79	25.76
1.15	3.8	25.79
1.15	3.81	25.83
1.15	3.82	25.86
1.15	3.83	25.89
1.15	3.84	25.93
1.15	3.85	25.96
1.15	3.86	25.99
1.15	3.87	26.03
1.15	3.88	26.06
1.15	3.89	26.1
1.15	3.9	26.13
1.15	3.91	26.16
1.15	3.92	26.2
1.15	3.93	26.23
1.15	3.94	26.26
1.15	3.95	26.3
1.15	3.96	26.33
1.15	3.97	26.36
1.15	3.98	26.4
1.15	3.99	26.43
1.15	4.	26.46
1.15	4.01	26.49
1.15	4.02	26.53
1.15	4.03	26.56
1.15	4.04	26.59
1.15	4.05	26.63
1.15	4.06	26.66
1.15	4.07	26.69
1.15	4.08	26.73
1.15	4.09	26.76
1.15	4.1	26.79
1.15	4.11	26.82
1.15	4.12	26.86
1.15	4.13	26.89
1.15	4.14	26.92
1.15	4.15	26.95
1.15	4.16	26.99
1.15	4.17	27.02
1.15	4.18	27.05
1.15	4.19	27.08
1.15	4.2	27.12
1.15	4.21	27.15
1.15	4.22	27.18
1.15	4.23	27.21
1.15	4.24	27.24
1.15	4.25	27.28
1.15	4.26	27.31
1.15	4.27	27.34
1.15	4.28	27.37
1.15	4.29	27.4
1.15	4.3	27.44
1.15	4.31	27.47
1.15	4.32	27.5
1.15	4.33	27.53
1.15	4.34	27.56
1.15	4.35	27.6
1.15	4.36	27.63
1.15	4.37	27.66
1.15	4.38	27.69
1.15	4.39	27.72
1.15	4.4	27.75
1.15	4.41	27.78
1.15	4.42	27.82
1.15	4.43	27.85
1.15	4.44	27.88
1.15	4.45	27.91
1.15	4.46	27.94
1.15	4.47	27.97
1.15	4.48	28.
1.15	4.49	28.04
1.15	4.5	28.07
1.15	4.51	28.1
1.15	4.52	28.13
1.15	4.53	28.16
1.15	4.54	28.19
1.15	4.55	28.22
1.15	4.56	28.25
1.15	4.57	28.28
1.15	4.58	28.32
1.15	4.59	28.35
1.15	4.6	28.38
1.15	4.61	28.41
1.15	4.62	28.44
1.15	4.63	28.47
1.15	4.64	28.5
1.15	4.65	28.53
1.15	4.66	28.56
1.15	4.67	28.59
1.15	4.68	28.62
1.15	4.69	28.65
1.15	4.7	28.68
1.15	4.71	28.71
1.15	4.72	28.74
1.15	4.73	28.78
1.15	4.74	28.81
1.15	4.75	28.84
1.15	4.76	28.87
1.15	4.77	28.9
1.15	4.78	28.93
1.15	4.79	28.96
1.15	4.8	28.99
1.15	4.81	29.02
1.15	4.82	29.05
1.15	4.83	29.08
1.15	4.84	29.11
1.15	4.85	29.14
1.15	4.86	29.17
1.15	4.87	29.2
1.15	4.88	29.23
1.15	4.89	29.26
1.15	4.9	29.29
1.15	4.91	29.32
1.15	4.92	29.35
1.15	4.93	29.38
1.15	4.94	29.41
1.15	4.95	29.44
1.15	4.96	29.47
1.15	4.97	29.5
1.15	4.98	29.53
1.15	4.99	29.56
1.15	5.	29.59
1.2	0.25	5.212
1.2	0.26	5.316
1.2	0.27	5.417
1.2	0.28	5.516
1.2	0.29	5.614
1.2	0.3	5.71
1.2	0.31	5.804
1.2	0.32	5.897
1.2	0.33	5.989
1.2	0.34	6.079
1.2	0.35	6.167
1.2	0.36	6.255
1.2	0.37	6.341
1.2	0.38	6.426
1.2	0.39	6.51
1.2	0.4	6.593
1.2	0.41	6.675
1.2	0.42	6.756
1.2	0.43	6.836
1.2	0.44	6.915
1.2	0.45	6.993
1.2	0.46	7.07
1.2	0.47	7.147
1.2	0.48	7.223
1.2	0.49	7.297
1.2	0.5	7.372
1.2	0.51	7.445
1.2	0.52	7.517
1.2	0.53	7.589
1.2	0.54	7.661
1.2	0.55	7.731
1.2	0.56	7.801
1.2	0.57	7.871
1.2	0.58	7.939
1.2	0.59	8.008
1.2	0.6	8.075
1.2	0.61	8.142
1.2	0.62	8.209
1.2	0.63	8.274
1.2	0.64	8.34
1.2	0.65	8.405
1.2	0.66	8.469
1.2	0.67	8.533
1.2	0.68	8.597
1.2	0.69	8.66
1.2	0.7	8.722
1.2	0.71	8.784
1.2	0.72	8.846
1.2	0.73	8.907
1.2	0.74	8.968
1.2	0.75	9.028
1.2	0.76	9.088
1.2	0.77	9.148
1.2	0.78	9.207
1.2	0.79	9.266
1.2	0.8	9.324
1.2	0.81	9.382
1.2	0.82	9.44
1.2	0.83	9.498
1.2	0.84	9.555
1.2	0.85	9.611
1.2	0.86	9.668
1.2	0.87	9.724
1.2	0.88	9.779
1.2	0.89	9.835
1.2	0.9	9.89
1.2	0.91	9.945
1.2	0.92	9.999
1.2	0.93	10.05
1.2	0.94	10.11
1.2	0.95	10.16
1.2	0.96	10.21
1.2	0.97	10.27
1.2	0.98	10.32
1.2	0.99	10.37
1.2	1.	10.42
1.2	1.01	10.48
1.2	1.02	10.53
1.2	1.03	10.58
1.2	1.04	10.63
1.2	1.05	10.68
1.2	1.06	10.73
1.2	1.07	10.78
1.2	1.08	10.83
1.2	1.09	10.88
1.2	1.1	10.93
1.2	1.11	10.98
1.2	1.12	11.03
1.2	1.13	11.08
1.2	1.14	11.13
1.2	1.15	11.18
1.2	1.16	11.23
1.2	1.17	11.28
1.2	1.18	11.32
1.2	1.19	11.37
1.2	1.2	11.42
1.2	1.21	11.47
1.2	1.22	11.51
1.2	1.23	11.56
1.2	1.24	11.61
1.2	1.25	11.66
1.2	1.26	11.7
1.2	1.27	11.75
1.2	1.28	11.79
1.2	1.29	11.84
1.2	1.3	11.89
1.2	1.31	11.93
1.2	1.32	11.98
1.2	1.33	12.02
1.2	1.34	12.07
1.2	1.35	12.11
1.2	1.36	12.16
1.2	1.37	12.2
1.2	1.38	12.25
1.2	1.39	12.29
1.2	1.4	12.33
1.2	1.41	12.38
1.2	1.42	12.42
1.2	1.43	12.47
1.2	1.44	12.51
1.2	1.45	12.55
1.2	1.46	12.6
1.2	1.47	12.64
1.2	1.48	12.68
1.2	1.49	12.73
1.2	1.5	12.77
1.2	1.51	12.81
1.2	1.52	12.85
1.2	1.53	12.89
1.2	1.54	12.94
1.2	1.55	12.98
1.2	1.56	13.02
1.2	1.57	13.06
1.2	1.58	13.1
1.2	1.59	13.15
1.2	1.6	13.19
1.2	1.61	13.23
1.2	1.62	13.27
1.2	1.63	13.31
1.2	1.64	13.35
1.2	1.65	13.39
1.2	1.66	13.43
1.2	1.67	13.47
1.2	1.68	13.51
1.2	1.69	13.55
1.2	1.7	13.59
1.2	1.71	13.63
1.2	1.72	13.67
1.2	1.73	13.71
1.2	1.74	13.75
1.2	1.75	13.79
1.2	1.76	13.83
1.2	1.77	13.87
1.2	1.78	13.91
1.2	1.79	13.95
1.2	1.8	13.99
1.2	1.81	14.03
1.2	1.82	14.06
1.2	1.83	14.1
1.2	1.84	14.14
1.2	1.85	14.18
1.2	1.86	14.22
1.2	1.87	14.26
1.2	1.88	14.29
1.2	1.89	14.33
1.2	1.9	14.37
1.2	1.91	14.41
1.2	1.92	14.45
1.2	1.93	14.48
1.2	1.94	14.52
1.2	1.95	14.56
1.2	1.96	14.59
1.2	1.97	14.63
1.2	1.98	14.67
1.2	1.99	14.71
1.2	2.	14.74
1.2	2.01	14.78
1.2	2.02	14.82
1.2	2.03	14.85
1.2	2.04	14.89
1.2	2.05	14.93
1.2	2.06	14.96
1.2	2.07	15.
1.2	2.08	15.03
1.2	2.09	15.07
1.2	2.1	15.11
1.2	2.11	15.14
1.2	2.12	15.18
1.2	2.13	15.21
1.2	2.14	15.25
1.2	2.15	15.29
1.2	2.16	15.32
1.2	2.17	15.36
1.2	2.18	15.39
1.2	2.19	15.43
1.2	2.2	15.46
1.2	2.21	15.5
1.2	2.22	15.53
1.2	2.23	15.57
1.2	2.24	15.6
1.2	2.25	15.64
1.2	2.26	15.67
1.2	2.27	15.71
1.2	2.28	15.74
1.2	2.29	15.78
1.2	2.3	15.81
1.2	2.31	15.84
1.2	2.32	15.88
1.2	2.33	15.91
1.2	2.34	15.95
1.2	2.35	15.98
1.2	2.36	16.02
1.2	2.37	16.05
1.2	2.38	16.08
1.2	2.39	16.12
1.2	2.4	16.15
1.2	2.41	16.18
1.2	2.42	16.22
1.2	2.43	16.25
1.2	2.44	16.28
1.2	2.45	16.32
1.2	2.46	16.35
1.2	2.47	16.38
1.2	2.48	16.42
1.2	2.49	16.45
1.2	2.5	16.48
1.2	2.51	16.52
1.2	2.52	16.55
1.2	2.53	16.58
1.2	2.54	16.61
1.2	2.55	16.65
1.2	2.56	16.68
1.2	2.57	16.71
1.2	2.58	16.74
1.2	2.59	16.78
1.2	2.6	16.81
1.2	2.61	16.84
1.2	2.62	16.87
1.2	2.63	16.91
1.2	2.64	16.94
1.2	2.65	16.97
1.2	2.66	17.
1.2	2.67	17.03
1.2	2.68	17.07
1.2	2.69	17.1
1.2	2.7	17.13
1.2	2.71	17.16
1.2	2.72	17.19
1.2	2.73	17.22
1.2	2.74	17.26
1.2	2.75	17.29
1.2	2.76	17.32
1.2	2.77	17.35
1.2	2.78	17.38
1.2	2.79	17.41
1.2	2.8	17.44
1.2	2.81	17.48
1.2	2.82	17.51
1.2	2.83	17.54
1.2	2.84	17.57
1.2	2.85	17.6
1.2	2.86	17.63
1.2	2.87	17.66
1.2	2.88	17.69
1.2	2.89	17.72
1.2	2.9	17.75
1.2	2.91	17.78
1.2	2.92	17.81
1.2	2.93	17.84
1.2	2.94	17.87
1.2	2.95	17.91
1.2	2.96	17.94
1.2	2.97	17.97
1.2	2.98	18.
1.2	2.99	18.03
1.2	3.	18.06
1.2	3.01	18.09
1.2	3.02	18.12
1.2	3.03	18.15
1.2	3.04	18.18
1.2	3.05	18.21
1.2	3.06	18.24
1.2	3.07	18.27
1.2	3.08	18.3
1.2	3.09	18.33
1.2	3.1	18.35
1.2	3.11	18.38
1.2	3.12	18.41
1.2	3.13	18.44
1.2	3.14	18.47
1.2	3.15	18.5
1.2	3.16	18.53
1.2	3.17	18.56
1.2	3.18	18.59
1.2	3.19	18.62
1.2	3.2	18.65
1.2	3.21	18.68
1.2	3.22	18.71
1.2	3.23	18.74
1.2	3.24	18.76
1.2	3.25	18.79
1.2	3.26	18.82
1.2	3.27	18.85
1.2	3.28	18.88
1.2	3.29	18.91
1.2	3.3	18.94
1.2	3.31	18.97
1.2	3.32	19.
1.2	3.33	19.02
1.2	3.34	19.05
1.2	3.35	19.08
1.2	3.36	19.11
1.2	3.37	19.14
1.2	3.38	19.17
1.2	3.39	19.19
1.2	3.4	19.22
1.2	3.41	19.25
1.2	3.42	19.28
1.2	3.43	19.31
1.2	3.44	19.34
1.2	3.45	19.36
1.2	3.46	19.39
1.2	3.47	19.42
1.2	3.48	19.45
1.2	3.49	19.48
1.2	3.5	19.5
1.2	3.51	19.53
1.2	3.52	19.56
1.2	3.53	19.59
1.2	3.54	19.61
1.2	3.55	19.64
1.2	3.56	19.67
1.2	3.57	19.7
1.2	3.58	19.72
1.2	3.59	19.75
1.2	3.6	19.78
1.2	3.61	19.81
1.2	3.62	19.83
1.2	3.63	19.86
1.2	3.64	19.89
1.2	3.65	19.92
1.2	3.66	19.94
1.2	3.67	19.97
1.2	3.68	20.
1.2	3.69	20.03
1.2	3.7	20.05
1.2	3.71	20.08
1.2	3.72	20.11
1.2	3.73	20.13
1.2	3.74	20.16
1.2	3.75	20.19
1.2	3.76	20.21
1.2	3.77	20.24
1.2	3.78	20.27
1.2	3.79	20.3
1.2	3.8	20.32
1.2	3.81	20.35
1.2	3.82	20.38
1.2	3.83	20.4
1.2	3.84	20.43
1.2	3.85	20.46
1.2	3.86	20.48
1.2	3.87	20.51
1.2	3.88	20.53
1.2	3.89	20.56
1.2	3.9	20.59
1.2	3.91	20.61
1.2	3.92	20.64
1.2	3.93	20.67
1.2	3.94	20.69
1.2	3.95	20.72
1.2	3.96	20.75
1.2	3.97	20.77
1.2	3.98	20.8
1.2	3.99	20.82
1.2	4.	20.85
1.2	4.01	20.88
1.2	4.02	20.9
1.2	4.03	20.93
1.2	4.04	20.95
1.2	4.05	20.98
1.2	4.06	21.01
1.2	4.07	21.03
1.2	4.08	21.06
1.2	4.09	21.08
1.2	4.1	21.11
1.2	4.11	21.13
1.2	4.12	21.16
1.2	4.13	21.19
1.2	4.14	21.21
1.2	4.15	21.24
1.2	4.16	21.26
1.2	4.17	21.29
1.2	4.18	21.31
1.2	4.19	21.34
1.2	4.2	21.36
1.2	4.21	21.39
1.2	4.22	21.42
1.2	4.23	21.44
1.2	4.24	21.47
1.2	4.25	21.49
1.2	4.26	21.52
1.2	4.27	21.54
1.2	4.28	21.57
1.2	4.29	21.59
1.2	4.3	21.62
1.2	4.31	21.64
1.2	4.32	21.67
1.2	4.33	21.69
1.2	4.34	21.72
1.2	4.35	21.74
1.2	4.36	21.77
1.2	4.37	21.79
1.2	4.38	21.82
1.2	4.39	21.84
1.2	4.4	21.87
1.2	4.41	21.89
1.2	4.42	21.92
1.2	4.43	21.94
1.2	4.44	21.97
1.2	4.45	21.99
1.2	4.46	22.02
1.2	4.47	22.04
1.2	4.48	22.07
1.2	4.49	22.09
1.2	4.5	22.11
1.2	4.51	22.14
1.2	4.52	22.16
1.2	4.53	22.19
1.2	4.54	22.21
1.2	4.55	22.24
1.2	4.56	22.26
1.2	4.57	22.29
1.2	4.58	22.31
1.2	4.59	22.33
1.2	4.6	22.36
1.2	4.61	22.38
1.2	4.62	22.41
1.2	4.63	22.43
1.2	4.64	22.46
1.2	4.65	22.48
1.2	4.66	22.5
1.2	4.67	22.53
1.2	4.68	22.55
1.2	4.69	22.58
1.2	4.7	22.6
1.2	4.71	22.62
1.2	4.72	22.65
1.2	4.73	22.67
1.2	4.74	22.7
1.2	4.75	22.72
1.2	4.76	22.74
1.2	4.77	22.77
1.2	4.78	22.79
1.2	4.79	22.82
1.2	4.8	22.84
1.2	4.81	22.86
1.2	4.82	22.89
1.2	4.83	22.91
1.2	4.84	22.93
1.2	4.85	22.96
1.2	4.86	22.98
1.2	4.87	23.01
1.2	4.88	23.03
1.2	4.89	23.05
1.2	4.9	23.08
1.2	4.91	23.1
1.2	4.92	23.12
1.2	4.93	23.15
1.2	4.94	23.17
1.2	4.95	23.19
1.2	4.96	23.22
1.2	4.97	23.24
1.2	4.98	23.26
1.2	4.99	23.29
1.2	5.	23.31
1.25	0.39	5.062
1.25	0.4	5.126
1.25	0.41	5.19
1.25	0.42	5.253
1.25	0.43	5.315
1.25	0.44	5.376
1.25	0.45	5.437
1.25	0.46	5.497
1.25	0.47	5.557
1.25	0.48	5.615
1.25	0.49	5.674
1.25	0.5	5.731
1.25	0.51	5.788
1.25	0.52	5.845
1.25	0.53	5.901
1.25	0.54	5.956
1.25	0.55	6.011
1.25	0.56	6.065
1.25	0.57	6.119
1.25	0.58	6.173
1.25	0.59	6.226
1.25	0.6	6.278
1.25	0.61	6.33
1.25	0.62	6.382
1.25	0.63	6.433
1.25	0.64	6.484
1.25	0.65	6.535
1.25	0.66	6.585
1.25	0.67	6.634
1.25	0.68	6.684
1.25	0.69	6.733
1.25	0.7	6.781
1.25	0.71	6.83
1.25	0.72	6.878
1.25	0.73	6.925
1.25	0.74	6.972
1.25	0.75	7.019
1.25	0.76	7.066
1.25	0.77	7.112
1.25	0.78	7.158
1.25	0.79	7.204
1.25	0.8	7.25
1.25	0.81	7.295
1.25	0.82	7.34
1.25	0.83	7.384
1.25	0.84	7.429
1.25	0.85	7.473
1.25	0.86	7.516
1.25	0.87	7.56
1.25	0.88	7.603
1.25	0.89	7.646
1.25	0.9	7.689
1.25	0.91	7.732
1.25	0.92	7.774
1.25	0.93	7.816
1.25	0.94	7.858
1.25	0.95	7.9
1.25	0.96	7.941
1.25	0.97	7.983
1.25	0.98	8.024
1.25	0.99	8.065
1.25	1.	8.105
1.25	1.01	8.146
1.25	1.02	8.186
1.25	1.03	8.226
1.25	1.04	8.266
1.25	1.05	8.305
1.25	1.06	8.345
1.25	1.07	8.384
1.25	1.08	8.423
1.25	1.09	8.462
1.25	1.1	8.501
1.25	1.11	8.539
1.25	1.12	8.578
1.25	1.13	8.616
1.25	1.14	8.654
1.25	1.15	8.692
1.25	1.16	8.73
1.25	1.17	8.767
1.25	1.18	8.805
1.25	1.19	8.842
1.25	1.2	8.879
1.25	1.21	8.916
1.25	1.22	8.953
1.25	1.23	8.989
1.25	1.24	9.026
1.25	1.25	9.062
1.25	1.26	9.098
1.25	1.27	9.134
1.25	1.28	9.17
1.25	1.29	9.206
1.25	1.3	9.241
1.25	1.31	9.277
1.25	1.32	9.312
1.25	1.33	9.347
1.25	1.34	9.382
1.25	1.35	9.417
1.25	1.36	9.452
1.25	1.37	9.487
1.25	1.38	9.522
1.25	1.39	9.556
1.25	1.4	9.59
1.25	1.41	9.624
1.25	1.42	9.659
1.25	1.43	9.692
1.25	1.44	9.726
1.25	1.45	9.76
1.25	1.46	9.794
1.25	1.47	9.827
1.25	1.48	9.86
1.25	1.49	9.894
1.25	1.5	9.927
1.25	1.51	9.96
1.25	1.52	9.993
1.25	1.53	10.03
1.25	1.54	10.06
1.25	1.55	10.09
1.25	1.56	10.12
1.25	1.57	10.16
1.25	1.58	10.19
1.25	1.59	10.22
1.25	1.6	10.25
1.25	1.61	10.28
1.25	1.62	10.32
1.25	1.63	10.35
1.25	1.64	10.38
1.25	1.65	10.41
1.25	1.66	10.44
1.25	1.67	10.47
1.25	1.68	10.51
1.25	1.69	10.54
1.25	1.7	10.57
1.25	1.71	10.6
1.25	1.72	10.63
1.25	1.73	10.66
1.25	1.74	10.69
1.25	1.75	10.72
1.25	1.76	10.75
1.25	1.77	10.78
1.25	1.78	10.81
1.25	1.79	10.84
1.25	1.8	10.87
1.25	1.81	10.9
1.25	1.82	10.93
1.25	1.83	10.96
1.25	1.84	10.99
1.25	1.85	11.02
1.25	1.86	11.05
1.25	1.87	11.08
1.25	1.88	11.11
1.25	1.89	11.14
1.25	1.9	11.17
1.25	1.91	11.2
1.25	1.92	11.23
1.25	1.93	11.26
1.25	1.94	11.29
1.25	1.95	11.32
1.25	1.96	11.35
1.25	1.97	11.38
1.25	1.98	11.41
1.25	1.99	11.43
1.25	2.	11.46
1.25	2.01	11.49
1.25	2.02	11.52
1.25	2.03	11.55
1.25	2.04	11.58
1.25	2.05	11.6
1.25	2.06	11.63
1.25	2.07	11.66
1.25	2.08	11.69
1.25	2.09	11.72
1.25	2.1	11.75
1.25	2.11	11.77
1.25	2.12	11.8
1.25	2.13	11.83
1.25	2.14	11.86
1.25	2.15	11.88
1.25	2.16	11.91
1.25	2.17	11.94
1.25	2.18	11.97
1.25	2.19	11.99
1.25	2.2	12.02
1.25	2.21	12.05
1.25	2.22	12.08
1.25	2.23	12.1
1.25	2.24	12.13
1.25	2.25	12.16
1.25	2.26	12.18
1.25	2.27	12.21
1.25	2.28	12.24
1.25	2.29	12.27
1.25	2.3	12.29
1.25	2.31	12.32
1.25	2.32	12.35
1.25	2.33	12.37
1.25	2.34	12.4
1.25	2.35	12.43
1.25	2.36	12.45
1.25	2.37	12.48
1.25	2.38	12.5
1.25	2.39	12.53
1.25	2.4	12.56
1.25	2.41	12.58
1.25	2.42	12.61
1.25	2.43	12.63
1.25	2.44	12.66
1.25	2.45	12.69
1.25	2.46	12.71
1.25	2.47	12.74
1.25	2.48	12.76
1.25	2.49	12.79
1.25	2.5	12.82
1.25	2.51	12.84
1.25	2.52	12.87
1.25	2.53	12.89
1.25	2.54	12.92
1.25	2.55	12.94
1.25	2.56	12.97
1.25	2.57	12.99
1.25	2.58	13.02
1.25	2.59	13.04
1.25	2.6	13.07
1.25	2.61	13.09
1.25	2.62	13.12
1.25	2.63	13.14
1.25	2.64	13.17
1.25	2.65	13.19
1.25	2.66	13.22
1.25	2.67	13.24
1.25	2.68	13.27
1.25	2.69	13.29
1.25	2.7	13.32
1.25	2.71	13.34
1.25	2.72	13.37
1.25	2.73	13.39
1.25	2.74	13.42
1.25	2.75	13.44
1.25	2.76	13.47
1.25	2.77	13.49
1.25	2.78	13.51
1.25	2.79	13.54
1.25	2.8	13.56
1.25	2.81	13.59
1.25	2.82	13.61
1.25	2.83	13.64
1.25	2.84	13.66
1.25	2.85	13.68
1.25	2.86	13.71
1.25	2.87	13.73
1.25	2.88	13.76
1.25	2.89	13.78
1.25	2.9	13.8
1.25	2.91	13.83
1.25	2.92	13.85
1.25	2.93	13.87
1.25	2.94	13.9
1.25	2.95	13.92
1.25	2.96	13.94
1.25	2.97	13.97
1.25	2.98	13.99
1.25	2.99	14.02
1.25	3.	14.04
1.25	3.01	14.06
1.25	3.02	14.09
1.25	3.03	14.11
1.25	3.04	14.13
1.25	3.05	14.16
1.25	3.06	14.18
1.25	3.07	14.2
1.25	3.08	14.22
1.25	3.09	14.25
1.25	3.1	14.27
1.25	3.11	14.29
1.25	3.12	14.32
1.25	3.13	14.34
1.25	3.14	14.36
1.25	3.15	14.39
1.25	3.16	14.41
1.25	3.17	14.43
1.25	3.18	14.45
1.25	3.19	14.48
1.25	3.2	14.5
1.25	3.21	14.52
1.25	3.22	14.54
1.25	3.23	14.57
1.25	3.24	14.59
1.25	3.25	14.61
1.25	3.26	14.63
1.25	3.27	14.66
1.25	3.28	14.68
1.25	3.29	14.7
1.25	3.3	14.72
1.25	3.31	14.75
1.25	3.32	14.77
1.25	3.33	14.79
1.25	3.34	14.81
1.25	3.35	14.84
1.25	3.36	14.86
1.25	3.37	14.88
1.25	3.38	14.9
1.25	3.39	14.92
1.25	3.4	14.95
1.25	3.41	14.97
1.25	3.42	14.99
1.25	3.43	15.01
1.25	3.44	15.03
1.25	3.45	15.05
1.25	3.46	15.08
1.25	3.47	15.1
1.25	3.48	15.12
1.25	3.49	15.14
1.25	3.5	15.16
1.25	3.51	15.19
1.25	3.52	15.21
1.25	3.53	15.23
1.25	3.54	15.25
1.25	3.55	15.27
1.25	3.56	15.29
1.25	3.57	15.31
1.25	3.58	15.34
1.25	3.59	15.36
1.25	3.6	15.38
1.25	3.61	15.4
1.25	3.62	15.42
1.25	3.63	15.44
1.25	3.64	15.46
1.25	3.65	15.49
1.25	3.66	15.51
1.25	3.67	15.53
1.25	3.68	15.55
1.25	3.69	15.57
1.25	3.7	15.59
1.25	3.71	15.61
1.25	3.72	15.63
1.25	3.73	15.65
1.25	3.74	15.67
1.25	3.75	15.7
1.25	3.76	15.72
1.25	3.77	15.74
1.25	3.78	15.76
1.25	3.79	15.78
1.25	3.8	15.8
1.25	3.81	15.82
1.25	3.82	15.84
1.25	3.83	15.86
1.25	3.84	15.88
1.25	3.85	15.9
1.25	3.86	15.92
1.25	3.87	15.94
1.25	3.88	15.97
1.25	3.89	15.99
1.25	3.9	16.01
1.25	3.91	16.03
1.25	3.92	16.05
1.25	3.93	16.07
1.25	3.94	16.09
1.25	3.95	16.11
1.25	3.96	16.13
1.25	3.97	16.15
1.25	3.98	16.17
1.25	3.99	16.19
1.25	4.	16.21
1.25	4.01	16.23
1.25	4.02	16.25
1.25	4.03	16.27
1.25	4.04	16.29
1.25	4.05	16.31
1.25	4.06	16.33
1.25	4.07	16.35
1.25	4.08	16.37
1.25	4.09	16.39
1.25	4.1	16.41
1.25	4.11	16.43
1.25	4.12	16.45
1.25	4.13	16.47
1.25	4.14	16.49
1.25	4.15	16.51
1.25	4.16	16.53
1.25	4.17	16.55
1.25	4.18	16.57
1.25	4.19	16.59
1.25	4.2	16.61
1.25	4.21	16.63
1.25	4.22	16.65
1.25	4.23	16.67
1.25	4.24	16.69
1.25	4.25	16.71
1.25	4.26	16.73
1.25	4.27	16.75
1.25	4.28	16.77
1.25	4.29	16.79
1.25	4.3	16.81
1.25	4.31	16.83
1.25	4.32	16.85
1.25	4.33	16.87
1.25	4.34	16.89
1.25	4.35	16.9
1.25	4.36	16.92
1.25	4.37	16.94
1.25	4.38	16.96
1.25	4.39	16.98
1.25	4.4	17.
1.25	4.41	17.02
1.25	4.42	17.04
1.25	4.43	17.06
1.25	4.44	17.08
1.25	4.45	17.1
1.25	4.46	17.12
1.25	4.47	17.14
1.25	4.48	17.16
1.25	4.49	17.17
1.25	4.5	17.19
1.25	4.51	17.21
1.25	4.52	17.23
1.25	4.53	17.25
1.25	4.54	17.27
1.25	4.55	17.29
1.25	4.56	17.31
1.25	4.57	17.33
1.25	4.58	17.35
1.25	4.59	17.36
1.25	4.6	17.38
1.25	4.61	17.4
1.25	4.62	17.42
1.25	4.63	17.44
1.25	4.64	17.46
1.25	4.65	17.48
1.25	4.66	17.5
1.25	4.67	17.52
1.25	4.68	17.53
1.25	4.69	17.55
1.25	4.7	17.57
1.25	4.71	17.59
1.25	4.72	17.61
1.25	4.73	17.63
1.25	4.74	17.65
1.25	4.75	17.66
1.25	4.76	17.68
1.25	4.77	17.7
1.25	4.78	17.72
1.25	4.79	17.74
1.25	4.8	17.76
1.25	4.81	17.78
1.25	4.82	17.79
1.25	4.83	17.81
1.25	4.84	17.83
1.25	4.85	17.85
1.25	4.86	17.87
1.25	4.87	17.89
1.25	4.88	17.91
1.25	4.89	17.92
1.25	4.9	17.94
1.25	4.91	17.96
1.25	4.92	17.98
1.25	4.93	18.
1.25	4.94	18.01
1.25	4.95	18.03
1.25	4.96	18.05
1.25	4.97	18.07
1.25	4.98	18.09
1.25	4.99	18.11
1.25	5.	18.12
1.3	0.62	5.025
1.3	0.63	5.066
1.3	0.64	5.106
1.3	0.65	5.146
1.3	0.66	5.185
1.3	0.67	5.224
1.3	0.68	5.263
1.3	0.69	5.302
1.3	0.7	5.34
1.3	0.71	5.378
1.3	0.72	5.416
1.3	0.73	5.453
1.3	0.74	5.49
1.3	0.75	5.527
1.3	0.76	5.564
1.3	0.77	5.6
1.3	0.78	5.637
1.3	0.79	5.673
1.3	0.8	5.708
1.3	0.81	5.744
1.3	0.82	5.779
1.3	0.83	5.815
1.3	0.84	5.849
1.3	0.85	5.884
1.3	0.86	5.919
1.3	0.87	5.953
1.3	0.88	5.987
1.3	0.89	6.021
1.3	0.9	6.055
1.3	0.91	6.088
1.3	0.92	6.122
1.3	0.93	6.155
1.3	0.94	6.188
1.3	0.95	6.221
1.3	0.96	6.253
1.3	0.97	6.286
1.3	0.98	6.318
1.3	0.99	6.35
1.3	1.	6.382
1.3	1.01	6.414
1.3	1.02	6.446
1.3	1.03	6.477
1.3	1.04	6.509
1.3	1.05	6.54
1.3	1.06	6.571
1.3	1.07	6.602
1.3	1.08	6.633
1.3	1.09	6.663
1.3	1.1	6.694
1.3	1.11	6.724
1.3	1.12	6.754
1.3	1.13	6.784
1.3	1.14	6.814
1.3	1.15	6.844
1.3	1.16	6.874
1.3	1.17	6.904
1.3	1.18	6.933
1.3	1.19	6.962
1.3	1.2	6.991
1.3	1.21	7.021
1.3	1.22	7.049
1.3	1.23	7.078
1.3	1.24	7.107
1.3	1.25	7.136
1.3	1.26	7.164
1.3	1.27	7.192
1.3	1.28	7.221
1.3	1.29	7.249
1.3	1.3	7.277
1.3	1.31	7.305
1.3	1.32	7.333
1.3	1.33	7.36
1.3	1.34	7.388
1.3	1.35	7.416
1.3	1.36	7.443
1.3	1.37	7.47
1.3	1.38	7.497
1.3	1.39	7.525
1.3	1.4	7.552
1.3	1.41	7.579
1.3	1.42	7.605
1.3	1.43	7.632
1.3	1.44	7.659
1.3	1.45	7.685
1.3	1.46	7.712
1.3	1.47	7.738
1.3	1.48	7.764
1.3	1.49	7.791
1.3	1.5	7.817
1.3	1.51	7.843
1.3	1.52	7.869
1.3	1.53	7.894
1.3	1.54	7.92
1.3	1.55	7.946
1.3	1.56	7.971
1.3	1.57	7.997
1.3	1.58	8.022
1.3	1.59	8.048
1.3	1.6	8.073
1.3	1.61	8.098
1.3	1.62	8.123
1.3	1.63	8.148
1.3	1.64	8.173
1.3	1.65	8.198
1.3	1.66	8.223
1.3	1.67	8.248
1.3	1.68	8.272
1.3	1.69	8.297
1.3	1.7	8.321
1.3	1.71	8.346
1.3	1.72	8.37
1.3	1.73	8.395
1.3	1.74	8.419
1.3	1.75	8.443
1.3	1.76	8.467
1.3	1.77	8.491
1.3	1.78	8.515
1.3	1.79	8.539
1.3	1.8	8.563
1.3	1.81	8.586
1.3	1.82	8.61
1.3	1.83	8.634
1.3	1.84	8.657
1.3	1.85	8.681
1.3	1.86	8.704
1.3	1.87	8.728
1.3	1.88	8.751
1.3	1.89	8.774
1.3	1.9	8.797
1.3	1.91	8.82
1.3	1.92	8.844
1.3	1.93	8.867
1.3	1.94	8.889
1.3	1.95	8.912
1.3	1.96	8.935
1.3	1.97	8.958
1.3	1.98	8.981
1.3	1.99	9.003
1.3	2.	9.026
1.3	2.01	9.048
1.3	2.02	9.071
1.3	2.03	9.093
1.3	2.04	9.116
1.3	2.05	9.138
1.3	2.06	9.16
1.3	2.07	9.183
1.3	2.08	9.205
1.3	2.09	9.227
1.3	2.1	9.249
1.3	2.11	9.271
1.3	2.12	9.293
1.3	2.13	9.315
1.3	2.14	9.336
1.3	2.15	9.358
1.3	2.16	9.38
1.3	2.17	9.402
1.3	2.18	9.423
1.3	2.19	9.445
1.3	2.2	9.466
1.3	2.21	9.488
1.3	2.22	9.509
1.3	2.23	9.531
1.3	2.24	9.552
1.3	2.25	9.573
1.3	2.26	9.595
1.3	2.27	9.616
1.3	2.28	9.637
1.3	2.29	9.658
1.3	2.3	9.679
1.3	2.31	9.7
1.3	2.32	9.721
1.3	2.33	9.742
1.3	2.34	9.763
1.3	2.35	9.784
1.3	2.36	9.805
1.3	2.37	9.825
1.3	2.38	9.846
1.3	2.39	9.867
1.3	2.4	9.887
1.3	2.41	9.908
1.3	2.42	9.929
1.3	2.43	9.949
1.3	2.44	9.969
1.3	2.45	9.99
1.3	2.46	10.01
1.3	2.47	10.03
1.3	2.48	10.05
1.3	2.49	10.07
1.3	2.5	10.09
1.3	2.51	10.11
1.3	2.52	10.13
1.3	2.53	10.15
1.3	2.54	10.17
1.3	2.55	10.19
1.3	2.56	10.21
1.3	2.57	10.23
1.3	2.58	10.25
1.3	2.59	10.27
1.3	2.6	10.29
1.3	2.61	10.31
1.3	2.62	10.33
1.3	2.63	10.35
1.3	2.64	10.37
1.3	2.65	10.39
1.3	2.66	10.41
1.3	2.67	10.43
1.3	2.68	10.45
1.3	2.69	10.47
1.3	2.7	10.49
1.3	2.71	10.51
1.3	2.72	10.53
1.3	2.73	10.55
1.3	2.74	10.56
1.3	2.75	10.58
1.3	2.76	10.6
1.3	2.77	10.62
1.3	2.78	10.64
1.3	2.79	10.66
1.3	2.8	10.68
1.3	2.81	10.7
1.3	2.82	10.72
1.3	2.83	10.74
1.3	2.84	10.76
1.3	2.85	10.77
1.3	2.86	10.79
1.3	2.87	10.81
1.3	2.88	10.83
1.3	2.89	10.85
1.3	2.9	10.87
1.3	2.91	10.89
1.3	2.92	10.91
1.3	2.93	10.92
1.3	2.94	10.94
1.3	2.95	10.96
1.3	2.96	10.98
1.3	2.97	11.
1.3	2.98	11.02
1.3	2.99	11.04
1.3	3.	11.05
1.3	3.01	11.07
1.3	3.02	11.09
1.3	3.03	11.11
1.3	3.04	11.13
1.3	3.05	11.15
1.3	3.06	11.16
1.3	3.07	11.18
1.3	3.08	11.2
1.3	3.09	11.22
1.3	3.1	11.24
1.3	3.11	11.26
1.3	3.12	11.27
1.3	3.13	11.29
1.3	3.14	11.31
1.3	3.15	11.33
1.3	3.16	11.35
1.3	3.17	11.36
1.3	3.18	11.38
1.3	3.19	11.4
1.3	3.2	11.42
1.3	3.21	11.43
1.3	3.22	11.45
1.3	3.23	11.47
1.3	3.24	11.49
1.3	3.25	11.51
1.3	3.26	11.52
1.3	3.27	11.54
1.3	3.28	11.56
1.3	3.29	11.58
1.3	3.3	11.59
1.3	3.31	11.61
1.3	3.32	11.63
1.3	3.33	11.65
1.3	3.34	11.66
1.3	3.35	11.68
1.3	3.36	11.7
1.3	3.37	11.72
1.3	3.38	11.73
1.3	3.39	11.75
1.3	3.4	11.77
1.3	3.41	11.79
1.3	3.42	11.8
1.3	3.43	11.82
1.3	3.44	11.84
1.3	3.45	11.85
1.3	3.46	11.87
1.3	3.47	11.89
1.3	3.48	11.91
1.3	3.49	11.92
1.3	3.5	11.94
1.3	3.51	11.96
1.3	3.52	11.97
1.3	3.53	11.99
1.3	3.54	12.01
1.3	3.55	12.03
1.3	3.56	12.04
1.3	3.57	12.06
1.3	3.58	12.08
1.3	3.59	12.09
1.3	3.6	12.11
1.3	3.61	12.13
1.3	3.62	12.14
1.3	3.63	12.16
1.3	3.64	12.18
1.3	3.65	12.19
1.3	3.66	12.21
1.3	3.67	12.23
1.3	3.68	12.24
1.3	3.69	12.26
1.3	3.7	12.28
1.3	3.71	12.29
1.3	3.72	12.31
1.3	3.73	12.33
1.3	3.74	12.34
1.3	3.75	12.36
1.3	3.76	12.38
1.3	3.77	12.39
1.3	3.78	12.41
1.3	3.79	12.42
1.3	3.8	12.44
1.3	3.81	12.46
1.3	3.82	12.47
1.3	3.83	12.49
1.3	3.84	12.51
1.3	3.85	12.52
1.3	3.86	12.54
1.3	3.87	12.56
1.3	3.88	12.57
1.3	3.89	12.59
1.3	3.9	12.6
1.3	3.91	12.62
1.3	3.92	12.64
1.3	3.93	12.65
1.3	3.94	12.67
1.3	3.95	12.68
1.3	3.96	12.7
1.3	3.97	12.72
1.3	3.98	12.73
1.3	3.99	12.75
1.3	4.	12.76
1.3	4.01	12.78
1.3	4.02	12.8
1.3	4.03	12.81
1.3	4.04	12.83
1.3	4.05	12.84
1.3	4.06	12.86
1.3	4.07	12.88
1.3	4.08	12.89
1.3	4.09	12.91
1.3	4.1	12.92
1.3	4.11	12.94
1.3	4.12	12.95
1.3	4.13	12.97
1.3	4.14	12.99
1.3	4.15	13.
1.3	4.16	13.02
1.3	4.17	13.03
1.3	4.18	13.05
1.3	4.19	13.06
1.3	4.2	13.08
1.3	4.21	13.1
1.3	4.22	13.11
1.3	4.23	13.13
1.3	4.24	13.14
1.3	4.25	13.16
1.3	4.26	13.17
1.3	4.27	13.19
1.3	4.28	13.2
1.3	4.29	13.22
1.3	4.3	13.23
1.3	4.31	13.25
1.3	4.32	13.27
1.3	4.33	13.28
1.3	4.34	13.3
1.3	4.35	13.31
1.3	4.36	13.33
1.3	4.37	13.34
1.3	4.38	13.36
1.3	4.39	13.37
1.3	4.4	13.39
1.3	4.41	13.4
1.3	4.42	13.42
1.3	4.43	13.43
1.3	4.44	13.45
1.3	4.45	13.46
1.3	4.46	13.48
1.3	4.47	13.49
1.3	4.48	13.51
1.3	4.49	13.52
1.3	4.5	13.54
1.3	4.51	13.55
1.3	4.52	13.57
1.3	4.53	13.58
1.3	4.54	13.6
1.3	4.55	13.61
1.3	4.56	13.63
1.3	4.57	13.64
1.3	4.58	13.66
1.3	4.59	13.67
1.3	4.6	13.69
1.3	4.61	13.7
1.3	4.62	13.72
1.3	4.63	13.73
1.3	4.64	13.75
1.3	4.65	13.76
1.3	4.66	13.78
1.3	4.67	13.79
1.3	4.68	13.81
1.3	4.69	13.82
1.3	4.7	13.84
1.3	4.71	13.85
1.3	4.72	13.87
1.3	4.73	13.88
1.3	4.74	13.9
1.3	4.75	13.91
1.3	4.76	13.92
1.3	4.77	13.94
1.3	4.78	13.95
1.3	4.79	13.97
1.3	4.8	13.98
1.3	4.81	14.
1.3	4.82	14.01
1.3	4.83	14.03
1.3	4.84	14.04
1.3	4.85	14.06
1.3	4.86	14.07
1.3	4.87	14.08
1.3	4.88	14.1
1.3	4.89	14.11
1.3	4.9	14.13
1.3	4.91	14.14
1.3	4.92	14.16
1.3	4.93	14.17
1.3	4.94	14.19
1.3	4.95	14.2
1.3	4.96	14.21
1.3	4.97	14.23
1.3	4.98	14.24
1.3	4.99	14.26
1.3	5.	14.27
1.35	0.89	5.007
1.35	0.9	5.035
1.35	0.91	5.063
1.35	0.92	5.09
1.35	0.93	5.118
1.35	0.94	5.145
1.35	0.95	5.173
1.35	0.96	5.2
1.35	0.97	5.227
1.35	0.98	5.254
1.35	0.99	5.281
1.35	1.	5.307
1.35	1.01	5.334
1.35	1.02	5.36
1.35	1.03	5.386
1.35	1.04	5.412
1.35	1.05	5.438
1.35	1.06	5.464
1.35	1.07	5.49
1.35	1.08	5.515
1.35	1.09	5.541
1.35	1.1	5.566
1.35	1.11	5.591
1.35	1.12	5.617
1.35	1.13	5.642
1.35	1.14	5.667
1.35	1.15	5.691
1.35	1.16	5.716
1.35	1.17	5.741
1.35	1.18	5.765
1.35	1.19	5.789
1.35	1.2	5.814
1.35	1.21	5.838
1.35	1.22	5.862
1.35	1.23	5.886
1.35	1.24	5.91
1.35	1.25	5.934
1.35	1.26	5.957
1.35	1.27	5.981
1.35	1.28	6.004
1.35	1.29	6.028
1.35	1.3	6.051
1.35	1.31	6.074
1.35	1.32	6.097
1.35	1.33	6.121
1.35	1.34	6.144
1.35	1.35	6.166
1.35	1.36	6.189
1.35	1.37	6.212
1.35	1.38	6.235
1.35	1.39	6.257
1.35	1.4	6.28
1.35	1.41	6.302
1.35	1.42	6.324
1.35	1.43	6.346
1.35	1.44	6.369
1.35	1.45	6.391
1.35	1.46	6.413
1.35	1.47	6.435
1.35	1.48	6.456
1.35	1.49	6.478
1.35	1.5	6.5
1.35	1.51	6.522
1.35	1.52	6.543
1.35	1.53	6.565
1.35	1.54	6.586
1.35	1.55	6.607
1.35	1.56	6.629
1.35	1.57	6.65
1.35	1.58	6.671
1.35	1.59	6.692
1.35	1.6	6.713
1.35	1.61	6.734
1.35	1.62	6.755
1.35	1.63	6.776
1.35	1.64	6.797
1.35	1.65	6.817
1.35	1.66	6.838
1.35	1.67	6.858
1.35	1.68	6.879
1.35	1.69	6.899
1.35	1.7	6.92
1.35	1.71	6.94
1.35	1.72	6.96
1.35	1.73	6.981
1.35	1.74	7.001
1.35	1.75	7.021
1.35	1.76	7.041
1.35	1.77	7.061
1.35	1.78	7.081
1.35	1.79	7.101
1.35	1.8	7.12
1.35	1.81	7.14
1.35	1.82	7.16
1.35	1.83	7.179
1.35	1.84	7.199
1.35	1.85	7.219
1.35	1.86	7.238
1.35	1.87	7.257
1.35	1.88	7.277
1.35	1.89	7.296
1.35	1.9	7.315
1.35	1.91	7.335
1.35	1.92	7.354
1.35	1.93	7.373
1.35	1.94	7.392
1.35	1.95	7.411
1.35	1.96	7.43
1.35	1.97	7.449
1.35	1.98	7.468
1.35	1.99	7.487
1.35	2.	7.505
1.35	2.01	7.524
1.35	2.02	7.543
1.35	2.03	7.562
1.35	2.04	7.58
1.35	2.05	7.599
1.35	2.06	7.617
1.35	2.07	7.636
1.35	2.08	7.654
1.35	2.09	7.672
1.35	2.1	7.691
1.35	2.11	7.709
1.35	2.12	7.727
1.35	2.13	7.746
1.35	2.14	7.764
1.35	2.15	7.782
1.35	2.16	7.8
1.35	2.17	7.818
1.35	2.18	7.836
1.35	2.19	7.854
1.35	2.2	7.872
1.35	2.21	7.89
1.35	2.22	7.908
1.35	2.23	7.925
1.35	2.24	7.943
1.35	2.25	7.961
1.35	2.26	7.978
1.35	2.27	7.996
1.35	2.28	8.014
1.35	2.29	8.031
1.35	2.3	8.049
1.35	2.31	8.066
1.35	2.32	8.084
1.35	2.33	8.101
1.35	2.34	8.118
1.35	2.35	8.136
1.35	2.36	8.153
1.35	2.37	8.17
1.35	2.38	8.188
1.35	2.39	8.205
1.35	2.4	8.222
1.35	2.41	8.239
1.35	2.42	8.256
1.35	2.43	8.273
1.35	2.44	8.29
1.35	2.45	8.307
1.35	2.46	8.324
1.35	2.47	8.341
1.35	2.48	8.358
1.35	2.49	8.375
1.35	2.5	8.391
1.35	2.51	8.408
1.35	2.52	8.425
1.35	2.53	8.442
1.35	2.54	8.458
1.35	2.55	8.475
1.35	2.56	8.491
1.35	2.57	8.508
1.35	2.58	8.525
1.35	2.59	8.541
1.35	2.6	8.558
1.35	2.61	8.574
1.35	2.62	8.59
1.35	2.63	8.607
1.35	2.64	8.623
1.35	2.65	8.639
1.35	2.66	8.656
1.35	2.67	8.672
1.35	2.68	8.688
1.35	2.69	8.704
1.35	2.7	8.721
1.35	2.71	8.737
1.35	2.72	8.753
1.35	2.73	8.769
1.35	2.74	8.785
1.35	2.75	8.801
1.35	2.76	8.817
1.35	2.77	8.833
1.35	2.78	8.849
1.35	2.79	8.865
1.35	2.8	8.881
1.35	2.81	8.896
1.35	2.82	8.912
1.35	2.83	8.928
1.35	2.84	8.944
1.35	2.85	8.96
1.35	2.86	8.975
1.35	2.87	8.991
1.35	2.88	9.007
1.35	2.89	9.022
1.35	2.9	9.038
1.35	2.91	9.053
1.35	2.92	9.069
1.35	2.93	9.084
1.35	2.94	9.1
1.35	2.95	9.115
1.35	2.96	9.131
1.35	2.97	9.146
1.35	2.98	9.162
1.35	2.99	9.177
1.35	3.	9.192
1.35	3.01	9.208
1.35	3.02	9.223
1.35	3.03	9.238
1.35	3.04	9.253
1.35	3.05	9.269
1.35	3.06	9.284
1.35	3.07	9.299
1.35	3.08	9.314
1.35	3.09	9.329
1.35	3.1	9.344
1.35	3.11	9.359
1.35	3.12	9.374
1.35	3.13	9.389
1.35	3.14	9.404
1.35	3.15	9.419
1.35	3.16	9.434
1.35	3.17	9.449
1.35	3.18	9.464
1.35	3.19	9.479
1.35	3.2	9.494
1.35	3.21	9.509
1.35	3.22	9.523
1.35	3.23	9.538
1.35	3.24	9.553
1.35	3.25	9.568
1.35	3.26	9.582
1.35	3.27	9.597
1.35	3.28	9.612
1.35	3.29	9.626
1.35	3.3	9.641
1.35	3.31	9.656
1.35	3.32	9.67
1.35	3.33	9.685
1.35	3.34	9.699
1.35	3.35	9.714
1.35	3.36	9.728
1.35	3.37	9.743
1.35	3.38	9.757
1.35	3.39	9.772
1.35	3.4	9.786
1.35	3.41	9.8
1.35	3.42	9.815
1.35	3.43	9.829
1.35	3.44	9.843
1.35	3.45	9.858
1.35	3.46	9.872
1.35	3.47	9.886
1.35	3.48	9.9
1.35	3.49	9.915
1.35	3.5	9.929
1.35	3.51	9.943
1.35	3.52	9.957
1.35	3.53	9.971
1.35	3.54	9.985
1.35	3.55	9.999
1.35	3.56	10.01
1.35	3.57	10.03
1.35	3.58	10.04
1.35	3.59	10.06
1.35	3.6	10.07
1.35	3.61	10.08
1.35	3.62	10.1
1.35	3.63	10.11
1.35	3.64	10.13
1.35	3.65	10.14
1.35	3.66	10.15
1.35	3.67	10.17
1.35	3.68	10.18
1.35	3.69	10.19
1.35	3.7	10.21
1.35	3.71	10.22
1.35	3.72	10.24
1.35	3.73	10.25
1.35	3.74	10.26
1.35	3.75	10.28
1.35	3.76	10.29
1.35	3.77	10.3
1.35	3.78	10.32
1.35	3.79	10.33
1.35	3.8	10.35
1.35	3.81	10.36
1.35	3.82	10.37
1.35	3.83	10.39
1.35	3.84	10.4
1.35	3.85	10.41
1.35	3.86	10.43
1.35	3.87	10.44
1.35	3.88	10.45
1.35	3.89	10.47
1.35	3.9	10.48
1.35	3.91	10.49
1.35	3.92	10.51
1.35	3.93	10.52
1.35	3.94	10.53
1.35	3.95	10.55
1.35	3.96	10.56
1.35	3.97	10.57
1.35	3.98	10.59
1.35	3.99	10.6
1.35	4.	10.61
1.35	4.01	10.63
1.35	4.02	10.64
1.35	4.03	10.65
1.35	4.04	10.67
1.35	4.05	10.68
1.35	4.06	10.69
1.35	4.07	10.71
1.35	4.08	10.72
1.35	4.09	10.73
1.35	4.1	10.75
1.35	4.11	10.76
1.35	4.12	10.77
1.35	4.13	10.79
1.35	4.14	10.8
1.35	4.15	10.81
1.35	4.16	10.82
1.35	4.17	10.84
1.35	4.18	10.85
1.35	4.19	10.86
1.35	4.2	10.88
1.35	4.21	10.89
1.35	4.22	10.9
1.35	4.23	10.92
1.35	4.24	10.93
1.35	4.25	10.94
1.35	4.26	10.95
1.35	4.27	10.97
1.35	4.28	10.98
1.35	4.29	10.99
1.35	4.3	11.01
1.35	4.31	11.02
1.35	4.32	11.03
1.35	4.33	11.04
1.35	4.34	11.06
1.35	4.35	11.07
1.35	4.36	11.08
1.35	4.37	11.09
1.35	4.38	11.11
1.35	4.39	11.12
1.35	4.4	11.13
1.35	4.41	11.15
1.35	4.42	11.16
1.35	4.43	11.17
1.35	4.44	11.18
1.35	4.45	11.2
1.35	4.46	11.21
1.35	4.47	11.22
1.35	4.48	11.23
1.35	4.49	11.25
1.35	4.5	11.26
1.35	4.51	11.27
1.35	4.52	11.28
1.35	4.53	11.3
1.35	4.54	11.31
1.35	4.55	11.32
1.35	4.56	11.33
1.35	4.57	11.35
1.35	4.58	11.36
1.35	4.59	11.37
1.35	4.6	11.38
1.35	4.61	11.39
1.35	4.62	11.41
1.35	4.63	11.42
1.35	4.64	11.43
1.35	4.65	11.44
1.35	4.66	11.46
1.35	4.67	11.47
1.35	4.68	11.48
1.35	4.69	11.49
1.35	4.7	11.51
1.35	4.71	11.52
1.35	4.72	11.53
1.35	4.73	11.54
1.35	4.74	11.55
1.35	4.75	11.57
1.35	4.76	11.58
1.35	4.77	11.59
1.35	4.78	11.6
1.35	4.79	11.62
1.35	4.8	11.63
1.35	4.81	11.64
1.35	4.82	11.65
1.35	4.83	11.66
1.35	4.84	11.68
1.35	4.85	11.69
1.35	4.86	11.7
1.35	4.87	11.71
1.35	4.88	11.72
1.35	4.89	11.74
1.35	4.9	11.75
1.35	4.91	11.76
1.35	4.92	11.77
1.35	4.93	11.78
1.35	4.94	11.8
1.35	4.95	11.81
1.35	4.96	11.82
1.35	4.97	11.83
1.35	4.98	11.84
1.35	4.99	11.86
1.35	5.	11.87
1.4	1.1	5.017
1.4	1.11	5.039
1.4	1.12	5.062
1.4	1.13	5.085
1.4	1.14	5.107
1.4	1.15	5.129
1.4	1.16	5.152
1.4	1.17	5.174
1.4	1.18	5.196
1.4	1.19	5.218
1.4	1.2	5.24
1.4	1.21	5.261
1.4	1.22	5.283
1.4	1.23	5.305
1.4	1.24	5.326
1.4	1.25	5.348
1.4	1.26	5.369
1.4	1.27	5.39
1.4	1.28	5.411
1.4	1.29	5.433
1.4	1.3	5.454
1.4	1.31	5.475
1.4	1.32	5.495
1.4	1.33	5.516
1.4	1.34	5.537
1.4	1.35	5.557
1.4	1.36	5.578
1.4	1.37	5.598
1.4	1.38	5.619
1.4	1.39	5.639
1.4	1.4	5.659
1.4	1.41	5.68
1.4	1.42	5.7
1.4	1.43	5.72
1.4	1.44	5.74
1.4	1.45	5.76
1.4	1.46	5.779
1.4	1.47	5.799
1.4	1.48	5.819
1.4	1.49	5.839
1.4	1.5	5.858
1.4	1.51	5.878
1.4	1.52	5.897
1.4	1.53	5.916
1.4	1.54	5.936
1.4	1.55	5.955
1.4	1.56	5.974
1.4	1.57	5.993
1.4	1.58	6.012
1.4	1.59	6.031
1.4	1.6	6.05
1.4	1.61	6.069
1.4	1.62	6.088
1.4	1.63	6.107
1.4	1.64	6.125
1.4	1.65	6.144
1.4	1.66	6.163
1.4	1.67	6.181
1.4	1.68	6.2
1.4	1.69	6.218
1.4	1.7	6.236
1.4	1.71	6.255
1.4	1.72	6.273
1.4	1.73	6.291
1.4	1.74	6.309
1.4	1.75	6.327
1.4	1.76	6.345
1.4	1.77	6.363
1.4	1.78	6.381
1.4	1.79	6.399
1.4	1.8	6.417
1.4	1.81	6.435
1.4	1.82	6.453
1.4	1.83	6.47
1.4	1.84	6.488
1.4	1.85	6.506
1.4	1.86	6.523
1.4	1.87	6.541
1.4	1.88	6.558
1.4	1.89	6.576
1.4	1.9	6.593
1.4	1.91	6.61
1.4	1.92	6.628
1.4	1.93	6.645
1.4	1.94	6.662
1.4	1.95	6.679
1.4	1.96	6.696
1.4	1.97	6.713
1.4	1.98	6.73
1.4	1.99	6.747
1.4	2.	6.764
1.4	2.01	6.781
1.4	2.02	6.798
1.4	2.03	6.815
1.4	2.04	6.832
1.4	2.05	6.848
1.4	2.06	6.865
1.4	2.07	6.882
1.4	2.08	6.898
1.4	2.09	6.915
1.4	2.1	6.931
1.4	2.11	6.948
1.4	2.12	6.964
1.4	2.13	6.981
1.4	2.14	6.997
1.4	2.15	7.013
1.4	2.16	7.03
1.4	2.17	7.046
1.4	2.18	7.062
1.4	2.19	7.078
1.4	2.2	7.094
1.4	2.21	7.111
1.4	2.22	7.127
1.4	2.23	7.143
1.4	2.24	7.159
1.4	2.25	7.175
1.4	2.26	7.191
1.4	2.27	7.206
1.4	2.28	7.222
1.4	2.29	7.238
1.4	2.3	7.254
1.4	2.31	7.27
1.4	2.32	7.285
1.4	2.33	7.301
1.4	2.34	7.317
1.4	2.35	7.332
1.4	2.36	7.348
1.4	2.37	7.363
1.4	2.38	7.379
1.4	2.39	7.394
1.4	2.4	7.41
1.4	2.41	7.425
1.4	2.42	7.441
1.4	2.43	7.456
1.4	2.44	7.471
1.4	2.45	7.487
1.4	2.46	7.502
1.4	2.47	7.517
1.4	2.48	7.532
1.4	2.49	7.548
1.4	2.5	7.563
1.4	2.51	7.578
1.4	2.52	7.593
1.4	2.53	7.608
1.4	2.54	7.623
1.4	2.55	7.638
1.4	2.56	7.653
1.4	2.57	7.668
1.4	2.58	7.683
1.4	2.59	7.698
1.4	2.6	7.713
1.4	2.61	7.727
1.4	2.62	7.742
1.4	2.63	7.757
1.4	2.64	7.772
1.4	2.65	7.786
1.4	2.66	7.801
1.4	2.67	7.816
1.4	2.68	7.83
1.4	2.69	7.845
1.4	2.7	7.859
1.4	2.71	7.874
1.4	2.72	7.888
1.4	2.73	7.903
1.4	2.74	7.917
1.4	2.75	7.932
1.4	2.76	7.946
1.4	2.77	7.961
1.4	2.78	7.975
1.4	2.79	7.989
1.4	2.8	8.004
1.4	2.81	8.018
1.4	2.82	8.032
1.4	2.83	8.046
1.4	2.84	8.061
1.4	2.85	8.075
1.4	2.86	8.089
1.4	2.87	8.103
1.4	2.88	8.117
1.4	2.89	8.131
1.4	2.9	8.145
1.4	2.91	8.159
1.4	2.92	8.173
1.4	2.93	8.187
1.4	2.94	8.201
1.4	2.95	8.215
1.4	2.96	8.229
1.4	2.97	8.243
1.4	2.98	8.257
1.4	2.99	8.271
1.4	3.	8.285
1.4	3.01	8.298
1.4	3.02	8.312
1.4	3.03	8.326
1.4	3.04	8.34
1.4	3.05	8.353
1.4	3.06	8.367
1.4	3.07	8.381
1.4	3.08	8.394
1.4	3.09	8.408
1.4	3.1	8.422
1.4	3.11	8.435
1.4	3.12	8.449
1.4	3.13	8.462
1.4	3.14	8.476
1.4	3.15	8.489
1.4	3.16	8.503
1.4	3.17	8.516
1.4	3.18	8.529
1.4	3.19	8.543
1.4	3.2	8.556
1.4	3.21	8.57
1.4	3.22	8.583
1.4	3.23	8.596
1.4	3.24	8.61
1.4	3.25	8.623
1.4	3.26	8.636
1.4	3.27	8.649
1.4	3.28	8.663
1.4	3.29	8.676
1.4	3.3	8.689
1.4	3.31	8.702
1.4	3.32	8.715
1.4	3.33	8.728
1.4	3.34	8.741
1.4	3.35	8.755
1.4	3.36	8.768
1.4	3.37	8.781
1.4	3.38	8.794
1.4	3.39	8.807
1.4	3.4	8.82
1.4	3.41	8.833
1.4	3.42	8.845
1.4	3.43	8.858
1.4	3.44	8.871
1.4	3.45	8.884
1.4	3.46	8.897
1.4	3.47	8.91
1.4	3.48	8.923
1.4	3.49	8.936
1.4	3.5	8.948
1.4	3.51	8.961
1.4	3.52	8.974
1.4	3.53	8.987
1.4	3.54	8.999
1.4	3.55	9.012
1.4	3.56	9.025
1.4	3.57	9.037
1.4	3.58	9.05
1.4	3.59	9.063
1.4	3.6	9.075
1.4	3.61	9.088
1.4	3.62	9.1
1.4	3.63	9.113
1.4	3.64	9.126
1.4	3.65	9.138
1.4	3.66	9.151
1.4	3.67	9.163
1.4	3.68	9.176
1.4	3.69	9.188
1.4	3.7	9.2
1.4	3.71	9.213
1.4	3.72	9.225
1.4	3.73	9.238
1.4	3.74	9.25
1.4	3.75	9.262
1.4	3.76	9.275
1.4	3.77	9.287
1.4	3.78	9.299
1.4	3.79	9.312
1.4	3.8	9.324
1.4	3.81	9.336
1.4	3.82	9.348
1.4	3.83	9.361
1.4	3.84	9.373
1.4	3.85	9.385
1.4	3.86	9.397
1.4	3.87	9.409
1.4	3.88	9.422
1.4	3.89	9.434
1.4	3.9	9.446
1.4	3.91	9.458
1.4	3.92	9.47
1.4	3.93	9.482
1.4	3.94	9.494
1.4	3.95	9.506
1.4	3.96	9.518
1.4	3.97	9.53
1.4	3.98	9.542
1.4	3.99	9.554
1.4	4.	9.566
1.4	4.01	9.578
1.4	4.02	9.59
1.4	4.03	9.602
1.4	4.04	9.614
1.4	4.05	9.626
1.4	4.06	9.638
1.4	4.07	9.65
1.4	4.08	9.661
1.4	4.09	9.673
1.4	4.1	9.685
1.4	4.11	9.697
1.4	4.12	9.709
1.4	4.13	9.72
1.4	4.14	9.732
1.4	4.15	9.744
1.4	4.16	9.756
1.4	4.17	9.767
1.4	4.18	9.779
1.4	4.19	9.791
1.4	4.2	9.802
1.4	4.21	9.814
1.4	4.22	9.826
1.4	4.23	9.837
1.4	4.24	9.849
1.4	4.25	9.861
1.4	4.26	9.872
1.4	4.27	9.884
1.4	4.28	9.895
1.4	4.29	9.907
1.4	4.3	9.918
1.4	4.31	9.93
1.4	4.32	9.941
1.4	4.33	9.953
1.4	4.34	9.964
1.4	4.35	9.976
1.4	4.36	9.987
1.4	4.37	9.999
1.4	4.38	10.01
1.4	4.39	10.02
1.4	4.4	10.03
1.4	4.41	10.04
1.4	4.42	10.06
1.4	4.43	10.07
1.4	4.44	10.08
1.4	4.45	10.09
1.4	4.46	10.1
1.4	4.47	10.11
1.4	4.48	10.12
1.4	4.49	10.14
1.4	4.5	10.15
1.4	4.51	10.16
1.4	4.52	10.17
1.4	4.53	10.18
1.4	4.54	10.19
1.4	4.55	10.2
1.4	4.56	10.21
1.4	4.57	10.23
1.4	4.58	10.24
1.4	4.59	10.25
1.4	4.6	10.26
1.4	4.61	10.27
1.4	4.62	10.28
1.4	4.63	10.29
1.4	4.64	10.3
1.4	4.65	10.31
1.4	4.66	10.33
1.4	4.67	10.34
1.4	4.68	10.35
1.4	4.69	10.36
1.4	4.7	10.37
1.4	4.71	10.38
1.4	4.72	10.39
1.4	4.73	10.4
1.4	4.74	10.41
1.4	4.75	10.42
1.4	4.76	10.44
1.4	4.77	10.45
1.4	4.78	10.46
1.4	4.79	10.47
1.4	4.8	10.48
1.4	4.81	10.49
1.4	4.82	10.5
1.4	4.83	10.51
1.4	4.84	10.52
1.4	4.85	10.53
1.4	4.86	10.54
1.4	4.87	10.56
1.4	4.88	10.57
1.4	4.89	10.58
1.4	4.9	10.59
1.4	4.91	10.6
1.4	4.92	10.61
1.4	4.93	10.62
1.4	4.94	10.63
1.4	4.95	10.64
1.4	4.96	10.65
1.4	4.97	10.66
1.4	4.98	10.67
1.4	4.99	10.68
1.4	5.	10.7
1.45	1.66	5.007
1.45	1.67	5.022
1.45	1.68	5.037
1.45	1.69	5.052
1.45	1.7	5.067
1.45	1.71	5.082
1.45	1.72	5.097
1.45	1.73	5.112
1.45	1.74	5.127
1.45	1.75	5.141
1.45	1.76	5.156
1.45	1.77	5.171
1.45	1.78	5.185
1.45	1.79	5.2
1.45	1.8	5.214
1.45	1.81	5.229
1.45	1.82	5.243
1.45	1.83	5.257
1.45	1.84	5.272
1.45	1.85	5.286
1.45	1.86	5.3
1.45	1.87	5.315
1.45	1.88	5.329
1.45	1.89	5.343
1.45	1.9	5.357
1.45	1.91	5.371
1.45	1.92	5.385
1.45	1.93	5.399
1.45	1.94	5.413
1.45	1.95	5.427
1.45	1.96	5.441
1.45	1.97	5.455
1.45	1.98	5.469
1.45	1.99	5.483
1.45	2.	5.496
1.45	2.01	5.51
1.45	2.02	5.524
1.45	2.03	5.537
1.45	2.04	5.551
1.45	2.05	5.565
1.45	2.06	5.578
1.45	2.07	5.592
1.45	2.08	5.605
1.45	2.09	5.619
1.45	2.1	5.632
1.45	2.11	5.645
1.45	2.12	5.659
1.45	2.13	5.672
1.45	2.14	5.685
1.45	2.15	5.699
1.45	2.16	5.712
1.45	2.17	5.725
1.45	2.18	5.738
1.45	2.19	5.751
1.45	2.2	5.765
1.45	2.21	5.778
1.45	2.22	5.791
1.45	2.23	5.804
1.45	2.24	5.817
1.45	2.25	5.83
1.45	2.26	5.843
1.45	2.27	5.856
1.45	2.28	5.868
1.45	2.29	5.881
1.45	2.3	5.894
1.45	2.31	5.907
1.45	2.32	5.92
1.45	2.33	5.932
1.45	2.34	5.945
1.45	2.35	5.958
1.45	2.36	5.97
1.45	2.37	5.983
1.45	2.38	5.996
1.45	2.39	6.008
1.45	2.4	6.021
1.45	2.41	6.033
1.45	2.42	6.046
1.45	2.43	6.058
1.45	2.44	6.071
1.45	2.45	6.083
1.45	2.46	6.096
1.45	2.47	6.108
1.45	2.48	6.12
1.45	2.49	6.133
1.45	2.5	6.145
1.45	2.51	6.157
1.45	2.52	6.17
1.45	2.53	6.182
1.45	2.54	6.194
1.45	2.55	6.206
1.45	2.56	6.218
1.45	2.57	6.23
1.45	2.58	6.243
1.45	2.59	6.255
1.45	2.6	6.267
1.45	2.61	6.279
1.45	2.62	6.291
1.45	2.63	6.303
1.45	2.64	6.315
1.45	2.65	6.327
1.45	2.66	6.339
1.45	2.67	6.351
1.45	2.68	6.362
1.45	2.69	6.374
1.45	2.7	6.386
1.45	2.71	6.398
1.45	2.72	6.41
1.45	2.73	6.421
1.45	2.74	6.433
1.45	2.75	6.445
1.45	2.76	6.457
1.45	2.77	6.468
1.45	2.78	6.48
1.45	2.79	6.492
1.45	2.8	6.503
1.45	2.81	6.515
1.45	2.82	6.526
1.45	2.83	6.538
1.45	2.84	6.55
1.45	2.85	6.561
1.45	2.86	6.573
1.45	2.87	6.584
1.45	2.88	6.596
1.45	2.89	6.607
1.45	2.9	6.618
1.45	2.91	6.63
1.45	2.92	6.641
1.45	2.93	6.653
1.45	2.94	6.664
1.45	2.95	6.675
1.45	2.96	6.687
1.45	2.97	6.698
1.45	2.98	6.709
1.45	2.99	6.72
1.45	3.	6.732
1.45	3.01	6.743
1.45	3.02	6.754
1.45	3.03	6.765
1.45	3.04	6.776
1.45	3.05	6.787
1.45	3.06	6.799
1.45	3.07	6.81
1.45	3.08	6.821
1.45	3.09	6.832
1.45	3.1	6.843
1.45	3.11	6.854
1.45	3.12	6.865
1.45	3.13	6.876
1.45	3.14	6.887
1.45	3.15	6.898
1.45	3.16	6.909
1.45	3.17	6.92
1.45	3.18	6.931
1.45	3.19	6.941
1.45	3.2	6.952
1.45	3.21	6.963
1.45	3.22	6.974
1.45	3.23	6.985
1.45	3.24	6.996
1.45	3.25	7.006
1.45	3.26	7.017
1.45	3.27	7.028
1.45	3.28	7.039
1.45	3.29	7.049
1.45	3.3	7.06
1.45	3.31	7.071
1.45	3.32	7.081
1.45	3.33	7.092
1.45	3.34	7.103
1.45	3.35	7.113
1.45	3.36	7.124
1.45	3.37	7.135
1.45	3.38	7.145
1.45	3.39	7.156
1.45	3.4	7.166
1.45	3.41	7.177
1.45	3.42	7.187
1.45	3.43	7.198
1.45	3.44	7.208
1.45	3.45	7.219
1.45	3.46	7.229
1.45	3.47	7.24
1.45	3.48	7.25
1.45	3.49	7.26
1.45	3.5	7.271
1.45	3.51	7.281
1.45	3.52	7.292
1.45	3.53	7.302
1.45	3.54	7.312
1.45	3.55	7.323
1.45	3.56	7.333
1.45	3.57	7.343
1.45	3.58	7.354
1.45	3.59	7.364
1.45	3.6	7.374
1.45	3.61	7.384
1.45	3.62	7.394
1.45	3.63	7.405
1.45	3.64	7.415
1.45	3.65	7.425
1.45	3.66	7.435
1.45	3.67	7.445
1.45	3.68	7.456
1.45	3.69	7.466
1.45	3.7	7.476
1.45	3.71	7.486
1.45	3.72	7.496
1.45	3.73	7.506
1.45	3.74	7.516
1.45	3.75	7.526
1.45	3.76	7.536
1.45	3.77	7.546
1.45	3.78	7.556
1.45	3.79	7.566
1.45	3.8	7.576
1.45	3.81	7.586
1.45	3.82	7.596
1.45	3.83	7.606
1.45	3.84	7.616
1.45	3.85	7.626
1.45	3.86	7.636
1.45	3.87	7.646
1.45	3.88	7.655
1.45	3.89	7.665
1.45	3.9	7.675
1.45	3.91	7.685
1.45	3.92	7.695
1.45	3.93	7.705
1.45	3.94	7.714
1.45	3.95	7.724
1.45	3.96	7.734
1.45	3.97	7.744
1.45	3.98	7.753
1.45	3.99	7.763
1.45	4.	7.773
1.45	4.01	7.783
1.45	4.02	7.792
1.45	4.03	7.802
1.45	4.04	7.812
1.45	4.05	7.821
1.45	4.06	7.831
1.45	4.07	7.841
1.45	4.08	7.85
1.45	4.09	7.86
1.45	4.1	7.869
1.45	4.11	7.879
1.45	4.12	7.889
1.45	4.13	7.898
1.45	4.14	7.908
1.45	4.15	7.917
1.45	4.16	7.927
1.45	4.17	7.936
1.45	4.18	7.946
1.45	4.19	7.955
1.45	4.2	7.965
1.45	4.21	7.974
1.45	4.22	7.984
1.45	4.23	7.993
1.45	4.24	8.003
1.45	4.25	8.012
1.45	4.26	8.022
1.45	4.27	8.031
1.45	4.28	8.04
1.45	4.29	8.05
1.45	4.3	8.059
1.45	4.31	8.068
1.45	4.32	8.078
1.45	4.33	8.087
1.45	4.34	8.097
1.45	4.35	8.106
1.45	4.36	8.115
1.45	4.37	8.124
1.45	4.38	8.134
1.45	4.39	8.143
1.45	4.4	8.152
1.45	4.41	8.162
1.45	4.42	8.171
1.45	4.43	8.18
1.45	4.44	8.189
1.45	4.45	8.198
1.45	4.46	8.208
1.45	4.47	8.217
1.45	4.48	8.226
1.45	4.49	8.235
1.45	4.5	8.244
1.45	4.51	8.254
1.45	4.52	8.263
1.45	4.53	8.272
1.45	4.54	8.281
1.45	4.55	8.29
1.45	4.56	8.299
1.45	4.57	8.308
1.45	4.58	8.317
1.45	4.59	8.326
1.45	4.6	8.336
1.45	4.61	8.345
1.45	4.62	8.354
1.45	4.63	8.363
1.45	4.64	8.372
1.45	4.65	8.381
1.45	4.66	8.39
1.45	4.67	8.399
1.45	4.68	8.408
1.45	4.69	8.417
1.45	4.7	8.426
1.45	4.71	8.435
1.45	4.72	8.444
1.45	4.73	8.452
1.45	4.74	8.461
1.45	4.75	8.47
1.45	4.76	8.479
1.45	4.77	8.488
1.45	4.78	8.497
1.45	4.79	8.506
1.45	4.8	8.515
1.45	4.81	8.524
1.45	4.82	8.533
1.45	4.83	8.541
1.45	4.84	8.55
1.45	4.85	8.559
1.45	4.86	8.568
1.45	4.87	8.577
1.45	4.88	8.585
1.45	4.89	8.594
1.45	4.9	8.603
1.45	4.91	8.612
1.45	4.92	8.621
1.45	4.93	8.629
1.45	4.94	8.638
1.45	4.95	8.647
1.45	4.96	8.656
1.45	4.97	8.664
1.45	4.98	8.673
1.45	4.99	8.682
1.45	5.	8.69
1.5	2.46	5.008
1.5	2.47	5.018
1.5	2.48	5.028
1.5	2.49	5.038
1.5	2.5	5.048
1.5	2.51	5.059
1.5	2.52	5.069
1.5	2.53	5.079
1.5	2.54	5.089
1.5	2.55	5.099
1.5	2.56	5.109
1.5	2.57	5.119
1.5	2.58	5.129
1.5	2.59	5.139
1.5	2.6	5.148
1.5	2.61	5.158
1.5	2.62	5.168
1.5	2.63	5.178
1.5	2.64	5.188
1.5	2.65	5.198
1.5	2.66	5.207
1.5	2.67	5.217
1.5	2.68	5.227
1.5	2.69	5.237
1.5	2.7	5.246
1.5	2.71	5.256
1.5	2.72	5.266
1.5	2.73	5.276
1.5	2.74	5.285
1.5	2.75	5.295
1.5	2.76	5.304
1.5	2.77	5.314
1.5	2.78	5.324
1.5	2.79	5.333
1.5	2.8	5.343
1.5	2.81	5.352
1.5	2.82	5.362
1.5	2.83	5.371
1.5	2.84	5.381
1.5	2.85	5.39
1.5	2.86	5.4
1.5	2.87	5.409
1.5	2.88	5.419
1.5	2.89	5.428
1.5	2.9	5.437
1.5	2.91	5.447
1.5	2.92	5.456
1.5	2.93	5.465
1.5	2.94	5.475
1.5	2.95	5.484
1.5	2.96	5.493
1.5	2.97	5.503
1.5	2.98	5.512
1.5	2.99	5.521
1.5	3.	5.53
1.5	3.01	5.539
1.5	3.02	5.549
1.5	3.03	5.558
1.5	3.04	5.567
1.5	3.05	5.576
1.5	3.06	5.585
1.5	3.07	5.594
1.5	3.08	5.604
1.5	3.09	5.613
1.5	3.1	5.622
1.5	3.11	5.631
1.5	3.12	5.64
1.5	3.13	5.649
1.5	3.14	5.658
1.5	3.15	5.667
1.5	3.16	5.676
1.5	3.17	5.685
1.5	3.18	5.694
1.5	3.19	5.703
1.5	3.2	5.712
1.5	3.21	5.721
1.5	3.22	5.729
1.5	3.23	5.738
1.5	3.24	5.747
1.5	3.25	5.756
1.5	3.26	5.765
1.5	3.27	5.774
1.5	3.28	5.783
1.5	3.29	5.791
1.5	3.3	5.8
1.5	3.31	5.809
1.5	3.32	5.818
1.5	3.33	5.827
1.5	3.34	5.835
1.5	3.35	5.844
1.5	3.36	5.853
1.5	3.37	5.861
1.5	3.38	5.87
1.5	3.39	5.879
1.5	3.4	5.887
1.5	3.41	5.896
1.5	3.42	5.905
1.5	3.43	5.913
1.5	3.44	5.922
1.5	3.45	5.931
1.5	3.46	5.939
1.5	3.47	5.948
1.5	3.48	5.956
1.5	3.49	5.965
1.5	3.5	5.973
1.5	3.51	5.982
1.5	3.52	5.99
1.5	3.53	5.999
1.5	3.54	6.007
1.5	3.55	6.016
1.5	3.56	6.024
1.5	3.57	6.033
1.5	3.58	6.041
1.5	3.59	6.05
1.5	3.6	6.058
1.5	3.61	6.067
1.5	3.62	6.075
1.5	3.63	6.083
1.5	3.64	6.092
1.5	3.65	6.1
1.5	3.66	6.108
1.5	3.67	6.117
1.5	3.68	6.125
1.5	3.69	6.133
1.5	3.7	6.142
1.5	3.71	6.15
1.5	3.72	6.158
1.5	3.73	6.167
1.5	3.74	6.175
1.5	3.75	6.183
1.5	3.76	6.191
1.5	3.77	6.2
1.5	3.78	6.208
1.5	3.79	6.216
1.5	3.8	6.224
1.5	3.81	6.232
1.5	3.82	6.24
1.5	3.83	6.249
1.5	3.84	6.257
1.5	3.85	6.265
1.5	3.86	6.273
1.5	3.87	6.281
1.5	3.88	6.289
1.5	3.89	6.297
1.5	3.9	6.305
1.5	3.91	6.314
1.5	3.92	6.322
1.5	3.93	6.33
1.5	3.94	6.338
1.5	3.95	6.346
1.5	3.96	6.354
1.5	3.97	6.362
1.5	3.98	6.37
1.5	3.99	6.378
1.5	4.	6.386
1.5	4.01	6.394
1.5	4.02	6.402
1.5	4.03	6.41
1.5	4.04	6.418
1.5	4.05	6.426
1.5	4.06	6.434
1.5	4.07	6.441
1.5	4.08	6.449
1.5	4.09	6.457
1.5	4.1	6.465
1.5	4.11	6.473
1.5	4.12	6.481
1.5	4.13	6.489
1.5	4.14	6.497
1.5	4.15	6.504
1.5	4.16	6.512
1.5	4.17	6.52
1.5	4.18	6.528
1.5	4.19	6.536
1.5	4.2	6.544
1.5	4.21	6.551
1.5	4.22	6.559
1.5	4.23	6.567
1.5	4.24	6.575
1.5	4.25	6.582
1.5	4.26	6.59
1.5	4.27	6.598
1.5	4.28	6.606
1.5	4.29	6.613
1.5	4.3	6.621
1.5	4.31	6.629
1.5	4.32	6.636
1.5	4.33	6.644
1.5	4.34	6.652
1.5	4.35	6.659
1.5	4.36	6.667
1.5	4.37	6.675
1.5	4.38	6.682
1.5	4.39	6.69
1.5	4.4	6.698
1.5	4.41	6.705
1.5	4.42	6.713
1.5	4.43	6.72
1.5	4.44	6.728
1.5	4.45	6.735
1.5	4.46	6.743
1.5	4.47	6.751
1.5	4.48	6.758
1.5	4.49	6.766
1.5	4.5	6.773
1.5	4.51	6.781
1.5	4.52	6.788
1.5	4.53	6.796
1.5	4.54	6.803
1.5	4.55	6.811
1.5	4.56	6.818
1.5	4.57	6.826
1.5	4.58	6.833
1.5	4.59	6.841
1.5	4.6	6.848
1.5	4.61	6.855
1.5	4.62	6.863
1.5	4.63	6.87
1.5	4.64	6.878
1.5	4.65	6.885
1.5	4.66	6.893
1.5	4.67	6.9
1.5	4.68	6.907
1.5	4.69	6.915
1.5	4.7	6.922
1.5	4.71	6.929
1.5	4.72	6.937
1.5	4.73	6.944
1.5	4.74	6.951
1.5	4.75	6.959
1.5	4.76	6.966
1.5	4.77	6.973
1.5	4.78	6.981
1.5	4.79	6.988
1.5	4.8	6.995
1.5	4.81	7.003
1.5	4.82	7.01
1.5	4.83	7.017
1.5	4.84	7.024
1.5	4.85	7.032
1.5	4.86	7.039
1.5	4.87	7.046
1.5	4.88	7.053
1.5	4.89	7.061
1.5	4.9	7.068
1.5	4.91	7.075
1.5	4.92	7.082
1.5	4.93	7.089
1.5	4.94	7.097
1.5	4.95	7.104
1.5	4.96	7.111
1.5	4.97	7.118
1.5	4.98	7.125
1.5	4.99	7.132
1.5	5.	7.14
1.55	3.46	5.003
1.55	3.47	5.011
1.55	3.48	5.018
1.55	3.49	5.025
1.55	3.5	5.032
1.55	3.51	5.039
1.55	3.52	5.047
1.55	3.53	5.054
1.55	3.54	5.061
1.55	3.55	5.068
1.55	3.56	5.075
1.55	3.57	5.082
1.55	3.58	5.089
1.55	3.59	5.097
1.55	3.6	5.104
1.55	3.61	5.111
1.55	3.62	5.118
1.55	3.63	5.125
1.55	3.64	5.132
1.55	3.65	5.139
1.55	3.66	5.146
1.55	3.67	5.153
1.55	3.68	5.16
1.55	3.69	5.167
1.55	3.7	5.174
1.55	3.71	5.181
1.55	3.72	5.188
1.55	3.73	5.195
1.55	3.74	5.202
1.55	3.75	5.209
1.55	3.76	5.216
1.55	3.77	5.223
1.55	3.78	5.23
1.55	3.79	5.237
1.55	3.8	5.243
1.55	3.81	5.25
1.55	3.82	5.257
1.55	3.83	5.264
1.55	3.84	5.271
1.55	3.85	5.278
1.55	3.86	5.285
1.55	3.87	5.292
1.55	3.88	5.298
1.55	3.89	5.305
1.55	3.9	5.312
1.55	3.91	5.319
1.55	3.92	5.326
1.55	3.93	5.332
1.55	3.94	5.339
1.55	3.95	5.346
1.55	3.96	5.353
1.55	3.97	5.359
1.55	3.98	5.366
1.55	3.99	5.373
1.55	4.	5.38
1.55	4.01	5.386
1.55	4.02	5.393
1.55	4.03	5.4
1.55	4.04	5.407
1.55	4.05	5.413
1.55	4.06	5.42
1.55	4.07	5.427
1.55	4.08	5.433
1.55	4.09	5.44
1.55	4.1	5.447
1.55	4.11	5.453
1.55	4.12	5.46
1.55	4.13	5.466
1.55	4.14	5.473
1.55	4.15	5.48
1.55	4.16	5.486
1.55	4.17	5.493
1.55	4.18	5.499
1.55	4.19	5.506
1.55	4.2	5.513
1.55	4.21	5.519
1.55	4.22	5.526
1.55	4.23	5.532
1.55	4.24	5.539
1.55	4.25	5.545
1.55	4.26	5.552
1.55	4.27	5.558
1.55	4.28	5.565
1.55	4.29	5.571
1.55	4.3	5.578
1.55	4.31	5.584
1.55	4.32	5.591
1.55	4.33	5.597
1.55	4.34	5.604
1.55	4.35	5.61
1.55	4.36	5.617
1.55	4.37	5.623
1.55	4.38	5.629
1.55	4.39	5.636
1.55	4.4	5.642
1.55	4.41	5.649
1.55	4.42	5.655
1.55	4.43	5.661
1.55	4.44	5.668
1.55	4.45	5.674
1.55	4.46	5.681
1.55	4.47	5.687
1.55	4.48	5.693
1.55	4.49	5.7
1.55	4.5	5.706
1.55	4.51	5.712
1.55	4.52	5.719
1.55	4.53	5.725
1.55	4.54	5.731
1.55	4.55	5.738
1.55	4.56	5.744
1.55	4.57	5.75
1.55	4.58	5.757
1.55	4.59	5.763
1.55	4.6	5.769
1.55	4.61	5.775
1.55	4.62	5.782
1.55	4.63	5.788
1.55	4.64	5.794
1.55	4.65	5.8
1.55	4.66	5.807
1.55	4.67	5.813
1.55	4.68	5.819
1.55	4.69	5.825
1.55	4.7	5.831
1.55	4.71	5.838
1.55	4.72	5.844
1.55	4.73	5.85
1.55	4.74	5.856
1.55	4.75	5.862
1.55	4.76	5.869
1.55	4.77	5.875
1.55	4.78	5.881
1.55	4.79	5.887
1.55	4.8	5.893
1.55	4.81	5.899
1.55	4.82	5.905
1.55	4.83	5.912
1.55	4.84	5.918
1.55	4.85	5.924
1.55	4.86	5.93
1.55	4.87	5.936
1.55	4.88	5.942
1.55	4.89	5.948
1.55	4.9	5.954
1.55	4.91	5.96
1.55	4.92	5.966
1.55	4.93	5.972
1.55	4.94	5.978
1.55	4.95	5.985
1.55	4.96	5.991
1.55	4.97	5.997
1.55	4.98	6.003
1.55	4.99	6.009
1.55	5.	6.015
1.6	4.54	5.005
1.6	4.55	5.01
1.6	4.56	5.016
1.6	4.57	5.021
1.6	4.58	5.027
1.6	4.59	5.032
1.6	4.6	5.038
1.6	4.61	5.043
1.6	4.62	5.049
1.6	4.63	5.054
1.6	4.64	5.059
1.6	4.65	5.065
1.6	4.66	5.07
1.6	4.67	5.076
1.6	4.68	5.081
1.6	4.69	5.087
1.6	4.7	5.092
1.6	4.71	5.097
1.6	4.72	5.103
1.6	4.73	5.108
1.6	4.74	5.114
1.6	4.75	5.119
1.6	4.76	5.124
1.6	4.77	5.13
1.6	4.78	5.135
1.6	4.79	5.141
1.6	4.8	5.146
1.6	4.81	5.151
1.6	4.82	5.157
1.6	4.83	5.162
1.6	4.84	5.167
1.6	4.85	5.173
1.6	4.86	5.178
1.6	4.87	5.183
1.6	4.88	5.189
1.6	4.89	5.194
1.6	4.9	5.199
1.6	4.91	5.205
1.6	4.92	5.21
1.6	4.93	5.215
1.6	4.94	5.22
1.6	4.95	5.226
1.6	4.96	5.231
1.6	4.97	5.236
1.6	4.98	5.242
1.6	4.99	5.247
1.6	5.	5.252

==> Plot_data/Fig10/LUM32/lumgaexcdata.dat <==
1.	0.25	7.322
1.	0.26	7.467
1.	0.27	7.609
1.	0.28	7.749
1.	0.29	7.886
1.	0.3	8.021
1.	0.31	8.153
1.	0.32	8.284
1.	0.33	8.412
1.	0.34	8.539
1.	0.35	8.663
1.	0.36	8.786
1.	0.37	8.907
1.	0.38	9.027
1.	0.39	9.145
1.	0.4	9.261
1.	0.41	9.376
1.	0.42	9.49
1.	0.43	9.602
1.	0.44	9.713
1.	0.45	9.823
1.	0.46	9.932
1.	0.47	10.04
1.	0.48	10.15
1.	0.49	10.25
1.	0.5	10.35
1.	0.51	10.46
1.	0.52	10.56
1.	0.53	10.66
1.	0.54	10.76
1.	0.55	10.86
1.	0.56	10.96
1.	0.57	11.06
1.	0.58	11.15
1.	0.59	11.25
1.	0.6	11.34
1.	0.61	11.44
1.	0.62	11.53
1.	0.63	11.62
1.	0.64	11.71
1.	0.65	11.81
1.	0.66	11.9
1.	0.67	11.99
1.	0.68	12.08
1.	0.69	12.16
1.	0.7	12.25
1.	0.71	12.34
1.	0.72	12.43
1.	0.73	12.51
1.	0.74	12.6
1.	0.75	12.68
1.	0.76	12.77
1.	0.77	12.85
1.	0.78	12.93
1.	0.79	13.02
1.	0.8	13.1
1.	0.81	13.18
1.	0.82	13.26
1.	0.83	13.34
1.	0.84	13.42
1.	0.85	13.5
1.	0.86	13.58
1.	0.87	13.66
1.	0.88	13.74
1.	0.89	13.81
1.	0.9	13.89
1.	0.91	13.97
1.	0.92	14.05
1.	0.93	14.12
1.	0.94	14.2
1.	0.95	14.27
1.	0.96	14.35
1.	0.97	14.42
1.	0.98	14.5
1.	0.99	14.57
1.	1.	14.64
1.	1.01	14.72
1.	1.02	14.79
1.	1.03	14.86
1.	1.04	14.93
1.	1.05	15.01
1.	1.06	15.08
1.	1.07	15.15
1.	1.08	15.22
1.	1.09	15.29
1.	1.1	15.36
1.	1.11	15.43
1.	1.12	15.5
1.	1.13	15.57
1.	1.14	15.64
1.	1.15	15.7
1.	1.16	15.77
1.	1.17	15.84
1.	1.18	15.91
1.	1.19	15.97
1.	1.2	16.04
1.	1.21	16.11
1.	1.22	16.17
1.	1.23	16.24
1.	1.24	16.31
1.	1.25	16.37
1.	1.26	16.44
1.	1.27	16.5
1.	1.28	16.57
1.	1.29	16.63
1.	1.3	16.7
1.	1.31	16.76
1.	1.32	16.82
1.	1.33	16.89
1.	1.34	16.95
1.	1.35	17.01
1.	1.36	17.08
1.	1.37	17.14
1.	1.38	17.2
1.	1.39	17.26
1.	1.4	17.33
1.	1.41	17.39
1.	1.42	17.45
1.	1.43	17.51
1.	1.44	17.57
1.	1.45	17.63
1.	1.46	17.69
1.	1.47	17.75
1.	1.48	17.81
1.	1.49	17.87
1.	1.5	17.93
1.	1.51	17.99
1.	1.52	18.05
1.	1.53	18.11
1.	1.54	18.17
1.	1.55	18.23
1.	1.56	18.29
1.	1.57	18.35
1.	1.58	18.41
1.	1.59	18.46
1.	1.6	18.52
1.	1.61	18.58
1.	1.62	18.64
1.	1.63	18.7
1.	1.64	18.75
1.	1.65	18.81
1.	1.66	18.87
1.	1.67	18.92
1.	1.68	18.98
1.	1.69	19.04
1.	1.7	19.09
1.	1.71	19.15
1.	1.72	19.2
1.	1.73	19.26
1.	1.74	19.32
1.	1.75	19.37
1.	1.76	19.43
1.	1.77	19.48
1.	1.78	19.54
1.	1.79	19.59
1.	1.8	19.65
1.	1.81	19.7
1.	1.82	19.76
1.	1.83	19.81
1.	1.84	19.86
1.	1.85	19.92
1.	1.86	19.97
1.	1.87	20.02
1.	1.88	20.08
1.	1.89	20.13
1.	1.9	20.18
1.	1.91	20.24
1.	1.92	20.29
1.	1.93	20.34
1.	1.94	20.4
1.	1.95	20.45
1.	1.96	20.5
1.	1.97	20.55
1.	1.98	20.61
1.	1.99	20.66
1.	2.	20.71
1.	2.01	20.76
1.	2.02	20.81
1.	2.03	20.86
1.	2.04	20.92
1.	2.05	20.97
1.	2.06	21.02
1.	2.07	21.07
1.	2.08	21.12
1.	2.09	21.17
1.	2.1	21.22
1.	2.11	21.27
1.	2.12	21.32
1.	2.13	21.37
1.	2.14	21.42
1.	2.15	21.47
1.	2.16	21.52
1.	2.17	21.57
1.	2.18	21.62
1.	2.19	21.67
1.	2.2	21.72
1.	2.21	21.77
1.	2.22	21.82
1.	2.23	21.87
1.	2.24	21.92
1.	2.25	21.97
1.	2.26	22.01
1.	2.27	22.06
1.	2.28	22.11
1.	2.29	22.16
1.	2.3	22.21
1.	2.31	22.26
1.	2.32	22.3
1.	2.33	22.35
1.	2.34	22.4
1.	2.35	22.45
1.	2.36	22.5
1.	2.37	22.54
1.	2.38	22.59
1.	2.39	22.64
1.	2.4	22.69
1.	2.41	22.73
1.	2.42	22.78
1.	2.43	22.83
1.	2.44	22.87
1.	2.45	22.92
1.	2.46	22.97
1.	2.47	23.01
1.	2.48	23.06
1.	2.49	23.11
1.	2.5	23.15
1.	2.51	23.2
1.	2.52	23.25
1.	2.53	23.29
1.	2.54	23.34
1.	2.55	23.38
1.	2.56	23.43
1.	2.57	23.48
1.	2.58	23.52
1.	2.59	23.57
1.	2.6	23.61
1.	2.61	23.66
1.	2.62	23.7
1.	2.63	23.75
1.	2.64	23.79
1.	2.65	23.84
1.	2.66	23.88
1.	2.67	23.93
1.	2.68	23.97
1.	2.69	24.02
1.	2.7	24.06
1.	2.71	24.11
1.	2.72	24.15
1.	2.73	24.2
1.	2.74	24.24
1.	2.75	24.28
1.	2.76	24.33
1.	2.77	24.37
1.	2.78	24.42
1.	2.79	24.46
1.	2.8	24.5
1.	2.81	24.55
1.	2.82	24.59
1.	2.83	24.63
1.	2.84	24.68
1.	2.85	24.72
1.	2.86	24.76
1.	2.87	24.81
1.	2.88	24.85
1.	2.89	24.89
1.	2.9	24.94
1.	2.91	24.98
1.	2.92	25.02
1.	2.93	25.07
1.	2.94	25.11
1.	2.95	25.15
1.	2.96	25.19
1.	2.97	25.24
1.	2.98	25.28
1.	2.99	25.32
1.	3.	25.36
1.	3.01	25.41
1.	3.02	25.45
1.	3.03	25.49
1.	3.04	25.53
1.	3.05	25.57
1.	3.06	25.62
1.	3.07	25.66
1.	3.08	25.7
1.	3.09	25.74
1.	3.1	25.78
1.	3.11	25.82
1.	3.12	25.87
1.	3.13	25.91
1.	3.14	25.95
1.	3.15	25.99
1.	3.16	26.03
1.	3.17	26.07
1.	3.18	26.11
1.	3.19	26.15
1.	3.2	26.2
1.	3.21	26.24
1.	3.22	26.28
1.	3.23	26.32
1.	3.24	26.36
1.	3.25	26.4
1.	3.26	26.44
1.	3.27	26.48
1.	3.28	26.52
1.	3.29	26.56
1.	3.3	26.6
1.	3.31	26.64
1.	3.32	26.68
1.	3.33	26.72
1.	3.34	26.76
1.	3.35	26.8
1.	3.36	26.84
1.	3.37	26.88
1.	3.38	26.92
1.	3.39	26.96
1.	3.4	27.
1.	3.41	27.04
1.	3.42	27.08
1.	3.43	27.12
1.	3.44	27.16
1.	3.45	27.2
1.	3.46	27.24
1.	3.47	27.28
1.	3.48	27.32
1.	3.49	27.36
1.	3.5	27.4
1.	3.51	27.43
1.	3.52	27.47
1.	3.53	27.51
1.	3.54	27.55
1.	3.55	27.59
1.	3.56	27.63
1.	3.57	27.67
1.	3.58	27.71
1.	3.59	27.75
1.	3.6	27.78
1.	3.61	27.82
1.	3.62	27.86
1.	3.63	27.9
1.	3.64	27.94
1.	3.65	27.98
1.	3.66	28.01
1.	3.67	28.05
1.	3.68	28.09
1.	3.69	28.13
1.	3.7	28.17
1.	3.71	28.21
1.	3.72	28.24
1.	3.73	28.28
1.	3.74	28.32
1.	3.75	28.36
1.	3.76	28.39
1.	3.77	28.43
1.	3.78	28.47
1.	3.79	28.51
1.	3.8	28.55
1.	3.81	28.58
1.	3.82	28.62
1.	3.83	28.66
1.	3.84	28.7
1.	3.85	28.73
1.	3.86	28.77
1.	3.87	28.81
1.	3.88	28.84
1.	3.89	28.88
1.	3.9	28.92
1.	3.91	28.96
1.	3.92	28.99
1.	3.93	29.03
1.	3.94	29.07
1.	3.95	29.1
1.	3.96	29.14
1.	3.97	29.18
1.	3.98	29.21
1.	3.99	29.25
1.	4.	29.29
1.	4.01	29.32
1.	4.02	29.36
1.	4.03	29.4
1.	4.04	29.43
1.	4.05	29.47
1.	4.06	29.51
1.	4.07	29.54
1.	4.08	29.58
1.	4.09	29.61
1.	4.1	29.65
1.	4.11	29.69
1.	4.12	29.72
1.	4.13	29.76
1.	4.14	29.8
1.	4.15	29.83
1.	4.16	29.87
1.	4.17	29.9
1.	4.18	29.94
1.	4.19	29.97
1.	4.2	30.01
1.	4.21	30.05
1.	4.22	30.08
1.	4.23	30.12
1.	4.24	30.15
1.	4.25	30.19
1.	4.26	30.22
1.	4.27	30.26
1.	4.28	30.29
1.	4.29	30.33
1.	4.3	30.37
1.	4.31	30.4
1.	4.32	30.44
1.	4.33	30.47
1.	4.34	30.51
1.	4.35	30.54
1.	4.36	30.58
1.	4.37	30.61
1.	4.38	30.65
1.	4.39	30.68
1.	4.4	30.72
1.	4.41	30.75
1.	4.42	30.79
1.	4.43	30.82
1.	4.44	30.86
1.	4.45	30.89
1.	4.46	30.93
1.	4.47	30.96
1.	4.48	30.99
1.	4.49	31.03
1.	4.5	31.06
1.	4.51	31.1
1.	4.52	31.13
1.	4.53	31.17
1.	4.54	31.2
1.	4.55	31.24
1.	4.56	31.27
1.	4.57	31.3
1.	4.58	31.34
1.	4.59	31.37
1.	4.6	31.41
1.	4.61	31.44
1.	4.62	31.48
1.	4.63	31.51
1.	4.64	31.54
1.	4.65	31.58
1.	4.66	31.61
1.	4.67	31.65
1.	4.68	31.68
1.	4.69	31.71
1.	4.7	31.75
1.	4.71	31.78
1.	4.72	31.81
1.	4.73	31.85
1.	4.74	31.88
1.	4.75	31.91
1.	4.76	31.95
1.	4.77	31.98
1.	4.78	32.02
1.	4.79	32.05
1.	4.8	32.08
1.	4.81	32.12
1.	4.82	32.15
1.	4.83	32.18
1.	4.84	32.22
1.	4.85	32.25
1.	4.86	32.28
1.	4.87	32.32
1.	4.88	32.35
1.	4.89	32.38
1.	4.9	32.41
1.	4.91	32.45
1.	4.92	32.48
1.	4.93	32.51
1.	4.94	32.55
1.	4.95	32.58
1.	4.96	32.61
1.	4.97	32.65
1.	4.98	32.68
1.	4.99	32.71
1.	5.	32.74
1.05	0.25	6.212
1.05	0.26	6.335
1.05	0.27	6.455
1.05	0.28	6.574
1.05	0.29	6.69
1.05	0.3	6.805
1.05	0.31	6.917
1.05	0.32	7.028
1.05	0.33	7.137
1.05	0.34	7.244
1.05	0.35	7.35
1.05	0.36	7.454
1.05	0.37	7.557
1.05	0.38	7.658
1.05	0.39	7.758
1.05	0.4	7.857
1.05	0.41	7.955
1.05	0.42	8.051
1.05	0.43	8.147
1.05	0.44	8.241
1.05	0.45	8.334
1.05	0.46	8.426
1.05	0.47	8.517
1.05	0.48	8.607
1.05	0.49	8.696
1.05	0.5	8.785
1.05	0.51	8.872
1.05	0.52	8.959
1.05	0.53	9.044
1.05	0.54	9.129
1.05	0.55	9.213
1.05	0.56	9.297
1.05	0.57	9.379
1.05	0.58	9.461
1.05	0.59	9.543
1.05	0.6	9.623
1.05	0.61	9.703
1.05	0.62	9.782
1.05	0.63	9.861
1.05	0.64	9.939
1.05	0.65	10.02
1.05	0.66	10.09
1.05	0.67	10.17
1.05	0.68	10.24
1.05	0.69	10.32
1.05	0.7	10.39
1.05	0.71	10.47
1.05	0.72	10.54
1.05	0.73	10.61
1.05	0.74	10.69
1.05	0.75	10.76
1.05	0.76	10.83
1.05	0.77	10.9
1.05	0.78	10.97
1.05	0.79	11.04
1.05	0.8	11.11
1.05	0.81	11.18
1.05	0.82	11.25
1.05	0.83	11.32
1.05	0.84	11.39
1.05	0.85	11.45
1.05	0.86	11.52
1.05	0.87	11.59
1.05	0.88	11.65
1.05	0.89	11.72
1.05	0.9	11.79
1.05	0.91	11.85
1.05	0.92	11.92
1.05	0.93	11.98
1.05	0.94	12.04
1.05	0.95	12.11
1.05	0.96	12.17
1.05	0.97	12.24
1.05	0.98	12.3
1.05	0.99	12.36
1.05	1.	12.42
1.05	1.01	12.49
1.05	1.02	12.55
1.05	1.03	12.61
1.05	1.04	12.67
1.05	1.05	12.73
1.05	1.06	12.79
1.05	1.07	12.85
1.05	1.08	12.91
1.05	1.09	12.97
1.05	1.1	13.03
1.05	1.11	13.09
1.05	1.12	13.15
1.05	1.13	13.21
1.05	1.14	13.26
1.05	1.15	13.32
1.05	1.16	13.38
1.05	1.17	13.44
1.05	1.18	13.5
1.05	1.19	13.55
1.05	1.2	13.61
1.05	1.21	13.67
1.05	1.22	13.72
1.05	1.23	13.78
1.05	1.24	13.83
1.05	1.25	13.89
1.05	1.26	13.95
1.05	1.27	14.
1.05	1.28	14.06
1.05	1.29	14.11
1.05	1.3	14.16
1.05	1.31	14.22
1.05	1.32	14.27
1.05	1.33	14.33
1.05	1.34	14.38
1.05	1.35	14.43
1.05	1.36	14.49
1.05	1.37	14.54
1.05	1.38	14.59
1.05	1.39	14.65
1.05	1.4	14.7
1.05	1.41	14.75
1.05	1.42	14.8
1.05	1.43	14.86
1.05	1.44	14.91
1.05	1.45	14.96
1.05	1.46	15.01
1.05	1.47	15.06
1.05	1.48	15.11
1.05	1.49	15.16
1.05	1.5	15.22
1.05	1.51	15.27
1.05	1.52	15.32
1.05	1.53	15.37
1.05	1.54	15.42
1.05	1.55	15.47
1.05	1.56	15.52
1.05	1.57	15.57
1.05	1.58	15.62
1.05	1.59	15.67
1.05	1.6	15.71
1.05	1.61	15.76
1.05	1.62	15.81
1.05	1.63	15.86
1.05	1.64	15.91
1.05	1.65	15.96
1.05	1.66	16.01
1.05	1.67	16.05
1.05	1.68	16.1
1.05	1.69	16.15
1.05	1.7	16.2
1.05	1.71	16.25
1.05	1.72	16.29
1.05	1.73	16.34
1.05	1.74	16.39
1.05	1.75	16.43
1.05	1.76	16.48
1.05	1.77	16.53
1.05	1.78	16.57
1.05	1.79	16.62
1.05	1.8	16.67
1.05	1.81	16.71
1.05	1.82	16.76
1.05	1.83	16.81
1.05	1.84	16.85
1.05	1.85	16.9
1.05	1.86	16.94
1.05	1.87	16.99
1.05	1.88	17.03
1.05	1.89	17.08
1.05	1.9	17.12
1.05	1.91	17.17
1.05	1.92	17.21
1.05	1.93	17.26
1.05	1.94	17.3
1.05	1.95	17.35
1.05	1.96	17.39
1.05	1.97	17.44
1.05	1.98	17.48
1.05	1.99	17.53
1.05	2.	17.57
1.05	2.01	17.61
1.05	2.02	17.66
1.05	2.03	17.7
1.05	2.04	17.74
1.05	2.05	17.79
1.05	2.06	17.83
1.05	2.07	17.87
1.05	2.08	17.92
1.05	2.09	17.96
1.05	2.1	18.
1.05	2.11	18.05
1.05	2.12	18.09
1.05	2.13	18.13
1.05	2.14	18.17
1.05	2.15	18.22
1.05	2.16	18.26
1.05	2.17	18.3
1.05	2.18	18.34
1.05	2.19	18.38
1.05	2.2	18.43
1.05	2.21	18.47
1.05	2.22	18.51
1.05	2.23	18.55
1.05	2.24	18.59
1.05	2.25	18.64
1.05	2.26	18.68
1.05	2.27	18.72
1.05	2.28	18.76
1.05	2.29	18.8
1.05	2.3	18.84
1.05	2.31	18.88
1.05	2.32	18.92
1.05	2.33	18.96
1.05	2.34	19.
1.05	2.35	19.04
1.05	2.36	19.09
1.05	2.37	19.13
1.05	2.38	19.17
1.05	2.39	19.21
1.05	2.4	19.25
1.05	2.41	19.29
1.05	2.42	19.33
1.05	2.43	19.37
1.05	2.44	19.41
1.05	2.45	19.45
1.05	2.46	19.49
1.05	2.47	19.52
1.05	2.48	19.56
1.05	2.49	19.6
1.05	2.5	19.64
1.05	2.51	19.68
1.05	2.52	19.72
1.05	2.53	19.76
1.05	2.54	19.8
1.05	2.55	19.84
1.05	2.56	19.88
1.05	2.57	19.92
1.05	2.58	19.95
1.05	2.59	19.99
1.05	2.6	20.03
1.05	2.61	20.07
1.05	2.62	20.11
1.05	2.63	20.15
1.05	2.64	20.19
1.05	2.65	20.22
1.05	2.66	20.26
1.05	2.67	20.3
1.05	2.68	20.34
1.05	2.69	20.38
1.05	2.7	20.41
1.05	2.71	20.45
1.05	2.72	20.49
1.05	2.73	20.53
1.05	2.74	20.56
1.05	2.75	20.6
1.05	2.76	20.64
1.05	2.77	20.68
1.05	2.78	20.71
1.05	2.79	20.75
1.05	2.8	20.79
1.05	2.81	20.83
1.05	2.82	20.86
1.05	2.83	20.9
1.05	2.84	20.94
1.05	2.85	20.97
1.05	2.86	21.01
1.05	2.87	21.05
1.05	2.88	21.08
1.05	2.89	21.12
1.05	2.9	21.16
1.05	2.91	21.19
1.05	2.92	21.23
1.05	2.93	21.27
1.05	2.94	21.3
1.05	2.95	21.34
1.05	2.96	21.37
1.05	2.97	21.41
1.05	2.98	21.45
1.05	2.99	21.48
1.05	3.	21.52
1.05	3.01	21.55
1.05	3.02	21.59
1.05	3.03	21.63
1.05	3.04	21.66
1.05	3.05	21.7
1.05	3.06	21.73
1.05	3.07	21.77
1.05	3.08	21.8
1.05	3.09	21.84
1.05	3.1	21.87
1.05	3.11	21.91
1.05	3.12	21.94
1.05	3.13	21.98
1.05	3.14	22.01
1.05	3.15	22.05
1.05	3.16	22.08
1.05	3.17	22.12
1.05	3.18	22.15
1.05	3.19	22.19
1.05	3.2	22.22
1.05	3.21	22.26
1.05	3.22	22.29
1.05	3.23	22.33
1.05	3.24	22.36
1.05	3.25	22.4
1.05	3.26	22.43
1.05	3.27	22.47
1.05	3.28	22.5
1.05	3.29	22.53
1.05	3.3	22.57
1.05	3.31	22.6
1.05	3.32	22.64
1.05	3.33	22.67
1.05	3.34	22.7
1.05	3.35	22.74
1.05	3.36	22.77
1.05	3.37	22.81
1.05	3.38	22.84
1.05	3.39	22.87
1.05	3.4	22.91
1.05	3.41	22.94
1.05	3.42	22.97
1.05	3.43	23.01
1.05	3.44	23.04
1.05	3.45	23.08
1.05	3.46	23.11
1.05	3.47	23.14
1.05	3.48	23.18
1.05	3.49	23.21
1.05	3.5	23.24
1.05	3.51	23.28
1.05	3.52	23.31
1.05	3.53	23.34
1.05	3.54	23.37
1.05	3.55	23.41
1.05	3.56	23.44
1.05	3.57	23.47
1.05	3.58	23.51
1.05	3.59	23.54
1.05	3.6	23.57
1.05	3.61	23.6
1.05	3.62	23.64
1.05	3.63	23.67
1.05	3.64	23.7
1.05	3.65	23.73
1.05	3.66	23.77
1.05	3.67	23.8
1.05	3.68	23.83
1.05	3.69	23.86
1.05	3.7	23.9
1.05	3.71	23.93
1.05	3.72	23.96
1.05	3.73	23.99
1.05	3.74	24.03
1.05	3.75	24.06
1.05	3.76	24.09
1.05	3.77	24.12
1.05	3.78	24.15
1.05	3.79	24.19
1.05	3.8	24.22
1.05	3.81	24.25
1.05	3.82	24.28
1.05	3.83	24.31
1.05	3.84	24.34
1.05	3.85	24.38
1.05	3.86	24.41
1.05	3.87	24.44
1.05	3.88	24.47
1.05	3.89	24.5
1.05	3.9	24.53
1.05	3.91	24.57
1.05	3.92	24.6
1.05	3.93	24.63
1.05	3.94	24.66
1.05	3.95	24.69
1.05	3.96	24.72
1.05	3.97	24.75
1.05	3.98	24.78
1.05	3.99	24.82
1.05	4.	24.85
1.05	4.01	24.88
1.05	4.02	24.91
1.05	4.03	24.94
1.05	4.04	24.97
1.05	4.05	25.
1.05	4.06	25.03
1.05	4.07	25.06
1.05	4.08	25.09
1.05	4.09	25.12
1.05	4.1	25.16
1.05	4.11	25.19
1.05	4.12	25.22
1.05	4.13	25.25
1.05	4.14	25.28
1.05	4.15	25.31
1.05	4.16	25.34
1.05	4.17	25.37
1.05	4.18	25.4
1.05	4.19	25.43
1.05	4.2	25.46
1.05	4.21	25.49
1.05	4.22	25.52
1.05	4.23	25.55
1.05	4.24	25.58
1.05	4.25	25.61
1.05	4.26	25.64
1.05	4.27	25.67
1.05	4.28	25.7
1.05	4.29	25.73
1.05	4.3	25.76
1.05	4.31	25.79
1.05	4.32	25.82
1.05	4.33	25.85
1.05	4.34	25.88
1.05	4.35	25.91
1.05	4.36	25.94
1.05	4.37	25.97
1.05	4.38	26.
1.05	4.39	26.03
1.05	4.4	26.06
1.05	4.41	26.09
1.05	4.42	26.12
1.05	4.43	26.15
1.05	4.44	26.18
1.05	4.45	26.21
1.05	4.46	26.24
1.05	4.47	26.27
1.05	4.48	26.3
1.05	4.49	26.32
1.05	4.5	26.35
1.05	4.51	26.38
1.05	4.52	26.41
1.05	4.53	26.44
1.05	4.54	26.47
1.05	4.55	26.5
1.05	4.56	26.53
1.05	4.57	26.56
1.05	4.58	26.59
1.05	4.59	26.62
1.05	4.6	26.65
1.05	4.61	26.67
1.05	4.62	26.7
1.05	4.63	26.73
1.05	4.64	26.76
1.05	4.65	26.79
1.05	4.66	26.82
1.05	4.67	26.85
1.05	4.68	26.88
1.05	4.69	26.9
1.05	4.7	26.93
1.05	4.71	26.96
1.05	4.72	26.99
1.05	4.73	27.02
1.05	4.74	27.05
1.05	4.75	27.08
1.05	4.76	27.1
1.05	4.77	27.13
1.05	4.78	27.16
1.05	4.79	27.19
1.05	4.8	27.22
1.05	4.81	27.25
1.05	4.82	27.27
1.05	4.83	27.3
1.05	4.84	27.33
1.05	4.85	27.36
1.05	4.86	27.39
1.05	4.87	27.42
1.05	4.88	27.44
1.05	4.89	27.47
1.05	4.9	27.5
1.05	4.91	27.53
1.05	4.92	27.56
1.05	4.93	27.58
1.05	4.94	27.61
1.05	4.95	27.64
1.05	4.96	27.67
1.05	4.97	27.7
1.05	4.98	27.72
1.05	4.99	27.75
1.05	5.	27.78
1.1	0.25	5.186
1.1	0.26	5.288
1.1	0.27	5.389
1.1	0.28	5.488
1.1	0.29	5.585
1.1	0.3	5.681
1.1	0.31	5.775
1.1	0.32	5.867
1.1	0.33	5.958
1.1	0.34	6.048
1.1	0.35	6.136
1.1	0.36	6.223
1.1	0.37	6.309
1.1	0.38	6.393
1.1	0.39	6.477
1.1	0.4	6.559
1.1	0.41	6.641
1.1	0.42	6.721
1.1	0.43	6.801
1.1	0.44	6.88
1.1	0.45	6.957
1.1	0.46	7.034
1.1	0.47	7.11
1.1	0.48	7.186
1.1	0.49	7.26
1.1	0.5	7.334
1.1	0.51	7.407
1.1	0.52	7.479
1.1	0.53	7.55
1.1	0.54	7.621
1.1	0.55	7.692
1.1	0.56	7.761
1.1	0.57	7.83
1.1	0.58	7.899
1.1	0.59	7.966
1.1	0.6	8.034
1.1	0.61	8.1
1.1	0.62	8.166
1.1	0.63	8.232
1.1	0.64	8.297
1.1	0.65	8.362
1.1	0.66	8.426
1.1	0.67	8.489
1.1	0.68	8.552
1.1	0.69	8.615
1.1	0.7	8.677
1.1	0.71	8.739
1.1	0.72	8.8
1.1	0.73	8.861
1.1	0.74	8.922
1.1	0.75	8.982
1.1	0.76	9.042
1.1	0.77	9.101
1.1	0.78	9.16
1.1	0.79	9.218
1.1	0.8	9.276
1.1	0.81	9.334
1.1	0.82	9.392
1.1	0.83	9.449
1.1	0.84	9.506
1.1	0.85	9.562
1.1	0.86	9.618
1.1	0.87	9.674
1.1	0.88	9.729
1.1	0.89	9.784
1.1	0.9	9.839
1.1	0.91	9.894
1.1	0.92	9.948
1.1	0.93	10.
1.1	0.94	10.06
1.1	0.95	10.11
1.1	0.96	10.16
1.1	0.97	10.21
1.1	0.98	10.27
1.1	0.99	10.32
1.1	1.	10.37
1.1	1.01	10.42
1.1	1.02	10.47
1.1	1.03	10.53
1.1	1.04	10.58
1.1	1.05	10.63
1.1	1.06	10.68
1.1	1.07	10.73
1.1	1.08	10.78
1.1	1.09	10.83
1.1	1.1	10.88
1.1	1.11	10.93
1.1	1.12	10.98
1.1	1.13	11.02
1.1	1.14	11.07
1.1	1.15	11.12
1.1	1.16	11.17
1.1	1.17	11.22
1.1	1.18	11.27
1.1	1.19	11.31
1.1	1.2	11.36
1.1	1.21	11.41
1.1	1.22	11.46
1.1	1.23	11.5
1.1	1.24	11.55
1.1	1.25	11.6
1.1	1.26	11.64
1.1	1.27	11.69
1.1	1.28	11.73
1.1	1.29	11.78
1.1	1.3	11.83
1.1	1.31	11.87
1.1	1.32	11.92
1.1	1.33	11.96
1.1	1.34	12.01
1.1	1.35	12.05
1.1	1.36	12.1
1.1	1.37	12.14
1.1	1.38	12.18
1.1	1.39	12.23
1.1	1.4	12.27
1.1	1.41	12.32
1.1	1.42	12.36
1.1	1.43	12.4
1.1	1.44	12.45
1.1	1.45	12.49
1.1	1.46	12.53
1.1	1.47	12.57
1.1	1.48	12.62
1.1	1.49	12.66
1.1	1.5	12.7
1.1	1.51	12.74
1.1	1.52	12.79
1.1	1.53	12.83
1.1	1.54	12.87
1.1	1.55	12.91
1.1	1.56	12.95
1.1	1.57	13.
1.1	1.58	13.04
1.1	1.59	13.08
1.1	1.6	13.12
1.1	1.61	13.16
1.1	1.62	13.2
1.1	1.63	13.24
1.1	1.64	13.28
1.1	1.65	13.32
1.1	1.66	13.36
1.1	1.67	13.4
1.1	1.68	13.44
1.1	1.69	13.48
1.1	1.7	13.52
1.1	1.71	13.56
1.1	1.72	13.6
1.1	1.73	13.64
1.1	1.74	13.68
1.1	1.75	13.72
1.1	1.76	13.76
1.1	1.77	13.8
1.1	1.78	13.84
1.1	1.79	13.88
1.1	1.8	13.91
1.1	1.81	13.95
1.1	1.82	13.99
1.1	1.83	14.03
1.1	1.84	14.07
1.1	1.85	14.11
1.1	1.86	14.14
1.1	1.87	14.18
1.1	1.88	14.22
1.1	1.89	14.26
1.1	1.9	14.3
1.1	1.91	14.33
1.1	1.92	14.37
1.1	1.93	14.41
1.1	1.94	14.45
1.1	1.95	14.48
1.1	1.96	14.52
1.1	1.97	14.56
1.1	1.98	14.59
1.1	1.99	14.63
1.1	2.	14.67
1.1	2.01	14.7
1.1	2.02	14.74
1.1	2.03	14.78
1.1	2.04	14.81
1.1	2.05	14.85
1.1	2.06	14.89
1.1	2.07	14.92
1.1	2.08	14.96
1.1	2.09	14.99
1.1	2.1	15.03
1.1	2.11	15.07
1.1	2.12	15.1
1.1	2.13	15.14
1.1	2.14	15.17
1.1	2.15	15.21
1.1	2.16	15.24
1.1	2.17	15.28
1.1	2.18	15.31
1.1	2.19	15.35
1.1	2.2	15.38
1.1	2.21	15.42
1.1	2.22	15.45
1.1	2.23	15.49
1.1	2.24	15.52
1.1	2.25	15.56
1.1	2.26	15.59
1.1	2.27	15.63
1.1	2.28	15.66
1.1	2.29	15.69
1.1	2.3	15.73
1.1	2.31	15.76
1.1	2.32	15.8
1.1	2.33	15.83
1.1	2.34	15.87
1.1	2.35	15.9
1.1	2.36	15.93
1.1	2.37	15.97
1.1	2.38	16.
1.1	2.39	16.03
1.1	2.4	16.07
1.1	2.41	16.1
1.1	2.42	16.13
1.1	2.43	16.17
1.1	2.44	16.2
1.1	2.45	16.23
1.1	2.46	16.27
1.1	2.47	16.3
1.1	2.48	16.33
1.1	2.49	16.37
1.1	2.5	16.4
1.1	2.51	16.43
1.1	2.52	16.46
1.1	2.53	16.5
1.1	2.54	16.53
1.1	2.55	16.56
1.1	2.56	16.59
1.1	2.57	16.63
1.1	2.58	16.66
1.1	2.59	16.69
1.1	2.6	16.72
1.1	2.61	16.76
1.1	2.62	16.79
1.1	2.63	16.82
1.1	2.64	16.85
1.1	2.65	16.88
1.1	2.66	16.92
1.1	2.67	16.95
1.1	2.68	16.98
1.1	2.69	17.01
1.1	2.7	17.04
1.1	2.71	17.07
1.1	2.72	17.1
1.1	2.73	17.14
1.1	2.74	17.17
1.1	2.75	17.2
1.1	2.76	17.23
1.1	2.77	17.26
1.1	2.78	17.29
1.1	2.79	17.32
1.1	2.8	17.35
1.1	2.81	17.39
1.1	2.82	17.42
1.1	2.83	17.45
1.1	2.84	17.48
1.1	2.85	17.51
1.1	2.86	17.54
1.1	2.87	17.57
1.1	2.88	17.6
1.1	2.89	17.63
1.1	2.9	17.66
1.1	2.91	17.69
1.1	2.92	17.72
1.1	2.93	17.75
1.1	2.94	17.78
1.1	2.95	17.81
1.1	2.96	17.84
1.1	2.97	17.87
1.1	2.98	17.9
1.1	2.99	17.93
1.1	3.	17.96
1.1	3.01	17.99
1.1	3.02	18.02
1.1	3.03	18.05
1.1	3.04	18.08
1.1	3.05	18.11
1.1	3.06	18.14
1.1	3.07	18.17
1.1	3.08	18.2
1.1	3.09	18.23
1.1	3.1	18.26
1.1	3.11	18.29
1.1	3.12	18.32
1.1	3.13	18.35
1.1	3.14	18.38
1.1	3.15	18.41
1.1	3.16	18.44
1.1	3.17	18.47
1.1	3.18	18.49
1.1	3.19	18.52
1.1	3.2	18.55
1.1	3.21	18.58
1.1	3.22	18.61
1.1	3.23	18.64
1.1	3.24	18.67
1.1	3.25	18.7
1.1	3.26	18.73
1.1	3.27	18.75
1.1	3.28	18.78
1.1	3.29	18.81
1.1	3.3	18.84
1.1	3.31	18.87
1.1	3.32	18.9
1.1	3.33	18.93
1.1	3.34	18.95
1.1	3.35	18.98
1.1	3.36	19.01
1.1	3.37	19.04
1.1	3.38	19.07
1.1	3.39	19.1
1.1	3.4	19.12
1.1	3.41	19.15
1.1	3.42	19.18
1.1	3.43	19.21
1.1	3.44	19.24
1.1	3.45	19.26
1.1	3.46	19.29
1.1	3.47	19.32
1.1	3.48	19.35
1.1	3.49	19.38
1.1	3.5	19.4
1.1	3.51	19.43
1.1	3.52	19.46
1.1	3.53	19.49
1.1	3.54	19.51
1.1	3.55	19.54
1.1	3.56	19.57
1.1	3.57	19.6
1.1	3.58	19.62
1.1	3.59	19.65
1.1	3.6	19.68
1.1	3.61	19.71
1.1	3.62	19.73
1.1	3.63	19.76
1.1	3.64	19.79
1.1	3.65	19.81
1.1	3.66	19.84
1.1	3.67	19.87
1.1	3.68	19.9
1.1	3.69	19.92
1.1	3.7	19.95
1.1	3.71	19.98
1.1	3.72	20.
1.1	3.73	20.03
1.1	3.74	20.06
1.1	3.75	20.08
1.1	3.76	20.11
1.1	3.77	20.14
1.1	3.78	20.16
1.1	3.79	20.19
1.1	3.8	20.22
1.1	3.81	20.24
1.1	3.82	20.27
1.1	3.83	20.3
1.1	3.84	20.32
1.1	3.85	20.35
1.1	3.86	20.38
1.1	3.87	20.4
1.1	3.88	20.43
1.1	3.89	20.46
1.1	3.9	20.48
1.1	3.91	20.51
1.1	3.92	20.53
1.1	3.93	20.56
1.1	3.94	20.59
1.1	3.95	20.61
1.1	3.96	20.64
1.1	3.97	20.66
1.1	3.98	20.69
1.1	3.99	20.72
1.1	4.	20.74
1.1	4.01	20.77
1.1	4.02	20.79
1.1	4.03	20.82
1.1	4.04	20.85
1.1	4.05	20.87
1.1	4.06	20.9
1.1	4.07	20.92
1.1	4.08	20.95
1.1	4.09	20.97
1.1	4.1	21.
1.1	4.11	21.03
1.1	4.12	21.05
1.1	4.13	21.08
1.1	4.14	21.1
1.1	4.15	21.13
1.1	4.16	21.15
1.1	4.17	21.18
1.1	4.18	21.2
1.1	4.19	21.23
1.1	4.2	21.26
1.1	4.21	21.28
1.1	4.22	21.31
1.1	4.23	21.33
1.1	4.24	21.36
1.1	4.25	21.38
1.1	4.26	21.41
1.1	4.27	21.43
1.1	4.28	21.46
1.1	4.29	21.48
1.1	4.3	21.51
1.1	4.31	21.53
1.1	4.32	21.56
1.1	4.33	21.58
1.1	4.34	21.61
1.1	4.35	21.63
1.1	4.36	21.66
1.1	4.37	21.68
1.1	4.38	21.71
1.1	4.39	21.73
1.1	4.4	21.76
1.1	4.41	21.78
1.1	4.42	21.8
1.1	4.43	21.83
1.1	4.44	21.85
1.1	4.45	21.88
1.1	4.46	21.9
1.1	4.47	21.93
1.1	4.48	21.95
1.1	4.49	21.98
1.1	4.5	22.
1.1	4.51	22.03
1.1	4.52	22.05
1.1	4.53	22.07
1.1	4.54	22.1
1.1	4.55	22.12
1.1	4.56	22.15
1.1	4.57	22.17
1.1	4.58	22.2
1.1	4.59	22.22
1.1	4.6	22.24
1.1	4.61	22.27
1.1	4.62	22.29
1.1	4.63	22.32
1.1	4.64	22.34
1.1	4.65	22.36
1.1	4.66	22.39
1.1	4.67	22.41
1.1	4.68	22.44
1.1	4.69	22.46
1.1	4.7	22.48
1.1	4.71	22.51
1.1	4.72	22.53
1.1	4.73	22.56
1.1	4.74	22.58
1.1	4.75	22.6
1.1	4.76	22.63
1.1	4.77	22.65
1.1	4.78	22.68
1.1	4.79	22.7
1.1	4.8	22.72
1.1	4.81	22.75
1.1	4.82	22.77
1.1	4.83	22.79
1.1	4.84	22.82
1.1	4.85	22.84
1.1	4.86	22.86
1.1	4.87	22.89
1.1	4.88	22.91
1.1	4.89	22.93
1.1	4.9	22.96
1.1	4.91	22.98
1.1	4.92	23.
1.1	4.93	23.03
1.1	4.94	23.05
1.1	4.95	23.07
1.1	4.96	23.1
1.1	4.97	23.12
1.1	4.98	23.14
1.1	4.99	23.17
1.1	5.	23.19
1.15	0.25	4.256
1.15	0.26	4.34
1.15	0.27	4.423
1.15	0.28	4.504
1.15	0.29	4.583
1.15	0.3	4.662
1.15	0.31	4.739
1.15	0.32	4.815
1.15	0.33	4.889
1.15	0.34	4.963
1.15	0.35	5.035
1.15	0.36	5.107
1.15	0.37	5.177
1.15	0.38	5.247
1.15	0.39	5.315
1.15	0.4	5.383
1.15	0.41	5.45
1.15	0.42	5.516
1.15	0.43	5.581
1.15	0.44	5.646
1.15	0.45	5.709
1.15	0.46	5.773
1.15	0.47	5.835
1.15	0.48	5.897
1.15	0.49	5.958
1.15	0.5	6.018
1.15	0.51	6.078
1.15	0.52	6.138
1.15	0.53	6.196
1.15	0.54	6.254
1.15	0.55	6.312
1.15	0.56	6.369
1.15	0.57	6.426
1.15	0.58	6.482
1.15	0.59	6.538
1.15	0.6	6.593
1.15	0.61	6.647
1.15	0.62	6.702
1.15	0.63	6.756
1.15	0.64	6.809
1.15	0.65	6.862
1.15	0.66	6.915
1.15	0.67	6.967
1.15	0.68	7.019
1.15	0.69	7.07
1.15	0.7	7.121
1.15	0.71	7.172
1.15	0.72	7.222
1.15	0.73	7.272
1.15	0.74	7.322
1.15	0.75	7.371
1.15	0.76	7.42
1.15	0.77	7.469
1.15	0.78	7.517
1.15	0.79	7.565
1.15	0.8	7.613
1.15	0.81	7.66
1.15	0.82	7.707
1.15	0.83	7.754
1.15	0.84	7.801
1.15	0.85	7.847
1.15	0.86	7.893
1.15	0.87	7.939
1.15	0.88	7.984
1.15	0.89	8.029
1.15	0.9	8.074
1.15	0.91	8.119
1.15	0.92	8.164
1.15	0.93	8.208
1.15	0.94	8.252
1.15	0.95	8.296
1.15	0.96	8.339
1.15	0.97	8.383
1.15	0.98	8.426
1.15	0.99	8.469
1.15	1.	8.511
1.15	1.01	8.554
1.15	1.02	8.596
1.15	1.03	8.638
1.15	1.04	8.68
1.15	1.05	8.721
1.15	1.06	8.763
1.15	1.07	8.804
1.15	1.08	8.845
1.15	1.09	8.886
1.15	1.1	8.927
1.15	1.11	8.967
1.15	1.12	9.007
1.15	1.13	9.048
1.15	1.14	9.087
1.15	1.15	9.127
1.15	1.16	9.167
1.15	1.17	9.206
1.15	1.18	9.246
1.15	1.19	9.285
1.15	1.2	9.324
1.15	1.21	9.362
1.15	1.22	9.401
1.15	1.23	9.439
1.15	1.24	9.478
1.15	1.25	9.516
1.15	1.26	9.554
1.15	1.27	9.592
1.15	1.28	9.629
1.15	1.29	9.667
1.15	1.3	9.704
1.15	1.31	9.742
1.15	1.32	9.779
1.15	1.33	9.816
1.15	1.34	9.852
1.15	1.35	9.889
1.15	1.36	9.926
1.15	1.37	9.962
1.15	1.38	9.998
1.15	1.39	10.03
1.15	1.4	10.07
1.15	1.41	10.11
1.15	1.42	10.14
1.15	1.43	10.18
1.15	1.44	10.21
1.15	1.45	10.25
1.15	1.46	10.28
1.15	1.47	10.32
1.15	1.48	10.35
1.15	1.49	10.39
1.15	1.5	10.42
1.15	1.51	10.46
1.15	1.52	10.49
1.15	1.53	10.53
1.15	1.54	10.56
1.15	1.55	10.6
1.15	1.56	10.63
1.15	1.57	10.66
1.15	1.58	10.7
1.15	1.59	10.73
1.15	1.6	10.77
1.15	1.61	10.8
1.15	1.62	10.83
1.15	1.63	10.87
1.15	1.64	10.9
1.15	1.65	10.93
1.15	1.66	10.97
1.15	1.67	11.
1.15	1.68	11.03
1.15	1.69	11.06
1.15	1.7	11.1
1.15	1.71	11.13
1.15	1.72	11.16
1.15	1.73	11.19
1.15	1.74	11.23
1.15	1.75	11.26
1.15	1.76	11.29
1.15	1.77	11.32
1.15	1.78	11.36
1.15	1.79	11.39
1.15	1.8	11.42
1.15	1.81	11.45
1.15	1.82	11.48
1.15	1.83	11.51
1.15	1.84	11.55
1.15	1.85	11.58
1.15	1.86	11.61
1.15	1.87	11.64
1.15	1.88	11.67
1.15	1.89	11.7
1.15	1.9	11.73
1.15	1.91	11.76
1.15	1.92	11.79
1.15	1.93	11.82
1.15	1.94	11.85
1.15	1.95	11.89
1.15	1.96	11.92
1.15	1.97	11.95
1.15	1.98	11.98
1.15	1.99	12.01
1.15	2.	12.04
1.15	2.01	12.07
1.15	2.02	12.1
1.15	2.03	12.13
1.15	2.04	12.16
1.15	2.05	12.19
1.15	2.06	12.22
1.15	2.07	12.25
1.15	2.08	12.28
1.15	2.09	12.3
1.15	2.1	12.33
1.15	2.11	12.36
1.15	2.12	12.39
1.15	2.13	12.42
1.15	2.14	12.45
1.15	2.15	12.48
1.15	2.16	12.51
1.15	2.17	12.54
1.15	2.18	12.57
1.15	2.19	12.6
1.15	2.2	12.62
1.15	2.21	12.65
1.15	2.22	12.68
1.15	2.23	12.71
1.15	2.24	12.74
1.15	2.25	12.77
1.15	2.26	12.8
1.15	2.27	12.82
1.15	2.28	12.85
1.15	2.29	12.88
1.15	2.3	12.91
1.15	2.31	12.94
1.15	2.32	12.96
1.15	2.33	12.99
1.15	2.34	13.02
1.15	2.35	13.05
1.15	2.36	13.08
1.15	2.37	13.1
1.15	2.38	13.13
1.15	2.39	13.16
1.15	2.4	13.19
1.15	2.41	13.21
1.15	2.42	13.24
1.15	2.43	13.27
1.15	2.44	13.29
1.15	2.45	13.32
1.15	2.46	13.35
1.15	2.47	13.38
1.15	2.48	13.4
1.15	2.49	13.43
1.15	2.5	13.46
1.15	2.51	13.48
1.15	2.52	13.51
1.15	2.53	13.54
1.15	2.54	13.56
1.15	2.55	13.59
1.15	2.56	13.62
1.15	2.57	13.64
1.15	2.58	13.67
1.15	2.59	13.7
1.15	2.6	13.72
1.15	2.61	13.75
1.15	2.62	13.78
1.15	2.63	13.8
1.15	2.64	13.83
1.15	2.65	13.86
1.15	2.66	13.88
1.15	2.67	13.91
1.15	2.68	13.93
1.15	2.69	13.96
1.15	2.7	13.99
1.15	2.71	14.01
1.15	2.72	14.04
1.15	2.73	14.06
1.15	2.74	14.09
1.15	2.75	14.11
1.15	2.76	14.14
1.15	2.77	14.17
1.15	2.78	14.19
1.15	2.79	14.22
1.15	2.8	14.24
1.15	2.81	14.27
1.15	2.82	14.29
1.15	2.83	14.32
1.15	2.84	14.34
1.15	2.85	14.37
1.15	2.86	14.39
1.15	2.87	14.42
1.15	2.88	14.44
1.15	2.89	14.47
1.15	2.9	14.49
1.15	2.91	14.52
1.15	2.92	14.54
1.15	2.93	14.57
1.15	2.94	14.59
1.15	2.95	14.62
1.15	2.96	14.64
1.15	2.97	14.67
1.15	2.98	14.69
1.15	2.99	14.72
1.15	3.	14.74
1.15	3.01	14.77
1.15	3.02	14.79
1.15	3.03	14.82
1.15	3.04	14.84
1.15	3.05	14.86
1.15	3.06	14.89
1.15	3.07	14.91
1.15	3.08	14.94
1.15	3.09	14.96
1.15	3.1	14.99
1.15	3.11	15.01
1.15	3.12	15.03
1.15	3.13	15.06
1.15	3.14	15.08
1.15	3.15	15.11
1.15	3.16	15.13
1.15	3.17	15.15
1.15	3.18	15.18
1.15	3.19	15.2
1.15	3.2	15.23
1.15	3.21	15.25
1.15	3.22	15.27
1.15	3.23	15.3
1.15	3.24	15.32
1.15	3.25	15.34
1.15	3.26	15.37
1.15	3.27	15.39
1.15	3.28	15.41
1.15	3.29	15.44
1.15	3.3	15.46
1.15	3.31	15.48
1.15	3.32	15.51
1.15	3.33	15.53
1.15	3.34	15.55
1.15	3.35	15.58
1.15	3.36	15.6
1.15	3.37	15.62
1.15	3.38	15.65
1.15	3.39	15.67
1.15	3.4	15.69
1.15	3.41	15.72
1.15	3.42	15.74
1.15	3.43	15.76
1.15	3.44	15.79
1.15	3.45	15.81
1.15	3.46	15.83
1.15	3.47	15.85
1.15	3.48	15.88
1.15	3.49	15.9
1.15	3.5	15.92
1.15	3.51	15.95
1.15	3.52	15.97
1.15	3.53	15.99
1.15	3.54	16.01
1.15	3.55	16.04
1.15	3.56	16.06
1.15	3.57	16.08
1.15	3.58	16.1
1.15	3.59	16.13
1.15	3.6	16.15
1.15	3.61	16.17
1.15	3.62	16.19
1.15	3.63	16.22
1.15	3.64	16.24
1.15	3.65	16.26
1.15	3.66	16.28
1.15	3.67	16.31
1.15	3.68	16.33
1.15	3.69	16.35
1.15	3.7	16.37
1.15	3.71	16.39
1.15	3.72	16.42
1.15	3.73	16.44
1.15	3.74	16.46
1.15	3.75	16.48
1.15	3.76	16.5
1.15	3.77	16.53
1.15	3.78	16.55
1.15	3.79	16.57
1.15	3.8	16.59
1.15	3.81	16.61
1.15	3.82	16.64
1.15	3.83	16.66
1.15	3.84	16.68
1.15	3.85	16.7
1.15	3.86	16.72
1.15	3.87	16.74
1.15	3.88	16.77
1.15	3.89	16.79
1.15	3.9	16.81
1.15	3.91	16.83
1.15	3.92	16.85
1.15	3.93	16.87
1.15	3.94	16.89
1.15	3.95	16.92
1.15	3.96	16.94
1.15	3.97	16.96
1.15	3.98	16.98
1.15	3.99	17.
1.15	4.	17.02
1.15	4.01	17.04
1.15	4.02	17.06
1.15	4.03	17.09
1.15	4.04	17.11
1.15	4.05	17.13
1.15	4.06	17.15
1.15	4.07	17.17
1.15	4.08	17.19
1.15	4.09	17.21
1.15	4.1	17.23
1.15	4.11	17.25
1.15	4.12	17.28
1.15	4.13	17.3
1.15	4.14	17.32
1.15	4.15	17.34
1.15	4.16	17.36
1.15	4.17	17.38
1.15	4.18	17.4
1.15	4.19	17.42
1.15	4.2	17.44
1.15	4.21	17.46
1.15	4.22	17.48
1.15	4.23	17.5
1.15	4.24	17.53
1.15	4.25	17.55
1.15	4.26	17.57
1.15	4.27	17.59
1.15	4.28	17.61
1.15	4.29	17.63
1.15	4.3	17.65
1.15	4.31	17.67
1.15	4.32	17.69
1.15	4.33	17.71
1.15	4.34	17.73
1.15	4.35	17.75
1.15	4.36	17.77
1.15	4.37	17.79
1.15	4.38	17.81
1.15	4.39	17.83
1.15	4.4	17.85
1.15	4.41	17.87
1.15	4.42	17.89
1.15	4.43	17.91
1.15	4.44	17.93
1.15	4.45	17.95
1.15	4.46	17.97
1.15	4.47	17.99
1.15	4.48	18.01
1.15	4.49	18.03
1.15	4.5	18.05
1.15	4.51	18.08
1.15	4.52	18.1
1.15	4.53	18.12
1.15	4.54	18.14
1.15	4.55	18.16
1.15	4.56	18.17
1.15	4.57	18.19
1.15	4.58	18.21
1.15	4.59	18.23
1.15	4.6	18.25
1.15	4.61	18.27
1.15	4.62	18.29
1.15	4.63	18.31
1.15	4.64	18.33
1.15	4.65	18.35
1.15	4.66	18.37
1.15	4.67	18.39
1.15	4.68	18.41
1.15	4.69	18.43
1.15	4.7	18.45
1.15	4.71	18.47
1.15	4.72	18.49
1.15	4.73	18.51
1.15	4.74	18.53
1.15	4.75	18.55
1.15	4.76	18.57
1.15	4.77	18.59
1.15	4.78	18.61
1.15	4.79	18.63
1.15	4.8	18.65
1.15	4.81	18.67
1.15	4.82	18.69
1.15	4.83	18.71
1.15	4.84	18.72
1.15	4.85	18.74
1.15	4.86	18.76
1.15	4.87	18.78
1.15	4.88	18.8
1.15	4.89	18.82
1.15	4.9	18.84
1.15	4.91	18.86
1.15	4.92	18.88
1.15	4.93	18.9
1.15	4.94	18.92
1.15	4.95	18.94
1.15	4.96	18.96
1.15	4.97	18.97
1.15	4.98	18.99
1.15	4.99	19.01
1.15	5.	19.03
1.2	0.25	3.439
1.2	0.26	3.507
1.2	0.27	3.574
1.2	0.28	3.639
1.2	0.29	3.704
1.2	0.3	3.767
1.2	0.31	3.829
1.2	0.32	3.89
1.2	0.33	3.951
1.2	0.34	4.01
1.2	0.35	4.069
1.2	0.36	4.126
1.2	0.37	4.183
1.2	0.38	4.24
1.2	0.39	4.295
1.2	0.4	4.35
1.2	0.41	4.404
1.2	0.42	4.457
1.2	0.43	4.51
1.2	0.44	4.562
1.2	0.45	4.614
1.2	0.46	4.665
1.2	0.47	4.715
1.2	0.48	4.765
1.2	0.49	4.814
1.2	0.5	4.863
1.2	0.51	4.911
1.2	0.52	4.959
1.2	0.53	5.007
1.2	0.54	5.054
1.2	0.55	5.1
1.2	0.56	5.147
1.2	0.57	5.192
1.2	0.58	5.238
1.2	0.59	5.283
1.2	0.6	5.327
1.2	0.61	5.371
1.2	0.62	5.415
1.2	0.63	5.459
1.2	0.64	5.502
1.2	0.65	5.545
1.2	0.66	5.587
1.2	0.67	5.629
1.2	0.68	5.671
1.2	0.69	5.713
1.2	0.7	5.754
1.2	0.71	5.795
1.2	0.72	5.836
1.2	0.73	5.876
1.2	0.74	5.916
1.2	0.75	5.956
1.2	0.76	5.996
1.2	0.77	6.035
1.2	0.78	6.074
1.2	0.79	6.113
1.2	0.8	6.151
1.2	0.81	6.19
1.2	0.82	6.228
1.2	0.83	6.266
1.2	0.84	6.303
1.2	0.85	6.341
1.2	0.86	6.378
1.2	0.87	6.415
1.2	0.88	6.452
1.2	0.89	6.488
1.2	0.9	6.525
1.2	0.91	6.561
1.2	0.92	6.597
1.2	0.93	6.632
1.2	0.94	6.668
1.2	0.95	6.703
1.2	0.96	6.738
1.2	0.97	6.773
1.2	0.98	6.808
1.2	0.99	6.843
1.2	1.	6.877
1.2	1.01	6.912
1.2	1.02	6.946
1.2	1.03	6.98
1.2	1.04	7.014
1.2	1.05	7.047
1.2	1.06	7.081
1.2	1.07	7.114
1.2	1.08	7.147
1.2	1.09	7.18
1.2	1.1	7.213
1.2	1.11	7.246
1.2	1.12	7.278
1.2	1.13	7.311
1.2	1.14	7.343
1.2	1.15	7.375
1.2	1.16	7.407
1.2	1.17	7.439
1.2	1.18	7.471
1.2	1.19	7.502
1.2	1.2	7.534
1.2	1.21	7.565
1.2	1.22	7.596
1.2	1.23	7.627
1.2	1.24	7.658
1.2	1.25	7.689
1.2	1.26	7.72
1.2	1.27	7.75
1.2	1.28	7.781
1.2	1.29	7.811
1.2	1.3	7.841
1.2	1.31	7.872
1.2	1.32	7.902
1.2	1.33	7.931
1.2	1.34	7.961
1.2	1.35	7.991
1.2	1.36	8.02
1.2	1.37	8.05
1.2	1.38	8.079
1.2	1.39	8.108
1.2	1.4	8.137
1.2	1.41	8.167
1.2	1.42	8.195
1.2	1.43	8.224
1.2	1.44	8.253
1.2	1.45	8.282
1.2	1.46	8.31
1.2	1.47	8.338
1.2	1.48	8.367
1.2	1.49	8.395
1.2	1.5	8.423
1.2	1.51	8.451
1.2	1.52	8.479
1.2	1.53	8.507
1.2	1.54	8.535
1.2	1.55	8.562
1.2	1.56	8.59
1.2	1.57	8.617
1.2	1.58	8.645
1.2	1.59	8.672
1.2	1.6	8.699
1.2	1.61	8.726
1.2	1.62	8.754
1.2	1.63	8.781
1.2	1.64	8.807
1.2	1.65	8.834
1.2	1.66	8.861
1.2	1.67	8.888
1.2	1.68	8.914
1.2	1.69	8.941
1.2	1.7	8.967
1.2	1.71	8.993
1.2	1.72	9.02
1.2	1.73	9.046
1.2	1.74	9.072
1.2	1.75	9.098
1.2	1.76	9.124
1.2	1.77	9.15
1.2	1.78	9.176
1.2	1.79	9.201
1.2	1.8	9.227
1.2	1.81	9.253
1.2	1.82	9.278
1.2	1.83	9.304
1.2	1.84	9.329
1.2	1.85	9.354
1.2	1.86	9.38
1.2	1.87	9.405
1.2	1.88	9.43
1.2	1.89	9.455
1.2	1.9	9.48
1.2	1.91	9.505
1.2	1.92	9.53
1.2	1.93	9.554
1.2	1.94	9.579
1.2	1.95	9.604
1.2	1.96	9.628
1.2	1.97	9.653
1.2	1.98	9.677
1.2	1.99	9.702
1.2	2.	9.726
1.2	2.01	9.75
1.2	2.02	9.775
1.2	2.03	9.799
1.2	2.04	9.823
1.2	2.05	9.847
1.2	2.06	9.871
1.2	2.07	9.895
1.2	2.08	9.919
1.2	2.09	9.943
1.2	2.1	9.966
1.2	2.11	9.99
1.2	2.12	10.01
1.2	2.13	10.04
1.2	2.14	10.06
1.2	2.15	10.08
1.2	2.16	10.11
1.2	2.17	10.13
1.2	2.18	10.15
1.2	2.19	10.18
1.2	2.2	10.2
1.2	2.21	10.22
1.2	2.22	10.25
1.2	2.23	10.27
1.2	2.24	10.29
1.2	2.25	10.32
1.2	2.26	10.34
1.2	2.27	10.36
1.2	2.28	10.38
1.2	2.29	10.41
1.2	2.3	10.43
1.2	2.31	10.45
1.2	2.32	10.48
1.2	2.33	10.5
1.2	2.34	10.52
1.2	2.35	10.54
1.2	2.36	10.57
1.2	2.37	10.59
1.2	2.38	10.61
1.2	2.39	10.63
1.2	2.4	10.65
1.2	2.41	10.68
1.2	2.42	10.7
1.2	2.43	10.72
1.2	2.44	10.74
1.2	2.45	10.76
1.2	2.46	10.79
1.2	2.47	10.81
1.2	2.48	10.83
1.2	2.49	10.85
1.2	2.5	10.87
1.2	2.51	10.9
1.2	2.52	10.92
1.2	2.53	10.94
1.2	2.54	10.96
1.2	2.55	10.98
1.2	2.56	11.
1.2	2.57	11.03
1.2	2.58	11.05
1.2	2.59	11.07
1.2	2.6	11.09
1.2	2.61	11.11
1.2	2.62	11.13
1.2	2.63	11.15
1.2	2.64	11.17
1.2	2.65	11.2
1.2	2.66	11.22
1.2	2.67	11.24
1.2	2.68	11.26
1.2	2.69	11.28
1.2	2.7	11.3
1.2	2.71	11.32
1.2	2.72	11.34
1.2	2.73	11.36
1.2	2.74	11.38
1.2	2.75	11.4
1.2	2.76	11.43
1.2	2.77	11.45
1.2	2.78	11.47
1.2	2.79	11.49
1.2	2.8	11.51
1.2	2.81	11.53
1.2	2.82	11.55
1.2	2.83	11.57
1.2	2.84	11.59
1.2	2.85	11.61
1.2	2.86	11.63
1.2	2.87	11.65
1.2	2.88	11.67
1.2	2.89	11.69
1.2	2.9	11.71
1.2	2.91	11.73
1.2	2.92	11.75
1.2	2.93	11.77
1.2	2.94	11.79
1.2	2.95	11.81
1.2	2.96	11.83
1.2	2.97	11.85
1.2	2.98	11.87
1.2	2.99	11.89
1.2	3.	11.91
1.2	3.01	11.93
1.2	3.02	11.95
1.2	3.03	11.97
1.2	3.04	11.99
1.2	3.05	12.01
1.2	3.06	12.03
1.2	3.07	12.05
1.2	3.08	12.07
1.2	3.09	12.09
1.2	3.1	12.11
1.2	3.11	12.13
1.2	3.12	12.15
1.2	3.13	12.17
1.2	3.14	12.19
1.2	3.15	12.21
1.2	3.16	12.23
1.2	3.17	12.24
1.2	3.18	12.26
1.2	3.19	12.28
1.2	3.2	12.3
1.2	3.21	12.32
1.2	3.22	12.34
1.2	3.23	12.36
1.2	3.24	12.38
1.2	3.25	12.4
1.2	3.26	12.42
1.2	3.27	12.44
1.2	3.28	12.46
1.2	3.29	12.47
1.2	3.3	12.49
1.2	3.31	12.51
1.2	3.32	12.53
1.2	3.33	12.55
1.2	3.34	12.57
1.2	3.35	12.59
1.2	3.36	12.61
1.2	3.37	12.63
1.2	3.38	12.64
1.2	3.39	12.66
1.2	3.4	12.68
1.2	3.41	12.7
1.2	3.42	12.72
1.2	3.43	12.74
1.2	3.44	12.76
1.2	3.45	12.77
1.2	3.46	12.79
1.2	3.47	12.81
1.2	3.48	12.83
1.2	3.49	12.85
1.2	3.5	12.87
1.2	3.51	12.88
1.2	3.52	12.9
1.2	3.53	12.92
1.2	3.54	12.94
1.2	3.55	12.96
1.2	3.56	12.98
1.2	3.57	12.99
1.2	3.58	13.01
1.2	3.59	13.03
1.2	3.6	13.05
1.2	3.61	13.07
1.2	3.62	13.09
1.2	3.63	13.1
1.2	3.64	13.12
1.2	3.65	13.14
1.2	3.66	13.16
1.2	3.67	13.18
1.2	3.68	13.19
1.2	3.69	13.21
1.2	3.7	13.23
1.2	3.71	13.25
1.2	3.72	13.26
1.2	3.73	13.28
1.2	3.74	13.3
1.2	3.75	13.32
1.2	3.76	13.34
1.2	3.77	13.35
1.2	3.78	13.37
1.2	3.79	13.39
1.2	3.8	13.41
1.2	3.81	13.42
1.2	3.82	13.44
1.2	3.83	13.46
1.2	3.84	13.48
1.2	3.85	13.49
1.2	3.86	13.51
1.2	3.87	13.53
1.2	3.88	13.55
1.2	3.89	13.56
1.2	3.9	13.58
1.2	3.91	13.6
1.2	3.92	13.62
1.2	3.93	13.63
1.2	3.94	13.65
1.2	3.95	13.67
1.2	3.96	13.69
1.2	3.97	13.7
1.2	3.98	13.72
1.2	3.99	13.74
1.2	4.	13.75
1.2	4.01	13.77
1.2	4.02	13.79
1.2	4.03	13.81
1.2	4.04	13.82
1.2	4.05	13.84
1.2	4.06	13.86
1.2	4.07	13.87
1.2	4.08	13.89
1.2	4.09	13.91
1.2	4.1	13.93
1.2	4.11	13.94
1.2	4.12	13.96
1.2	4.13	13.98
1.2	4.14	13.99
1.2	4.15	14.01
1.2	4.16	14.03
1.2	4.17	14.04
1.2	4.18	14.06
1.2	4.19	14.08
1.2	4.2	14.09
1.2	4.21	14.11
1.2	4.22	14.13
1.2	4.23	14.14
1.2	4.24	14.16
1.2	4.25	14.18
1.2	4.26	14.19
1.2	4.27	14.21
1.2	4.28	14.23
1.2	4.29	14.24
1.2	4.3	14.26
1.2	4.31	14.28
1.2	4.32	14.29
1.2	4.33	14.31
1.2	4.34	14.33
1.2	4.35	14.34
1.2	4.36	14.36
1.2	4.37	14.38
1.2	4.38	14.39
1.2	4.39	14.41
1.2	4.4	14.43
1.2	4.41	14.44
1.2	4.42	14.46
1.2	4.43	14.48
1.2	4.44	14.49
1.2	4.45	14.51
1.2	4.46	14.52
1.2	4.47	14.54
1.2	4.48	14.56
1.2	4.49	14.57
1.2	4.5	14.59
1.2	4.51	14.61
1.2	4.52	14.62
1.2	4.53	14.64
1.2	4.54	14.65
1.2	4.55	14.67
1.2	4.56	14.69
1.2	4.57	14.7
1.2	4.58	14.72
1.2	4.59	14.73
1.2	4.6	14.75
1.2	4.61	14.77
1.2	4.62	14.78
1.2	4.63	14.8
1.2	4.64	14.81
1.2	4.65	14.83
1.2	4.66	14.85
1.2	4.67	14.86
1.2	4.68	14.88
1.2	4.69	14.89
1.2	4.7	14.91
1.2	4.71	14.93
1.2	4.72	14.94
1.2	4.73	14.96
1.2	4.74	14.97
1.2	4.75	14.99
1.2	4.76	15.
1.2	4.77	15.02
1.2	4.78	15.04
1.2	4.79	15.05
1.2	4.8	15.07
1.2	4.81	15.08
1.2	4.82	15.1
1.2	4.83	15.11
1.2	4.84	15.13
1.2	4.85	15.15
1.2	4.86	15.16
1.2	4.87	15.18
1.2	4.88	15.19
1.2	4.89	15.21
1.2	4.9	15.22
1.2	4.91	15.24
1.2	4.92	15.25
1.2	4.93	15.27
1.2	4.94	15.29
1.2	4.95	15.3
1.2	4.96	15.32
1.2	4.97	15.33
1.2	4.98	15.35
1.2	4.99	15.36
1.2	5.	15.38
1.25	0.25	2.76
1.25	0.26	2.814
1.25	0.27	2.868
1.25	0.28	2.921
1.25	0.29	2.972
1.25	0.3	3.023
1.25	0.31	3.073
1.25	0.32	3.122
1.25	0.33	3.171
1.25	0.34	3.218
1.25	0.35	3.265
1.25	0.36	3.312
1.25	0.37	3.357
1.25	0.38	3.402
1.25	0.39	3.447
1.25	0.4	3.491
1.25	0.41	3.534
1.25	0.42	3.577
1.25	0.43	3.619
1.25	0.44	3.661
1.25	0.45	3.703
1.25	0.46	3.744
1.25	0.47	3.784
1.25	0.48	3.824
1.25	0.49	3.864
1.25	0.5	3.903
1.25	0.51	3.942
1.25	0.52	3.98
1.25	0.53	4.018
1.25	0.54	4.056
1.25	0.55	4.093
1.25	0.56	4.13
1.25	0.57	4.167
1.25	0.58	4.204
1.25	0.59	4.24
1.25	0.6	4.275
1.25	0.61	4.311
1.25	0.62	4.346
1.25	0.63	4.381
1.25	0.64	4.416
1.25	0.65	4.45
1.25	0.66	4.484
1.25	0.67	4.518
1.25	0.68	4.552
1.25	0.69	4.585
1.25	0.7	4.618
1.25	0.71	4.651
1.25	0.72	4.683
1.25	0.73	4.716
1.25	0.74	4.748
1.25	0.75	4.78
1.25	0.76	4.812
1.25	0.77	4.843
1.25	0.78	4.875
1.25	0.79	4.906
1.25	0.8	4.937
1.25	0.81	4.968
1.25	0.82	4.998
1.25	0.83	5.029
1.25	0.84	5.059
1.25	0.85	5.089
1.25	0.86	5.119
1.25	0.87	5.148
1.25	0.88	5.178
1.25	0.89	5.207
1.25	0.9	5.236
1.25	0.91	5.265
1.25	0.92	5.294
1.25	0.93	5.323
1.25	0.94	5.351
1.25	0.95	5.38
1.25	0.96	5.408
1.25	0.97	5.436
1.25	0.98	5.464
1.25	0.99	5.492
1.25	1.	5.52
1.25	1.01	5.547
1.25	1.02	5.574
1.25	1.03	5.602
1.25	1.04	5.629
1.25	1.05	5.656
1.25	1.06	5.683
1.25	1.07	5.709
1.25	1.08	5.736
1.25	1.09	5.763
1.25	1.1	5.789
1.25	1.11	5.815
1.25	1.12	5.841
1.25	1.13	5.867
1.25	1.14	5.893
1.25	1.15	5.919
1.25	1.16	5.945
1.25	1.17	5.97
1.25	1.18	5.996
1.25	1.19	6.021
1.25	1.2	6.046
1.25	1.21	6.072
1.25	1.22	6.097
1.25	1.23	6.121
1.25	1.24	6.146
1.25	1.25	6.171
1.25	1.26	6.196
1.25	1.27	6.22
1.25	1.28	6.245
1.25	1.29	6.269
1.25	1.3	6.293
1.25	1.31	6.317
1.25	1.32	6.341
1.25	1.33	6.365
1.25	1.34	6.389
1.25	1.35	6.413
1.25	1.36	6.437
1.25	1.37	6.46
1.25	1.38	6.484
1.25	1.39	6.507
1.25	1.4	6.531
1.25	1.41	6.554
1.25	1.42	6.577
1.25	1.43	6.6
1.25	1.44	6.623
1.25	1.45	6.646
1.25	1.46	6.669
1.25	1.47	6.692
1.25	1.48	6.715
1.25	1.49	6.737
1.25	1.5	6.76
1.25	1.51	6.783
1.25	1.52	6.805
1.25	1.53	6.827
1.25	1.54	6.85
1.25	1.55	6.872
1.25	1.56	6.894
1.25	1.57	6.916
1.25	1.58	6.938
1.25	1.59	6.96
1.25	1.6	6.982
1.25	1.61	7.004
1.25	1.62	7.025
1.25	1.63	7.047
1.25	1.64	7.068
1.25	1.65	7.09
1.25	1.66	7.111
1.25	1.67	7.133
1.25	1.68	7.154
1.25	1.69	7.175
1.25	1.7	7.197
1.25	1.71	7.218
1.25	1.72	7.239
1.25	1.73	7.26
1.25	1.74	7.281
1.25	1.75	7.302
1.25	1.76	7.323
1.25	1.77	7.343
1.25	1.78	7.364
1.25	1.79	7.385
1.25	1.8	7.405
1.25	1.81	7.426
1.25	1.82	7.446
1.25	1.83	7.467
1.25	1.84	7.487
1.25	1.85	7.507
1.25	1.86	7.528
1.25	1.87	7.548
1.25	1.88	7.568
1.25	1.89	7.588
1.25	1.9	7.608
1.25	1.91	7.628
1.25	1.92	7.648
1.25	1.93	7.668
1.25	1.94	7.688
1.25	1.95	7.708
1.25	1.96	7.727
1.25	1.97	7.747
1.25	1.98	7.767
1.25	1.99	7.786
1.25	2.	7.806
1.25	2.01	7.825
1.25	2.02	7.845
1.25	2.03	7.864
1.25	2.04	7.883
1.25	2.05	7.903
1.25	2.06	7.922
1.25	2.07	7.941
1.25	2.08	7.96
1.25	2.09	7.98
1.25	2.1	7.999
1.25	2.11	8.018
1.25	2.12	8.037
1.25	2.13	8.056
1.25	2.14	8.074
1.25	2.15	8.093
1.25	2.16	8.112
1.25	2.17	8.131
1.25	2.18	8.15
1.25	2.19	8.168
1.25	2.2	8.187
1.25	2.21	8.205
1.25	2.22	8.224
1.25	2.23	8.242
1.25	2.24	8.261
1.25	2.25	8.279
1.25	2.26	8.298
1.25	2.27	8.316
1.25	2.28	8.334
1.25	2.29	8.353
1.25	2.3	8.371
1.25	2.31	8.389
1.25	2.32	8.407
1.25	2.33	8.425
1.25	2.34	8.443
1.25	2.35	8.461
1.25	2.36	8.479
1.25	2.37	8.497
1.25	2.38	8.515
1.25	2.39	8.533
1.25	2.4	8.551
1.25	2.41	8.569
1.25	2.42	8.586
1.25	2.43	8.604
1.25	2.44	8.622
1.25	2.45	8.639
1.25	2.46	8.657
1.25	2.47	8.675
1.25	2.48	8.692
1.25	2.49	8.71
1.25	2.5	8.727
1.25	2.51	8.745
1.25	2.52	8.762
1.25	2.53	8.779
1.25	2.54	8.797
1.25	2.55	8.814
1.25	2.56	8.831
1.25	2.57	8.849
1.25	2.58	8.866
1.25	2.59	8.883
1.25	2.6	8.9
1.25	2.61	8.917
1.25	2.62	8.934
1.25	2.63	8.951
1.25	2.64	8.968
1.25	2.65	8.985
1.25	2.66	9.002
1.25	2.67	9.019
1.25	2.68	9.036
1.25	2.69	9.053
1.25	2.7	9.07
1.25	2.71	9.086
1.25	2.72	9.103
1.25	2.73	9.12
1.25	2.74	9.136
1.25	2.75	9.153
1.25	2.76	9.17
1.25	2.77	9.186
1.25	2.78	9.203
1.25	2.79	9.219
1.25	2.8	9.236
1.25	2.81	9.252
1.25	2.82	9.269
1.25	2.83	9.285
1.25	2.84	9.302
1.25	2.85	9.318
1.25	2.86	9.334
1.25	2.87	9.351
1.25	2.88	9.367
1.25	2.89	9.383
1.25	2.9	9.399
1.25	2.91	9.416
1.25	2.92	9.432
1.25	2.93	9.448
1.25	2.94	9.464
1.25	2.95	9.48
1.25	2.96	9.496
1.25	2.97	9.512
1.25	2.98	9.528
1.25	2.99	9.544
1.25	3.	9.56
1.25	3.01	9.576
1.25	3.02	9.592
1.25	3.03	9.608
1.25	3.04	9.624
1.25	3.05	9.639
1.25	3.06	9.655
1.25	3.07	9.671
1.25	3.08	9.687
1.25	3.09	9.702
1.25	3.1	9.718
1.25	3.11	9.734
1.25	3.12	9.749
1.25	3.13	9.765
1.25	3.14	9.781
1.25	3.15	9.796
1.25	3.16	9.812
1.25	3.17	9.827
1.25	3.18	9.843
1.25	3.19	9.858
1.25	3.2	9.874
1.25	3.21	9.889
1.25	3.22	9.904
1.25	3.23	9.92
1.25	3.24	9.935
1.25	3.25	9.951
1.25	3.26	9.966
1.25	3.27	9.981
1.25	3.28	9.996
1.25	3.29	10.01
1.25	3.3	10.03
1.25	3.31	10.04
1.25	3.32	10.06
1.25	3.33	10.07
1.25	3.34	10.09
1.25	3.35	10.1
1.25	3.36	10.12
1.25	3.37	10.13
1.25	3.38	10.15
1.25	3.39	10.16
1.25	3.4	10.18
1.25	3.41	10.19
1.25	3.42	10.21
1.25	3.43	10.22
1.25	3.44	10.24
1.25	3.45	10.25
1.25	3.46	10.27
1.25	3.47	10.28
1.25	3.48	10.3
1.25	3.49	10.31
1.25	3.5	10.33
1.25	3.51	10.34
1.25	3.52	10.36
1.25	3.53	10.37
1.25	3.54	10.38
1.25	3.55	10.4
1.25	3.56	10.41
1.25	3.57	10.43
1.25	3.58	10.44
1.25	3.59	10.46
1.25	3.6	10.47
1.25	3.61	10.49
1.25	3.62	10.5
1.25	3.63	10.52
1.25	3.64	10.53
1.25	3.65	10.55
1.25	3.66	10.56
1.25	3.67	10.57
1.25	3.68	10.59
1.25	3.69	10.6
1.25	3.7	10.62
1.25	3.71	10.63
1.25	3.72	10.65
1.25	3.73	10.66
1.25	3.74	10.67
1.25	3.75	10.69
1.25	3.76	10.7
1.25	3.77	10.72
1.25	3.78	10.73
1.25	3.79	10.75
1.25	3.8	10.76
1.25	3.81	10.77
1.25	3.82	10.79
1.25	3.83	10.8
1.25	3.84	10.82
1.25	3.85	10.83
1.25	3.86	10.84
1.25	3.87	10.86
1.25	3.88	10.87
1.25	3.89	10.89
1.25	3.9	10.9
1.25	3.91	10.91
1.25	3.92	10.93
1.25	3.93	10.94
1.25	3.94	10.96
1.25	3.95	10.97
1.25	3.96	10.98
1.25	3.97	11.
1.25	3.98	11.01
1.25	3.99	11.03
1.25	4.	11.04
1.25	4.01	11.05
1.25	4.02	11.07
1.25	4.03	11.08
1.25	4.04	11.09
1.25	4.05	11.11
1.25	4.06	11.12
1.25	4.07	11.14
1.25	4.08	11.15
1.25	4.09	11.16
1.25	4.1	11.18
1.25	4.11	11.19
1.25	4.12	11.2
1.25	4.13	11.22
1.25	4.14	11.23
1.25	4.15	11.24
1.25	4.16	11.26
1.25	4.17	11.27
1.25	4.18	11.28
1.25	4.19	11.3
1.25	4.2	11.31
1.25	4.21	11.33
1.25	4.22	11.34
1.25	4.23	11.35
1.25	4.24	11.37
1.25	4.25	11.38
1.25	4.26	11.39
1.25	4.27	11.41
1.25	4.28	11.42
1.25	4.29	11.43
1.25	4.3	11.45
1.25	4.31	11.46
1.25	4.32	11.47
1.25	4.33	11.49
1.25	4.34	11.5
1.25	4.35	11.51
1.25	4.36	11.53
1.25	4.37	11.54
1.25	4.38	11.55
1.25	4.39	11.56
1.25	4.4	11.58
1.25	4.41	11.59
1.25	4.42	11.6
1.25	4.43	11.62
1.25	4.44	11.63
1.25	4.45	11.64
1.25	4.46	11.66
1.25	4.47	11.67
1.25	4.48	11.68
1.25	4.49	11.7
1.25	4.5	11.71
1.25	4.51	11.72
1.25	4.52	11.73
1.25	4.53	11.75
1.25	4.54	11.76
1.25	4.55	11.77
1.25	4.56	11.79
1.25	4.57	11.8
1.25	4.58	11.81
1.25	4.59	11.83
1.25	4.6	11.84
1.25	4.61	11.85
1.25	4.62	11.86
1.25	4.63	11.88
1.25	4.64	11.89
1.25	4.65	11.9
1.25	4.66	11.92
1.25	4.67	11.93
1.25	4.68	11.94
1.25	4.69	11.95
1.25	4.7	11.97
1.25	4.71	11.98
1.25	4.72	11.99
1.25	4.73	12.
1.25	4.74	12.02
1.25	4.75	12.03
1.25	4.76	12.04
1.25	4.77	12.05
1.25	4.78	12.07
1.25	4.79	12.08
1.25	4.8	12.09
1.25	4.81	12.11
1.25	4.82	12.12
1.25	4.83	12.13
1.25	4.84	12.14
1.25	4.85	12.16
1.25	4.86	12.17
1.25	4.87	12.18
1.25	4.88	12.19
1.25	4.89	12.21
1.25	4.9	12.22
1.25	4.91	12.23
1.25	4.92	12.24
1.25	4.93	12.26
1.25	4.94	12.27
1.25	4.95	12.28
1.25	4.96	12.29
1.25	4.97	12.31
1.25	4.98	12.32
1.25	4.99	12.33
1.25	5.	12.34
1.3	0.25	2.249
1.3	0.26	2.293
1.3	0.27	2.337
1.3	0.28	2.38
1.3	0.29	2.422
1.3	0.3	2.463
1.3	0.31	2.504
1.3	0.32	2.544
1.3	0.33	2.584
1.3	0.34	2.622
1.3	0.35	2.661
1.3	0.36	2.698
1.3	0.37	2.736
1.3	0.38	2.772
1.3	0.39	2.809
1.3	0.4	2.844
1.3	0.41	2.88
1.3	0.42	2.915
1.3	0.43	2.949
1.3	0.44	2.983
1.3	0.45	3.017
1.3	0.46	3.05
1.3	0.47	3.083
1.3	0.48	3.116
1.3	0.49	3.148
1.3	0.5	3.18
1.3	0.51	3.212
1.3	0.52	3.243
1.3	0.53	3.274
1.3	0.54	3.305
1.3	0.55	3.335
1.3	0.56	3.366
1.3	0.57	3.395
1.3	0.58	3.425
1.3	0.59	3.454
1.3	0.6	3.484
1.3	0.61	3.513
1.3	0.62	3.541
1.3	0.63	3.57
1.3	0.64	3.598
1.3	0.65	3.626
1.3	0.66	3.654
1.3	0.67	3.681
1.3	0.68	3.709
1.3	0.69	3.736
1.3	0.7	3.763
1.3	0.71	3.79
1.3	0.72	3.816
1.3	0.73	3.843
1.3	0.74	3.869
1.3	0.75	3.895
1.3	0.76	3.921
1.3	0.77	3.946
1.3	0.78	3.972
1.3	0.79	3.997
1.3	0.8	4.023
1.3	0.81	4.048
1.3	0.82	4.073
1.3	0.83	4.097
1.3	0.84	4.122
1.3	0.85	4.146
1.3	0.86	4.171
1.3	0.87	4.195
1.3	0.88	4.219
1.3	0.89	4.243
1.3	0.9	4.267
1.3	0.91	4.29
1.3	0.92	4.314
1.3	0.93	4.337
1.3	0.94	4.36
1.3	0.95	4.383
1.3	0.96	4.407
1.3	0.97	4.429
1.3	0.98	4.452
1.3	0.99	4.475
1.3	1.	4.497
1.3	1.01	4.52
1.3	1.02	4.542
1.3	1.03	4.564
1.3	1.04	4.586
1.3	1.05	4.608
1.3	1.06	4.63
1.3	1.07	4.652
1.3	1.08	4.674
1.3	1.09	4.695
1.3	1.1	4.717
1.3	1.11	4.738
1.3	1.12	4.76
1.3	1.13	4.781
1.3	1.14	4.802
1.3	1.15	4.823
1.3	1.16	4.844
1.3	1.17	4.865
1.3	1.18	4.885
1.3	1.19	4.906
1.3	1.2	4.927
1.3	1.21	4.947
1.3	1.22	4.968
1.3	1.23	4.988
1.3	1.24	5.008
1.3	1.25	5.028
1.3	1.26	5.048
1.3	1.27	5.068
1.3	1.28	5.088
1.3	1.29	5.108
1.3	1.3	5.128
1.3	1.31	5.147
1.3	1.32	5.167
1.3	1.33	5.187
1.3	1.34	5.206
1.3	1.35	5.225
1.3	1.36	5.245
1.3	1.37	5.264
1.3	1.38	5.283
1.3	1.39	5.302
1.3	1.4	5.321
1.3	1.41	5.34
1.3	1.42	5.359
1.3	1.43	5.378
1.3	1.44	5.397
1.3	1.45	5.416
1.3	1.46	5.434
1.3	1.47	5.453
1.3	1.48	5.471
1.3	1.49	5.49
1.3	1.5	5.508
1.3	1.51	5.526
1.3	1.52	5.545
1.3	1.53	5.563
1.3	1.54	5.581
1.3	1.55	5.599
1.3	1.56	5.617
1.3	1.57	5.635
1.3	1.58	5.653
1.3	1.59	5.671
1.3	1.6	5.689
1.3	1.61	5.707
1.3	1.62	5.724
1.3	1.63	5.742
1.3	1.64	5.759
1.3	1.65	5.777
1.3	1.66	5.794
1.3	1.67	5.812
1.3	1.68	5.829
1.3	1.69	5.847
1.3	1.7	5.864
1.3	1.71	5.881
1.3	1.72	5.898
1.3	1.73	5.915
1.3	1.74	5.932
1.3	1.75	5.949
1.3	1.76	5.966
1.3	1.77	5.983
1.3	1.78	6.
1.3	1.79	6.017
1.3	1.8	6.034
1.3	1.81	6.051
1.3	1.82	6.067
1.3	1.83	6.084
1.3	1.84	6.101
1.3	1.85	6.117
1.3	1.86	6.134
1.3	1.87	6.15
1.3	1.88	6.166
1.3	1.89	6.183
1.3	1.9	6.199
1.3	1.91	6.215
1.3	1.92	6.232
1.3	1.93	6.248
1.3	1.94	6.264
1.3	1.95	6.28
1.3	1.96	6.296
1.3	1.97	6.312
1.3	1.98	6.328
1.3	1.99	6.344
1.3	2.	6.36
1.3	2.01	6.376
1.3	2.02	6.392
1.3	2.03	6.408
1.3	2.04	6.424
1.3	2.05	6.439
1.3	2.06	6.455
1.3	2.07	6.471
1.3	2.08	6.486
1.3	2.09	6.502
1.3	2.1	6.517
1.3	2.11	6.533
1.3	2.12	6.548
1.3	2.13	6.564
1.3	2.14	6.579
1.3	2.15	6.594
1.3	2.16	6.61
1.3	2.17	6.625
1.3	2.18	6.64
1.3	2.19	6.656
1.3	2.2	6.671
1.3	2.21	6.686
1.3	2.22	6.701
1.3	2.23	6.716
1.3	2.24	6.731
1.3	2.25	6.746
1.3	2.26	6.761
1.3	2.27	6.776
1.3	2.28	6.791
1.3	2.29	6.806
1.3	2.3	6.821
1.3	2.31	6.835
1.3	2.32	6.85
1.3	2.33	6.865
1.3	2.34	6.88
1.3	2.35	6.894
1.3	2.36	6.909
1.3	2.37	6.924
1.3	2.38	6.938
1.3	2.39	6.953
1.3	2.4	6.967
1.3	2.41	6.982
1.3	2.42	6.996
1.3	2.43	7.011
1.3	2.44	7.025
1.3	2.45	7.04
1.3	2.46	7.054
1.3	2.47	7.068
1.3	2.48	7.082
1.3	2.49	7.097
1.3	2.5	7.111
1.3	2.51	7.125
1.3	2.52	7.139
1.3	2.53	7.154
1.3	2.54	7.168
1.3	2.55	7.182
1.3	2.56	7.196
1.3	2.57	7.21
1.3	2.58	7.224
1.3	2.59	7.238
1.3	2.6	7.252
1.3	2.61	7.266
1.3	2.62	7.28
1.3	2.63	7.294
1.3	2.64	7.307
1.3	2.65	7.321
1.3	2.66	7.335
1.3	2.67	7.349
1.3	2.68	7.363
1.3	2.69	7.376
1.3	2.7	7.39
1.3	2.71	7.404
1.3	2.72	7.417
1.3	2.73	7.431
1.3	2.74	7.444
1.3	2.75	7.458
1.3	2.76	7.472
1.3	2.77	7.485
1.3	2.78	7.499
1.3	2.79	7.512
1.3	2.8	7.526
1.3	2.81	7.539
1.3	2.82	7.552
1.3	2.83	7.566
1.3	2.84	7.579
1.3	2.85	7.592
1.3	2.86	7.606
1.3	2.87	7.619
1.3	2.88	7.632
1.3	2.89	7.646
1.3	2.9	7.659
1.3	2.91	7.672
1.3	2.92	7.685
1.3	2.93	7.698
1.3	2.94	7.711
1.3	2.95	7.724
1.3	2.96	7.738
1.3	2.97	7.751
1.3	2.98	7.764
1.3	2.99	7.777
1.3	3.	7.79
1.3	3.01	7.803
1.3	3.02	7.816
1.3	3.03	7.829
1.3	3.04	7.841
1.3	3.05	7.854
1.3	3.06	7.867
1.3	3.07	7.88
1.3	3.08	7.893
1.3	3.09	7.906
1.3	3.1	7.918
1.3	3.11	7.931
1.3	3.12	7.944
1.3	3.13	7.957
1.3	3.14	7.969
1.3	3.15	7.982
1.3	3.16	7.995
1.3	3.17	8.007
1.3	3.18	8.02
1.3	3.19	8.033
1.3	3.2	8.045
1.3	3.21	8.058
1.3	3.22	8.07
1.3	3.23	8.083
1.3	3.24	8.095
1.3	3.25	8.108
1.3	3.26	8.12
1.3	3.27	8.133
1.3	3.28	8.145
1.3	3.29	8.157
1.3	3.3	8.17
1.3	3.31	8.182
1.3	3.32	8.195
1.3	3.33	8.207
1.3	3.34	8.219
1.3	3.35	8.232
1.3	3.36	8.244
1.3	3.37	8.256
1.3	3.38	8.268
1.3	3.39	8.281
1.3	3.4	8.293
1.3	3.41	8.305
1.3	3.42	8.317
1.3	3.43	8.329
1.3	3.44	8.341
1.3	3.45	8.354
1.3	3.46	8.366
1.3	3.47	8.378
1.3	3.48	8.39
1.3	3.49	8.402
1.3	3.5	8.414
1.3	3.51	8.426
1.3	3.52	8.438
1.3	3.53	8.45
1.3	3.54	8.462
1.3	3.55	8.474
1.3	3.56	8.486
1.3	3.57	8.498
1.3	3.58	8.509
1.3	3.59	8.521
1.3	3.6	8.533
1.3	3.61	8.545
1.3	3.62	8.557
1.3	3.63	8.569
1.3	3.64	8.58
1.3	3.65	8.592
1.3	3.66	8.604
1.3	3.67	8.616
1.3	3.68	8.627
1.3	3.69	8.639
1.3	3.7	8.651
1.3	3.71	8.663
1.3	3.72	8.674
1.3	3.73	8.686
1.3	3.74	8.698
1.3	3.75	8.709
1.3	3.76	8.721
1.3	3.77	8.732
1.3	3.78	8.744
1.3	3.79	8.755
1.3	3.8	8.767
1.3	3.81	8.779
1.3	3.82	8.79
1.3	3.83	8.802
1.3	3.84	8.813
1.3	3.85	8.824
1.3	3.86	8.836
1.3	3.87	8.847
1.3	3.88	8.859
1.3	3.89	8.87
1.3	3.9	8.882
1.3	3.91	8.893
1.3	3.92	8.904
1.3	3.93	8.916
1.3	3.94	8.927
1.3	3.95	8.938
1.3	3.96	8.95
1.3	3.97	8.961
1.3	3.98	8.972
1.3	3.99	8.983
1.3	4.	8.995
1.3	4.01	9.006
1.3	4.02	9.017
1.3	4.03	9.028
1.3	4.04	9.04
1.3	4.05	9.051
1.3	4.06	9.062
1.3	4.07	9.073
1.3	4.08	9.084
1.3	4.09	9.095
1.3	4.1	9.106
1.3	4.11	9.118
1.3	4.12	9.129
1.3	4.13	9.14
1.3	4.14	9.151
1.3	4.15	9.162
1.3	4.16	9.173
1.3	4.17	9.184
1.3	4.18	9.195
1.3	4.19	9.206
1.3	4.2	9.217
1.3	4.21	9.228
1.3	4.22	9.239
1.3	4.23	9.25
1.3	4.24	9.261
1.3	4.25	9.272
1.3	4.26	9.282
1.3	4.27	9.293
1.3	4.28	9.304
1.3	4.29	9.315
1.3	4.3	9.326
1.3	4.31	9.337
1.3	4.32	9.348
1.3	4.33	9.358
1.3	4.34	9.369
1.3	4.35	9.38
1.3	4.36	9.391
1.3	4.37	9.402
1.3	4.38	9.412
1.3	4.39	9.423
1.3	4.4	9.434
1.3	4.41	9.444
1.3	4.42	9.455
1.3	4.43	9.466
1.3	4.44	9.477
1.3	4.45	9.487
1.3	4.46	9.498
1.3	4.47	9.509
1.3	4.48	9.519
1.3	4.49	9.53
1.3	4.5	9.54
1.3	4.51	9.551
1.3	4.52	9.562
1.3	4.53	9.572
1.3	4.54	9.583
1.3	4.55	9.593
1.3	4.56	9.604
1.3	4.57	9.614
1.3	4.58	9.625
1.3	4.59	9.635
1.3	4.6	9.646
1.3	4.61	9.656
1.3	4.62	9.667
1.3	4.63	9.677
1.3	4.64	9.688
1.3	4.65	9.698
1.3	4.66	9.708
1.3	4.67	9.719
1.3	4.68	9.729
1.3	4.69	9.74
1.3	4.7	9.75
1.3	4.71	9.76
1.3	4.72	9.771
1.3	4.73	9.781
1.3	4.74	9.791
1.3	4.75	9.802
1.3	4.76	9.812
1.3	4.77	9.822
1.3	4.78	9.833
1.3	4.79	9.843
1.3	4.8	9.853
1.3	4.81	9.864
1.3	4.82	9.874
1.3	4.83	9.884
1.3	4.84	9.894
1.3	4.85	9.904
1.3	4.86	9.915
1.3	4.87	9.925
1.3	4.88	9.935
1.3	4.89	9.945
1.3	4.9	9.955
1.3	4.91	9.966
1.3	4.92	9.976
1.3	4.93	9.986
1.3	4.94	9.996
1.3	4.95	10.01
1.3	4.96	10.02
1.3	4.97	10.03
1.3	4.98	10.04
1.3	4.99	10.05
1.3	5.	10.06
1.35	0.27	2.
1.35	0.28	2.037
1.35	0.29	2.073
1.35	0.3	2.108
1.35	0.31	2.143
1.35	0.32	2.178
1.35	0.33	2.211
1.35	0.34	2.245
1.35	0.35	2.277
1.35	0.36	2.31
1.35	0.37	2.342
1.35	0.38	2.373
1.35	0.39	2.404
1.35	0.4	2.435
1.35	0.41	2.465
1.35	0.42	2.495
1.35	0.43	2.524
1.35	0.44	2.554
1.35	0.45	2.582
1.35	0.46	2.611
1.35	0.47	2.639
1.35	0.48	2.667
1.35	0.49	2.695
1.35	0.5	2.722
1.35	0.51	2.749
1.35	0.52	2.776
1.35	0.53	2.803
1.35	0.54	2.829
1.35	0.55	2.855
1.35	0.56	2.881
1.35	0.57	2.906
1.35	0.58	2.932
1.35	0.59	2.957
1.35	0.6	2.982
1.35	0.61	3.007
1.35	0.62	3.031
1.35	0.63	3.055
1.35	0.64	3.08
1.35	0.65	3.104
1.35	0.66	3.127
1.35	0.67	3.151
1.35	0.68	3.174
1.35	0.69	3.198
1.35	0.7	3.221
1.35	0.71	3.244
1.35	0.72	3.266
1.35	0.73	3.289
1.35	0.74	3.312
1.35	0.75	3.334
1.35	0.76	3.356
1.35	0.77	3.378
1.35	0.78	3.4
1.35	0.79	3.422
1.35	0.8	3.443
1.35	0.81	3.465
1.35	0.82	3.486
1.35	0.83	3.507
1.35	0.84	3.528
1.35	0.85	3.549
1.35	0.86	3.57
1.35	0.87	3.591
1.35	0.88	3.611
1.35	0.89	3.632
1.35	0.9	3.652
1.35	0.91	3.672
1.35	0.92	3.692
1.35	0.93	3.712
1.35	0.94	3.732
1.35	0.95	3.752
1.35	0.96	3.772
1.35	0.97	3.791
1.35	0.98	3.811
1.35	0.99	3.83
1.35	1.	3.85
1.35	1.01	3.869
1.35	1.02	3.888
1.35	1.03	3.907
1.35	1.04	3.926
1.35	1.05	3.945
1.35	1.06	3.963
1.35	1.07	3.982
1.35	1.08	4.001
1.35	1.09	4.019
1.35	1.1	4.037
1.35	1.11	4.056
1.35	1.12	4.074
1.35	1.13	4.092
1.35	1.14	4.11
1.35	1.15	4.128
1.35	1.16	4.146
1.35	1.17	4.164
1.35	1.18	4.182
1.35	1.19	4.199
1.35	1.2	4.217
1.35	1.21	4.235
1.35	1.22	4.252
1.35	1.23	4.269
1.35	1.24	4.287
1.35	1.25	4.304
1.35	1.26	4.321
1.35	1.27	4.338
1.35	1.28	4.355
1.35	1.29	4.372
1.35	1.3	4.389
1.35	1.31	4.406
1.35	1.32	4.423
1.35	1.33	4.44
1.35	1.34	4.456
1.35	1.35	4.473
1.35	1.36	4.489
1.35	1.37	4.506
1.35	1.38	4.522
1.35	1.39	4.539
1.35	1.4	4.555
1.35	1.41	4.571
1.35	1.42	4.587
1.35	1.43	4.603
1.35	1.44	4.619
1.35	1.45	4.635
1.35	1.46	4.651
1.35	1.47	4.667
1.35	1.48	4.683
1.35	1.49	4.699
1.35	1.5	4.715
1.35	1.51	4.73
1.35	1.52	4.746
1.35	1.53	4.762
1.35	1.54	4.777
1.35	1.55	4.793
1.35	1.56	4.808
1.35	1.57	4.823
1.35	1.58	4.839
1.35	1.59	4.854
1.35	1.6	4.869
1.35	1.61	4.885
1.35	1.62	4.9
1.35	1.63	4.915
1.35	1.64	4.93
1.35	1.65	4.945
1.35	1.66	4.96
1.35	1.67	4.975
1.35	1.68	4.99
1.35	1.69	5.004
1.35	1.7	5.019
1.35	1.71	5.034
1.35	1.72	5.049
1.35	1.73	5.063
1.35	1.74	5.078
1.35	1.75	5.092
1.35	1.76	5.107
1.35	1.77	5.121
1.35	1.78	5.136
1.35	1.79	5.15
1.35	1.8	5.165
1.35	1.81	5.179
1.35	1.82	5.193
1.35	1.83	5.208
1.35	1.84	5.222
1.35	1.85	5.236
1.35	1.86	5.25
1.35	1.87	5.264
1.35	1.88	5.278
1.35	1.89	5.292
1.35	1.9	5.306
1.35	1.91	5.32
1.35	1.92	5.334
1.35	1.93	5.348
1.35	1.94	5.362
1.35	1.95	5.376
1.35	1.96	5.389
1.35	1.97	5.403
1.35	1.98	5.417
1.35	1.99	5.43
1.35	2.	5.444
1.35	2.01	5.458
1.35	2.02	5.471
1.35	2.03	5.485
1.35	2.04	5.498
1.35	2.05	5.512
1.35	2.06	5.525
1.35	2.07	5.539
1.35	2.08	5.552
1.35	2.09	5.565
1.35	2.1	5.579
1.35	2.11	5.592
1.35	2.12	5.605
1.35	2.13	5.618
1.35	2.14	5.631
1.35	2.15	5.645
1.35	2.16	5.658
1.35	2.17	5.671
1.35	2.18	5.684
1.35	2.19	5.697
1.35	2.2	5.71
1.35	2.21	5.723
1.35	2.22	5.736
1.35	2.23	5.749
1.35	2.24	5.761
1.35	2.25	5.774
1.35	2.26	5.787
1.35	2.27	5.8
1.35	2.28	5.813
1.35	2.29	5.825
1.35	2.3	5.838
1.35	2.31	5.851
1.35	2.32	5.863
1.35	2.33	5.876
1.35	2.34	5.889
1.35	2.35	5.901
1.35	2.36	5.914
1.35	2.37	5.926
1.35	2.38	5.939
1.35	2.39	5.951
1.35	2.4	5.964
1.35	2.41	5.976
1.35	2.42	5.988
1.35	2.43	6.001
1.35	2.44	6.013
1.35	2.45	6.026
1.35	2.46	6.038
1.35	2.47	6.05
1.35	2.48	6.062
1.35	2.49	6.074
1.35	2.5	6.087
1.35	2.51	6.099
1.35	2.52	6.111
1.35	2.53	6.123
1.35	2.54	6.135
1.35	2.55	6.147
1.35	2.56	6.159
1.35	2.57	6.171
1.35	2.58	6.183
1.35	2.59	6.195
1.35	2.6	6.207
1.35	2.61	6.219
1.35	2.62	6.231
1.35	2.63	6.243
1.35	2.64	6.255
1.35	2.65	6.267
1.35	2.66	6.278
1.35	2.67	6.29
1.35	2.68	6.302
1.35	2.69	6.314
1.35	2.7	6.325
1.35	2.71	6.337
1.35	2.72	6.349
1.35	2.73	6.361
1.35	2.74	6.372
1.35	2.75	6.384
1.35	2.76	6.395
1.35	2.77	6.407
1.35	2.78	6.418
1.35	2.79	6.43
1.35	2.8	6.442
1.35	2.81	6.453
1.35	2.82	6.464
1.35	2.83	6.476
1.35	2.84	6.487
1.35	2.85	6.499
1.35	2.86	6.51
1.35	2.87	6.522
1.35	2.88	6.533
1.35	2.89	6.544
1.35	2.9	6.556
1.35	2.91	6.567
1.35	2.92	6.578
1.35	2.93	6.589
1.35	2.94	6.601
1.35	2.95	6.612
1.35	2.96	6.623
1.35	2.97	6.634
1.35	2.98	6.645
1.35	2.99	6.656
1.35	3.	6.668
1.35	3.01	6.679
1.35	3.02	6.69
1.35	3.03	6.701
1.35	3.04	6.712
1.35	3.05	6.723
1.35	3.06	6.734
1.35	3.07	6.745
1.35	3.08	6.756
1.35	3.09	6.767
1.35	3.1	6.778
1.35	3.11	6.789
1.35	3.12	6.8
1.35	3.13	6.811
1.35	3.14	6.821
1.35	3.15	6.832
1.35	3.16	6.843
1.35	3.17	6.854
1.35	3.18	6.865
1.35	3.19	6.876
1.35	3.2	6.886
1.35	3.21	6.897
1.35	3.22	6.908
1.35	3.23	6.918
1.35	3.24	6.929
1.35	3.25	6.94
1.35	3.26	6.951
1.35	3.27	6.961
1.35	3.28	6.972
1.35	3.29	6.982
1.35	3.3	6.993
1.35	3.31	7.004
1.35	3.32	7.014
1.35	3.33	7.025
1.35	3.34	7.035
1.35	3.35	7.046
1.35	3.36	7.056
1.35	3.37	7.067
1.35	3.38	7.077
1.35	3.39	7.088
1.35	3.4	7.098
1.35	3.41	7.109
1.35	3.42	7.119
1.35	3.43	7.129
1.35	3.44	7.14
1.35	3.45	7.15
1.35	3.46	7.161
1.35	3.47	7.171
1.35	3.48	7.181
1.35	3.49	7.192
1.35	3.5	7.202
1.35	3.51	7.212
1.35	3.52	7.222
1.35	3.53	7.233
1.35	3.54	7.243
1.35	3.55	7.253
1.35	3.56	7.263
1.35	3.57	7.274
1.35	3.58	7.284
1.35	3.59	7.294
1.35	3.6	7.304
1.35	3.61	7.314
1.35	3.62	7.324
1.35	3.63	7.334
1.35	3.64	7.344
1.35	3.65	7.355
1.35	3.66	7.365
1.35	3.67	7.375
1.35	3.68	7.385
1.35	3.69	7.395
1.35	3.7	7.405
1.35	3.71	7.415
1.35	3.72	7.425
1.35	3.73	7.435
1.35	3.74	7.445
1.35	3.75	7.455
1.35	3.76	7.465
1.35	3.77	7.474
1.35	3.78	7.484
1.35	3.79	7.494
1.35	3.8	7.504
1.35	3.81	7.514
1.35	3.82	7.524
1.35	3.83	7.534
1.35	3.84	7.544
1.35	3.85	7.553
1.35	3.86	7.563
1.35	3.87	7.573
1.35	3.88	7.583
1.35	3.89	7.593
1.35	3.9	7.602
1.35	3.91	7.612
1.35	3.92	7.622
1.35	3.93	7.631
1.35	3.94	7.641
1.35	3.95	7.651
1.35	3.96	7.661
1.35	3.97	7.67
1.35	3.98	7.68
1.35	3.99	7.689
1.35	4.	7.699
1.35	4.01	7.709
1.35	4.02	7.718
1.35	4.03	7.728
1.35	4.04	7.738
1.35	4.05	7.747
1.35	4.06	7.757
1.35	4.07	7.766
1.35	4.08	7.776
1.35	4.09	7.785
1.35	4.1	7.795
1.35	4.11	7.804
1.35	4.12	7.814
1.35	4.13	7.823
1.35	4.14	7.833
1.35	4.15	7.842
1.35	4.16	7.852
1.35	4.17	7.861
1.35	4.18	7.87
1.35	4.19	7.88
1.35	4.2	7.889
1.35	4.21	7.899
1.35	4.22	7.908
1.35	4.23	7.917
1.35	4.24	7.927
1.35	4.25	7.936
1.35	4.26	7.945
1.35	4.27	7.955
1.35	4.28	7.964
1.35	4.29	7.973
1.35	4.3	7.983
1.35	4.31	7.992
1.35	4.32	8.001
1.35	4.33	8.01
1.35	4.34	8.02
1.35	4.35	8.029
1.35	4.36	8.038
1.35	4.37	8.047
1.35	4.38	8.057
1.35	4.39	8.066
1.35	4.4	8.075
1.35	4.41	8.084
1.35	4.42	8.093
1.35	4.43	8.102
1.35	4.44	8.112
1.35	4.45	8.121
1.35	4.46	8.13
1.35	4.47	8.139
1.35	4.48	8.148
1.35	4.49	8.157
1.35	4.5	8.166
1.35	4.51	8.175
1.35	4.52	8.184
1.35	4.53	8.193
1.35	4.54	8.202
1.35	4.55	8.211
1.35	4.56	8.22
1.35	4.57	8.229
1.35	4.58	8.238
1.35	4.59	8.247
1.35	4.6	8.256
1.35	4.61	8.265
1.35	4.62	8.274
1.35	4.63	8.283
1.35	4.64	8.292
1.35	4.65	8.301
1.35	4.66	8.31
1.35	4.67	8.319
1.35	4.68	8.328
1.35	4.69	8.337
1.35	4.7	8.346
1.35	4.71	8.355
1.35	4.72	8.363
1.35	4.73	8.372
1.35	4.74	8.381
1.35	4.75	8.39
1.35	4.76	8.399
1.35	4.77	8.408
1.35	4.78	8.416
1.35	4.79	8.425
1.35	4.8	8.434
1.35	4.81	8.443
1.35	4.82	8.451
1.35	4.83	8.46
1.35	4.84	8.469
1.35	4.85	8.478
1.35	4.86	8.486
1.35	4.87	8.495
1.35	4.88	8.504
1.35	4.89	8.513
1.35	4.9	8.521
1.35	4.91	8.53
1.35	4.92	8.539
1.35	4.93	8.547
1.35	4.94	8.556
1.35	4.95	8.565
1.35	4.96	8.573
1.35	4.97	8.582
1.35	4.98	8.591
1.35	4.99	8.599
1.35	5.	8.608
1.4	0.33	2.03
1.4	0.34	2.061
1.4	0.35	2.091
1.4	0.36	2.12
1.4	0.37	2.15
1.4	0.38	2.178
1.4	0.39	2.207
1.4	0.4	2.235
1.4	0.41	2.263
1.4	0.42	2.29
1.4	0.43	2.317
1.4	0.44	2.344
1.4	0.45	2.371
1.4	0.46	2.397
1.4	0.47	2.423
1.4	0.48	2.448
1.4	0.49	2.474
1.4	0.5	2.499
1.4	0.51	2.524
1.4	0.52	2.548
1.4	0.53	2.573
1.4	0.54	2.597
1.4	0.55	2.621
1.4	0.56	2.644
1.4	0.57	2.668
1.4	0.58	2.691
1.4	0.59	2.714
1.4	0.6	2.737
1.4	0.61	2.76
1.4	0.62	2.783
1.4	0.63	2.805
1.4	0.64	2.827
1.4	0.65	2.849
1.4	0.66	2.871
1.4	0.67	2.893
1.4	0.68	2.914
1.4	0.69	2.935
1.4	0.7	2.957
1.4	0.71	2.978
1.4	0.72	2.999
1.4	0.73	3.019
1.4	0.74	3.04
1.4	0.75	3.06
1.4	0.76	3.081
1.4	0.77	3.101
1.4	0.78	3.121
1.4	0.79	3.141
1.4	0.8	3.161
1.4	0.81	3.18
1.4	0.82	3.2
1.4	0.83	3.219
1.4	0.84	3.239
1.4	0.85	3.258
1.4	0.86	3.277
1.4	0.87	3.296
1.4	0.88	3.315
1.4	0.89	3.334
1.4	0.9	3.352
1.4	0.91	3.371
1.4	0.92	3.39
1.4	0.93	3.408
1.4	0.94	3.426
1.4	0.95	3.444
1.4	0.96	3.462
1.4	0.97	3.48
1.4	0.98	3.498
1.4	0.99	3.516
1.4	1.	3.534
1.4	1.01	3.551
1.4	1.02	3.569
1.4	1.03	3.586
1.4	1.04	3.604
1.4	1.05	3.621
1.4	1.06	3.638
1.4	1.07	3.655
1.4	1.08	3.672
1.4	1.09	3.689
1.4	1.1	3.706
1.4	1.11	3.723
1.4	1.12	3.74
1.4	1.13	3.757
1.4	1.14	3.773
1.4	1.15	3.79
1.4	1.16	3.806
1.4	1.17	3.822
1.4	1.18	3.839
1.4	1.19	3.855
1.4	1.2	3.871
1.4	1.21	3.887
1.4	1.22	3.903
1.4	1.23	3.919
1.4	1.24	3.935
1.4	1.25	3.951
1.4	1.26	3.967
1.4	1.27	3.982
1.4	1.28	3.998
1.4	1.29	4.014
1.4	1.3	4.029
1.4	1.31	4.045
1.4	1.32	4.06
1.4	1.33	4.075
1.4	1.34	4.091
1.4	1.35	4.106
1.4	1.36	4.121
1.4	1.37	4.136
1.4	1.38	4.151
1.4	1.39	4.166
1.4	1.4	4.181
1.4	1.41	4.196
1.4	1.42	4.211
1.4	1.43	4.226
1.4	1.44	4.241
1.4	1.45	4.255
1.4	1.46	4.27
1.4	1.47	4.285
1.4	1.48	4.299
1.4	1.49	4.314
1.4	1.5	4.328
1.4	1.51	4.342
1.4	1.52	4.357
1.4	1.53	4.371
1.4	1.54	4.385
1.4	1.55	4.4
1.4	1.56	4.414
1.4	1.57	4.428
1.4	1.58	4.442
1.4	1.59	4.456
1.4	1.6	4.47
1.4	1.61	4.484
1.4	1.62	4.498
1.4	1.63	4.512
1.4	1.64	4.526
1.4	1.65	4.539
1.4	1.66	4.553
1.4	1.67	4.567
1.4	1.68	4.58
1.4	1.69	4.594
1.4	1.7	4.608
1.4	1.71	4.621
1.4	1.72	4.635
1.4	1.73	4.648
1.4	1.74	4.661
1.4	1.75	4.675
1.4	1.76	4.688
1.4	1.77	4.701
1.4	1.78	4.715
1.4	1.79	4.728
1.4	1.8	4.741
1.4	1.81	4.754
1.4	1.82	4.767
1.4	1.83	4.78
1.4	1.84	4.794
1.4	1.85	4.807
1.4	1.86	4.819
1.4	1.87	4.832
1.4	1.88	4.845
1.4	1.89	4.858
1.4	1.9	4.871
1.4	1.91	4.884
1.4	1.92	4.897
1.4	1.93	4.909
1.4	1.94	4.922
1.4	1.95	4.935
1.4	1.96	4.947
1.4	1.97	4.96
1.4	1.98	4.973
1.4	1.99	4.985
1.4	2.	4.998
1.4	2.01	5.01
1.4	2.02	5.023
1.4	2.03	5.035
1.4	2.04	5.047
1.4	2.05	5.06
1.4	2.06	5.072
1.4	2.07	5.084
1.4	2.08	5.097
1.4	2.09	5.109
1.4	2.1	5.121
1.4	2.11	5.133
1.4	2.12	5.145
1.4	2.13	5.157
1.4	2.14	5.17
1.4	2.15	5.182
1.4	2.16	5.194
1.4	2.17	5.206
1.4	2.18	5.218
1.4	2.19	5.23
1.4	2.2	5.242
1.4	2.21	5.253
1.4	2.22	5.265
1.4	2.23	5.277
1.4	2.24	5.289
1.4	2.25	5.301
1.4	2.26	5.313
1.4	2.27	5.324
1.4	2.28	5.336
1.4	2.29	5.348
1.4	2.3	5.359
1.4	2.31	5.371
1.4	2.32	5.383
1.4	2.33	5.394
1.4	2.34	5.406
1.4	2.35	5.417
1.4	2.36	5.429
1.4	2.37	5.44
1.4	2.38	5.452
1.4	2.39	5.463
1.4	2.4	5.475
1.4	2.41	5.486
1.4	2.42	5.497
1.4	2.43	5.509
1.4	2.44	5.52
1.4	2.45	5.531
1.4	2.46	5.543
1.4	2.47	5.554
1.4	2.48	5.565
1.4	2.49	5.576
1.4	2.5	5.587
1.4	2.51	5.599
1.4	2.52	5.61
1.4	2.53	5.621
1.4	2.54	5.632
1.4	2.55	5.643
1.4	2.56	5.654
1.4	2.57	5.665
1.4	2.58	5.676
1.4	2.59	5.687
1.4	2.6	5.698
1.4	2.61	5.709
1.4	2.62	5.72
1.4	2.63	5.731
1.4	2.64	5.742
1.4	2.65	5.753
1.4	2.66	5.763
1.4	2.67	5.774
1.4	2.68	5.785
1.4	2.69	5.796
1.4	2.7	5.807
1.4	2.71	5.817
1.4	2.72	5.828
1.4	2.73	5.839
1.4	2.74	5.85
1.4	2.75	5.86
1.4	2.76	5.871
1.4	2.77	5.881
1.4	2.78	5.892
1.4	2.79	5.903
1.4	2.8	5.913
1.4	2.81	5.924
1.4	2.82	5.934
1.4	2.83	5.945
1.4	2.84	5.955
1.4	2.85	5.966
1.4	2.86	5.976
1.4	2.87	5.987
1.4	2.88	5.997
1.4	2.89	6.007
1.4	2.9	6.018
1.4	2.91	6.028
1.4	2.92	6.039
1.4	2.93	6.049
1.4	2.94	6.059
1.4	2.95	6.07
1.4	2.96	6.08
1.4	2.97	6.09
1.4	2.98	6.1
1.4	2.99	6.111
1.4	3.	6.121
1.4	3.01	6.131
1.4	3.02	6.141
1.4	3.03	6.151
1.4	3.04	6.161
1.4	3.05	6.172
1.4	3.06	6.182
1.4	3.07	6.192
1.4	3.08	6.202
1.4	3.09	6.212
1.4	3.1	6.222
1.4	3.11	6.232
1.4	3.12	6.242
1.4	3.13	6.252
1.4	3.14	6.262
1.4	3.15	6.272
1.4	3.16	6.282
1.4	3.17	6.292
1.4	3.18	6.302
1.4	3.19	6.312
1.4	3.2	6.321
1.4	3.21	6.331
1.4	3.22	6.341
1.4	3.23	6.351
1.4	3.24	6.361
1.4	3.25	6.371
1.4	3.26	6.38
1.4	3.27	6.39
1.4	3.28	6.4
1.4	3.29	6.41
1.4	3.3	6.42
1.4	3.31	6.429
1.4	3.32	6.439
1.4	3.33	6.449
1.4	3.34	6.458
1.4	3.35	6.468
1.4	3.36	6.478
1.4	3.37	6.487
1.4	3.38	6.497
1.4	3.39	6.506
1.4	3.4	6.516
1.4	3.41	6.526
1.4	3.42	6.535
1.4	3.43	6.545
1.4	3.44	6.554
1.4	3.45	6.564
1.4	3.46	6.573
1.4	3.47	6.583
1.4	3.48	6.592
1.4	3.49	6.602
1.4	3.5	6.611
1.4	3.51	6.621
1.4	3.52	6.63
1.4	3.53	6.639
1.4	3.54	6.649
1.4	3.55	6.658
1.4	3.56	6.668
1.4	3.57	6.677
1.4	3.58	6.686
1.4	3.59	6.696
1.4	3.6	6.705
1.4	3.61	6.714
1.4	3.62	6.724
1.4	3.63	6.733
1.4	3.64	6.742
1.4	3.65	6.751
1.4	3.66	6.761
1.4	3.67	6.77
1.4	3.68	6.779
1.4	3.69	6.788
1.4	3.7	6.797
1.4	3.71	6.807
1.4	3.72	6.816
1.4	3.73	6.825
1.4	3.74	6.834
1.4	3.75	6.843
1.4	3.76	6.852
1.4	3.77	6.861
1.4	3.78	6.871
1.4	3.79	6.88
1.4	3.8	6.889
1.4	3.81	6.898
1.4	3.82	6.907
1.4	3.83	6.916
1.4	3.84	6.925
1.4	3.85	6.934
1.4	3.86	6.943
1.4	3.87	6.952
1.4	3.88	6.961
1.4	3.89	6.97
1.4	3.9	6.979
1.4	3.91	6.988
1.4	3.92	6.997
1.4	3.93	7.006
1.4	3.94	7.014
1.4	3.95	7.023
1.4	3.96	7.032
1.4	3.97	7.041
1.4	3.98	7.05
1.4	3.99	7.059
1.4	4.	7.068
1.4	4.01	7.076
1.4	4.02	7.085
1.4	4.03	7.094
1.4	4.04	7.103
1.4	4.05	7.112
1.4	4.06	7.12
1.4	4.07	7.129
1.4	4.08	7.138
1.4	4.09	7.147
1.4	4.1	7.155
1.4	4.11	7.164
1.4	4.12	7.173
1.4	4.13	7.182
1.4	4.14	7.19
1.4	4.15	7.199
1.4	4.16	7.208
1.4	4.17	7.216
1.4	4.18	7.225
1.4	4.19	7.234
1.4	4.2	7.242
1.4	4.21	7.251
1.4	4.22	7.259
1.4	4.23	7.268
1.4	4.24	7.277
1.4	4.25	7.285
1.4	4.26	7.294
1.4	4.27	7.302
1.4	4.28	7.311
1.4	4.29	7.319
1.4	4.3	7.328
1.4	4.31	7.336
1.4	4.32	7.345
1.4	4.33	7.353
1.4	4.34	7.362
1.4	4.35	7.37
1.4	4.36	7.379
1.4	4.37	7.387
1.4	4.38	7.396
1.4	4.39	7.404
1.4	4.4	7.413
1.4	4.41	7.421
1.4	4.42	7.429
1.4	4.43	7.438
1.4	4.44	7.446
1.4	4.45	7.455
1.4	4.46	7.463
1.4	4.47	7.471
1.4	4.48	7.48
1.4	4.49	7.488
1.4	4.5	7.496
1.4	4.51	7.505
1.4	4.52	7.513
1.4	4.53	7.521
1.4	4.54	7.53
1.4	4.55	7.538
1.4	4.56	7.546
1.4	4.57	7.554
1.4	4.58	7.563
1.4	4.59	7.571
1.4	4.6	7.579
1.4	4.61	7.587
1.4	4.62	7.596
1.4	4.63	7.604
1.4	4.64	7.612
1.4	4.65	7.62
1.4	4.66	7.628
1.4	4.67	7.637
1.4	4.68	7.645
1.4	4.69	7.653
1.4	4.7	7.661
1.4	4.71	7.669
1.4	4.72	7.677
1.4	4.73	7.686
1.4	4.74	7.694
1.4	4.75	7.702
1.4	4.76	7.71
1.4	4.77	7.718
1.4	4.78	7.726
1.4	4.79	7.734
1.4	4.8	7.742
1.4	4.81	7.75
1.4	4.82	7.758
1.4	4.83	7.766
1.4	4.84	7.774
1.4	4.85	7.782
1.4	4.86	7.79
1.4	4.87	7.798
1.4	4.88	7.806
1.4	4.89	7.814
1.4	4.9	7.822
1.4	4.91	7.83
1.4	4.92	7.838
1.4	4.93	7.846
1.4	4.94	7.854
1.4	4.95	7.862
1.4	4.96	7.87
1.4	4.97	7.878
1.4	4.98	7.886
1.4	4.99	7.894
1.4	5.	7.902
1.45	0.47	2.019
1.45	0.48	2.04
1.45	0.49	2.061
1.45	0.5	2.082
1.45	0.51	2.103
1.45	0.52	2.123
1.45	0.53	2.144
1.45	0.54	2.164
1.45	0.55	2.184
1.45	0.56	2.204
1.45	0.57	2.223
1.45	0.58	2.243
1.45	0.59	2.262
1.45	0.6	2.281
1.45	0.61	2.3
1.45	0.62	2.319
1.45	0.63	2.337
1.45	0.64	2.356
1.45	0.65	2.374
1.45	0.66	2.392
1.45	0.67	2.41
1.45	0.68	2.428
1.45	0.69	2.446
1.45	0.7	2.464
1.45	0.71	2.481
1.45	0.72	2.499
1.45	0.73	2.516
1.45	0.74	2.533
1.45	0.75	2.55
1.45	0.76	2.567
1.45	0.77	2.584
1.45	0.78	2.601
1.45	0.79	2.617
1.45	0.8	2.634
1.45	0.81	2.65
1.45	0.82	2.666
1.45	0.83	2.683
1.45	0.84	2.699
1.45	0.85	2.715
1.45	0.86	2.731
1.45	0.87	2.747
1.45	0.88	2.762
1.45	0.89	2.778
1.45	0.9	2.794
1.45	0.91	2.809
1.45	0.92	2.824
1.45	0.93	2.84
1.45	0.94	2.855
1.45	0.95	2.87
1.45	0.96	2.885
1.45	0.97	2.9
1.45	0.98	2.915
1.45	0.99	2.93
1.45	1.	2.945
1.45	1.01	2.959
1.45	1.02	2.974
1.45	1.03	2.988
1.45	1.04	3.003
1.45	1.05	3.017
1.45	1.06	3.032
1.45	1.07	3.046
1.45	1.08	3.06
1.45	1.09	3.074
1.45	1.1	3.088
1.45	1.11	3.102
1.45	1.12	3.116
1.45	1.13	3.13
1.45	1.14	3.144
1.45	1.15	3.158
1.45	1.16	3.171
1.45	1.17	3.185
1.45	1.18	3.199
1.45	1.19	3.212
1.45	1.2	3.226
1.45	1.21	3.239
1.45	1.22	3.252
1.45	1.23	3.266
1.45	1.24	3.279
1.45	1.25	3.292
1.45	1.26	3.305
1.45	1.27	3.318
1.45	1.28	3.331
1.45	1.29	3.344
1.45	1.3	3.357
1.45	1.31	3.37
1.45	1.32	3.383
1.45	1.33	3.396
1.45	1.34	3.409
1.45	1.35	3.421
1.45	1.36	3.434
1.45	1.37	3.447
1.45	1.38	3.459
1.45	1.39	3.472
1.45	1.4	3.484
1.45	1.41	3.497
1.45	1.42	3.509
1.45	1.43	3.521
1.45	1.44	3.534
1.45	1.45	3.546
1.45	1.46	3.558
1.45	1.47	3.57
1.45	1.48	3.582
1.45	1.49	3.594
1.45	1.5	3.606
1.45	1.51	3.618
1.45	1.52	3.63
1.45	1.53	3.642
1.45	1.54	3.654
1.45	1.55	3.666
1.45	1.56	3.678
1.45	1.57	3.69
1.45	1.58	3.701
1.45	1.59	3.713
1.45	1.6	3.725
1.45	1.61	3.736
1.45	1.62	3.748
1.45	1.63	3.759
1.45	1.64	3.771
1.45	1.65	3.782
1.45	1.66	3.794
1.45	1.67	3.805
1.45	1.68	3.817
1.45	1.69	3.828
1.45	1.7	3.839
1.45	1.71	3.851
1.45	1.72	3.862
1.45	1.73	3.873
1.45	1.74	3.884
1.45	1.75	3.895
1.45	1.76	3.907
1.45	1.77	3.918
1.45	1.78	3.929
1.45	1.79	3.94
1.45	1.8	3.951
1.45	1.81	3.962
1.45	1.82	3.973
1.45	1.83	3.983
1.45	1.84	3.994
1.45	1.85	4.005
1.45	1.86	4.016
1.45	1.87	4.027
1.45	1.88	4.038
1.45	1.89	4.048
1.45	1.9	4.059
1.45	1.91	4.07
1.45	1.92	4.08
1.45	1.93	4.091
1.45	1.94	4.101
1.45	1.95	4.112
1.45	1.96	4.123
1.45	1.97	4.133
1.45	1.98	4.143
1.45	1.99	4.154
1.45	2.	4.164
1.45	2.01	4.175
1.45	2.02	4.185
1.45	2.03	4.195
1.45	2.04	4.206
1.45	2.05	4.216
1.45	2.06	4.226
1.45	2.07	4.237
1.45	2.08	4.247
1.45	2.09	4.257
1.45	2.1	4.267
1.45	2.11	4.277
1.45	2.12	4.287
1.45	2.13	4.298
1.45	2.14	4.308
1.45	2.15	4.318
1.45	2.16	4.328
1.45	2.17	4.338
1.45	2.18	4.348
1.45	2.19	4.358
1.45	2.2	4.368
1.45	2.21	4.378
1.45	2.22	4.387
1.45	2.23	4.397
1.45	2.24	4.407
1.45	2.25	4.417
1.45	2.26	4.427
1.45	2.27	4.437
1.45	2.28	4.446
1.45	2.29	4.456
1.45	2.3	4.466
1.45	2.31	4.475
1.45	2.32	4.485
1.45	2.33	4.495
1.45	2.34	4.504
1.45	2.35	4.514
1.45	2.36	4.524
1.45	2.37	4.533
1.45	2.38	4.543
1.45	2.39	4.552
1.45	2.4	4.562
1.45	2.41	4.571
1.45	2.42	4.581
1.45	2.43	4.59
1.45	2.44	4.6
1.45	2.45	4.609
1.45	2.46	4.619
1.45	2.47	4.628
1.45	2.48	4.637
1.45	2.49	4.647
1.45	2.5	4.656
1.45	2.51	4.665
1.45	2.52	4.674
1.45	2.53	4.684
1.45	2.54	4.693
1.45	2.55	4.702
1.45	2.56	4.711
1.45	2.57	4.721
1.45	2.58	4.73
1.45	2.59	4.739
1.45	2.6	4.748
1.45	2.61	4.757
1.45	2.62	4.766
1.45	2.63	4.775
1.45	2.64	4.784
1.45	2.65	4.794
1.45	2.66	4.803
1.45	2.67	4.812
1.45	2.68	4.821
1.45	2.69	4.83
1.45	2.7	4.839
1.45	2.71	4.848
1.45	2.72	4.856
1.45	2.73	4.865
1.45	2.74	4.874
1.45	2.75	4.883
1.45	2.76	4.892
1.45	2.77	4.901
1.45	2.78	4.91
1.45	2.79	4.919
1.45	2.8	4.927
1.45	2.81	4.936
1.45	2.82	4.945
1.45	2.83	4.954
1.45	2.84	4.962
1.45	2.85	4.971
1.45	2.86	4.98
1.45	2.87	4.989
1.45	2.88	4.997
1.45	2.89	5.006
1.45	2.9	5.015
1.45	2.91	5.023
1.45	2.92	5.032
1.45	2.93	5.04
1.45	2.94	5.049
1.45	2.95	5.058
1.45	2.96	5.066
1.45	2.97	5.075
1.45	2.98	5.083
1.45	2.99	5.092
1.45	3.	5.1
1.45	3.01	5.109
1.45	3.02	5.117
1.45	3.03	5.126
1.45	3.04	5.134
1.45	3.05	5.143
1.45	3.06	5.151
1.45	3.07	5.159
1.45	3.08	5.168
1.45	3.09	5.176
1.45	3.1	5.185
1.45	3.11	5.193
1.45	3.12	5.201
1.45	3.13	5.21
1.45	3.14	5.218
1.45	3.15	5.226
1.45	3.16	5.235
1.45	3.17	5.243
1.45	3.18	5.251
1.45	3.19	5.259
1.45	3.2	5.268
1.45	3.21	5.276
1.45	3.22	5.284
1.45	3.23	5.292
1.45	3.24	5.3
1.45	3.25	5.309
1.45	3.26	5.317
1.45	3.27	5.325
1.45	3.28	5.333
1.45	3.29	5.341
1.45	3.3	5.349
1.45	3.31	5.357
1.45	3.32	5.365
1.45	3.33	5.373
1.45	3.34	5.382
1.45	3.35	5.39
1.45	3.36	5.398
1.45	3.37	5.406
1.45	3.38	5.414
1.45	3.39	5.422
1.45	3.4	5.43
1.45	3.41	5.438
1.45	3.42	5.446
1.45	3.43	5.454
1.45	3.44	5.462
1.45	3.45	5.469
1.45	3.46	5.477
1.45	3.47	5.485
1.45	3.48	5.493
1.45	3.49	5.501
1.45	3.5	5.509
1.45	3.51	5.517
1.45	3.52	5.525
1.45	3.53	5.533
1.45	3.54	5.54
1.45	3.55	5.548
1.45	3.56	5.556
1.45	3.57	5.564
1.45	3.58	5.572
1.45	3.59	5.579
1.45	3.6	5.587
1.45	3.61	5.595
1.45	3.62	5.603
1.45	3.63	5.61
1.45	3.64	5.618
1.45	3.65	5.626
1.45	3.66	5.633
1.45	3.67	5.641
1.45	3.68	5.649
1.45	3.69	5.656
1.45	3.7	5.664
1.45	3.71	5.672
1.45	3.72	5.679
1.45	3.73	5.687
1.45	3.74	5.695
1.45	3.75	5.702
1.45	3.76	5.71
1.45	3.77	5.717
1.45	3.78	5.725
1.45	3.79	5.733
1.45	3.8	5.74
1.45	3.81	5.748
1.45	3.82	5.755
1.45	3.83	5.763
1.45	3.84	5.77
1.45	3.85	5.778
1.45	3.86	5.785
1.45	3.87	5.793
1.45	3.88	5.8
1.45	3.89	5.808
1.45	3.9	5.815
1.45	3.91	5.823
1.45	3.92	5.83
1.45	3.93	5.838
1.45	3.94	5.845
1.45	3.95	5.852
1.45	3.96	5.86
1.45	3.97	5.867
1.45	3.98	5.875
1.45	3.99	5.882
1.45	4.	5.889
1.45	4.01	5.897
1.45	4.02	5.904
1.45	4.03	5.911
1.45	4.04	5.919
1.45	4.05	5.926
1.45	4.06	5.933
1.45	4.07	5.941
1.45	4.08	5.948
1.45	4.09	5.955
1.45	4.1	5.962
1.45	4.11	5.97
1.45	4.12	5.977
1.45	4.13	5.984
1.45	4.14	5.991
1.45	4.15	5.999
1.45	4.16	6.006
1.45	4.17	6.013
1.45	4.18	6.02
1.45	4.19	6.028
1.45	4.2	6.035
1.45	4.21	6.042
1.45	4.22	6.049
1.45	4.23	6.056
1.45	4.24	6.063
1.45	4.25	6.071
1.45	4.26	6.078
1.45	4.27	6.085
1.45	4.28	6.092
1.45	4.29	6.099
1.45	4.3	6.106
1.45	4.31	6.113
1.45	4.32	6.12
1.45	4.33	6.127
1.45	4.34	6.135
1.45	4.35	6.142
1.45	4.36	6.149
1.45	4.37	6.156
1.45	4.38	6.163
1.45	4.39	6.17
1.45	4.4	6.177
1.45	4.41	6.184
1.45	4.42	6.191
1.45	4.43	6.198
1.45	4.44	6.205
1.45	4.45	6.212
1.45	4.46	6.219
1.45	4.47	6.226
1.45	4.48	6.233
1.45	4.49	6.24
1.45	4.5	6.247
1.45	4.51	6.253
1.45	4.52	6.26
1.45	4.53	6.267
1.45	4.54	6.274
1.45	4.55	6.281
1.45	4.56	6.288
1.45	4.57	6.295
1.45	4.58	6.302
1.45	4.59	6.309
1.45	4.6	6.316
1.45	4.61	6.322
1.45	4.62	6.329
1.45	4.63	6.336
1.45	4.64	6.343
1.45	4.65	6.35
1.45	4.66	6.357
1.45	4.67	6.363
1.45	4.68	6.37
1.45	4.69	6.377
1.45	4.7	6.384
1.45	4.71	6.391
1.45	4.72	6.397
1.45	4.73	6.404
1.45	4.74	6.411
1.45	4.75	6.418
1.45	4.76	6.424
1.45	4.77	6.431
1.45	4.78	6.438
1.45	4.79	6.445
1.45	4.8	6.451
1.45	4.81	6.458
1.45	4.82	6.465
1.45	4.83	6.472
1.45	4.84	6.478
1.45	4.85	6.485
1.45	4.86	6.492
1.45	4.87	6.498
1.45	4.88	6.505
1.45	4.89	6.512
1.45	4.9	6.518
1.45	4.91	6.525
1.45	4.92	6.532
1.45	4.93	6.538
1.45	4.94	6.545
1.45	4.95	6.551
1.45	4.96	6.558
1.45	4.97	6.565
1.45	4.98	6.571
1.45	4.99	6.578
1.45	5.	6.584
1.5	0.66	2.007
1.5	0.67	2.022
1.5	0.68	2.037
1.5	0.69	2.052
1.5	0.7	2.067
1.5	0.71	2.082
1.5	0.72	2.097
1.5	0.73	2.111
1.5	0.74	2.125
1.5	0.75	2.14
1.5	0.76	2.154
1.5	0.77	2.168
1.5	0.78	2.182
1.5	0.79	2.196
1.5	0.8	2.21
1.5	0.81	2.224
1.5	0.82	2.237
1.5	0.83	2.251
1.5	0.84	2.265
1.5	0.85	2.278
1.5	0.86	2.291
1.5	0.87	2.305
1.5	0.88	2.318
1.5	0.89	2.331
1.5	0.9	2.344
1.5	0.91	2.357
1.5	0.92	2.37
1.5	0.93	2.383
1.5	0.94	2.396
1.5	0.95	2.408
1.5	0.96	2.421
1.5	0.97	2.433
1.5	0.98	2.446
1.5	0.99	2.458
1.5	1.	2.471
1.5	1.01	2.483
1.5	1.02	2.495
1.5	1.03	2.508
1.5	1.04	2.52
1.5	1.05	2.532
1.5	1.06	2.544
1.5	1.07	2.556
1.5	1.08	2.568
1.5	1.09	2.58
1.5	1.1	2.591
1.5	1.11	2.603
1.5	1.12	2.615
1.5	1.13	2.626
1.5	1.14	2.638
1.5	1.15	2.65
1.5	1.16	2.661
1.5	1.17	2.673
1.5	1.18	2.684
1.5	1.19	2.695
1.5	1.2	2.707
1.5	1.21	2.718
1.5	1.22	2.729
1.5	1.23	2.74
1.5	1.24	2.751
1.5	1.25	2.762
1.5	1.26	2.773
1.5	1.27	2.784
1.5	1.28	2.795
1.5	1.29	2.806
1.5	1.3	2.817
1.5	1.31	2.828
1.5	1.32	2.839
1.5	1.33	2.849
1.5	1.34	2.86
1.5	1.35	2.871
1.5	1.36	2.881
1.5	1.37	2.892
1.5	1.38	2.903
1.5	1.39	2.913
1.5	1.4	2.923
1.5	1.41	2.934
1.5	1.42	2.944
1.5	1.43	2.955
1.5	1.44	2.965
1.5	1.45	2.975
1.5	1.46	2.985
1.5	1.47	2.996
1.5	1.48	3.006
1.5	1.49	3.016
1.5	1.5	3.026
1.5	1.51	3.036
1.5	1.52	3.046
1.5	1.53	3.056
1.5	1.54	3.066
1.5	1.55	3.076
1.5	1.56	3.086
1.5	1.57	3.096
1.5	1.58	3.106
1.5	1.59	3.116
1.5	1.6	3.125
1.5	1.61	3.135
1.5	1.62	3.145
1.5	1.63	3.154
1.5	1.64	3.164
1.5	1.65	3.174
1.5	1.66	3.183
1.5	1.67	3.193
1.5	1.68	3.203
1.5	1.69	3.212
1.5	1.7	3.222
1.5	1.71	3.231
1.5	1.72	3.24
1.5	1.73	3.25
1.5	1.74	3.259
1.5	1.75	3.269
1.5	1.76	3.278
1.5	1.77	3.287
1.5	1.78	3.296
1.5	1.79	3.306
1.5	1.8	3.315
1.5	1.81	3.324
1.5	1.82	3.333
1.5	1.83	3.342
1.5	1.84	3.352
1.5	1.85	3.361
1.5	1.86	3.37
1.5	1.87	3.379
1.5	1.88	3.388
1.5	1.89	3.397
1.5	1.9	3.406
1.5	1.91	3.415
1.5	1.92	3.424
1.5	1.93	3.433
1.5	1.94	3.441
1.5	1.95	3.45
1.5	1.96	3.459
1.5	1.97	3.468
1.5	1.98	3.477
1.5	1.99	3.485
1.5	2.	3.494
1.5	2.01	3.503
1.5	2.02	3.512
1.5	2.03	3.52
1.5	2.04	3.529
1.5	2.05	3.538
1.5	2.06	3.546
1.5	2.07	3.555
1.5	2.08	3.563
1.5	2.09	3.572
1.5	2.1	3.581
1.5	2.11	3.589
1.5	2.12	3.598
1.5	2.13	3.606
1.5	2.14	3.614
1.5	2.15	3.623
1.5	2.16	3.631
1.5	2.17	3.64
1.5	2.18	3.648
1.5	2.19	3.656
1.5	2.2	3.665
1.5	2.21	3.673
1.5	2.22	3.681
1.5	2.23	3.69
1.5	2.24	3.698
1.5	2.25	3.706
1.5	2.26	3.714
1.5	2.27	3.723
1.5	2.28	3.731
1.5	2.29	3.739
1.5	2.3	3.747
1.5	2.31	3.755
1.5	2.32	3.763
1.5	2.33	3.771
1.5	2.34	3.78
1.5	2.35	3.788
1.5	2.36	3.796
1.5	2.37	3.804
1.5	2.38	3.812
1.5	2.39	3.82
1.5	2.4	3.828
1.5	2.41	3.836
1.5	2.42	3.844
1.5	2.43	3.852
1.5	2.44	3.859
1.5	2.45	3.867
1.5	2.46	3.875
1.5	2.47	3.883
1.5	2.48	3.891
1.5	2.49	3.899
1.5	2.5	3.907
1.5	2.51	3.914
1.5	2.52	3.922
1.5	2.53	3.93
1.5	2.54	3.938
1.5	2.55	3.946
1.5	2.56	3.953
1.5	2.57	3.961
1.5	2.58	3.969
1.5	2.59	3.976
1.5	2.6	3.984
1.5	2.61	3.992
1.5	2.62	3.999
1.5	2.63	4.007
1.5	2.64	4.015
1.5	2.65	4.022
1.5	2.66	4.03
1.5	2.67	4.037
1.5	2.68	4.045
1.5	2.69	4.052
1.5	2.7	4.06
1.5	2.71	4.067
1.5	2.72	4.075
1.5	2.73	4.082
1.5	2.74	4.09
1.5	2.75	4.097
1.5	2.76	4.105
1.5	2.77	4.112
1.5	2.78	4.12
1.5	2.79	4.127
1.5	2.8	4.134
1.5	2.81	4.142
1.5	2.82	4.149
1.5	2.83	4.157
1.5	2.84	4.164
1.5	2.85	4.171
1.5	2.86	4.178
1.5	2.87	4.186
1.5	2.88	4.193
1.5	2.89	4.2
1.5	2.9	4.208
1.5	2.91	4.215
1.5	2.92	4.222
1.5	2.93	4.229
1.5	2.94	4.237
1.5	2.95	4.244
1.5	2.96	4.251
1.5	2.97	4.258
1.5	2.98	4.265
1.5	2.99	4.272
1.5	3.	4.28
1.5	3.01	4.287
1.5	3.02	4.294
1.5	3.03	4.301
1.5	3.04	4.308
1.5	3.05	4.315
1.5	3.06	4.322
1.5	3.07	4.329
1.5	3.08	4.336
1.5	3.09	4.343
1.5	3.1	4.35
1.5	3.11	4.357
1.5	3.12	4.364
1.5	3.13	4.371
1.5	3.14	4.378
1.5	3.15	4.385
1.5	3.16	4.392
1.5	3.17	4.399
1.5	3.18	4.406
1.5	3.19	4.413
1.5	3.2	4.42
1.5	3.21	4.427
1.5	3.22	4.434
1.5	3.23	4.441
1.5	3.24	4.447
1.5	3.25	4.454
1.5	3.26	4.461
1.5	3.27	4.468
1.5	3.28	4.475
1.5	3.29	4.482
1.5	3.3	4.488
1.5	3.31	4.495
1.5	3.32	4.502
1.5	3.33	4.509
1.5	3.34	4.516
1.5	3.35	4.522
1.5	3.36	4.529
1.5	3.37	4.536
1.5	3.38	4.542
1.5	3.39	4.549
1.5	3.4	4.556
1.5	3.41	4.563
1.5	3.42	4.569
1.5	3.43	4.576
1.5	3.44	4.583
1.5	3.45	4.589
1.5	3.46	4.596
1.5	3.47	4.603
1.5	3.48	4.609
1.5	3.49	4.616
1.5	3.5	4.622
1.5	3.51	4.629
1.5	3.52	4.636
1.5	3.53	4.642
1.5	3.54	4.649
1.5	3.55	4.655
1.5	3.56	4.662
1.5	3.57	4.668
1.5	3.58	4.675
1.5	3.59	4.681
1.5	3.6	4.688
1.5	3.61	4.694
1.5	3.62	4.701
1.5	3.63	4.707
1.5	3.64	4.714
1.5	3.65	4.72
1.5	3.66	4.727
1.5	3.67	4.733
1.5	3.68	4.74
1.5	3.69	4.746
1.5	3.7	4.753
1.5	3.71	4.759
1.5	3.72	4.765
1.5	3.73	4.772
1.5	3.74	4.778
1.5	3.75	4.785
1.5	3.76	4.791
1.5	3.77	4.797
1.5	3.78	4.804
1.5	3.79	4.81
1.5	3.8	4.816
1.5	3.81	4.823
1.5	3.82	4.829
1.5	3.83	4.835
1.5	3.84	4.842
1.5	3.85	4.848
1.5	3.86	4.854
1.5	3.87	4.861
1.5	3.88	4.867
1.5	3.89	4.873
1.5	3.9	4.879
1.5	3.91	4.886
1.5	3.92	4.892
1.5	3.93	4.898
1.5	3.94	4.904
1.5	3.95	4.911
1.5	3.96	4.917
1.5	3.97	4.923
1.5	3.98	4.929
1.5	3.99	4.935
1.5	4.	4.942
1.5	4.01	4.948
1.5	4.02	4.954
1.5	4.03	4.96
1.5	4.04	4.966
1.5	4.05	4.972
1.5	4.06	4.978
1.5	4.07	4.985
1.5	4.08	4.991
1.5	4.09	4.997
1.5	4.1	5.003
1.5	4.11	5.009
1.5	4.12	5.015
1.5	4.13	5.021
1.5	4.14	5.027
1.5	4.15	5.033
1.5	4.16	5.039
1.5	4.17	5.045
1.5	4.18	5.052
1.5	4.19	5.058
1.5	4.2	5.064
1.5	4.21	5.07
1.5	4.22	5.076
1.5	4.23	5.082
1.5	4.24	5.088
1.5	4.25	5.094
1.5	4.26	5.1
1.5	4.27	5.106
1.5	4.28	5.112
1.5	4.29	5.118
1.5	4.3	5.124
1.5	4.31	5.129
1.5	4.32	5.135
1.5	4.33	5.141
1.5	4.34	5.147
1.5	4.35	5.153
1.5	4.36	5.159
1.5	4.37	5.165
1.5	4.38	5.171
1.5	4.39	5.177
1.5	4.4	5.183
1.5	4.41	5.189
1.5	4.42	5.195
1.5	4.43	5.2
1.5	4.44	5.206
1.5	4.45	5.212
1.5	4.46	5.218
1.5	4.47	5.224
1.5	4.48	5.23
1.5	4.49	5.235
1.5	4.5	5.241
1.5	4.51	5.247
1.5	4.52	5.253
1.5	4.53	5.259
1.5	4.54	5.265
1.5	4.55	5.27
1.5	4.56	5.276
1.5	4.57	5.282
1.5	4.58	5.288
1.5	4.59	5.293
1.5	4.6	5.299
1.5	4.61	5.305
1.5	4.62	5.311
1.5	4.63	5.316
1.5	4.64	5.322
1.5	4.65	5.328
1.5	4.66	5.334
1.5	4.67	5.339
1.5	4.68	5.345
1.5	4.69	5.351
1.5	4.7	5.357
1.5	4.71	5.362
1.5	4.72	5.368
1.5	4.73	5.374
1.5	4.74	5.379
1.5	4.75	5.385
1.5	4.76	5.391
1.5	4.77	5.396
1.5	4.78	5.402
1.5	4.79	5.408
1.5	4.8	5.413
1.5	4.81	5.419
1.5	4.82	5.424
1.5	4.83	5.43
1.5	4.84	5.436
1.5	4.85	5.441
1.5	4.86	5.447
1.5	4.87	5.453
1.5	4.88	5.458
1.5	4.89	5.464
1.5	4.9	5.469
1.5	4.91	5.475
1.5	4.92	5.48
1.5	4.93	5.486
1.5	4.94	5.492
1.5	4.95	5.497
1.5	4.96	5.503
1.5	4.97	5.508
1.5	4.98	5.514
1.5	4.99	5.519
1.5	5.	5.525
1.55	0.9	2.005
1.55	0.91	2.016
1.55	0.92	2.027
1.55	0.93	2.038
1.55	0.94	2.049
1.55	0.95	2.06
1.55	0.96	2.07
1.55	0.97	2.081
1.55	0.98	2.092
1.55	0.99	2.102
1.55	1.	2.113
1.55	1.01	2.124
1.55	1.02	2.134
1.55	1.03	2.145
1.55	1.04	2.155
1.55	1.05	2.165
1.55	1.06	2.176
1.55	1.07	2.186
1.55	1.08	2.196
1.55	1.09	2.206
1.55	1.1	2.216
1.55	1.11	2.226
1.55	1.12	2.236
1.55	1.13	2.246
1.55	1.14	2.256
1.55	1.15	2.266
1.55	1.16	2.276
1.55	1.17	2.286
1.55	1.18	2.295
1.55	1.19	2.305
1.55	1.2	2.315
1.55	1.21	2.324
1.55	1.22	2.334
1.55	1.23	2.344
1.55	1.24	2.353
1.55	1.25	2.362
1.55	1.26	2.372
1.55	1.27	2.381
1.55	1.28	2.391
1.55	1.29	2.4
1.55	1.3	2.409
1.55	1.31	2.419
1.55	1.32	2.428
1.55	1.33	2.437
1.55	1.34	2.446
1.55	1.35	2.455
1.55	1.36	2.464
1.55	1.37	2.473
1.55	1.38	2.482
1.55	1.39	2.491
1.55	1.4	2.5
1.55	1.41	2.509
1.55	1.42	2.518
1.55	1.43	2.527
1.55	1.44	2.536
1.55	1.45	2.544
1.55	1.46	2.553
1.55	1.47	2.562
1.55	1.48	2.571
1.55	1.49	2.579
1.55	1.5	2.588
1.55	1.51	2.597
1.55	1.52	2.605
1.55	1.53	2.614
1.55	1.54	2.622
1.55	1.55	2.631
1.55	1.56	2.639
1.55	1.57	2.648
1.55	1.58	2.656
1.55	1.59	2.664
1.55	1.6	2.673
1.55	1.61	2.681
1.55	1.62	2.69
1.55	1.63	2.698
1.55	1.64	2.706
1.55	1.65	2.714
1.55	1.66	2.723
1.55	1.67	2.731
1.55	1.68	2.739
1.55	1.69	2.747
1.55	1.7	2.755
1.55	1.71	2.763
1.55	1.72	2.771
1.55	1.73	2.779
1.55	1.74	2.787
1.55	1.75	2.795
1.55	1.76	2.803
1.55	1.77	2.811
1.55	1.78	2.819
1.55	1.79	2.827
1.55	1.8	2.835
1.55	1.81	2.843
1.55	1.82	2.851
1.55	1.83	2.859
1.55	1.84	2.866
1.55	1.85	2.874
1.55	1.86	2.882
1.55	1.87	2.89
1.55	1.88	2.897
1.55	1.89	2.905
1.55	1.9	2.913
1.55	1.91	2.92
1.55	1.92	2.928
1.55	1.93	2.936
1.55	1.94	2.943
1.55	1.95	2.951
1.55	1.96	2.958
1.55	1.97	2.966
1.55	1.98	2.973
1.55	1.99	2.981
1.55	2.	2.988
1.55	2.01	2.996
1.55	2.02	3.003
1.55	2.03	3.011
1.55	2.04	3.018
1.55	2.05	3.025
1.55	2.06	3.033
1.55	2.07	3.04
1.55	2.08	3.048
1.55	2.09	3.055
1.55	2.1	3.062
1.55	2.11	3.069
1.55	2.12	3.077
1.55	2.13	3.084
1.55	2.14	3.091
1.55	2.15	3.098
1.55	2.16	3.106
1.55	2.17	3.113
1.55	2.18	3.12
1.55	2.19	3.127
1.55	2.2	3.134
1.55	2.21	3.141
1.55	2.22	3.148
1.55	2.23	3.156
1.55	2.24	3.163
1.55	2.25	3.17
1.55	2.26	3.177
1.55	2.27	3.184
1.55	2.28	3.191
1.55	2.29	3.198
1.55	2.3	3.205
1.55	2.31	3.212
1.55	2.32	3.219
1.55	2.33	3.225
1.55	2.34	3.232
1.55	2.35	3.239
1.55	2.36	3.246
1.55	2.37	3.253
1.55	2.38	3.26
1.55	2.39	3.267
1.55	2.4	3.274
1.55	2.41	3.28
1.55	2.42	3.287
1.55	2.43	3.294
1.55	2.44	3.301
1.55	2.45	3.307
1.55	2.46	3.314
1.55	2.47	3.321
1.55	2.48	3.328
1.55	2.49	3.334
1.55	2.5	3.341
1.55	2.51	3.348
1.55	2.52	3.354
1.55	2.53	3.361
1.55	2.54	3.368
1.55	2.55	3.374
1.55	2.56	3.381
1.55	2.57	3.388
1.55	2.58	3.394
1.55	2.59	3.401
1.55	2.6	3.407
1.55	2.61	3.414
1.55	2.62	3.42
1.55	2.63	3.427
1.55	2.64	3.433
1.55	2.65	3.44
1.55	2.66	3.446
1.55	2.67	3.453
1.55	2.68	3.459
1.55	2.69	3.466
1.55	2.7	3.472
1.55	2.71	3.479
1.55	2.72	3.485
1.55	2.73	3.491
1.55	2.74	3.498
1.55	2.75	3.504
1.55	2.76	3.511
1.55	2.77	3.517
1.55	2.78	3.523
1.55	2.79	3.53
1.55	2.8	3.536
1.55	2.81	3.542
1.55	2.82	3.548
1.55	2.83	3.555
1.55	2.84	3.561
1.55	2.85	3.567
1.55	2.86	3.574
1.55	2.87	3.58
1.55	2.88	3.586
1.55	2.89	3.592
1.55	2.9	3.598
1.55	2.91	3.605
1.55	2.92	3.611
1.55	2.93	3.617
1.55	2.94	3.623
1.55	2.95	3.629
1.55	2.96	3.635
1.55	2.97	3.642
1.55	2.98	3.648
1.55	2.99	3.654
1.55	3.	3.66
1.55	3.01	3.666
1.55	3.02	3.672
1.55	3.03	3.678
1.55	3.04	3.684
1.55	3.05	3.69
1.55	3.06	3.696
1.55	3.07	3.702
1.55	3.08	3.708
1.55	3.09	3.714
1.55	3.1	3.72
1.55	3.11	3.726
1.55	3.12	3.732
1.55	3.13	3.738
1.55	3.14	3.744
1.55	3.15	3.75
1.55	3.16	3.756
1.55	3.17	3.762
1.55	3.18	3.768
1.55	3.19	3.774
1.55	3.2	3.78
1.55	3.21	3.786
1.55	3.22	3.792
1.55	3.23	3.798
1.55	3.24	3.804
1.55	3.25	3.809
1.55	3.26	3.815
1.55	3.27	3.821
1.55	3.28	3.827
1.55	3.29	3.833
1.55	3.3	3.839
1.55	3.31	3.844
1.55	3.32	3.85
1.55	3.33	3.856
1.55	3.34	3.862
1.55	3.35	3.868
1.55	3.36	3.873
1.55	3.37	3.879
1.55	3.38	3.885
1.55	3.39	3.891
1.55	3.4	3.896
1.55	3.41	3.902
1.55	3.42	3.908
1.55	3.43	3.913
1.55	3.44	3.919
1.55	3.45	3.925
1.55	3.46	3.931
1.55	3.47	3.936
1.55	3.48	3.942
1.55	3.49	3.948
1.55	3.5	3.953
1.55	3.51	3.959
1.55	3.52	3.964
1.55	3.53	3.97
1.55	3.54	3.976
1.55	3.55	3.981
1.55	3.56	3.987
1.55	3.57	3.993
1.55	3.58	3.998
1.55	3.59	4.004
1.55	3.6	4.009
1.55	3.61	4.015
1.55	3.62	4.02
1.55	3.63	4.026
1.55	3.64	4.032
1.55	3.65	4.037
1.55	3.66	4.043
1.55	3.67	4.048
1.55	3.68	4.054
1.55	3.69	4.059
1.55	3.7	4.065
1.55	3.71	4.07
1.55	3.72	4.076
1.55	3.73	4.081
1.55	3.74	4.087
1.55	3.75	4.092
1.55	3.76	4.097
1.55	3.77	4.103
1.55	3.78	4.108
1.55	3.79	4.114
1.55	3.8	4.119
1.55	3.81	4.125
1.55	3.82	4.13
1.55	3.83	4.135
1.55	3.84	4.141
1.55	3.85	4.146
1.55	3.86	4.152
1.55	3.87	4.157
1.55	3.88	4.162
1.55	3.89	4.168
1.55	3.9	4.173
1.55	3.91	4.178
1.55	3.92	4.184
1.55	3.93	4.189
1.55	3.94	4.194
1.55	3.95	4.2
1.55	3.96	4.205
1.55	3.97	4.21
1.55	3.98	4.216
1.55	3.99	4.221
1.55	4.	4.226
1.55	4.01	4.231
1.55	4.02	4.237
1.55	4.03	4.242
1.55	4.04	4.247
1.55	4.05	4.252
1.55	4.06	4.258
1.55	4.07	4.263
1.55	4.08	4.268
1.55	4.09	4.273
1.55	4.1	4.279
1.55	4.11	4.284
1.55	4.12	4.289
1.55	4.13	4.294
1.55	4.14	4.299
1.55	4.15	4.305
1.55	4.16	4.31
1.55	4.17	4.315
1.55	4.18	4.32
1.55	4.19	4.325
1.55	4.2	4.331
1.55	4.21	4.336
1.55	4.22	4.341
1.55	4.23	4.346
1.55	4.24	4.351
1.55	4.25	4.356
1.55	4.26	4.361
1.55	4.27	4.366
1.55	4.28	4.372
1.55	4.29	4.377
1.55	4.3	4.382
1.55	4.31	4.387
1.55	4.32	4.392
1.55	4.33	4.397
1.55	4.34	4.402
1.55	4.35	4.407
1.55	4.36	4.412
1.55	4.37	4.417
1.55	4.38	4.422
1.55	4.39	4.427
1.55	4.4	4.432
1.55	4.41	4.437
1.55	4.42	4.443
1.55	4.43	4.448
1.55	4.44	4.453
1.55	4.45	4.458
1.55	4.46	4.463
1.55	4.47	4.468
1.55	4.48	4.473
1.55	4.49	4.478
1.55	4.5	4.483
1.55	4.51	4.488
1.55	4.52	4.492
1.55	4.53	4.497
1.55	4.54	4.502
1.55	4.55	4.507
1.55	4.56	4.512
1.55	4.57	4.517
1.55	4.58	4.522
1.55	4.59	4.527
1.55	4.6	4.532
1.55	4.61	4.537
1.55	4.62	4.542
1.55	4.63	4.547
1.55	4.64	4.552
1.55	4.65	4.557
1.55	4.66	4.562
1.55	4.67	4.566
1.55	4.68	4.571
1.55	4.69	4.576
1.55	4.7	4.581
1.55	4.71	4.586
1.55	4.72	4.591
1.55	4.73	4.596
1.55	4.74	4.601
1.55	4.75	4.605
1.55	4.76	4.61
1.55	4.77	4.615
1.55	4.78	4.62
1.55	4.79	4.625
1.55	4.8	4.63
1.55	4.81	4.634
1.55	4.82	4.639
1.55	4.83	4.644
1.55	4.84	4.649
1.55	4.85	4.654
1.55	4.86	4.658
1.55	4.87	4.663
1.55	4.88	4.668
1.55	4.89	4.673
1.55	4.9	4.678
1.55	4.91	4.682
1.55	4.92	4.687
1.55	4.93	4.692
1.55	4.94	4.697
1.55	4.95	4.701
1.55	4.96	4.706
1.55	4.97	4.711
1.55	4.98	4.716
1.55	4.99	4.72
1.55	5.	4.725
1.6	1.16	2.003
1.6	1.17	2.011
1.6	1.18	2.02
1.6	1.19	2.029
1.6	1.2	2.037
1.6	1.21	2.045
1.6	1.22	2.054
1.6	1.23	2.062
1.6	1.24	2.071
1.6	1.25	2.079
1.6	1.26	2.087
1.6	1.27	2.096
1.6	1.28	2.104
1.6	1.29	2.112
1.6	1.3	2.12
1.6	1.31	2.128
1.6	1.32	2.136
1.6	1.33	2.145
1.6	1.34	2.153
1.6	1.35	2.161
1.6	1.36	2.169
1.6	1.37	2.177
1.6	1.38	2.184
1.6	1.39	2.192
1.6	1.4	2.2
1.6	1.41	2.208
1.6	1.42	2.216
1.6	1.43	2.224
1.6	1.44	2.231
1.6	1.45	2.239
1.6	1.46	2.247
1.6	1.47	2.255
1.6	1.48	2.262
1.6	1.49	2.27
1.6	1.5	2.277
1.6	1.51	2.285
1.6	1.52	2.293
1.6	1.53	2.3
1.6	1.54	2.308
1.6	1.55	2.315
1.6	1.56	2.323
1.6	1.57	2.33
1.6	1.58	2.337
1.6	1.59	2.345
1.6	1.6	2.352
1.6	1.61	2.359
1.6	1.62	2.367
1.6	1.63	2.374
1.6	1.64	2.381
1.6	1.65	2.389
1.6	1.66	2.396
1.6	1.67	2.403
1.6	1.68	2.41
1.6	1.69	2.417
1.6	1.7	2.425
1.6	1.71	2.432
1.6	1.72	2.439
1.6	1.73	2.446
1.6	1.74	2.453
1.6	1.75	2.46
1.6	1.76	2.467
1.6	1.77	2.474
1.6	1.78	2.481
1.6	1.79	2.488
1.6	1.8	2.495
1.6	1.81	2.502
1.6	1.82	2.509
1.6	1.83	2.516
1.6	1.84	2.522
1.6	1.85	2.529
1.6	1.86	2.536
1.6	1.87	2.543
1.6	1.88	2.55
1.6	1.89	2.556
1.6	1.9	2.563
1.6	1.91	2.57
1.6	1.92	2.577
1.6	1.93	2.583
1.6	1.94	2.59
1.6	1.95	2.597
1.6	1.96	2.603
1.6	1.97	2.61
1.6	1.98	2.617
1.6	1.99	2.623
1.6	2.	2.63
1.6	2.01	2.636
1.6	2.02	2.643
1.6	2.03	2.649
1.6	2.04	2.656
1.6	2.05	2.662
1.6	2.06	2.669
1.6	2.07	2.675
1.6	2.08	2.682
1.6	2.09	2.688
1.6	2.1	2.695
1.6	2.11	2.701
1.6	2.12	2.708
1.6	2.13	2.714
1.6	2.14	2.72
1.6	2.15	2.727
1.6	2.16	2.733
1.6	2.17	2.739
1.6	2.18	2.746
1.6	2.19	2.752
1.6	2.2	2.758
1.6	2.21	2.764
1.6	2.22	2.771
1.6	2.23	2.777
1.6	2.24	2.783
1.6	2.25	2.789
1.6	2.26	2.796
1.6	2.27	2.802
1.6	2.28	2.808
1.6	2.29	2.814
1.6	2.3	2.82
1.6	2.31	2.826
1.6	2.32	2.832
1.6	2.33	2.838
1.6	2.34	2.845
1.6	2.35	2.851
1.6	2.36	2.857
1.6	2.37	2.863
1.6	2.38	2.869
1.6	2.39	2.875
1.6	2.4	2.881
1.6	2.41	2.887
1.6	2.42	2.893
1.6	2.43	2.899
1.6	2.44	2.905
1.6	2.45	2.911
1.6	2.46	2.917
1.6	2.47	2.922
1.6	2.48	2.928
1.6	2.49	2.934
1.6	2.5	2.94
1.6	2.51	2.946
1.6	2.52	2.952
1.6	2.53	2.958
1.6	2.54	2.964
1.6	2.55	2.969
1.6	2.56	2.975
1.6	2.57	2.981
1.6	2.58	2.987
1.6	2.59	2.993
1.6	2.6	2.998
1.6	2.61	3.004
1.6	2.62	3.01
1.6	2.63	3.016
1.6	2.64	3.021
1.6	2.65	3.027
1.6	2.66	3.033
1.6	2.67	3.039
1.6	2.68	3.044
1.6	2.69	3.05
1.6	2.7	3.056
1.6	2.71	3.061
1.6	2.72	3.067
1.6	2.73	3.072
1.6	2.74	3.078
1.6	2.75	3.084
1.6	2.76	3.089
1.6	2.77	3.095
1.6	2.78	3.1
1.6	2.79	3.106
1.6	2.8	3.112
1.6	2.81	3.117
1.6	2.82	3.123
1.6	2.83	3.128
1.6	2.84	3.134
1.6	2.85	3.139
1.6	2.86	3.145
1.6	2.87	3.15
1.6	2.88	3.156
1.6	2.89	3.161
1.6	2.9	3.167
1.6	2.91	3.172
1.6	2.92	3.178
1.6	2.93	3.183
1.6	2.94	3.188
1.6	2.95	3.194
1.6	2.96	3.199
1.6	2.97	3.205
1.6	2.98	3.21
1.6	2.99	3.215
1.6	3.	3.221
1.6	3.01	3.226
1.6	3.02	3.232
1.6	3.03	3.237
1.6	3.04	3.242
1.6	3.05	3.248
1.6	3.06	3.253
1.6	3.07	3.258
1.6	3.08	3.263
1.6	3.09	3.269
1.6	3.1	3.274
1.6	3.11	3.279
1.6	3.12	3.285
1.6	3.13	3.29
1.6	3.14	3.295
1.6	3.15	3.3
1.6	3.16	3.306
1.6	3.17	3.311
1.6	3.18	3.316
1.6	3.19	3.321
1.6	3.2	3.326
1.6	3.21	3.332
1.6	3.22	3.337
1.6	3.23	3.342
1.6	3.24	3.347
1.6	3.25	3.352
1.6	3.26	3.357
1.6	3.27	3.363
1.6	3.28	3.368
1.6	3.29	3.373
1.6	3.3	3.378
1.6	3.31	3.383
1.6	3.32	3.388
1.6	3.33	3.393
1.6	3.34	3.398
1.6	3.35	3.404
1.6	3.36	3.409
1.6	3.37	3.414
1.6	3.38	3.419
1.6	3.39	3.424
1.6	3.4	3.429
1.6	3.41	3.434
1.6	3.42	3.439
1.6	3.43	3.444
1.6	3.44	3.449
1.6	3.45	3.454
1.6	3.46	3.459
1.6	3.47	3.464
1.6	3.48	3.469
1.6	3.49	3.474
1.6	3.5	3.479
1.6	3.51	3.484
1.6	3.52	3.489
1.6	3.53	3.494
1.6	3.54	3.499
1.6	3.55	3.504
1.6	3.56	3.509
1.6	3.57	3.513
1.6	3.58	3.518
1.6	3.59	3.523
1.6	3.6	3.528
1.6	3.61	3.533
1.6	3.62	3.538
1.6	3.63	3.543
1.6	3.64	3.548
1.6	3.65	3.553
1.6	3.66	3.558
1.6	3.67	3.562
1.6	3.68	3.567
1.6	3.69	3.572
1.6	3.7	3.577
1.6	3.71	3.582
1.6	3.72	3.587
1.6	3.73	3.591
1.6	3.74	3.596
1.6	3.75	3.601
1.6	3.76	3.606
1.6	3.77	3.611
1.6	3.78	3.615
1.6	3.79	3.62
1.6	3.8	3.625
1.6	3.81	3.63
1.6	3.82	3.634
1.6	3.83	3.639
1.6	3.84	3.644
1.6	3.85	3.649
1.6	3.86	3.653
1.6	3.87	3.658
1.6	3.88	3.663
1.6	3.89	3.668
1.6	3.9	3.672
1.6	3.91	3.677
1.6	3.92	3.682
1.6	3.93	3.686
1.6	3.94	3.691
1.6	3.95	3.696
1.6	3.96	3.7
1.6	3.97	3.705
1.6	3.98	3.71
1.6	3.99	3.714
1.6	4.	3.719
1.6	4.01	3.724
1.6	4.02	3.728
1.6	4.03	3.733
1.6	4.04	3.738
1.6	4.05	3.742
1.6	4.06	3.747
1.6	4.07	3.751
1.6	4.08	3.756
1.6	4.09	3.761
1.6	4.1	3.765
1.6	4.11	3.77
1.6	4.12	3.774
1.6	4.13	3.779
1.6	4.14	3.784
1.6	4.15	3.788
1.6	4.16	3.793
1.6	4.17	3.797
1.6	4.18	3.802
1.6	4.19	3.806
1.6	4.2	3.811
1.6	4.21	3.815
1.6	4.22	3.82
1.6	4.23	3.825
1.6	4.24	3.829
1.6	4.25	3.834
1.6	4.26	3.838
1.6	4.27	3.843
1.6	4.28	3.847
1.6	4.29	3.852
1.6	4.3	3.856
1.6	4.31	3.861
1.6	4.32	3.865
1.6	4.33	3.869
1.6	4.34	3.874
1.6	4.35	3.878
1.6	4.36	3.883
1.6	4.37	3.887
1.6	4.38	3.892
1.6	4.39	3.896
1.6	4.4	3.901
1.6	4.41	3.905
1.6	4.42	3.909
1.6	4.43	3.914
1.6	4.44	3.918
1.6	4.45	3.923
1.6	4.46	3.927
1.6	4.47	3.932
1.6	4.48	3.936
1.6	4.49	3.94
1.6	4.5	3.945
1.6	4.51	3.949
1.6	4.52	3.953
1.6	4.53	3.958
1.6	4.54	3.962
1.6	4.55	3.967
1.6	4.56	3.971
1.6	4.57	3.975
1.6	4.58	3.98
1.6	4.59	3.984
1.6	4.6	3.988
1.6	4.61	3.993
1.6	4.62	3.997
1.6	4.63	4.001
1.6	4.64	4.006
1.6	4.65	4.01
1.6	4.66	4.014
1.6	4.67	4.019
1.6	4.68	4.023
1.6	4.69	4.027
1.6	4.7	4.031
1.6	4.71	4.036
1.6	4.72	4.04
1.6	4.73	4.044
1.6	4.74	4.049
1.6	4.75	4.053
1.6	4.76	4.057
1.6	4.77	4.061
1.6	4.78	4.066
1.6	4.79	4.07
1.6	4.8	4.074
1.6	4.81	4.078
1.6	4.82	4.083
1.6	4.83	4.087
1.6	4.84	4.091
1.6	4.85	4.095
1.6	4.86	4.099
1.6	4.87	4.104
1.6	4.88	4.108
1.6	4.89	4.112
1.6	4.9	4.116
1.6	4.91	4.12
1.6	4.92	4.125
1.6	4.93	4.129
1.6	4.94	4.133
1.6	4.95	4.137
1.6	4.96	4.141
1.6	4.97	4.146
1.6	4.98	4.15
1.6	4.99	4.154
1.6	5.	4.158
1.65	1.69	2.
1.65	1.7	2.006
1.65	1.71	2.012
1.65	1.72	2.018
1.65	1.73	2.024
1.65	1.74	2.03
1.65	1.75	2.035
1.65	1.76	2.041
1.65	1.77	2.047
1.65	1.78	2.053
1.65	1.79	2.059
1.65	1.8	2.064
1.65	1.81	2.07
1.65	1.82	2.076
1.65	1.83	2.081
1.65	1.84	2.087
1.65	1.85	2.093
1.65	1.86	2.098
1.65	1.87	2.104
1.65	1.88	2.11
1.65	1.89	2.115
1.65	1.9	2.121
1.65	1.91	2.126
1.65	1.92	2.132
1.65	1.93	2.138
1.65	1.94	2.143
1.65	1.95	2.149
1.65	1.96	2.154
1.65	1.97	2.16
1.65	1.98	2.165
1.65	1.99	2.17
1.65	2.	2.176
1.65	2.01	2.181
1.65	2.02	2.187
1.65	2.03	2.192
1.65	2.04	2.198
1.65	2.05	2.203
1.65	2.06	2.208
1.65	2.07	2.214
1.65	2.08	2.219
1.65	2.09	2.224
1.65	2.1	2.23
1.65	2.11	2.235
1.65	2.12	2.24
1.65	2.13	2.246
1.65	2.14	2.251
1.65	2.15	2.256
1.65	2.16	2.261
1.65	2.17	2.267
1.65	2.18	2.272
1.65	2.19	2.277
1.65	2.2	2.282
1.65	2.21	2.287
1.65	2.22	2.292
1.65	2.23	2.298
1.65	2.24	2.303
1.65	2.25	2.308
1.65	2.26	2.313
1.65	2.27	2.318
1.65	2.28	2.323
1.65	2.29	2.328
1.65	2.3	2.333
1.65	2.31	2.339
1.65	2.32	2.344
1.65	2.33	2.349
1.65	2.34	2.354
1.65	2.35	2.359
1.65	2.36	2.364
1.65	2.37	2.369
1.65	2.38	2.374
1.65	2.39	2.379
1.65	2.4	2.384
1.65	2.41	2.389
1.65	2.42	2.394
1.65	2.43	2.398
1.65	2.44	2.403
1.65	2.45	2.408
1.65	2.46	2.413
1.65	2.47	2.418
1.65	2.48	2.423
1.65	2.49	2.428
1.65	2.5	2.433
1.65	2.51	2.438
1.65	2.52	2.442
1.65	2.53	2.447
1.65	2.54	2.452
1.65	2.55	2.457
1.65	2.56	2.462
1.65	2.57	2.467
1.65	2.58	2.471
1.65	2.59	2.476
1.65	2.6	2.481
1.65	2.61	2.486
1.65	2.62	2.49
1.65	2.63	2.495
1.65	2.64	2.5
1.65	2.65	2.505
1.65	2.66	2.509
1.65	2.67	2.514
1.65	2.68	2.519
1.65	2.69	2.524
1.65	2.7	2.528
1.65	2.71	2.533
1.65	2.72	2.538
1.65	2.73	2.542
1.65	2.74	2.547
1.65	2.75	2.552
1.65	2.76	2.556
1.65	2.77	2.561
1.65	2.78	2.565
1.65	2.79	2.57
1.65	2.8	2.575
1.65	2.81	2.579
1.65	2.82	2.584
1.65	2.83	2.588
1.65	2.84	2.593
1.65	2.85	2.597
1.65	2.86	2.602
1.65	2.87	2.607
1.65	2.88	2.611
1.65	2.89	2.616
1.65	2.9	2.62
1.65	2.91	2.625
1.65	2.92	2.629
1.65	2.93	2.634
1.65	2.94	2.638
1.65	2.95	2.643
1.65	2.96	2.647
1.65	2.97	2.652
1.65	2.98	2.656
1.65	2.99	2.661
1.65	3.	2.665
1.65	3.01	2.669
1.65	3.02	2.674
1.65	3.03	2.678
1.65	3.04	2.683
1.65	3.05	2.687
1.65	3.06	2.691
1.65	3.07	2.696
1.65	3.08	2.7
1.65	3.09	2.705
1.65	3.1	2.709
1.65	3.11	2.713
1.65	3.12	2.718
1.65	3.13	2.722
1.65	3.14	2.726
1.65	3.15	2.731
1.65	3.16	2.735
1.65	3.17	2.739
1.65	3.18	2.744
1.65	3.19	2.748
1.65	3.2	2.752
1.65	3.21	2.757
1.65	3.22	2.761
1.65	3.23	2.765
1.65	3.24	2.77
1.65	3.25	2.774
1.65	3.26	2.778
1.65	3.27	2.782
1.65	3.28	2.787
1.65	3.29	2.791
1.65	3.3	2.795
1.65	3.31	2.799
1.65	3.32	2.804
1.65	3.33	2.808
1.65	3.34	2.812
1.65	3.35	2.816
1.65	3.36	2.82
1.65	3.37	2.825
1.65	3.38	2.829
1.65	3.39	2.833
1.65	3.4	2.837
1.65	3.41	2.841
1.65	3.42	2.845
1.65	3.43	2.85
1.65	3.44	2.854
1.65	3.45	2.858
1.65	3.46	2.862
1.65	3.47	2.866
1.65	3.48	2.87
1.65	3.49	2.874
1.65	3.5	2.879
1.65	3.51	2.883
1.65	3.52	2.887
1.65	3.53	2.891
1.65	3.54	2.895
1.65	3.55	2.899
1.65	3.56	2.903
1.65	3.57	2.907
1.65	3.58	2.911
1.65	3.59	2.915
1.65	3.6	2.919
1.65	3.61	2.923
1.65	3.62	2.927
1.65	3.63	2.931
1.65	3.64	2.936
1.65	3.65	2.94
1.65	3.66	2.944
1.65	3.67	2.948
1.65	3.68	2.952
1.65	3.69	2.956
1.65	3.7	2.96
1.65	3.71	2.964
1.65	3.72	2.968
1.65	3.73	2.972
1.65	3.74	2.976
1.65	3.75	2.98
1.65	3.76	2.984
1.65	3.77	2.987
1.65	3.78	2.991
1.65	3.79	2.995
1.65	3.8	2.999
1.65	3.81	3.003
1.65	3.82	3.007
1.65	3.83	3.011
1.65	3.84	3.015
1.65	3.85	3.019
1.65	3.86	3.023
1.65	3.87	3.027
1.65	3.88	3.031
1.65	3.89	3.035
1.65	3.9	3.039
1.65	3.91	3.042
1.65	3.92	3.046
1.65	3.93	3.05
1.65	3.94	3.054
1.65	3.95	3.058
1.65	3.96	3.062
1.65	3.97	3.066
1.65	3.98	3.07
1.65	3.99	3.073
1.65	4.	3.077
1.65	4.01	3.081
1.65	4.02	3.085
1.65	4.03	3.089
1.65	4.04	3.093
1.65	4.05	3.096
1.65	4.06	3.1
1.65	4.07	3.104
1.65	4.08	3.108
1.65	4.09	3.112
1.65	4.1	3.115
1.65	4.11	3.119
1.65	4.12	3.123
1.65	4.13	3.127
1.65	4.14	3.131
1.65	4.15	3.134
1.65	4.16	3.138
1.65	4.17	3.142
1.65	4.18	3.146
1.65	4.19	3.149
1.65	4.2	3.153
1.65	4.21	3.157
1.65	4.22	3.161
1.65	4.23	3.164
1.65	4.24	3.168
1.65	4.25	3.172
1.65	4.26	3.176
1.65	4.27	3.179
1.65	4.28	3.183
1.65	4.29	3.187
1.65	4.3	3.191
1.65	4.31	3.194
1.65	4.32	3.198
1.65	4.33	3.202
1.65	4.34	3.205
1.65	4.35	3.209
1.65	4.36	3.213
1.65	4.37	3.216
1.65	4.38	3.22
1.65	4.39	3.224
1.65	4.4	3.227
1.65	4.41	3.231
1.65	4.42	3.235
1.65	4.43	3.238
1.65	4.44	3.242
1.65	4.45	3.246
1.65	4.46	3.249
1.65	4.47	3.253
1.65	4.48	3.257
1.65	4.49	3.26
1.65	4.5	3.264
1.65	4.51	3.268
1.65	4.52	3.271
1.65	4.53	3.275
1.65	4.54	3.278
1.65	4.55	3.282
1.65	4.56	3.286
1.65	4.57	3.289
1.65	4.58	3.293
1.65	4.59	3.296
1.65	4.6	3.3
1.65	4.61	3.304
1.65	4.62	3.307
1.65	4.63	3.311
1.65	4.64	3.314
1.65	4.65	3.318
1.65	4.66	3.321
1.65	4.67	3.325
1.65	4.68	3.329
1.65	4.69	3.332
1.65	4.7	3.336
1.65	4.71	3.339
1.65	4.72	3.343
1.65	4.73	3.346
1.65	4.74	3.35
1.65	4.75	3.353
1.65	4.76	3.357
1.65	4.77	3.36
1.65	4.78	3.364
1.65	4.79	3.367
1.65	4.8	3.371
1.65	4.81	3.374
1.65	4.82	3.378
1.65	4.83	3.381
1.65	4.84	3.385
1.65	4.85	3.388
1.65	4.86	3.392
1.65	4.87	3.395
1.65	4.88	3.399
1.65	4.89	3.402
1.65	4.9	3.406
1.65	4.91	3.409
1.65	4.92	3.413
1.65	4.93	3.416
1.65	4.94	3.42
1.65	4.95	3.423
1.65	4.96	3.427
1.65	4.97	3.43
1.65	4.98	3.434
1.65	4.99	3.437
1.65	5.	3.44
1.7	2.52	2.003
1.7	2.53	2.007
1.7	2.54	2.011
1.7	2.55	2.015
1.7	2.56	2.019
1.7	2.57	2.023
1.7	2.58	2.027
1.7	2.59	2.031
1.7	2.6	2.035
1.7	2.61	2.039
1.7	2.62	2.042
1.7	2.63	2.046
1.7	2.64	2.05
1.7	2.65	2.054
1.7	2.66	2.058
1.7	2.67	2.062
1.7	2.68	2.066
1.7	2.69	2.07
1.7	2.7	2.073
1.7	2.71	2.077
1.7	2.72	2.081
1.7	2.73	2.085
1.7	2.74	2.089
1.7	2.75	2.093
1.7	2.76	2.096
1.7	2.77	2.1
1.7	2.78	2.104
1.7	2.79	2.108
1.7	2.8	2.111
1.7	2.81	2.115
1.7	2.82	2.119
1.7	2.83	2.123
1.7	2.84	2.127
1.7	2.85	2.13
1.7	2.86	2.134
1.7	2.87	2.138
1.7	2.88	2.141
1.7	2.89	2.145
1.7	2.9	2.149
1.7	2.91	2.153
1.7	2.92	2.156
1.7	2.93	2.16
1.7	2.94	2.164
1.7	2.95	2.167
1.7	2.96	2.171
1.7	2.97	2.175
1.7	2.98	2.178
1.7	2.99	2.182
1.7	3.	2.186
1.7	3.01	2.189
1.7	3.02	2.193
1.7	3.03	2.196
1.7	3.04	2.2
1.7	3.05	2.204
1.7	3.06	2.207
1.7	3.07	2.211
1.7	3.08	2.215
1.7	3.09	2.218
1.7	3.1	2.222
1.7	3.11	2.225
1.7	3.12	2.229
1.7	3.13	2.232
1.7	3.14	2.236
1.7	3.15	2.24
1.7	3.16	2.243
1.7	3.17	2.247
1.7	3.18	2.25
1.7	3.19	2.254
1.7	3.2	2.257
1.7	3.21	2.261
1.7	3.22	2.264
1.7	3.23	2.268
1.7	3.24	2.271
1.7	3.25	2.275
1.7	3.26	2.278
1.7	3.27	2.282
1.7	3.28	2.285
1.7	3.29	2.289
1.7	3.3	2.292
1.7	3.31	2.296
1.7	3.32	2.299
1.7	3.33	2.303
1.7	3.34	2.306
1.7	3.35	2.31
1.7	3.36	2.313
1.7	3.37	2.316
1.7	3.38	2.32
1.7	3.39	2.323
1.7	3.4	2.327
1.7	3.41	2.33
1.7	3.42	2.334
1.7	3.43	2.337
1.7	3.44	2.34
1.7	3.45	2.344
1.7	3.46	2.347
1.7	3.47	2.351
1.7	3.48	2.354
1.7	3.49	2.357
1.7	3.5	2.361
1.7	3.51	2.364
1.7	3.52	2.367
1.7	3.53	2.371
1.7	3.54	2.374
1.7	3.55	2.377
1.7	3.56	2.381
1.7	3.57	2.384
1.7	3.58	2.388
1.7	3.59	2.391
1.7	3.6	2.394
1.7	3.61	2.398
1.7	3.62	2.401
1.7	3.63	2.404
1.7	3.64	2.407
1.7	3.65	2.411
1.7	3.66	2.414
1.7	3.67	2.417
1.7	3.68	2.421
1.7	3.69	2.424
1.7	3.7	2.427
1.7	3.71	2.43
1.7	3.72	2.434
1.7	3.73	2.437
1.7	3.74	2.44
1.7	3.75	2.444
1.7	3.76	2.447
1.7	3.77	2.45
1.7	3.78	2.453
1.7	3.79	2.457
1.7	3.8	2.46
1.7	3.81	2.463
1.7	3.82	2.466
1.7	3.83	2.469
1.7	3.84	2.473
1.7	3.85	2.476
1.7	3.86	2.479
1.7	3.87	2.482
1.7	3.88	2.486
1.7	3.89	2.489
1.7	3.9	2.492
1.7	3.91	2.495
1.7	3.92	2.498
1.7	3.93	2.502
1.7	3.94	2.505
1.7	3.95	2.508
1.7	3.96	2.511
1.7	3.97	2.514
1.7	3.98	2.517
1.7	3.99	2.521
1.7	4.	2.524
1.7	4.01	2.527
1.7	4.02	2.53
1.7	4.03	2.533
1.7	4.04	2.536
1.7	4.05	2.539
1.7	4.06	2.543
1.7	4.07	2.546
1.7	4.08	2.549
1.7	4.09	2.552
1.7	4.1	2.555
1.7	4.11	2.558
1.7	4.12	2.561
1.7	4.13	2.564
1.7	4.14	2.567
1.7	4.15	2.571
1.7	4.16	2.574
1.7	4.17	2.577
1.7	4.18	2.58
1.7	4.19	2.583
1.7	4.2	2.586
1.7	4.21	2.589
1.7	4.22	2.592
1.7	4.23	2.595
1.7	4.24	2.598
1.7	4.25	2.601
1.7	4.26	2.604
1.7	4.27	2.607
1.7	4.28	2.611
1.7	4.29	2.614
1.7	4.3	2.617
1.7	4.31	2.62
1.7	4.32	2.623
1.7	4.33	2.626
1.7	4.34	2.629
1.7	4.35	2.632
1.7	4.36	2.635
1.7	4.37	2.638
1.7	4.38	2.641
1.7	4.39	2.644
1.7	4.4	2.647
1.7	4.41	2.65
1.7	4.42	2.653
1.7	4.43	2.656
1.7	4.44	2.659
1.7	4.45	2.662
1.7	4.46	2.665
1.7	4.47	2.668
1.7	4.48	2.671
1.7	4.49	2.674
1.7	4.5	2.677
1.7	4.51	2.68
1.7	4.52	2.683
1.7	4.53	2.686
1.7	4.54	2.689
1.7	4.55	2.692
1.7	4.56	2.695
1.7	4.57	2.698
1.7	4.58	2.7
1.7	4.59	2.703
1.7	4.6	2.706
1.7	4.61	2.709
1.7	4.62	2.712
1.7	4.63	2.715
1.7	4.64	2.718
1.7	4.65	2.721
1.7	4.66	2.724
1.7	4.67	2.727
1.7	4.68	2.73
1.7	4.69	2.733
1.7	4.7	2.736
1.7	4.71	2.739
1.7	4.72	2.741
1.7	4.73	2.744
1.7	4.74	2.747
1.7	4.75	2.75
1.7	4.76	2.753
1.7	4.77	2.756
1.7	4.78	2.759
1.7	4.79	2.762
1.7	4.8	2.765
1.7	4.81	2.767
1.7	4.82	2.77
1.7	4.83	2.773
1.7	4.84	2.776
1.7	4.85	2.779
1.7	4.86	2.782
1.7	4.87	2.785
1.7	4.88	2.788
1.7	4.89	2.79
1.7	4.9	2.793
1.7	4.91	2.796
1.7	4.92	2.799
1.7	4.93	2.802
1.7	4.94	2.805
1.7	4.95	2.807
1.7	4.96	2.81
1.7	4.97	2.813
1.7	4.98	2.816
1.7	4.99	2.819
1.7	5.	2.822
1.75	3.76	2.001
1.75	3.77	2.003
1.75	3.78	2.006
1.75	3.79	2.009
1.75	3.8	2.011
1.75	3.81	2.014
1.75	3.82	2.017
1.75	3.83	2.019
1.75	3.84	2.022
1.75	3.85	2.025
1.75	3.86	2.027
1.75	3.87	2.03
1.75	3.88	2.033
1.75	3.89	2.035
1.75	3.9	2.038
1.75	3.91	2.04
1.75	3.92	2.043
1.75	3.93	2.046
1.75	3.94	2.048
1.75	3.95	2.051
1.75	3.96	2.053
1.75	3.97	2.056
1.75	3.98	2.059
1.75	3.99	2.061
1.75	4.	2.064
1.75	4.01	2.066
1.75	4.02	2.069
1.75	4.03	2.071
1.75	4.04	2.074
1.75	4.05	2.077
1.75	4.06	2.079
1.75	4.07	2.082
1.75	4.08	2.084
1.75	4.09	2.087
1.75	4.1	2.089
1.75	4.11	2.092
1.75	4.12	2.094
1.75	4.13	2.097
1.75	4.14	2.1
1.75	4.15	2.102
1.75	4.16	2.105
1.75	4.17	2.107
1.75	4.18	2.11
1.75	4.19	2.112
1.75	4.2	2.115
1.75	4.21	2.117
1.75	4.22	2.12
1.75	4.23	2.122
1.75	4.24	2.125
1.75	4.25	2.127
1.75	4.26	2.13
1.75	4.27	2.132
1.75	4.28	2.135
1.75	4.29	2.137
1.75	4.3	2.14
1.75	4.31	2.142
1.75	4.32	2.145
1.75	4.33	2.147
1.75	4.34	2.15
1.75	4.35	2.152
1.75	4.36	2.155
1.75	4.37	2.157
1.75	4.38	2.16
1.75	4.39	2.162
1.75	4.4	2.164
1.75	4.41	2.167
1.75	4.42	2.169
1.75	4.43	2.172
1.75	4.44	2.174
1.75	4.45	2.177
1.75	4.46	2.179
1.75	4.47	2.182
1.75	4.48	2.184
1.75	4.49	2.186
1.75	4.5	2.189
1.75	4.51	2.191
1.75	4.52	2.194
1.75	4.53	2.196
1.75	4.54	2.199
1.75	4.55	2.201
1.75	4.56	2.203
1.75	4.57	2.206
1.75	4.58	2.208
1.75	4.59	2.211
1.75	4.6	2.213
1.75	4.61	2.215
1.75	4.62	2.218
1.75	4.63	2.22
1.75	4.64	2.223
1.75	4.65	2.225
1.75	4.66	2.227
1.75	4.67	2.23
1.75	4.68	2.232
1.75	4.69	2.235
1.75	4.7	2.237
1.75	4.71	2.239
1.75	4.72	2.242
1.75	4.73	2.244
1.75	4.74	2.246
1.75	4.75	2.249
1.75	4.76	2.251
1.75	4.77	2.254
1.75	4.78	2.256
1.75	4.79	2.258
1.75	4.8	2.261
1.75	4.81	2.263
1.75	4.82	2.265
1.75	4.83	2.268
1.75	4.84	2.27
1.75	4.85	2.272
1.75	4.86	2.275
1.75	4.87	2.277
1.75	4.88	2.279
1.75	4.89	2.282
1.75	4.9	2.284
1.75	4.91	2.286
1.75	4.92	2.289
1.75	4.93	2.291
1.75	4.94	2.293
1.75	4.95	2.296
1.75	4.96	2.298
1.75	4.97	2.3
1.75	4.98	2.303
1.75	4.99	2.305
1.75	5.	2.307

==> Plot_data/Fig10/LUM32/lumggdisdata.dat <==
1.	0.25	13.09
1.	0.26	13.35
1.	0.27	13.6
1.	0.28	13.85
1.	0.29	14.1
1.	0.3	14.34
1.	0.31	14.58
1.	0.32	14.81
1.	0.33	15.04
1.	0.34	15.27
1.	0.35	15.49
1.	0.36	15.71
1.	0.37	15.92
1.	0.38	16.14
1.	0.39	16.35
1.	0.4	16.56
1.	0.41	16.76
1.	0.42	16.97
1.	0.43	17.17
1.	0.44	17.37
1.	0.45	17.56
1.	0.46	17.76
1.	0.47	17.95
1.	0.48	18.14
1.	0.49	18.33
1.	0.5	18.51
1.	0.51	18.7
1.	0.52	18.88
1.	0.53	19.06
1.	0.54	19.24
1.	0.55	19.42
1.	0.56	19.59
1.	0.57	19.77
1.	0.58	19.94
1.	0.59	20.11
1.	0.6	20.28
1.	0.61	20.45
1.	0.62	20.61
1.	0.63	20.78
1.	0.64	20.94
1.	0.65	21.11
1.	0.66	21.27
1.	0.67	21.43
1.	0.68	21.59
1.	0.69	21.75
1.	0.7	21.9
1.	0.71	22.06
1.	0.72	22.21
1.	0.73	22.37
1.	0.74	22.52
1.	0.75	22.67
1.	0.76	22.82
1.	0.77	22.97
1.	0.78	23.12
1.	0.79	23.27
1.	0.8	23.42
1.	0.81	23.56
1.	0.82	23.71
1.	0.83	23.85
1.	0.84	23.99
1.	0.85	24.14
1.	0.86	24.28
1.	0.87	24.42
1.	0.88	24.56
1.	0.89	24.7
1.	0.9	24.84
1.	0.91	24.97
1.	0.92	25.11
1.	0.93	25.25
1.	0.94	25.38
1.	0.95	25.52
1.	0.96	25.65
1.	0.97	25.78
1.	0.98	25.92
1.	0.99	26.05
1.	1.	26.18
1.	1.01	26.31
1.	1.02	26.44
1.	1.03	26.57
1.	1.04	26.7
1.	1.05	26.83
1.	1.06	26.95
1.	1.07	27.08
1.	1.08	27.21
1.	1.09	27.33
1.	1.1	27.46
1.	1.11	27.58
1.	1.12	27.71
1.	1.13	27.83
1.	1.14	27.95
1.	1.15	28.08
1.	1.16	28.2
1.	1.17	28.32
1.	1.18	28.44
1.	1.19	28.56
1.	1.2	28.68
1.	1.21	28.8
1.	1.22	28.92
1.	1.23	29.04
1.	1.24	29.15
1.	1.25	29.27
1.	1.26	29.39
1.	1.27	29.5
1.	1.28	29.62
1.	1.29	29.74
1.	1.3	29.85
1.	1.31	29.96
1.	1.32	30.08
1.	1.33	30.19
1.	1.34	30.31
1.	1.35	30.42
1.	1.36	30.53
1.	1.37	30.64
1.	1.38	30.76
1.	1.39	30.87
1.	1.4	30.98
1.	1.41	31.09
1.	1.42	31.2
1.	1.43	31.31
1.	1.44	31.42
1.	1.45	31.53
1.	1.46	31.63
1.	1.47	31.74
1.	1.48	31.85
1.	1.49	31.96
1.	1.5	32.06
1.	1.51	32.17
1.	1.52	32.28
1.	1.53	32.38
1.	1.54	32.49
1.	1.55	32.59
1.	1.56	32.7
1.	1.57	32.8
1.	1.58	32.91
1.	1.59	33.01
1.	1.6	33.12
1.	1.61	33.22
1.	1.62	33.32
1.	1.63	33.42
1.	1.64	33.53
1.	1.65	33.63
1.	1.66	33.73
1.	1.67	33.83
1.	1.68	33.93
1.	1.69	34.03
1.	1.7	34.14
1.	1.71	34.24
1.	1.72	34.34
1.	1.73	34.44
1.	1.74	34.53
1.	1.75	34.63
1.	1.76	34.73
1.	1.77	34.83
1.	1.78	34.93
1.	1.79	35.03
1.	1.8	35.12
1.	1.81	35.22
1.	1.82	35.32
1.	1.83	35.42
1.	1.84	35.51
1.	1.85	35.61
1.	1.86	35.71
1.	1.87	35.8
1.	1.88	35.9
1.	1.89	35.99
1.	1.9	36.09
1.	1.91	36.18
1.	1.92	36.28
1.	1.93	36.37
1.	1.94	36.47
1.	1.95	36.56
1.	1.96	36.65
1.	1.97	36.75
1.	1.98	36.84
1.	1.99	36.93
1.	2.	37.02
1.	2.01	37.12
1.	2.02	37.21
1.	2.03	37.3
1.	2.04	37.39
1.	2.05	37.48
1.	2.06	37.58
1.	2.07	37.67
1.	2.08	37.76
1.	2.09	37.85
1.	2.1	37.94
1.	2.11	38.03
1.	2.12	38.12
1.	2.13	38.21
1.	2.14	38.3
1.	2.15	38.39
1.	2.16	38.48
1.	2.17	38.57
1.	2.18	38.65
1.	2.19	38.74
1.	2.2	38.83
1.	2.21	38.92
1.	2.22	39.01
1.	2.23	39.1
1.	2.24	39.18
1.	2.25	39.27
1.	2.26	39.36
1.	2.27	39.44
1.	2.28	39.53
1.	2.29	39.62
1.	2.3	39.7
1.	2.31	39.79
1.	2.32	39.88
1.	2.33	39.96
1.	2.34	40.05
1.	2.35	40.13
1.	2.36	40.22
1.	2.37	40.3
1.	2.38	40.39
1.	2.39	40.47
1.	2.4	40.56
1.	2.41	40.64
1.	2.42	40.73
1.	2.43	40.81
1.	2.44	40.9
1.	2.45	40.98
1.	2.46	41.06
1.	2.47	41.15
1.	2.48	41.23
1.	2.49	41.31
1.	2.5	41.39
1.	2.51	41.48
1.	2.52	41.56
1.	2.53	41.64
1.	2.54	41.72
1.	2.55	41.81
1.	2.56	41.89
1.	2.57	41.97
1.	2.58	42.05
1.	2.59	42.13
1.	2.6	42.21
1.	2.61	42.3
1.	2.62	42.38
1.	2.63	42.46
1.	2.64	42.54
1.	2.65	42.62
1.	2.66	42.7
1.	2.67	42.78
1.	2.68	42.86
1.	2.69	42.94
1.	2.7	43.02
1.	2.71	43.1
1.	2.72	43.18
1.	2.73	43.26
1.	2.74	43.34
1.	2.75	43.42
1.	2.76	43.49
1.	2.77	43.57
1.	2.78	43.65
1.	2.79	43.73
1.	2.8	43.81
1.	2.81	43.89
1.	2.82	43.96
1.	2.83	44.04
1.	2.84	44.12
1.	2.85	44.2
1.	2.86	44.28
1.	2.87	44.35
1.	2.88	44.43
1.	2.89	44.51
1.	2.9	44.58
1.	2.91	44.66
1.	2.92	44.74
1.	2.93	44.81
1.	2.94	44.89
1.	2.95	44.97
1.	2.96	45.04
1.	2.97	45.12
1.	2.98	45.19
1.	2.99	45.27
1.	3.	45.35
1.	3.01	45.42
1.	3.02	45.5
1.	3.03	45.57
1.	3.04	45.65
1.	3.05	45.72
1.	3.06	45.8
1.	3.07	45.87
1.	3.08	45.95
1.	3.09	46.02
1.	3.1	46.1
1.	3.11	46.17
1.	3.12	46.24
1.	3.13	46.32
1.	3.14	46.39
1.	3.15	46.47
1.	3.16	46.54
1.	3.17	46.61
1.	3.18	46.69
1.	3.19	46.76
1.	3.2	46.83
1.	3.21	46.91
1.	3.22	46.98
1.	3.23	47.05
1.	3.24	47.12
1.	3.25	47.2
1.	3.26	47.27
1.	3.27	47.34
1.	3.28	47.41
1.	3.29	47.49
1.	3.3	47.56
1.	3.31	47.63
1.	3.32	47.7
1.	3.33	47.77
1.	3.34	47.85
1.	3.35	47.92
1.	3.36	47.99
1.	3.37	48.06
1.	3.38	48.13
1.	3.39	48.2
1.	3.4	48.27
1.	3.41	48.35
1.	3.42	48.42
1.	3.43	48.49
1.	3.44	48.56
1.	3.45	48.63
1.	3.46	48.7
1.	3.47	48.77
1.	3.48	48.84
1.	3.49	48.91
1.	3.5	48.98
1.	3.51	49.05
1.	3.52	49.12
1.	3.53	49.19
1.	3.54	49.26
1.	3.55	49.33
1.	3.56	49.4
1.	3.57	49.47
1.	3.58	49.54
1.	3.59	49.6
1.	3.6	49.67
1.	3.61	49.74
1.	3.62	49.81
1.	3.63	49.88
1.	3.64	49.95
1.	3.65	50.02
1.	3.66	50.09
1.	3.67	50.15
1.	3.68	50.22
1.	3.69	50.29
1.	3.7	50.36
1.	3.71	50.43
1.	3.72	50.5
1.	3.73	50.56
1.	3.74	50.63
1.	3.75	50.7
1.	3.76	50.77
1.	3.77	50.83
1.	3.78	50.9
1.	3.79	50.97
1.	3.8	51.04
1.	3.81	51.1
1.	3.82	51.17
1.	3.83	51.24
1.	3.84	51.3
1.	3.85	51.37
1.	3.86	51.44
1.	3.87	51.5
1.	3.88	51.57
1.	3.89	51.64
1.	3.9	51.7
1.	3.91	51.77
1.	3.92	51.83
1.	3.93	51.9
1.	3.94	51.97
1.	3.95	52.03
1.	3.96	52.1
1.	3.97	52.16
1.	3.98	52.23
1.	3.99	52.3
1.	4.	52.36
1.	4.01	52.43
1.	4.02	52.49
1.	4.03	52.56
1.	4.04	52.62
1.	4.05	52.69
1.	4.06	52.75
1.	4.07	52.82
1.	4.08	52.88
1.	4.09	52.95
1.	4.1	53.01
1.	4.11	53.08
1.	4.12	53.14
1.	4.13	53.2
1.	4.14	53.27
1.	4.15	53.33
1.	4.16	53.4
1.	4.17	53.46
1.	4.18	53.53
1.	4.19	53.59
1.	4.2	53.65
1.	4.21	53.72
1.	4.22	53.78
1.	4.23	53.85
1.	4.24	53.91
1.	4.25	53.97
1.	4.26	54.04
1.	4.27	54.1
1.	4.28	54.16
1.	4.29	54.23
1.	4.3	54.29
1.	4.31	54.35
1.	4.32	54.42
1.	4.33	54.48
1.	4.34	54.54
1.	4.35	54.6
1.	4.36	54.67
1.	4.37	54.73
1.	4.38	54.79
1.	4.39	54.85
1.	4.4	54.92
1.	4.41	54.98
1.	4.42	55.04
1.	4.43	55.1
1.	4.44	55.17
1.	4.45	55.23
1.	4.46	55.29
1.	4.47	55.35
1.	4.48	55.41
1.	4.49	55.48
1.	4.5	55.54
1.	4.51	55.6
1.	4.52	55.66
1.	4.53	55.72
1.	4.54	55.78
1.	4.55	55.84
1.	4.56	55.91
1.	4.57	55.97
1.	4.58	56.03
1.	4.59	56.09
1.	4.6	56.15
1.	4.61	56.21
1.	4.62	56.27
1.	4.63	56.33
1.	4.64	56.39
1.	4.65	56.46
1.	4.66	56.52
1.	4.67	56.58
1.	4.68	56.64
1.	4.69	56.7
1.	4.7	56.76
1.	4.71	56.82
1.	4.72	56.88
1.	4.73	56.94
1.	4.74	57.
1.	4.75	57.06
1.	4.76	57.12
1.	4.77	57.18
1.	4.78	57.24
1.	4.79	57.3
1.	4.8	57.36
1.	4.81	57.42
1.	4.82	57.48
1.	4.83	57.54
1.	4.84	57.6
1.	4.85	57.66
1.	4.86	57.72
1.	4.87	57.78
1.	4.88	57.83
1.	4.89	57.89
1.	4.9	57.95
1.	4.91	58.01
1.	4.92	58.07
1.	4.93	58.13
1.	4.94	58.19
1.	4.95	58.25
1.	4.96	58.31
1.	4.97	58.37
1.	4.98	58.42
1.	4.99	58.48
1.	5.	58.54
1.05	0.25	10.44
1.05	0.26	10.65
1.05	0.27	10.85
1.05	0.28	11.05
1.05	0.29	11.25
1.05	0.3	11.44
1.05	0.31	11.63
1.05	0.32	11.82
1.05	0.33	12.
1.05	0.34	12.18
1.05	0.35	12.36
1.05	0.36	12.53
1.05	0.37	12.71
1.05	0.38	12.88
1.05	0.39	13.04
1.05	0.4	13.21
1.05	0.41	13.38
1.05	0.42	13.54
1.05	0.43	13.7
1.05	0.44	13.86
1.05	0.45	14.01
1.05	0.46	14.17
1.05	0.47	14.32
1.05	0.48	14.47
1.05	0.49	14.62
1.05	0.5	14.77
1.05	0.51	14.92
1.05	0.52	15.06
1.05	0.53	15.21
1.05	0.54	15.35
1.05	0.55	15.49
1.05	0.56	15.63
1.05	0.57	15.77
1.05	0.58	15.91
1.05	0.59	16.04
1.05	0.6	16.18
1.05	0.61	16.31
1.05	0.62	16.45
1.05	0.63	16.58
1.05	0.64	16.71
1.05	0.65	16.84
1.05	0.66	16.97
1.05	0.67	17.1
1.05	0.68	17.23
1.05	0.69	17.35
1.05	0.7	17.48
1.05	0.71	17.6
1.05	0.72	17.72
1.05	0.73	17.85
1.05	0.74	17.97
1.05	0.75	18.09
1.05	0.76	18.21
1.05	0.77	18.33
1.05	0.78	18.45
1.05	0.79	18.57
1.05	0.8	18.68
1.05	0.81	18.8
1.05	0.82	18.92
1.05	0.83	19.03
1.05	0.84	19.14
1.05	0.85	19.26
1.05	0.86	19.37
1.05	0.87	19.48
1.05	0.88	19.6
1.05	0.89	19.71
1.05	0.9	19.82
1.05	0.91	19.93
1.05	0.92	20.04
1.05	0.93	20.14
1.05	0.94	20.25
1.05	0.95	20.36
1.05	0.96	20.47
1.05	0.97	20.57
1.05	0.98	20.68
1.05	0.99	20.78
1.05	1.	20.89
1.05	1.01	20.99
1.05	1.02	21.1
1.05	1.03	21.2
1.05	1.04	21.3
1.05	1.05	21.4
1.05	1.06	21.51
1.05	1.07	21.61
1.05	1.08	21.71
1.05	1.09	21.81
1.05	1.1	21.91
1.05	1.11	22.01
1.05	1.12	22.11
1.05	1.13	22.2
1.05	1.14	22.3
1.05	1.15	22.4
1.05	1.16	22.5
1.05	1.17	22.59
1.05	1.18	22.69
1.05	1.19	22.79
1.05	1.2	22.88
1.05	1.21	22.98
1.05	1.22	23.07
1.05	1.23	23.17
1.05	1.24	23.26
1.05	1.25	23.35
1.05	1.26	23.45
1.05	1.27	23.54
1.05	1.28	23.63
1.05	1.29	23.72
1.05	1.3	23.82
1.05	1.31	23.91
1.05	1.32	24.
1.05	1.33	24.09
1.05	1.34	24.18
1.05	1.35	24.27
1.05	1.36	24.36
1.05	1.37	24.45
1.05	1.38	24.54
1.05	1.39	24.63
1.05	1.4	24.72
1.05	1.41	24.8
1.05	1.42	24.89
1.05	1.43	24.98
1.05	1.44	25.07
1.05	1.45	25.15
1.05	1.46	25.24
1.05	1.47	25.33
1.05	1.48	25.41
1.05	1.49	25.5
1.05	1.5	25.58
1.05	1.51	25.67
1.05	1.52	25.75
1.05	1.53	25.84
1.05	1.54	25.92
1.05	1.55	26.01
1.05	1.56	26.09
1.05	1.57	26.17
1.05	1.58	26.26
1.05	1.59	26.34
1.05	1.6	26.42
1.05	1.61	26.5
1.05	1.62	26.59
1.05	1.63	26.67
1.05	1.64	26.75
1.05	1.65	26.83
1.05	1.66	26.91
1.05	1.67	26.99
1.05	1.68	27.07
1.05	1.69	27.16
1.05	1.7	27.24
1.05	1.71	27.32
1.05	1.72	27.4
1.05	1.73	27.47
1.05	1.74	27.55
1.05	1.75	27.63
1.05	1.76	27.71
1.05	1.77	27.79
1.05	1.78	27.87
1.05	1.79	27.95
1.05	1.8	28.03
1.05	1.81	28.1
1.05	1.82	28.18
1.05	1.83	28.26
1.05	1.84	28.33
1.05	1.85	28.41
1.05	1.86	28.49
1.05	1.87	28.56
1.05	1.88	28.64
1.05	1.89	28.72
1.05	1.9	28.79
1.05	1.91	28.87
1.05	1.92	28.94
1.05	1.93	29.02
1.05	1.94	29.09
1.05	1.95	29.17
1.05	1.96	29.24
1.05	1.97	29.32
1.05	1.98	29.39
1.05	1.99	29.47
1.05	2.	29.54
1.05	2.01	29.61
1.05	2.02	29.69
1.05	2.03	29.76
1.05	2.04	29.84
1.05	2.05	29.91
1.05	2.06	29.98
1.05	2.07	30.05
1.05	2.08	30.13
1.05	2.09	30.2
1.05	2.1	30.27
1.05	2.11	30.34
1.05	2.12	30.41
1.05	2.13	30.49
1.05	2.14	30.56
1.05	2.15	30.63
1.05	2.16	30.7
1.05	2.17	30.77
1.05	2.18	30.84
1.05	2.19	30.91
1.05	2.2	30.98
1.05	2.21	31.05
1.05	2.22	31.12
1.05	2.23	31.19
1.05	2.24	31.26
1.05	2.25	31.33
1.05	2.26	31.4
1.05	2.27	31.47
1.05	2.28	31.54
1.05	2.29	31.61
1.05	2.3	31.68
1.05	2.31	31.75
1.05	2.32	31.82
1.05	2.33	31.89
1.05	2.34	31.95
1.05	2.35	32.02
1.05	2.36	32.09
1.05	2.37	32.16
1.05	2.38	32.23
1.05	2.39	32.29
1.05	2.4	32.36
1.05	2.41	32.43
1.05	2.42	32.5
1.05	2.43	32.56
1.05	2.44	32.63
1.05	2.45	32.7
1.05	2.46	32.76
1.05	2.47	32.83
1.05	2.48	32.9
1.05	2.49	32.96
1.05	2.5	33.03
1.05	2.51	33.09
1.05	2.52	33.16
1.05	2.53	33.23
1.05	2.54	33.29
1.05	2.55	33.36
1.05	2.56	33.42
1.05	2.57	33.49
1.05	2.58	33.55
1.05	2.59	33.62
1.05	2.6	33.68
1.05	2.61	33.75
1.05	2.62	33.81
1.05	2.63	33.88
1.05	2.64	33.94
1.05	2.65	34.
1.05	2.66	34.07
1.05	2.67	34.13
1.05	2.68	34.2
1.05	2.69	34.26
1.05	2.7	34.32
1.05	2.71	34.39
1.05	2.72	34.45
1.05	2.73	34.51
1.05	2.74	34.58
1.05	2.75	34.64
1.05	2.76	34.7
1.05	2.77	34.77
1.05	2.78	34.83
1.05	2.79	34.89
1.05	2.8	34.95
1.05	2.81	35.02
1.05	2.82	35.08
1.05	2.83	35.14
1.05	2.84	35.2
1.05	2.85	35.26
1.05	2.86	35.33
1.05	2.87	35.39
1.05	2.88	35.45
1.05	2.89	35.51
1.05	2.9	35.57
1.05	2.91	35.63
1.05	2.92	35.69
1.05	2.93	35.76
1.05	2.94	35.82
1.05	2.95	35.88
1.05	2.96	35.94
1.05	2.97	36.
1.05	2.98	36.06
1.05	2.99	36.12
1.05	3.	36.18
1.05	3.01	36.24
1.05	3.02	36.3
1.05	3.03	36.36
1.05	3.04	36.42
1.05	3.05	36.48
1.05	3.06	36.54
1.05	3.07	36.6
1.05	3.08	36.66
1.05	3.09	36.72
1.05	3.1	36.78
1.05	3.11	36.84
1.05	3.12	36.9
1.05	3.13	36.96
1.05	3.14	37.01
1.05	3.15	37.07
1.05	3.16	37.13
1.05	3.17	37.19
1.05	3.18	37.25
1.05	3.19	37.31
1.05	3.2	37.37
1.05	3.21	37.43
1.05	3.22	37.48
1.05	3.23	37.54
1.05	3.24	37.6
1.05	3.25	37.66
1.05	3.26	37.72
1.05	3.27	37.77
1.05	3.28	37.83
1.05	3.29	37.89
1.05	3.3	37.95
1.05	3.31	38.
1.05	3.32	38.06
1.05	3.33	38.12
1.05	3.34	38.18
1.05	3.35	38.23
1.05	3.36	38.29
1.05	3.37	38.35
1.05	3.38	38.4
1.05	3.39	38.46
1.05	3.4	38.52
1.05	3.41	38.57
1.05	3.42	38.63
1.05	3.43	38.69
1.05	3.44	38.74
1.05	3.45	38.8
1.05	3.46	38.86
1.05	3.47	38.91
1.05	3.48	38.97
1.05	3.49	39.02
1.05	3.5	39.08
1.05	3.51	39.13
1.05	3.52	39.19
1.05	3.53	39.25
1.05	3.54	39.3
1.05	3.55	39.36
1.05	3.56	39.41
1.05	3.57	39.47
1.05	3.58	39.52
1.05	3.59	39.58
1.05	3.6	39.63
1.05	3.61	39.69
1.05	3.62	39.74
1.05	3.63	39.8
1.05	3.64	39.85
1.05	3.65	39.91
1.05	3.66	39.96
1.05	3.67	40.02
1.05	3.68	40.07
1.05	3.69	40.13
1.05	3.7	40.18
1.05	3.71	40.23
1.05	3.72	40.29
1.05	3.73	40.34
1.05	3.74	40.4
1.05	3.75	40.45
1.05	3.76	40.5
1.05	3.77	40.56
1.05	3.78	40.61
1.05	3.79	40.67
1.05	3.8	40.72
1.05	3.81	40.77
1.05	3.82	40.83
1.05	3.83	40.88
1.05	3.84	40.93
1.05	3.85	40.99
1.05	3.86	41.04
1.05	3.87	41.09
1.05	3.88	41.15
1.05	3.89	41.2
1.05	3.9	41.25
1.05	3.91	41.3
1.05	3.92	41.36
1.05	3.93	41.41
1.05	3.94	41.46
1.05	3.95	41.52
1.05	3.96	41.57
1.05	3.97	41.62
1.05	3.98	41.67
1.05	3.99	41.73
1.05	4.	41.78
1.05	4.01	41.83
1.05	4.02	41.88
1.05	4.03	41.93
1.05	4.04	41.99
1.05	4.05	42.04
1.05	4.06	42.09
1.05	4.07	42.14
1.05	4.08	42.19
1.05	4.09	42.24
1.05	4.1	42.3
1.05	4.11	42.35
1.05	4.12	42.4
1.05	4.13	42.45
1.05	4.14	42.5
1.05	4.15	42.55
1.05	4.16	42.6
1.05	4.17	42.66
1.05	4.18	42.71
1.05	4.19	42.76
1.05	4.2	42.81
1.05	4.21	42.86
1.05	4.22	42.91
1.05	4.23	42.96
1.05	4.24	43.01
1.05	4.25	43.06
1.05	4.26	43.11
1.05	4.27	43.16
1.05	4.28	43.21
1.05	4.29	43.27
1.05	4.3	43.32
1.05	4.31	43.37
1.05	4.32	43.42
1.05	4.33	43.47
1.05	4.34	43.52
1.05	4.35	43.57
1.05	4.36	43.62
1.05	4.37	43.67
1.05	4.38	43.72
1.05	4.39	43.77
1.05	4.4	43.82
1.05	4.41	43.87
1.05	4.42	43.92
1.05	4.43	43.97
1.05	4.44	44.02
1.05	4.45	44.06
1.05	4.46	44.11
1.05	4.47	44.16
1.05	4.48	44.21
1.05	4.49	44.26
1.05	4.5	44.31
1.05	4.51	44.36
1.05	4.52	44.41
1.05	4.53	44.46
1.05	4.54	44.51
1.05	4.55	44.56
1.05	4.56	44.61
1.05	4.57	44.65
1.05	4.58	44.7
1.05	4.59	44.75
1.05	4.6	44.8
1.05	4.61	44.85
1.05	4.62	44.9
1.05	4.63	44.95
1.05	4.64	45.
1.05	4.65	45.04
1.05	4.66	45.09
1.05	4.67	45.14
1.05	4.68	45.19
1.05	4.69	45.24
1.05	4.7	45.29
1.05	4.71	45.33
1.05	4.72	45.38
1.05	4.73	45.43
1.05	4.74	45.48
1.05	4.75	45.53
1.05	4.76	45.57
1.05	4.77	45.62
1.05	4.78	45.67
1.05	4.79	45.72
1.05	4.8	45.76
1.05	4.81	45.81
1.05	4.82	45.86
1.05	4.83	45.91
1.05	4.84	45.96
1.05	4.85	46.
1.05	4.86	46.05
1.05	4.87	46.1
1.05	4.88	46.14
1.05	4.89	46.19
1.05	4.9	46.24
1.05	4.91	46.29
1.05	4.92	46.33
1.05	4.93	46.38
1.05	4.94	46.43
1.05	4.95	46.47
1.05	4.96	46.52
1.05	4.97	46.57
1.05	4.98	46.62
1.05	4.99	46.66
1.05	5.	46.71
1.1	0.25	8.152
1.1	0.26	8.314
1.1	0.27	8.472
1.1	0.28	8.628
1.1	0.29	8.78
1.1	0.3	8.93
1.1	0.31	9.078
1.1	0.32	9.223
1.1	0.33	9.366
1.1	0.34	9.507
1.1	0.35	9.646
1.1	0.36	9.783
1.1	0.37	9.918
1.1	0.38	10.05
1.1	0.39	10.18
1.1	0.4	10.31
1.1	0.41	10.44
1.1	0.42	10.57
1.1	0.43	10.69
1.1	0.44	10.82
1.1	0.45	10.94
1.1	0.46	11.06
1.1	0.47	11.18
1.1	0.48	11.3
1.1	0.49	11.41
1.1	0.5	11.53
1.1	0.51	11.64
1.1	0.52	11.76
1.1	0.53	11.87
1.1	0.54	11.98
1.1	0.55	12.09
1.1	0.56	12.2
1.1	0.57	12.31
1.1	0.58	12.42
1.1	0.59	12.52
1.1	0.6	12.63
1.1	0.61	12.73
1.1	0.62	12.84
1.1	0.63	12.94
1.1	0.64	13.04
1.1	0.65	13.15
1.1	0.66	13.25
1.1	0.67	13.35
1.1	0.68	13.45
1.1	0.69	13.54
1.1	0.7	13.64
1.1	0.71	13.74
1.1	0.72	13.83
1.1	0.73	13.93
1.1	0.74	14.03
1.1	0.75	14.12
1.1	0.76	14.21
1.1	0.77	14.31
1.1	0.78	14.4
1.1	0.79	14.49
1.1	0.8	14.58
1.1	0.81	14.67
1.1	0.82	14.76
1.1	0.83	14.85
1.1	0.84	14.94
1.1	0.85	15.03
1.1	0.86	15.12
1.1	0.87	15.21
1.1	0.88	15.29
1.1	0.89	15.38
1.1	0.9	15.47
1.1	0.91	15.55
1.1	0.92	15.64
1.1	0.93	15.72
1.1	0.94	15.81
1.1	0.95	15.89
1.1	0.96	15.98
1.1	0.97	16.06
1.1	0.98	16.14
1.1	0.99	16.22
1.1	1.	16.3
1.1	1.01	16.39
1.1	1.02	16.47
1.1	1.03	16.55
1.1	1.04	16.63
1.1	1.05	16.71
1.1	1.06	16.79
1.1	1.07	16.87
1.1	1.08	16.94
1.1	1.09	17.02
1.1	1.1	17.1
1.1	1.11	17.18
1.1	1.12	17.26
1.1	1.13	17.33
1.1	1.14	17.41
1.1	1.15	17.48
1.1	1.16	17.56
1.1	1.17	17.64
1.1	1.18	17.71
1.1	1.19	17.79
1.1	1.2	17.86
1.1	1.21	17.93
1.1	1.22	18.01
1.1	1.23	18.08
1.1	1.24	18.16
1.1	1.25	18.23
1.1	1.26	18.3
1.1	1.27	18.37
1.1	1.28	18.45
1.1	1.29	18.52
1.1	1.3	18.59
1.1	1.31	18.66
1.1	1.32	18.73
1.1	1.33	18.8
1.1	1.34	18.87
1.1	1.35	18.94
1.1	1.36	19.01
1.1	1.37	19.08
1.1	1.38	19.15
1.1	1.39	19.22
1.1	1.4	19.29
1.1	1.41	19.36
1.1	1.42	19.43
1.1	1.43	19.5
1.1	1.44	19.57
1.1	1.45	19.63
1.1	1.46	19.7
1.1	1.47	19.77
1.1	1.48	19.84
1.1	1.49	19.9
1.1	1.5	19.97
1.1	1.51	20.04
1.1	1.52	20.1
1.1	1.53	20.17
1.1	1.54	20.23
1.1	1.55	20.3
1.1	1.56	20.36
1.1	1.57	20.43
1.1	1.58	20.49
1.1	1.59	20.56
1.1	1.6	20.62
1.1	1.61	20.69
1.1	1.62	20.75
1.1	1.63	20.82
1.1	1.64	20.88
1.1	1.65	20.94
1.1	1.66	21.01
1.1	1.67	21.07
1.1	1.68	21.13
1.1	1.69	21.2
1.1	1.7	21.26
1.1	1.71	21.32
1.1	1.72	21.38
1.1	1.73	21.45
1.1	1.74	21.51
1.1	1.75	21.57
1.1	1.76	21.63
1.1	1.77	21.69
1.1	1.78	21.75
1.1	1.79	21.81
1.1	1.8	21.87
1.1	1.81	21.94
1.1	1.82	22.
1.1	1.83	22.06
1.1	1.84	22.12
1.1	1.85	22.18
1.1	1.86	22.24
1.1	1.87	22.3
1.1	1.88	22.36
1.1	1.89	22.41
1.1	1.9	22.47
1.1	1.91	22.53
1.1	1.92	22.59
1.1	1.93	22.65
1.1	1.94	22.71
1.1	1.95	22.77
1.1	1.96	22.83
1.1	1.97	22.88
1.1	1.98	22.94
1.1	1.99	23.
1.1	2.	23.06
1.1	2.01	23.12
1.1	2.02	23.17
1.1	2.03	23.23
1.1	2.04	23.29
1.1	2.05	23.34
1.1	2.06	23.4
1.1	2.07	23.46
1.1	2.08	23.51
1.1	2.09	23.57
1.1	2.1	23.63
1.1	2.11	23.68
1.1	2.12	23.74
1.1	2.13	23.8
1.1	2.14	23.85
1.1	2.15	23.91
1.1	2.16	23.96
1.1	2.17	24.02
1.1	2.18	24.07
1.1	2.19	24.13
1.1	2.2	24.18
1.1	2.21	24.24
1.1	2.22	24.29
1.1	2.23	24.35
1.1	2.24	24.4
1.1	2.25	24.46
1.1	2.26	24.51
1.1	2.27	24.57
1.1	2.28	24.62
1.1	2.29	24.67
1.1	2.3	24.73
1.1	2.31	24.78
1.1	2.32	24.83
1.1	2.33	24.89
1.1	2.34	24.94
1.1	2.35	24.99
1.1	2.36	25.05
1.1	2.37	25.1
1.1	2.38	25.15
1.1	2.39	25.21
1.1	2.4	25.26
1.1	2.41	25.31
1.1	2.42	25.36
1.1	2.43	25.42
1.1	2.44	25.47
1.1	2.45	25.52
1.1	2.46	25.57
1.1	2.47	25.62
1.1	2.48	25.68
1.1	2.49	25.73
1.1	2.5	25.78
1.1	2.51	25.83
1.1	2.52	25.88
1.1	2.53	25.93
1.1	2.54	25.99
1.1	2.55	26.04
1.1	2.56	26.09
1.1	2.57	26.14
1.1	2.58	26.19
1.1	2.59	26.24
1.1	2.6	26.29
1.1	2.61	26.34
1.1	2.62	26.39
1.1	2.63	26.44
1.1	2.64	26.49
1.1	2.65	26.54
1.1	2.66	26.59
1.1	2.67	26.64
1.1	2.68	26.69
1.1	2.69	26.74
1.1	2.7	26.79
1.1	2.71	26.84
1.1	2.72	26.89
1.1	2.73	26.94
1.1	2.74	26.99
1.1	2.75	27.04
1.1	2.76	27.09
1.1	2.77	27.14
1.1	2.78	27.18
1.1	2.79	27.23
1.1	2.8	27.28
1.1	2.81	27.33
1.1	2.82	27.38
1.1	2.83	27.43
1.1	2.84	27.48
1.1	2.85	27.53
1.1	2.86	27.57
1.1	2.87	27.62
1.1	2.88	27.67
1.1	2.89	27.72
1.1	2.9	27.77
1.1	2.91	27.81
1.1	2.92	27.86
1.1	2.93	27.91
1.1	2.94	27.96
1.1	2.95	28.
1.1	2.96	28.05
1.1	2.97	28.1
1.1	2.98	28.15
1.1	2.99	28.19
1.1	3.	28.24
1.1	3.01	28.29
1.1	3.02	28.33
1.1	3.03	28.38
1.1	3.04	28.43
1.1	3.05	28.47
1.1	3.06	28.52
1.1	3.07	28.57
1.1	3.08	28.61
1.1	3.09	28.66
1.1	3.1	28.71
1.1	3.11	28.75
1.1	3.12	28.8
1.1	3.13	28.85
1.1	3.14	28.89
1.1	3.15	28.94
1.1	3.16	28.98
1.1	3.17	29.03
1.1	3.18	29.08
1.1	3.19	29.12
1.1	3.2	29.17
1.1	3.21	29.21
1.1	3.22	29.26
1.1	3.23	29.3
1.1	3.24	29.35
1.1	3.25	29.39
1.1	3.26	29.44
1.1	3.27	29.48
1.1	3.28	29.53
1.1	3.29	29.57
1.1	3.3	29.62
1.1	3.31	29.66
1.1	3.32	29.71
1.1	3.33	29.75
1.1	3.34	29.8
1.1	3.35	29.84
1.1	3.36	29.89
1.1	3.37	29.93
1.1	3.38	29.98
1.1	3.39	30.02
1.1	3.4	30.06
1.1	3.41	30.11
1.1	3.42	30.15
1.1	3.43	30.2
1.1	3.44	30.24
1.1	3.45	30.28
1.1	3.46	30.33
1.1	3.47	30.37
1.1	3.48	30.42
1.1	3.49	30.46
1.1	3.5	30.5
1.1	3.51	30.55
1.1	3.52	30.59
1.1	3.53	30.63
1.1	3.54	30.68
1.1	3.55	30.72
1.1	3.56	30.76
1.1	3.57	30.81
1.1	3.58	30.85
1.1	3.59	30.89
1.1	3.6	30.94
1.1	3.61	30.98
1.1	3.62	31.02
1.1	3.63	31.06
1.1	3.64	31.11
1.1	3.65	31.15
1.1	3.66	31.19
1.1	3.67	31.23
1.1	3.68	31.28
1.1	3.69	31.32
1.1	3.7	31.36
1.1	3.71	31.4
1.1	3.72	31.45
1.1	3.73	31.49
1.1	3.74	31.53
1.1	3.75	31.57
1.1	3.76	31.62
1.1	3.77	31.66
1.1	3.78	31.7
1.1	3.79	31.74
1.1	3.8	31.78
1.1	3.81	31.83
1.1	3.82	31.87
1.1	3.83	31.91
1.1	3.84	31.95
1.1	3.85	31.99
1.1	3.86	32.03
1.1	3.87	32.07
1.1	3.88	32.12
1.1	3.89	32.16
1.1	3.9	32.2
1.1	3.91	32.24
1.1	3.92	32.28
1.1	3.93	32.32
1.1	3.94	32.36
1.1	3.95	32.4
1.1	3.96	32.45
1.1	3.97	32.49
1.1	3.98	32.53
1.1	3.99	32.57
1.1	4.	32.61
1.1	4.01	32.65
1.1	4.02	32.69
1.1	4.03	32.73
1.1	4.04	32.77
1.1	4.05	32.81
1.1	4.06	32.85
1.1	4.07	32.89
1.1	4.08	32.93
1.1	4.09	32.97
1.1	4.1	33.01
1.1	4.11	33.05
1.1	4.12	33.09
1.1	4.13	33.13
1.1	4.14	33.17
1.1	4.15	33.21
1.1	4.16	33.25
1.1	4.17	33.29
1.1	4.18	33.33
1.1	4.19	33.37
1.1	4.2	33.41
1.1	4.21	33.45
1.1	4.22	33.49
1.1	4.23	33.53
1.1	4.24	33.57
1.1	4.25	33.61
1.1	4.26	33.65
1.1	4.27	33.69
1.1	4.28	33.73
1.1	4.29	33.77
1.1	4.3	33.81
1.1	4.31	33.85
1.1	4.32	33.89
1.1	4.33	33.93
1.1	4.34	33.97
1.1	4.35	34.01
1.1	4.36	34.04
1.1	4.37	34.08
1.1	4.38	34.12
1.1	4.39	34.16
1.1	4.4	34.2
1.1	4.41	34.24
1.1	4.42	34.28
1.1	4.43	34.32
1.1	4.44	34.36
1.1	4.45	34.39
1.1	4.46	34.43
1.1	4.47	34.47
1.1	4.48	34.51
1.1	4.49	34.55
1.1	4.5	34.59
1.1	4.51	34.63
1.1	4.52	34.66
1.1	4.53	34.7
1.1	4.54	34.74
1.1	4.55	34.78
1.1	4.56	34.82
1.1	4.57	34.85
1.1	4.58	34.89
1.1	4.59	34.93
1.1	4.6	34.97
1.1	4.61	35.01
1.1	4.62	35.05
1.1	4.63	35.08
1.1	4.64	35.12
1.1	4.65	35.16
1.1	4.66	35.2
1.1	4.67	35.23
1.1	4.68	35.27
1.1	4.69	35.31
1.1	4.7	35.35
1.1	4.71	35.38
1.1	4.72	35.42
1.1	4.73	35.46
1.1	4.74	35.5
1.1	4.75	35.53
1.1	4.76	35.57
1.1	4.77	35.61
1.1	4.78	35.65
1.1	4.79	35.68
1.1	4.8	35.72
1.1	4.81	35.76
1.1	4.82	35.8
1.1	4.83	35.83
1.1	4.84	35.87
1.1	4.85	35.91
1.1	4.86	35.94
1.1	4.87	35.98
1.1	4.88	36.02
1.1	4.89	36.05
1.1	4.9	36.09
1.1	4.91	36.13
1.1	4.92	36.17
1.1	4.93	36.2
1.1	4.94	36.24
1.1	4.95	36.28
1.1	4.96	36.31
1.1	4.97	36.35
1.1	4.98	36.38
1.1	4.99	36.42
1.1	5.	36.46
1.15	0.25	6.226
1.15	0.26	6.349
1.15	0.27	6.47
1.15	0.28	6.589
1.15	0.29	6.706
1.15	0.3	6.82
1.15	0.31	6.933
1.15	0.32	7.044
1.15	0.33	7.153
1.15	0.34	7.261
1.15	0.35	7.367
1.15	0.36	7.471
1.15	0.37	7.574
1.15	0.38	7.676
1.15	0.39	7.776
1.15	0.4	7.875
1.15	0.41	7.973
1.15	0.42	8.07
1.15	0.43	8.165
1.15	0.44	8.26
1.15	0.45	8.353
1.15	0.46	8.445
1.15	0.47	8.537
1.15	0.48	8.627
1.15	0.49	8.716
1.15	0.5	8.805
1.15	0.51	8.893
1.15	0.52	8.979
1.15	0.53	9.065
1.15	0.54	9.15
1.15	0.55	9.235
1.15	0.56	9.318
1.15	0.57	9.401
1.15	0.58	9.483
1.15	0.59	9.565
1.15	0.6	9.645
1.15	0.61	9.725
1.15	0.62	9.805
1.15	0.63	9.884
1.15	0.64	9.962
1.15	0.65	10.04
1.15	0.66	10.12
1.15	0.67	10.19
1.15	0.68	10.27
1.15	0.69	10.34
1.15	0.7	10.42
1.15	0.71	10.49
1.15	0.72	10.57
1.15	0.73	10.64
1.15	0.74	10.71
1.15	0.75	10.78
1.15	0.76	10.86
1.15	0.77	10.93
1.15	0.78	11.
1.15	0.79	11.07
1.15	0.8	11.14
1.15	0.81	11.21
1.15	0.82	11.28
1.15	0.83	11.34
1.15	0.84	11.41
1.15	0.85	11.48
1.15	0.86	11.55
1.15	0.87	11.61
1.15	0.88	11.68
1.15	0.89	11.75
1.15	0.9	11.81
1.15	0.91	11.88
1.15	0.92	11.94
1.15	0.93	12.01
1.15	0.94	12.07
1.15	0.95	12.14
1.15	0.96	12.2
1.15	0.97	12.26
1.15	0.98	12.33
1.15	0.99	12.39
1.15	1.	12.45
1.15	1.01	12.51
1.15	1.02	12.58
1.15	1.03	12.64
1.15	1.04	12.7
1.15	1.05	12.76
1.15	1.06	12.82
1.15	1.07	12.88
1.15	1.08	12.94
1.15	1.09	13.
1.15	1.1	13.06
1.15	1.11	13.12
1.15	1.12	13.18
1.15	1.13	13.24
1.15	1.14	13.3
1.15	1.15	13.35
1.15	1.16	13.41
1.15	1.17	13.47
1.15	1.18	13.53
1.15	1.19	13.58
1.15	1.2	13.64
1.15	1.21	13.7
1.15	1.22	13.75
1.15	1.23	13.81
1.15	1.24	13.87
1.15	1.25	13.92
1.15	1.26	13.98
1.15	1.27	14.03
1.15	1.28	14.09
1.15	1.29	14.14
1.15	1.3	14.2
1.15	1.31	14.25
1.15	1.32	14.31
1.15	1.33	14.36
1.15	1.34	14.41
1.15	1.35	14.47
1.15	1.36	14.52
1.15	1.37	14.57
1.15	1.38	14.63
1.15	1.39	14.68
1.15	1.4	14.73
1.15	1.41	14.79
1.15	1.42	14.84
1.15	1.43	14.89
1.15	1.44	14.94
1.15	1.45	14.99
1.15	1.46	15.05
1.15	1.47	15.1
1.15	1.48	15.15
1.15	1.49	15.2
1.15	1.5	15.25
1.15	1.51	15.3
1.15	1.52	15.35
1.15	1.53	15.4
1.15	1.54	15.45
1.15	1.55	15.5
1.15	1.56	15.55
1.15	1.57	15.6
1.15	1.58	15.65
1.15	1.59	15.7
1.15	1.6	15.75
1.15	1.61	15.8
1.15	1.62	15.85
1.15	1.63	15.9
1.15	1.64	15.95
1.15	1.65	15.99
1.15	1.66	16.04
1.15	1.67	16.09
1.15	1.68	16.14
1.15	1.69	16.19
1.15	1.7	16.24
1.15	1.71	16.28
1.15	1.72	16.33
1.15	1.73	16.38
1.15	1.74	16.43
1.15	1.75	16.47
1.15	1.76	16.52
1.15	1.77	16.57
1.15	1.78	16.61
1.15	1.79	16.66
1.15	1.8	16.71
1.15	1.81	16.75
1.15	1.82	16.8
1.15	1.83	16.84
1.15	1.84	16.89
1.15	1.85	16.94
1.15	1.86	16.98
1.15	1.87	17.03
1.15	1.88	17.07
1.15	1.89	17.12
1.15	1.9	17.16
1.15	1.91	17.21
1.15	1.92	17.25
1.15	1.93	17.3
1.15	1.94	17.34
1.15	1.95	17.39
1.15	1.96	17.43
1.15	1.97	17.48
1.15	1.98	17.52
1.15	1.99	17.57
1.15	2.	17.61
1.15	2.01	17.65
1.15	2.02	17.7
1.15	2.03	17.74
1.15	2.04	17.79
1.15	2.05	17.83
1.15	2.06	17.87
1.15	2.07	17.92
1.15	2.08	17.96
1.15	2.09	18.
1.15	2.1	18.04
1.15	2.11	18.09
1.15	2.12	18.13
1.15	2.13	18.17
1.15	2.14	18.22
1.15	2.15	18.26
1.15	2.16	18.3
1.15	2.17	18.34
1.15	2.18	18.39
1.15	2.19	18.43
1.15	2.2	18.47
1.15	2.21	18.51
1.15	2.22	18.55
1.15	2.23	18.59
1.15	2.24	18.64
1.15	2.25	18.68
1.15	2.26	18.72
1.15	2.27	18.76
1.15	2.28	18.8
1.15	2.29	18.84
1.15	2.3	18.88
1.15	2.31	18.93
1.15	2.32	18.97
1.15	2.33	19.01
1.15	2.34	19.05
1.15	2.35	19.09
1.15	2.36	19.13
1.15	2.37	19.17
1.15	2.38	19.21
1.15	2.39	19.25
1.15	2.4	19.29
1.15	2.41	19.33
1.15	2.42	19.37
1.15	2.43	19.41
1.15	2.44	19.45
1.15	2.45	19.49
1.15	2.46	19.53
1.15	2.47	19.57
1.15	2.48	19.61
1.15	2.49	19.65
1.15	2.5	19.69
1.15	2.51	19.73
1.15	2.52	19.77
1.15	2.53	19.81
1.15	2.54	19.85
1.15	2.55	19.88
1.15	2.56	19.92
1.15	2.57	19.96
1.15	2.58	20.
1.15	2.59	20.04
1.15	2.6	20.08
1.15	2.61	20.12
1.15	2.62	20.16
1.15	2.63	20.19
1.15	2.64	20.23
1.15	2.65	20.27
1.15	2.66	20.31
1.15	2.67	20.35
1.15	2.68	20.38
1.15	2.69	20.42
1.15	2.7	20.46
1.15	2.71	20.5
1.15	2.72	20.54
1.15	2.73	20.57
1.15	2.74	20.61
1.15	2.75	20.65
1.15	2.76	20.69
1.15	2.77	20.72
1.15	2.78	20.76
1.15	2.79	20.8
1.15	2.8	20.84
1.15	2.81	20.87
1.15	2.82	20.91
1.15	2.83	20.95
1.15	2.84	20.98
1.15	2.85	21.02
1.15	2.86	21.06
1.15	2.87	21.1
1.15	2.88	21.13
1.15	2.89	21.17
1.15	2.9	21.21
1.15	2.91	21.24
1.15	2.92	21.28
1.15	2.93	21.31
1.15	2.94	21.35
1.15	2.95	21.39
1.15	2.96	21.42
1.15	2.97	21.46
1.15	2.98	21.5
1.15	2.99	21.53
1.15	3.	21.57
1.15	3.01	21.6
1.15	3.02	21.64
1.15	3.03	21.68
1.15	3.04	21.71
1.15	3.05	21.75
1.15	3.06	21.78
1.15	3.07	21.82
1.15	3.08	21.85
1.15	3.09	21.89
1.15	3.1	21.92
1.15	3.11	21.96
1.15	3.12	21.99
1.15	3.13	22.03
1.15	3.14	22.07
1.15	3.15	22.1
1.15	3.16	22.14
1.15	3.17	22.17
1.15	3.18	22.21
1.15	3.19	22.24
1.15	3.2	22.27
1.15	3.21	22.31
1.15	3.22	22.34
1.15	3.23	22.38
1.15	3.24	22.41
1.15	3.25	22.45
1.15	3.26	22.48
1.15	3.27	22.52
1.15	3.28	22.55
1.15	3.29	22.59
1.15	3.3	22.62
1.15	3.31	22.65
1.15	3.32	22.69
1.15	3.33	22.72
1.15	3.34	22.76
1.15	3.35	22.79
1.15	3.36	22.83
1.15	3.37	22.86
1.15	3.38	22.89
1.15	3.39	22.93
1.15	3.4	22.96
1.15	3.41	22.99
1.15	3.42	23.03
1.15	3.43	23.06
1.15	3.44	23.1
1.15	3.45	23.13
1.15	3.46	23.16
1.15	3.47	23.2
1.15	3.48	23.23
1.15	3.49	23.26
1.15	3.5	23.3
1.15	3.51	23.33
1.15	3.52	23.36
1.15	3.53	23.4
1.15	3.54	23.43
1.15	3.55	23.46
1.15	3.56	23.49
1.15	3.57	23.53
1.15	3.58	23.56
1.15	3.59	23.59
1.15	3.6	23.63
1.15	3.61	23.66
1.15	3.62	23.69
1.15	3.63	23.72
1.15	3.64	23.76
1.15	3.65	23.79
1.15	3.66	23.82
1.15	3.67	23.85
1.15	3.68	23.89
1.15	3.69	23.92
1.15	3.7	23.95
1.15	3.71	23.98
1.15	3.72	24.02
1.15	3.73	24.05
1.15	3.74	24.08
1.15	3.75	24.11
1.15	3.76	24.15
1.15	3.77	24.18
1.15	3.78	24.21
1.15	3.79	24.24
1.15	3.8	24.27
1.15	3.81	24.31
1.15	3.82	24.34
1.15	3.83	24.37
1.15	3.84	24.4
1.15	3.85	24.43
1.15	3.86	24.46
1.15	3.87	24.5
1.15	3.88	24.53
1.15	3.89	24.56
1.15	3.9	24.59
1.15	3.91	24.62
1.15	3.92	24.65
1.15	3.93	24.69
1.15	3.94	24.72
1.15	3.95	24.75
1.15	3.96	24.78
1.15	3.97	24.81
1.15	3.98	24.84
1.15	3.99	24.87
1.15	4.	24.9
1.15	4.01	24.94
1.15	4.02	24.97
1.15	4.03	25.
1.15	4.04	25.03
1.15	4.05	25.06
1.15	4.06	25.09
1.15	4.07	25.12
1.15	4.08	25.15
1.15	4.09	25.18
1.15	4.1	25.21
1.15	4.11	25.24
1.15	4.12	25.27
1.15	4.13	25.31
1.15	4.14	25.34
1.15	4.15	25.37
1.15	4.16	25.4
1.15	4.17	25.43
1.15	4.18	25.46
1.15	4.19	25.49
1.15	4.2	25.52
1.15	4.21	25.55
1.15	4.22	25.58
1.15	4.23	25.61
1.15	4.24	25.64
1.15	4.25	25.67
1.15	4.26	25.7
1.15	4.27	25.73
1.15	4.28	25.76
1.15	4.29	25.79
1.15	4.3	25.82
1.15	4.31	25.85
1.15	4.32	25.88
1.15	4.33	25.91
1.15	4.34	25.94
1.15	4.35	25.97
1.15	4.36	26.
1.15	4.37	26.03
1.15	4.38	26.06
1.15	4.39	26.09
1.15	4.4	26.12
1.15	4.41	26.15
1.15	4.42	26.18
1.15	4.43	26.21
1.15	4.44	26.24
1.15	4.45	26.27
1.15	4.46	26.3
1.15	4.47	26.33
1.15	4.48	26.36
1.15	4.49	26.39
1.15	4.5	26.41
1.15	4.51	26.44
1.15	4.52	26.47
1.15	4.53	26.5
1.15	4.54	26.53
1.15	4.55	26.56
1.15	4.56	26.59
1.15	4.57	26.62
1.15	4.58	26.65
1.15	4.59	26.68
1.15	4.6	26.71
1.15	4.61	26.74
1.15	4.62	26.76
1.15	4.63	26.79
1.15	4.64	26.82
1.15	4.65	26.85
1.15	4.66	26.88
1.15	4.67	26.91
1.15	4.68	26.94
1.15	4.69	26.97
1.15	4.7	27.
1.15	4.71	27.02
1.15	4.72	27.05
1.15	4.73	27.08
1.15	4.74	27.11
1.15	4.75	27.14
1.15	4.76	27.17
1.15	4.77	27.2
1.15	4.78	27.22
1.15	4.79	27.25
1.15	4.8	27.28
1.15	4.81	27.31
1.15	4.82	27.34
1.15	4.83	27.37
1.15	4.84	27.39
1.15	4.85	27.42
1.15	4.86	27.45
1.15	4.87	27.48
1.15	4.88	27.51
1.15	4.89	27.54
1.15	4.9	27.56
1.15	4.91	27.59
1.15	4.92	27.62
1.15	4.93	27.65
1.15	4.94	27.68
1.15	4.95	27.7
1.15	4.96	27.73
1.15	4.97	27.76
1.15	4.98	27.79
1.15	4.99	27.82
1.15	5.	27.84
1.2	0.29	5.029
1.2	0.3	5.115
1.2	0.31	5.199
1.2	0.32	5.282
1.2	0.33	5.364
1.2	0.34	5.445
1.2	0.35	5.524
1.2	0.36	5.603
1.2	0.37	5.68
1.2	0.38	5.756
1.2	0.39	5.832
1.2	0.4	5.906
1.2	0.41	5.979
1.2	0.42	6.052
1.2	0.43	6.123
1.2	0.44	6.194
1.2	0.45	6.264
1.2	0.46	6.333
1.2	0.47	6.402
1.2	0.48	6.469
1.2	0.49	6.537
1.2	0.5	6.603
1.2	0.51	6.669
1.2	0.52	6.734
1.2	0.53	6.798
1.2	0.54	6.862
1.2	0.55	6.925
1.2	0.56	6.988
1.2	0.57	7.05
1.2	0.58	7.112
1.2	0.59	7.173
1.2	0.6	7.233
1.2	0.61	7.293
1.2	0.62	7.353
1.2	0.63	7.412
1.2	0.64	7.47
1.2	0.65	7.528
1.2	0.66	7.586
1.2	0.67	7.643
1.2	0.68	7.7
1.2	0.69	7.757
1.2	0.7	7.813
1.2	0.71	7.868
1.2	0.72	7.923
1.2	0.73	7.978
1.2	0.74	8.033
1.2	0.75	8.087
1.2	0.76	8.141
1.2	0.77	8.194
1.2	0.78	8.247
1.2	0.79	8.3
1.2	0.8	8.352
1.2	0.81	8.404
1.2	0.82	8.456
1.2	0.83	8.507
1.2	0.84	8.558
1.2	0.85	8.609
1.2	0.86	8.66
1.2	0.87	8.71
1.2	0.88	8.76
1.2	0.89	8.809
1.2	0.9	8.859
1.2	0.91	8.908
1.2	0.92	8.957
1.2	0.93	9.005
1.2	0.94	9.053
1.2	0.95	9.101
1.2	0.96	9.149
1.2	0.97	9.197
1.2	0.98	9.244
1.2	0.99	9.291
1.2	1.	9.338
1.2	1.01	9.384
1.2	1.02	9.431
1.2	1.03	9.477
1.2	1.04	9.523
1.2	1.05	9.568
1.2	1.06	9.614
1.2	1.07	9.659
1.2	1.08	9.704
1.2	1.09	9.749
1.2	1.1	9.794
1.2	1.11	9.838
1.2	1.12	9.882
1.2	1.13	9.926
1.2	1.14	9.97
1.2	1.15	10.01
1.2	1.16	10.06
1.2	1.17	10.1
1.2	1.18	10.14
1.2	1.19	10.19
1.2	1.2	10.23
1.2	1.21	10.27
1.2	1.22	10.31
1.2	1.23	10.36
1.2	1.24	10.4
1.2	1.25	10.44
1.2	1.26	10.48
1.2	1.27	10.52
1.2	1.28	10.56
1.2	1.29	10.61
1.2	1.3	10.65
1.2	1.31	10.69
1.2	1.32	10.73
1.2	1.33	10.77
1.2	1.34	10.81
1.2	1.35	10.85
1.2	1.36	10.89
1.2	1.37	10.93
1.2	1.38	10.97
1.2	1.39	11.01
1.2	1.4	11.05
1.2	1.41	11.09
1.2	1.42	11.13
1.2	1.43	11.17
1.2	1.44	11.21
1.2	1.45	11.24
1.2	1.46	11.28
1.2	1.47	11.32
1.2	1.48	11.36
1.2	1.49	11.4
1.2	1.5	11.44
1.2	1.51	11.47
1.2	1.52	11.51
1.2	1.53	11.55
1.2	1.54	11.59
1.2	1.55	11.63
1.2	1.56	11.66
1.2	1.57	11.7
1.2	1.58	11.74
1.2	1.59	11.77
1.2	1.6	11.81
1.2	1.61	11.85
1.2	1.62	11.89
1.2	1.63	11.92
1.2	1.64	11.96
1.2	1.65	11.99
1.2	1.66	12.03
1.2	1.67	12.07
1.2	1.68	12.1
1.2	1.69	12.14
1.2	1.7	12.18
1.2	1.71	12.21
1.2	1.72	12.25
1.2	1.73	12.28
1.2	1.74	12.32
1.2	1.75	12.35
1.2	1.76	12.39
1.2	1.77	12.42
1.2	1.78	12.46
1.2	1.79	12.49
1.2	1.8	12.53
1.2	1.81	12.56
1.2	1.82	12.6
1.2	1.83	12.63
1.2	1.84	12.67
1.2	1.85	12.7
1.2	1.86	12.74
1.2	1.87	12.77
1.2	1.88	12.8
1.2	1.89	12.84
1.2	1.9	12.87
1.2	1.91	12.91
1.2	1.92	12.94
1.2	1.93	12.97
1.2	1.94	13.01
1.2	1.95	13.04
1.2	1.96	13.07
1.2	1.97	13.11
1.2	1.98	13.14
1.2	1.99	13.17
1.2	2.	13.21
1.2	2.01	13.24
1.2	2.02	13.27
1.2	2.03	13.3
1.2	2.04	13.34
1.2	2.05	13.37
1.2	2.06	13.4
1.2	2.07	13.43
1.2	2.08	13.47
1.2	2.09	13.5
1.2	2.1	13.53
1.2	2.11	13.56
1.2	2.12	13.6
1.2	2.13	13.63
1.2	2.14	13.66
1.2	2.15	13.69
1.2	2.16	13.72
1.2	2.17	13.76
1.2	2.18	13.79
1.2	2.19	13.82
1.2	2.2	13.85
1.2	2.21	13.88
1.2	2.22	13.91
1.2	2.23	13.94
1.2	2.24	13.98
1.2	2.25	14.01
1.2	2.26	14.04
1.2	2.27	14.07
1.2	2.28	14.1
1.2	2.29	14.13
1.2	2.3	14.16
1.2	2.31	14.19
1.2	2.32	14.22
1.2	2.33	14.25
1.2	2.34	14.28
1.2	2.35	14.31
1.2	2.36	14.35
1.2	2.37	14.38
1.2	2.38	14.41
1.2	2.39	14.44
1.2	2.4	14.47
1.2	2.41	14.5
1.2	2.42	14.53
1.2	2.43	14.56
1.2	2.44	14.59
1.2	2.45	14.62
1.2	2.46	14.65
1.2	2.47	14.68
1.2	2.48	14.71
1.2	2.49	14.73
1.2	2.5	14.76
1.2	2.51	14.79
1.2	2.52	14.82
1.2	2.53	14.85
1.2	2.54	14.88
1.2	2.55	14.91
1.2	2.56	14.94
1.2	2.57	14.97
1.2	2.58	15.
1.2	2.59	15.03
1.2	2.6	15.06
1.2	2.61	15.09
1.2	2.62	15.11
1.2	2.63	15.14
1.2	2.64	15.17
1.2	2.65	15.2
1.2	2.66	15.23
1.2	2.67	15.26
1.2	2.68	15.29
1.2	2.69	15.32
1.2	2.7	15.34
1.2	2.71	15.37
1.2	2.72	15.4
1.2	2.73	15.43
1.2	2.74	15.46
1.2	2.75	15.49
1.2	2.76	15.51
1.2	2.77	15.54
1.2	2.78	15.57
1.2	2.79	15.6
1.2	2.8	15.63
1.2	2.81	15.65
1.2	2.82	15.68
1.2	2.83	15.71
1.2	2.84	15.74
1.2	2.85	15.76
1.2	2.86	15.79
1.2	2.87	15.82
1.2	2.88	15.85
1.2	2.89	15.87
1.2	2.9	15.9
1.2	2.91	15.93
1.2	2.92	15.96
1.2	2.93	15.98
1.2	2.94	16.01
1.2	2.95	16.04
1.2	2.96	16.07
1.2	2.97	16.09
1.2	2.98	16.12
1.2	2.99	16.15
1.2	3.	16.17
1.2	3.01	16.2
1.2	3.02	16.23
1.2	3.03	16.25
1.2	3.04	16.28
1.2	3.05	16.31
1.2	3.06	16.33
1.2	3.07	16.36
1.2	3.08	16.39
1.2	3.09	16.41
1.2	3.1	16.44
1.2	3.11	16.47
1.2	3.12	16.49
1.2	3.13	16.52
1.2	3.14	16.55
1.2	3.15	16.57
1.2	3.16	16.6
1.2	3.17	16.63
1.2	3.18	16.65
1.2	3.19	16.68
1.2	3.2	16.7
1.2	3.21	16.73
1.2	3.22	16.76
1.2	3.23	16.78
1.2	3.24	16.81
1.2	3.25	16.83
1.2	3.26	16.86
1.2	3.27	16.89
1.2	3.28	16.91
1.2	3.29	16.94
1.2	3.3	16.96
1.2	3.31	16.99
1.2	3.32	17.01
1.2	3.33	17.04
1.2	3.34	17.07
1.2	3.35	17.09
1.2	3.36	17.12
1.2	3.37	17.14
1.2	3.38	17.17
1.2	3.39	17.19
1.2	3.4	17.22
1.2	3.41	17.24
1.2	3.42	17.27
1.2	3.43	17.29
1.2	3.44	17.32
1.2	3.45	17.34
1.2	3.46	17.37
1.2	3.47	17.39
1.2	3.48	17.42
1.2	3.49	17.44
1.2	3.5	17.47
1.2	3.51	17.49
1.2	3.52	17.52
1.2	3.53	17.54
1.2	3.54	17.57
1.2	3.55	17.59
1.2	3.56	17.62
1.2	3.57	17.64
1.2	3.58	17.67
1.2	3.59	17.69
1.2	3.6	17.72
1.2	3.61	17.74
1.2	3.62	17.77
1.2	3.63	17.79
1.2	3.64	17.82
1.2	3.65	17.84
1.2	3.66	17.86
1.2	3.67	17.89
1.2	3.68	17.91
1.2	3.69	17.94
1.2	3.7	17.96
1.2	3.71	17.99
1.2	3.72	18.01
1.2	3.73	18.03
1.2	3.74	18.06
1.2	3.75	18.08
1.2	3.76	18.11
1.2	3.77	18.13
1.2	3.78	18.15
1.2	3.79	18.18
1.2	3.8	18.2
1.2	3.81	18.23
1.2	3.82	18.25
1.2	3.83	18.27
1.2	3.84	18.3
1.2	3.85	18.32
1.2	3.86	18.35
1.2	3.87	18.37
1.2	3.88	18.39
1.2	3.89	18.42
1.2	3.9	18.44
1.2	3.91	18.46
1.2	3.92	18.49
1.2	3.93	18.51
1.2	3.94	18.54
1.2	3.95	18.56
1.2	3.96	18.58
1.2	3.97	18.61
1.2	3.98	18.63
1.2	3.99	18.65
1.2	4.	18.68
1.2	4.01	18.7
1.2	4.02	18.72
1.2	4.03	18.75
1.2	4.04	18.77
1.2	4.05	18.79
1.2	4.06	18.82
1.2	4.07	18.84
1.2	4.08	18.86
1.2	4.09	18.88
1.2	4.1	18.91
1.2	4.11	18.93
1.2	4.12	18.95
1.2	4.13	18.98
1.2	4.14	19.
1.2	4.15	19.02
1.2	4.16	19.05
1.2	4.17	19.07
1.2	4.18	19.09
1.2	4.19	19.11
1.2	4.2	19.14
1.2	4.21	19.16
1.2	4.22	19.18
1.2	4.23	19.21
1.2	4.24	19.23
1.2	4.25	19.25
1.2	4.26	19.27
1.2	4.27	19.3
1.2	4.28	19.32
1.2	4.29	19.34
1.2	4.3	19.36
1.2	4.31	19.39
1.2	4.32	19.41
1.2	4.33	19.43
1.2	4.34	19.45
1.2	4.35	19.48
1.2	4.36	19.5
1.2	4.37	19.52
1.2	4.38	19.54
1.2	4.39	19.57
1.2	4.4	19.59
1.2	4.41	19.61
1.2	4.42	19.63
1.2	4.43	19.65
1.2	4.44	19.68
1.2	4.45	19.7
1.2	4.46	19.72
1.2	4.47	19.74
1.2	4.48	19.76
1.2	4.49	19.79
1.2	4.5	19.81
1.2	4.51	19.83
1.2	4.52	19.85
1.2	4.53	19.87
1.2	4.54	19.9
1.2	4.55	19.92
1.2	4.56	19.94
1.2	4.57	19.96
1.2	4.58	19.98
1.2	4.59	20.01
1.2	4.6	20.03
1.2	4.61	20.05
1.2	4.62	20.07
1.2	4.63	20.09
1.2	4.64	20.11
1.2	4.65	20.14
1.2	4.66	20.16
1.2	4.67	20.18
1.2	4.68	20.2
1.2	4.69	20.22
1.2	4.7	20.24
1.2	4.71	20.27
1.2	4.72	20.29
1.2	4.73	20.31
1.2	4.74	20.33
1.2	4.75	20.35
1.2	4.76	20.37
1.2	4.77	20.39
1.2	4.78	20.42
1.2	4.79	20.44
1.2	4.8	20.46
1.2	4.81	20.48
1.2	4.82	20.5
1.2	4.83	20.52
1.2	4.84	20.54
1.2	4.85	20.56
1.2	4.86	20.59
1.2	4.87	20.61
1.2	4.88	20.63
1.2	4.89	20.65
1.2	4.9	20.67
1.2	4.91	20.69
1.2	4.92	20.71
1.2	4.93	20.73
1.2	4.94	20.75
1.2	4.95	20.78
1.2	4.96	20.8
1.2	4.97	20.82
1.2	4.98	20.84
1.2	4.99	20.86
1.2	5.	20.88
1.25	0.52	5.006
1.25	0.53	5.054
1.25	0.54	5.102
1.25	0.55	5.149
1.25	0.56	5.195
1.25	0.57	5.242
1.25	0.58	5.287
1.25	0.59	5.333
1.25	0.6	5.378
1.25	0.61	5.422
1.25	0.62	5.467
1.25	0.63	5.511
1.25	0.64	5.554
1.25	0.65	5.597
1.25	0.66	5.64
1.25	0.67	5.683
1.25	0.68	5.725
1.25	0.69	5.767
1.25	0.7	5.809
1.25	0.71	5.85
1.25	0.72	5.891
1.25	0.73	5.932
1.25	0.74	5.972
1.25	0.75	6.013
1.25	0.76	6.053
1.25	0.77	6.092
1.25	0.78	6.132
1.25	0.79	6.171
1.25	0.8	6.21
1.25	0.81	6.248
1.25	0.82	6.287
1.25	0.83	6.325
1.25	0.84	6.363
1.25	0.85	6.401
1.25	0.86	6.438
1.25	0.87	6.476
1.25	0.88	6.513
1.25	0.89	6.55
1.25	0.9	6.586
1.25	0.91	6.623
1.25	0.92	6.659
1.25	0.93	6.695
1.25	0.94	6.731
1.25	0.95	6.767
1.25	0.96	6.802
1.25	0.97	6.838
1.25	0.98	6.873
1.25	0.99	6.908
1.25	1.	6.943
1.25	1.01	6.977
1.25	1.02	7.012
1.25	1.03	7.046
1.25	1.04	7.08
1.25	1.05	7.114
1.25	1.06	7.148
1.25	1.07	7.182
1.25	1.08	7.215
1.25	1.09	7.248
1.25	1.1	7.282
1.25	1.11	7.315
1.25	1.12	7.347
1.25	1.13	7.38
1.25	1.14	7.413
1.25	1.15	7.445
1.25	1.16	7.478
1.25	1.17	7.51
1.25	1.18	7.542
1.25	1.19	7.574
1.25	1.2	7.605
1.25	1.21	7.637
1.25	1.22	7.668
1.25	1.23	7.7
1.25	1.24	7.731
1.25	1.25	7.762
1.25	1.26	7.793
1.25	1.27	7.824
1.25	1.28	7.855
1.25	1.29	7.885
1.25	1.3	7.916
1.25	1.31	7.946
1.25	1.32	7.977
1.25	1.33	8.007
1.25	1.34	8.037
1.25	1.35	8.067
1.25	1.36	8.097
1.25	1.37	8.126
1.25	1.38	8.156
1.25	1.39	8.185
1.25	1.4	8.215
1.25	1.41	8.244
1.25	1.42	8.273
1.25	1.43	8.302
1.25	1.44	8.331
1.25	1.45	8.36
1.25	1.46	8.389
1.25	1.47	8.418
1.25	1.48	8.446
1.25	1.49	8.475
1.25	1.5	8.503
1.25	1.51	8.531
1.25	1.52	8.56
1.25	1.53	8.588
1.25	1.54	8.616
1.25	1.55	8.644
1.25	1.56	8.671
1.25	1.57	8.699
1.25	1.58	8.727
1.25	1.59	8.754
1.25	1.6	8.782
1.25	1.61	8.809
1.25	1.62	8.837
1.25	1.63	8.864
1.25	1.64	8.891
1.25	1.65	8.918
1.25	1.66	8.945
1.25	1.67	8.972
1.25	1.68	8.999
1.25	1.69	9.026
1.25	1.7	9.052
1.25	1.71	9.079
1.25	1.72	9.105
1.25	1.73	9.132
1.25	1.74	9.158
1.25	1.75	9.184
1.25	1.76	9.211
1.25	1.77	9.237
1.25	1.78	9.263
1.25	1.79	9.289
1.25	1.8	9.315
1.25	1.81	9.34
1.25	1.82	9.366
1.25	1.83	9.392
1.25	1.84	9.418
1.25	1.85	9.443
1.25	1.86	9.469
1.25	1.87	9.494
1.25	1.88	9.519
1.25	1.89	9.545
1.25	1.9	9.57
1.25	1.91	9.595
1.25	1.92	9.62
1.25	1.93	9.645
1.25	1.94	9.67
1.25	1.95	9.695
1.25	1.96	9.72
1.25	1.97	9.745
1.25	1.98	9.769
1.25	1.99	9.794
1.25	2.	9.818
1.25	2.01	9.843
1.25	2.02	9.867
1.25	2.03	9.892
1.25	2.04	9.916
1.25	2.05	9.94
1.25	2.06	9.965
1.25	2.07	9.989
1.25	2.08	10.01
1.25	2.09	10.04
1.25	2.1	10.06
1.25	2.11	10.08
1.25	2.12	10.11
1.25	2.13	10.13
1.25	2.14	10.16
1.25	2.15	10.18
1.25	2.16	10.2
1.25	2.17	10.23
1.25	2.18	10.25
1.25	2.19	10.27
1.25	2.2	10.3
1.25	2.21	10.32
1.25	2.22	10.34
1.25	2.23	10.37
1.25	2.24	10.39
1.25	2.25	10.41
1.25	2.26	10.44
1.25	2.27	10.46
1.25	2.28	10.48
1.25	2.29	10.51
1.25	2.3	10.53
1.25	2.31	10.55
1.25	2.32	10.57
1.25	2.33	10.6
1.25	2.34	10.62
1.25	2.35	10.64
1.25	2.36	10.67
1.25	2.37	10.69
1.25	2.38	10.71
1.25	2.39	10.73
1.25	2.4	10.76
1.25	2.41	10.78
1.25	2.42	10.8
1.25	2.43	10.82
1.25	2.44	10.84
1.25	2.45	10.87
1.25	2.46	10.89
1.25	2.47	10.91
1.25	2.48	10.93
1.25	2.49	10.96
1.25	2.5	10.98
1.25	2.51	11.
1.25	2.52	11.02
1.25	2.53	11.04
1.25	2.54	11.06
1.25	2.55	11.09
1.25	2.56	11.11
1.25	2.57	11.13
1.25	2.58	11.15
1.25	2.59	11.17
1.25	2.6	11.19
1.25	2.61	11.22
1.25	2.62	11.24
1.25	2.63	11.26
1.25	2.64	11.28
1.25	2.65	11.3
1.25	2.66	11.32
1.25	2.67	11.34
1.25	2.68	11.37
1.25	2.69	11.39
1.25	2.7	11.41
1.25	2.71	11.43
1.25	2.72	11.45
1.25	2.73	11.47
1.25	2.74	11.49
1.25	2.75	11.51
1.25	2.76	11.53
1.25	2.77	11.55
1.25	2.78	11.58
1.25	2.79	11.6
1.25	2.8	11.62
1.25	2.81	11.64
1.25	2.82	11.66
1.25	2.83	11.68
1.25	2.84	11.7
1.25	2.85	11.72
1.25	2.86	11.74
1.25	2.87	11.76
1.25	2.88	11.78
1.25	2.89	11.8
1.25	2.9	11.82
1.25	2.91	11.84
1.25	2.92	11.86
1.25	2.93	11.88
1.25	2.94	11.9
1.25	2.95	11.92
1.25	2.96	11.94
1.25	2.97	11.96
1.25	2.98	11.98
1.25	2.99	12.01
1.25	3.	12.03
1.25	3.01	12.05
1.25	3.02	12.07
1.25	3.03	12.09
1.25	3.04	12.11
1.25	3.05	12.12
1.25	3.06	12.14
1.25	3.07	12.16
1.25	3.08	12.18
1.25	3.09	12.2
1.25	3.1	12.22
1.25	3.11	12.24
1.25	3.12	12.26
1.25	3.13	12.28
1.25	3.14	12.3
1.25	3.15	12.32
1.25	3.16	12.34
1.25	3.17	12.36
1.25	3.18	12.38
1.25	3.19	12.4
1.25	3.2	12.42
1.25	3.21	12.44
1.25	3.22	12.46
1.25	3.23	12.48
1.25	3.24	12.5
1.25	3.25	12.52
1.25	3.26	12.54
1.25	3.27	12.55
1.25	3.28	12.57
1.25	3.29	12.59
1.25	3.3	12.61
1.25	3.31	12.63
1.25	3.32	12.65
1.25	3.33	12.67
1.25	3.34	12.69
1.25	3.35	12.71
1.25	3.36	12.73
1.25	3.37	12.75
1.25	3.38	12.76
1.25	3.39	12.78
1.25	3.4	12.8
1.25	3.41	12.82
1.25	3.42	12.84
1.25	3.43	12.86
1.25	3.44	12.88
1.25	3.45	12.9
1.25	3.46	12.91
1.25	3.47	12.93
1.25	3.48	12.95
1.25	3.49	12.97
1.25	3.5	12.99
1.25	3.51	13.01
1.25	3.52	13.03
1.25	3.53	13.04
1.25	3.54	13.06
1.25	3.55	13.08
1.25	3.56	13.1
1.25	3.57	13.12
1.25	3.58	13.14
1.25	3.59	13.15
1.25	3.6	13.17
1.25	3.61	13.19
1.25	3.62	13.21
1.25	3.63	13.23
1.25	3.64	13.25
1.25	3.65	13.26
1.25	3.66	13.28
1.25	3.67	13.3
1.25	3.68	13.32
1.25	3.69	13.34
1.25	3.7	13.35
1.25	3.71	13.37
1.25	3.72	13.39
1.25	3.73	13.41
1.25	3.74	13.43
1.25	3.75	13.44
1.25	3.76	13.46
1.25	3.77	13.48
1.25	3.78	13.5
1.25	3.79	13.52
1.25	3.8	13.53
1.25	3.81	13.55
1.25	3.82	13.57
1.25	3.83	13.59
1.25	3.84	13.6
1.25	3.85	13.62
1.25	3.86	13.64
1.25	3.87	13.66
1.25	3.88	13.68
1.25	3.89	13.69
1.25	3.9	13.71
1.25	3.91	13.73
1.25	3.92	13.75
1.25	3.93	13.76
1.25	3.94	13.78
1.25	3.95	13.8
1.25	3.96	13.82
1.25	3.97	13.83
1.25	3.98	13.85
1.25	3.99	13.87
1.25	4.	13.89
1.25	4.01	13.9
1.25	4.02	13.92
1.25	4.03	13.94
1.25	4.04	13.95
1.25	4.05	13.97
1.25	4.06	13.99
1.25	4.07	14.01
1.25	4.08	14.02
1.25	4.09	14.04
1.25	4.1	14.06
1.25	4.11	14.08
1.25	4.12	14.09
1.25	4.13	14.11
1.25	4.14	14.13
1.25	4.15	14.14
1.25	4.16	14.16
1.25	4.17	14.18
1.25	4.18	14.19
1.25	4.19	14.21
1.25	4.2	14.23
1.25	4.21	14.25
1.25	4.22	14.26
1.25	4.23	14.28
1.25	4.24	14.3
1.25	4.25	14.31
1.25	4.26	14.33
1.25	4.27	14.35
1.25	4.28	14.36
1.25	4.29	14.38
1.25	4.3	14.4
1.25	4.31	14.41
1.25	4.32	14.43
1.25	4.33	14.45
1.25	4.34	14.46
1.25	4.35	14.48
1.25	4.36	14.5
1.25	4.37	14.51
1.25	4.38	14.53
1.25	4.39	14.55
1.25	4.4	14.56
1.25	4.41	14.58
1.25	4.42	14.6
1.25	4.43	14.61
1.25	4.44	14.63
1.25	4.45	14.65
1.25	4.46	14.66
1.25	4.47	14.68
1.25	4.48	14.69
1.25	4.49	14.71
1.25	4.5	14.73
1.25	4.51	14.74
1.25	4.52	14.76
1.25	4.53	14.78
1.25	4.54	14.79
1.25	4.55	14.81
1.25	4.56	14.83
1.25	4.57	14.84
1.25	4.58	14.86
1.25	4.59	14.87
1.25	4.6	14.89
1.25	4.61	14.91
1.25	4.62	14.92
1.25	4.63	14.94
1.25	4.64	14.96
1.25	4.65	14.97
1.25	4.66	14.99
1.25	4.67	15.
1.25	4.68	15.02
1.25	4.69	15.04
1.25	4.7	15.05
1.25	4.71	15.07
1.25	4.72	15.08
1.25	4.73	15.1
1.25	4.74	15.12
1.25	4.75	15.13
1.25	4.76	15.15
1.25	4.77	15.16
1.25	4.78	15.18
1.25	4.79	15.19
1.25	4.8	15.21
1.25	4.81	15.23
1.25	4.82	15.24
1.25	4.83	15.26
1.25	4.84	15.27
1.25	4.85	15.29
1.25	4.86	15.31
1.25	4.87	15.32
1.25	4.88	15.34
1.25	4.89	15.35
1.25	4.9	15.37
1.25	4.91	15.38
1.25	4.92	15.4
1.25	4.93	15.42
1.25	4.94	15.43
1.25	4.95	15.45
1.25	4.96	15.46
1.25	4.97	15.48
1.25	4.98	15.49
1.25	4.99	15.51
1.25	5.	15.52
1.3	0.92	5.002
1.3	0.93	5.029
1.3	0.94	5.056
1.3	0.95	5.083
1.3	0.96	5.11
1.3	0.97	5.136
1.3	0.98	5.163
1.3	0.99	5.189
1.3	1.	5.215
1.3	1.01	5.241
1.3	1.02	5.267
1.3	1.03	5.293
1.3	1.04	5.318
1.3	1.05	5.344
1.3	1.06	5.369
1.3	1.07	5.395
1.3	1.08	5.42
1.3	1.09	5.445
1.3	1.1	5.47
1.3	1.11	5.495
1.3	1.12	5.519
1.3	1.13	5.544
1.3	1.14	5.568
1.3	1.15	5.593
1.3	1.16	5.617
1.3	1.17	5.641
1.3	1.18	5.665
1.3	1.19	5.689
1.3	1.2	5.713
1.3	1.21	5.737
1.3	1.22	5.76
1.3	1.23	5.784
1.3	1.24	5.807
1.3	1.25	5.831
1.3	1.26	5.854
1.3	1.27	5.877
1.3	1.28	5.9
1.3	1.29	5.923
1.3	1.3	5.946
1.3	1.31	5.969
1.3	1.32	5.992
1.3	1.33	6.014
1.3	1.34	6.037
1.3	1.35	6.06
1.3	1.36	6.082
1.3	1.37	6.104
1.3	1.38	6.126
1.3	1.39	6.149
1.3	1.4	6.171
1.3	1.41	6.193
1.3	1.42	6.215
1.3	1.43	6.236
1.3	1.44	6.258
1.3	1.45	6.28
1.3	1.46	6.302
1.3	1.47	6.323
1.3	1.48	6.345
1.3	1.49	6.366
1.3	1.5	6.387
1.3	1.51	6.409
1.3	1.52	6.43
1.3	1.53	6.451
1.3	1.54	6.472
1.3	1.55	6.493
1.3	1.56	6.514
1.3	1.57	6.535
1.3	1.58	6.555
1.3	1.59	6.576
1.3	1.6	6.597
1.3	1.61	6.617
1.3	1.62	6.638
1.3	1.63	6.658
1.3	1.64	6.679
1.3	1.65	6.699
1.3	1.66	6.719
1.3	1.67	6.74
1.3	1.68	6.76
1.3	1.69	6.78
1.3	1.7	6.8
1.3	1.71	6.82
1.3	1.72	6.84
1.3	1.73	6.86
1.3	1.74	6.879
1.3	1.75	6.899
1.3	1.76	6.919
1.3	1.77	6.938
1.3	1.78	6.958
1.3	1.79	6.977
1.3	1.8	6.997
1.3	1.81	7.016
1.3	1.82	7.036
1.3	1.83	7.055
1.3	1.84	7.074
1.3	1.85	7.093
1.3	1.86	7.113
1.3	1.87	7.132
1.3	1.88	7.151
1.3	1.89	7.17
1.3	1.9	7.189
1.3	1.91	7.208
1.3	1.92	7.226
1.3	1.93	7.245
1.3	1.94	7.264
1.3	1.95	7.283
1.3	1.96	7.301
1.3	1.97	7.32
1.3	1.98	7.338
1.3	1.99	7.357
1.3	2.	7.375
1.3	2.01	7.394
1.3	2.02	7.412
1.3	2.03	7.431
1.3	2.04	7.449
1.3	2.05	7.467
1.3	2.06	7.485
1.3	2.07	7.503
1.3	2.08	7.521
1.3	2.09	7.54
1.3	2.1	7.558
1.3	2.11	7.576
1.3	2.12	7.593
1.3	2.13	7.611
1.3	2.14	7.629
1.3	2.15	7.647
1.3	2.16	7.665
1.3	2.17	7.682
1.3	2.18	7.7
1.3	2.19	7.718
1.3	2.2	7.735
1.3	2.21	7.753
1.3	2.22	7.77
1.3	2.23	7.788
1.3	2.24	7.805
1.3	2.25	7.823
1.3	2.26	7.84
1.3	2.27	7.857
1.3	2.28	7.875
1.3	2.29	7.892
1.3	2.3	7.909
1.3	2.31	7.926
1.3	2.32	7.944
1.3	2.33	7.961
1.3	2.34	7.978
1.3	2.35	7.995
1.3	2.36	8.012
1.3	2.37	8.029
1.3	2.38	8.046
1.3	2.39	8.063
1.3	2.4	8.079
1.3	2.41	8.096
1.3	2.42	8.113
1.3	2.43	8.13
1.3	2.44	8.146
1.3	2.45	8.163
1.3	2.46	8.18
1.3	2.47	8.196
1.3	2.48	8.213
1.3	2.49	8.229
1.3	2.5	8.246
1.3	2.51	8.262
1.3	2.52	8.279
1.3	2.53	8.295
1.3	2.54	8.312
1.3	2.55	8.328
1.3	2.56	8.344
1.3	2.57	8.361
1.3	2.58	8.377
1.3	2.59	8.393
1.3	2.6	8.409
1.3	2.61	8.425
1.3	2.62	8.442
1.3	2.63	8.458
1.3	2.64	8.474
1.3	2.65	8.49
1.3	2.66	8.506
1.3	2.67	8.522
1.3	2.68	8.538
1.3	2.69	8.554
1.3	2.7	8.569
1.3	2.71	8.585
1.3	2.72	8.601
1.3	2.73	8.617
1.3	2.74	8.633
1.3	2.75	8.648
1.3	2.76	8.664
1.3	2.77	8.68
1.3	2.78	8.695
1.3	2.79	8.711
1.3	2.8	8.727
1.3	2.81	8.742
1.3	2.82	8.758
1.3	2.83	8.773
1.3	2.84	8.789
1.3	2.85	8.804
1.3	2.86	8.82
1.3	2.87	8.835
1.3	2.88	8.85
1.3	2.89	8.866
1.3	2.9	8.881
1.3	2.91	8.896
1.3	2.92	8.912
1.3	2.93	8.927
1.3	2.94	8.942
1.3	2.95	8.957
1.3	2.96	8.973
1.3	2.97	8.988
1.3	2.98	9.003
1.3	2.99	9.018
1.3	3.	9.033
1.3	3.01	9.048
1.3	3.02	9.063
1.3	3.03	9.078
1.3	3.04	9.093
1.3	3.05	9.108
1.3	3.06	9.123
1.3	3.07	9.138
1.3	3.08	9.153
1.3	3.09	9.167
1.3	3.1	9.182
1.3	3.11	9.197
1.3	3.12	9.212
1.3	3.13	9.227
1.3	3.14	9.241
1.3	3.15	9.256
1.3	3.16	9.271
1.3	3.17	9.285
1.3	3.18	9.3
1.3	3.19	9.315
1.3	3.2	9.329
1.3	3.21	9.344
1.3	3.22	9.358
1.3	3.23	9.373
1.3	3.24	9.387
1.3	3.25	9.402
1.3	3.26	9.416
1.3	3.27	9.431
1.3	3.28	9.445
1.3	3.29	9.46
1.3	3.3	9.474
1.3	3.31	9.488
1.3	3.32	9.503
1.3	3.33	9.517
1.3	3.34	9.531
1.3	3.35	9.545
1.3	3.36	9.56
1.3	3.37	9.574
1.3	3.38	9.588
1.3	3.39	9.602
1.3	3.4	9.616
1.3	3.41	9.63
1.3	3.42	9.645
1.3	3.43	9.659
1.3	3.44	9.673
1.3	3.45	9.687
1.3	3.46	9.701
1.3	3.47	9.715
1.3	3.48	9.729
1.3	3.49	9.743
1.3	3.5	9.757
1.3	3.51	9.771
1.3	3.52	9.785
1.3	3.53	9.798
1.3	3.54	9.812
1.3	3.55	9.826
1.3	3.56	9.84
1.3	3.57	9.854
1.3	3.58	9.868
1.3	3.59	9.881
1.3	3.6	9.895
1.3	3.61	9.909
1.3	3.62	9.923
1.3	3.63	9.936
1.3	3.64	9.95
1.3	3.65	9.964
1.3	3.66	9.977
1.3	3.67	9.991
1.3	3.68	10.
1.3	3.69	10.02
1.3	3.7	10.03
1.3	3.71	10.05
1.3	3.72	10.06
1.3	3.73	10.07
1.3	3.74	10.09
1.3	3.75	10.1
1.3	3.76	10.11
1.3	3.77	10.13
1.3	3.78	10.14
1.3	3.79	10.15
1.3	3.8	10.17
1.3	3.81	10.18
1.3	3.82	10.19
1.3	3.83	10.21
1.3	3.84	10.22
1.3	3.85	10.23
1.3	3.86	10.25
1.3	3.87	10.26
1.3	3.88	10.27
1.3	3.89	10.29
1.3	3.9	10.3
1.3	3.91	10.31
1.3	3.92	10.33
1.3	3.93	10.34
1.3	3.94	10.35
1.3	3.95	10.37
1.3	3.96	10.38
1.3	3.97	10.39
1.3	3.98	10.4
1.3	3.99	10.42
1.3	4.	10.43
1.3	4.01	10.44
1.3	4.02	10.46
1.3	4.03	10.47
1.3	4.04	10.48
1.3	4.05	10.5
1.3	4.06	10.51
1.3	4.07	10.52
1.3	4.08	10.53
1.3	4.09	10.55
1.3	4.1	10.56
1.3	4.11	10.57
1.3	4.12	10.59
1.3	4.13	10.6
1.3	4.14	10.61
1.3	4.15	10.62
1.3	4.16	10.64
1.3	4.17	10.65
1.3	4.18	10.66
1.3	4.19	10.68
1.3	4.2	10.69
1.3	4.21	10.7
1.3	4.22	10.71
1.3	4.23	10.73
1.3	4.24	10.74
1.3	4.25	10.75
1.3	4.26	10.76
1.3	4.27	10.78
1.3	4.28	10.79
1.3	4.29	10.8
1.3	4.3	10.81
1.3	4.31	10.83
1.3	4.32	10.84
1.3	4.33	10.85
1.3	4.34	10.86
1.3	4.35	10.88
1.3	4.36	10.89
1.3	4.37	10.9
1.3	4.38	10.91
1.3	4.39	10.93
1.3	4.4	10.94
1.3	4.41	10.95
1.3	4.42	10.96
1.3	4.43	10.98
1.3	4.44	10.99
1.3	4.45	11.
1.3	4.46	11.01
1.3	4.47	11.03
1.3	4.48	11.04
1.3	4.49	11.05
1.3	4.5	11.06
1.3	4.51	11.08
1.3	4.52	11.09
1.3	4.53	11.1
1.3	4.54	11.11
1.3	4.55	11.12
1.3	4.56	11.14
1.3	4.57	11.15
1.3	4.58	11.16
1.3	4.59	11.17
1.3	4.6	11.19
1.3	4.61	11.2
1.3	4.62	11.21
1.3	4.63	11.22
1.3	4.64	11.23
1.3	4.65	11.25
1.3	4.66	11.26
1.3	4.67	11.27
1.3	4.68	11.28
1.3	4.69	11.29
1.3	4.7	11.31
1.3	4.71	11.32
1.3	4.72	11.33
1.3	4.73	11.34
1.3	4.74	11.35
1.3	4.75	11.37
1.3	4.76	11.38
1.3	4.77	11.39
1.3	4.78	11.4
1.3	4.79	11.41
1.3	4.8	11.43
1.3	4.81	11.44
1.3	4.82	11.45
1.3	4.83	11.46
1.3	4.84	11.47
1.3	4.85	11.49
1.3	4.86	11.5
1.3	4.87	11.51
1.3	4.88	11.52
1.3	4.89	11.53
1.3	4.9	11.54
1.3	4.91	11.56
1.3	4.92	11.57
1.3	4.93	11.58
1.3	4.94	11.59
1.3	4.95	11.6
1.3	4.96	11.61
1.3	4.97	11.63
1.3	4.98	11.64
1.3	4.99	11.65
1.3	5.	11.66
1.35	1.52	5.014
1.35	1.53	5.031
1.35	1.54	5.047
1.35	1.55	5.063
1.35	1.56	5.08
1.35	1.57	5.096
1.35	1.58	5.112
1.35	1.59	5.128
1.35	1.6	5.144
1.35	1.61	5.16
1.35	1.62	5.176
1.35	1.63	5.192
1.35	1.64	5.208
1.35	1.65	5.224
1.35	1.66	5.24
1.35	1.67	5.256
1.35	1.68	5.271
1.35	1.69	5.287
1.35	1.7	5.303
1.35	1.71	5.318
1.35	1.72	5.334
1.35	1.73	5.349
1.35	1.74	5.365
1.35	1.75	5.38
1.35	1.76	5.395
1.35	1.77	5.411
1.35	1.78	5.426
1.35	1.79	5.441
1.35	1.8	5.456
1.35	1.81	5.472
1.35	1.82	5.487
1.35	1.83	5.502
1.35	1.84	5.517
1.35	1.85	5.532
1.35	1.86	5.547
1.35	1.87	5.562
1.35	1.88	5.576
1.35	1.89	5.591
1.35	1.9	5.606
1.35	1.91	5.621
1.35	1.92	5.635
1.35	1.93	5.65
1.35	1.94	5.665
1.35	1.95	5.679
1.35	1.96	5.694
1.35	1.97	5.708
1.35	1.98	5.723
1.35	1.99	5.737
1.35	2.	5.752
1.35	2.01	5.766
1.35	2.02	5.78
1.35	2.03	5.795
1.35	2.04	5.809
1.35	2.05	5.823
1.35	2.06	5.837
1.35	2.07	5.851
1.35	2.08	5.865
1.35	2.09	5.88
1.35	2.1	5.894
1.35	2.11	5.908
1.35	2.12	5.922
1.35	2.13	5.936
1.35	2.14	5.949
1.35	2.15	5.963
1.35	2.16	5.977
1.35	2.17	5.991
1.35	2.18	6.005
1.35	2.19	6.019
1.35	2.2	6.032
1.35	2.21	6.046
1.35	2.22	6.06
1.35	2.23	6.073
1.35	2.24	6.087
1.35	2.25	6.1
1.35	2.26	6.114
1.35	2.27	6.128
1.35	2.28	6.141
1.35	2.29	6.154
1.35	2.3	6.168
1.35	2.31	6.181
1.35	2.32	6.195
1.35	2.33	6.208
1.35	2.34	6.221
1.35	2.35	6.235
1.35	2.36	6.248
1.35	2.37	6.261
1.35	2.38	6.274
1.35	2.39	6.287
1.35	2.4	6.301
1.35	2.41	6.314
1.35	2.42	6.327
1.35	2.43	6.34
1.35	2.44	6.353
1.35	2.45	6.366
1.35	2.46	6.379
1.35	2.47	6.392
1.35	2.48	6.405
1.35	2.49	6.418
1.35	2.5	6.43
1.35	2.51	6.443
1.35	2.52	6.456
1.35	2.53	6.469
1.35	2.54	6.482
1.35	2.55	6.494
1.35	2.56	6.507
1.35	2.57	6.52
1.35	2.58	6.533
1.35	2.59	6.545
1.35	2.6	6.558
1.35	2.61	6.57
1.35	2.62	6.583
1.35	2.63	6.596
1.35	2.64	6.608
1.35	2.65	6.621
1.35	2.66	6.633
1.35	2.67	6.646
1.35	2.68	6.658
1.35	2.69	6.67
1.35	2.7	6.683
1.35	2.71	6.695
1.35	2.72	6.707
1.35	2.73	6.72
1.35	2.74	6.732
1.35	2.75	6.744
1.35	2.76	6.757
1.35	2.77	6.769
1.35	2.78	6.781
1.35	2.79	6.793
1.35	2.8	6.805
1.35	2.81	6.818
1.35	2.82	6.83
1.35	2.83	6.842
1.35	2.84	6.854
1.35	2.85	6.866
1.35	2.86	6.878
1.35	2.87	6.89
1.35	2.88	6.902
1.35	2.89	6.914
1.35	2.9	6.926
1.35	2.91	6.938
1.35	2.92	6.95
1.35	2.93	6.962
1.35	2.94	6.973
1.35	2.95	6.985
1.35	2.96	6.997
1.35	2.97	7.009
1.35	2.98	7.021
1.35	2.99	7.032
1.35	3.	7.044
1.35	3.01	7.056
1.35	3.02	7.068
1.35	3.03	7.079
1.35	3.04	7.091
1.35	3.05	7.103
1.35	3.06	7.114
1.35	3.07	7.126
1.35	3.08	7.138
1.35	3.09	7.149
1.35	3.1	7.161
1.35	3.11	7.172
1.35	3.12	7.184
1.35	3.13	7.195
1.35	3.14	7.207
1.35	3.15	7.218
1.35	3.16	7.23
1.35	3.17	7.241
1.35	3.18	7.252
1.35	3.19	7.264
1.35	3.2	7.275
1.35	3.21	7.287
1.35	3.22	7.298
1.35	3.23	7.309
1.35	3.24	7.321
1.35	3.25	7.332
1.35	3.26	7.343
1.35	3.27	7.354
1.35	3.28	7.366
1.35	3.29	7.377
1.35	3.3	7.388
1.35	3.31	7.399
1.35	3.32	7.41
1.35	3.33	7.422
1.35	3.34	7.433
1.35	3.35	7.444
1.35	3.36	7.455
1.35	3.37	7.466
1.35	3.38	7.477
1.35	3.39	7.488
1.35	3.4	7.499
1.35	3.41	7.51
1.35	3.42	7.521
1.35	3.43	7.532
1.35	3.44	7.543
1.35	3.45	7.554
1.35	3.46	7.565
1.35	3.47	7.576
1.35	3.48	7.587
1.35	3.49	7.598
1.35	3.5	7.609
1.35	3.51	7.62
1.35	3.52	7.63
1.35	3.53	7.641
1.35	3.54	7.652
1.35	3.55	7.663
1.35	3.56	7.674
1.35	3.57	7.684
1.35	3.58	7.695
1.35	3.59	7.706
1.35	3.6	7.717
1.35	3.61	7.727
1.35	3.62	7.738
1.35	3.63	7.749
1.35	3.64	7.759
1.35	3.65	7.77
1.35	3.66	7.781
1.35	3.67	7.791
1.35	3.68	7.802
1.35	3.69	7.812
1.35	3.7	7.823
1.35	3.71	7.834
1.35	3.72	7.844
1.35	3.73	7.855
1.35	3.74	7.865
1.35	3.75	7.876
1.35	3.76	7.886
1.35	3.77	7.897
1.35	3.78	7.907
1.35	3.79	7.918
1.35	3.8	7.928
1.35	3.81	7.938
1.35	3.82	7.949
1.35	3.83	7.959
1.35	3.84	7.97
1.35	3.85	7.98
1.35	3.86	7.99
1.35	3.87	8.001
1.35	3.88	8.011
1.35	3.89	8.021
1.35	3.9	8.032
1.35	3.91	8.042
1.35	3.92	8.052
1.35	3.93	8.062
1.35	3.94	8.073
1.35	3.95	8.083
1.35	3.96	8.093
1.35	3.97	8.103
1.35	3.98	8.114
1.35	3.99	8.124
1.35	4.	8.134
1.35	4.01	8.144
1.35	4.02	8.154
1.35	4.03	8.164
1.35	4.04	8.175
1.35	4.05	8.185
1.35	4.06	8.195
1.35	4.07	8.205
1.35	4.08	8.215
1.35	4.09	8.225
1.35	4.1	8.235
1.35	4.11	8.245
1.35	4.12	8.255
1.35	4.13	8.265
1.35	4.14	8.275
1.35	4.15	8.285
1.35	4.16	8.295
1.35	4.17	8.305
1.35	4.18	8.315
1.35	4.19	8.325
1.35	4.2	8.335
1.35	4.21	8.345
1.35	4.22	8.355
1.35	4.23	8.365
1.35	4.24	8.374
1.35	4.25	8.384
1.35	4.26	8.394
1.35	4.27	8.404
1.35	4.28	8.414
1.35	4.29	8.424
1.35	4.3	8.433
1.35	4.31	8.443
1.35	4.32	8.453
1.35	4.33	8.463
1.35	4.34	8.473
1.35	4.35	8.482
1.35	4.36	8.492
1.35	4.37	8.502
1.35	4.38	8.512
1.35	4.39	8.521
1.35	4.4	8.531
1.35	4.41	8.541
1.35	4.42	8.55
1.35	4.43	8.56
1.35	4.44	8.57
1.35	4.45	8.579
1.35	4.46	8.589
1.35	4.47	8.599
1.35	4.48	8.608
1.35	4.49	8.618
1.35	4.5	8.627
1.35	4.51	8.637
1.35	4.52	8.647
1.35	4.53	8.656
1.35	4.54	8.666
1.35	4.55	8.675
1.35	4.56	8.685
1.35	4.57	8.694
1.35	4.58	8.704
1.35	4.59	8.713
1.35	4.6	8.723
1.35	4.61	8.732
1.35	4.62	8.742
1.35	4.63	8.751
1.35	4.64	8.761
1.35	4.65	8.77
1.35	4.66	8.779
1.35	4.67	8.789
1.35	4.68	8.798
1.35	4.69	8.808
1.35	4.7	8.817
1.35	4.71	8.826
1.35	4.72	8.836
1.35	4.73	8.845
1.35	4.74	8.854
1.35	4.75	8.864
1.35	4.76	8.873
1.35	4.77	8.882
1.35	4.78	8.892
1.35	4.79	8.901
1.35	4.8	8.91
1.35	4.81	8.92
1.35	4.82	8.929
1.35	4.83	8.938
1.35	4.84	8.947
1.35	4.85	8.957
1.35	4.86	8.966
1.35	4.87	8.975
1.35	4.88	8.984
1.35	4.89	8.993
1.35	4.9	9.003
1.35	4.91	9.012
1.35	4.92	9.021
1.35	4.93	9.03
1.35	4.94	9.039
1.35	4.95	9.048
1.35	4.96	9.058
1.35	4.97	9.067
1.35	4.98	9.076
1.35	4.99	9.085
1.35	5.	9.094
1.4	2.2	5.001
1.4	2.21	5.012
1.4	2.22	5.024
1.4	2.23	5.035
1.4	2.24	5.046
1.4	2.25	5.057
1.4	2.26	5.069
1.4	2.27	5.08
1.4	2.28	5.091
1.4	2.29	5.102
1.4	2.3	5.113
1.4	2.31	5.124
1.4	2.32	5.135
1.4	2.33	5.146
1.4	2.34	5.157
1.4	2.35	5.168
1.4	2.36	5.179
1.4	2.37	5.19
1.4	2.38	5.201
1.4	2.39	5.212
1.4	2.4	5.223
1.4	2.41	5.234
1.4	2.42	5.245
1.4	2.43	5.256
1.4	2.44	5.267
1.4	2.45	5.277
1.4	2.46	5.288
1.4	2.47	5.299
1.4	2.48	5.31
1.4	2.49	5.32
1.4	2.5	5.331
1.4	2.51	5.342
1.4	2.52	5.352
1.4	2.53	5.363
1.4	2.54	5.373
1.4	2.55	5.384
1.4	2.56	5.394
1.4	2.57	5.405
1.4	2.58	5.416
1.4	2.59	5.426
1.4	2.6	5.436
1.4	2.61	5.447
1.4	2.62	5.457
1.4	2.63	5.468
1.4	2.64	5.478
1.4	2.65	5.488
1.4	2.66	5.499
1.4	2.67	5.509
1.4	2.68	5.519
1.4	2.69	5.53
1.4	2.7	5.54
1.4	2.71	5.55
1.4	2.72	5.561
1.4	2.73	5.571
1.4	2.74	5.581
1.4	2.75	5.591
1.4	2.76	5.601
1.4	2.77	5.611
1.4	2.78	5.622
1.4	2.79	5.632
1.4	2.8	5.642
1.4	2.81	5.652
1.4	2.82	5.662
1.4	2.83	5.672
1.4	2.84	5.682
1.4	2.85	5.692
1.4	2.86	5.702
1.4	2.87	5.712
1.4	2.88	5.722
1.4	2.89	5.732
1.4	2.9	5.742
1.4	2.91	5.751
1.4	2.92	5.761
1.4	2.93	5.771
1.4	2.94	5.781
1.4	2.95	5.791
1.4	2.96	5.801
1.4	2.97	5.81
1.4	2.98	5.82
1.4	2.99	5.83
1.4	3.	5.84
1.4	3.01	5.849
1.4	3.02	5.859
1.4	3.03	5.869
1.4	3.04	5.879
1.4	3.05	5.888
1.4	3.06	5.898
1.4	3.07	5.907
1.4	3.08	5.917
1.4	3.09	5.927
1.4	3.1	5.936
1.4	3.11	5.946
1.4	3.12	5.955
1.4	3.13	5.965
1.4	3.14	5.974
1.4	3.15	5.984
1.4	3.16	5.993
1.4	3.17	6.003
1.4	3.18	6.012
1.4	3.19	6.022
1.4	3.2	6.031
1.4	3.21	6.041
1.4	3.22	6.05
1.4	3.23	6.059
1.4	3.24	6.069
1.4	3.25	6.078
1.4	3.26	6.087
1.4	3.27	6.097
1.4	3.28	6.106
1.4	3.29	6.115
1.4	3.3	6.125
1.4	3.31	6.134
1.4	3.32	6.143
1.4	3.33	6.153
1.4	3.34	6.162
1.4	3.35	6.171
1.4	3.36	6.18
1.4	3.37	6.189
1.4	3.38	6.199
1.4	3.39	6.208
1.4	3.4	6.217
1.4	3.41	6.226
1.4	3.42	6.235
1.4	3.43	6.244
1.4	3.44	6.253
1.4	3.45	6.262
1.4	3.46	6.271
1.4	3.47	6.281
1.4	3.48	6.29
1.4	3.49	6.299
1.4	3.5	6.308
1.4	3.51	6.317
1.4	3.52	6.326
1.4	3.53	6.335
1.4	3.54	6.344
1.4	3.55	6.352
1.4	3.56	6.361
1.4	3.57	6.37
1.4	3.58	6.379
1.4	3.59	6.388
1.4	3.6	6.397
1.4	3.61	6.406
1.4	3.62	6.415
1.4	3.63	6.424
1.4	3.64	6.433
1.4	3.65	6.441
1.4	3.66	6.45
1.4	3.67	6.459
1.4	3.68	6.468
1.4	3.69	6.477
1.4	3.7	6.485
1.4	3.71	6.494
1.4	3.72	6.503
1.4	3.73	6.512
1.4	3.74	6.52
1.4	3.75	6.529
1.4	3.76	6.538
1.4	3.77	6.546
1.4	3.78	6.555
1.4	3.79	6.564
1.4	3.8	6.572
1.4	3.81	6.581
1.4	3.82	6.59
1.4	3.83	6.598
1.4	3.84	6.607
1.4	3.85	6.615
1.4	3.86	6.624
1.4	3.87	6.633
1.4	3.88	6.641
1.4	3.89	6.65
1.4	3.9	6.658
1.4	3.91	6.667
1.4	3.92	6.675
1.4	3.93	6.684
1.4	3.94	6.692
1.4	3.95	6.701
1.4	3.96	6.709
1.4	3.97	6.718
1.4	3.98	6.726
1.4	3.99	6.735
1.4	4.	6.743
1.4	4.01	6.752
1.4	4.02	6.76
1.4	4.03	6.768
1.4	4.04	6.777
1.4	4.05	6.785
1.4	4.06	6.793
1.4	4.07	6.802
1.4	4.08	6.81
1.4	4.09	6.819
1.4	4.1	6.827
1.4	4.11	6.835
1.4	4.12	6.844
1.4	4.13	6.852
1.4	4.14	6.86
1.4	4.15	6.868
1.4	4.16	6.877
1.4	4.17	6.885
1.4	4.18	6.893
1.4	4.19	6.901
1.4	4.2	6.91
1.4	4.21	6.918
1.4	4.22	6.926
1.4	4.23	6.934
1.4	4.24	6.942
1.4	4.25	6.951
1.4	4.26	6.959
1.4	4.27	6.967
1.4	4.28	6.975
1.4	4.29	6.983
1.4	4.3	6.991
1.4	4.31	7.
1.4	4.32	7.008
1.4	4.33	7.016
1.4	4.34	7.024
1.4	4.35	7.032
1.4	4.36	7.04
1.4	4.37	7.048
1.4	4.38	7.056
1.4	4.39	7.064
1.4	4.4	7.072
1.4	4.41	7.08
1.4	4.42	7.088
1.4	4.43	7.096
1.4	4.44	7.104
1.4	4.45	7.112
1.4	4.46	7.12
1.4	4.47	7.128
1.4	4.48	7.136
1.4	4.49	7.144
1.4	4.5	7.152
1.4	4.51	7.16
1.4	4.52	7.168
1.4	4.53	7.176
1.4	4.54	7.184
1.4	4.55	7.192
1.4	4.56	7.2
1.4	4.57	7.208
1.4	4.58	7.215
1.4	4.59	7.223
1.4	4.6	7.231
1.4	4.61	7.239
1.4	4.62	7.247
1.4	4.63	7.255
1.4	4.64	7.263
1.4	4.65	7.27
1.4	4.66	7.278
1.4	4.67	7.286
1.4	4.68	7.294
1.4	4.69	7.302
1.4	4.7	7.309
1.4	4.71	7.317
1.4	4.72	7.325
1.4	4.73	7.333
1.4	4.74	7.34
1.4	4.75	7.348
1.4	4.76	7.356
1.4	4.77	7.364
1.4	4.78	7.371
1.4	4.79	7.379
1.4	4.8	7.387
1.4	4.81	7.394
1.4	4.82	7.402
1.4	4.83	7.41
1.4	4.84	7.417
1.4	4.85	7.425
1.4	4.86	7.433
1.4	4.87	7.44
1.4	4.88	7.448
1.4	4.89	7.456
1.4	4.9	7.463
1.4	4.91	7.471
1.4	4.92	7.478
1.4	4.93	7.486
1.4	4.94	7.494
1.4	4.95	7.501
1.4	4.96	7.509
1.4	4.97	7.516
1.4	4.98	7.524
1.4	4.99	7.531
1.4	5.	7.539
1.45	3.79	5.001
1.45	3.8	5.007
1.45	3.81	5.014
1.45	3.82	5.021
1.45	3.83	5.027
1.45	3.84	5.034
1.45	3.85	5.04
1.45	3.86	5.047
1.45	3.87	5.053
1.45	3.88	5.06
1.45	3.89	5.066
1.45	3.9	5.073
1.45	3.91	5.079
1.45	3.92	5.086
1.45	3.93	5.092
1.45	3.94	5.099
1.45	3.95	5.105
1.45	3.96	5.112
1.45	3.97	5.118
1.45	3.98	5.125
1.45	3.99	5.131
1.45	4.	5.137
1.45	4.01	5.144
1.45	4.02	5.15
1.45	4.03	5.157
1.45	4.04	5.163
1.45	4.05	5.169
1.45	4.06	5.176
1.45	4.07	5.182
1.45	4.08	5.189
1.45	4.09	5.195
1.45	4.1	5.201
1.45	4.11	5.208
1.45	4.12	5.214
1.45	4.13	5.22
1.45	4.14	5.227
1.45	4.15	5.233
1.45	4.16	5.239
1.45	4.17	5.245
1.45	4.18	5.252
1.45	4.19	5.258
1.45	4.2	5.264
1.45	4.21	5.271
1.45	4.22	5.277
1.45	4.23	5.283
1.45	4.24	5.289
1.45	4.25	5.296
1.45	4.26	5.302
1.45	4.27	5.308
1.45	4.28	5.314
1.45	4.29	5.32
1.45	4.3	5.327
1.45	4.31	5.333
1.45	4.32	5.339
1.45	4.33	5.345
1.45	4.34	5.351
1.45	4.35	5.357
1.45	4.36	5.364
1.45	4.37	5.37
1.45	4.38	5.376
1.45	4.39	5.382
1.45	4.4	5.388
1.45	4.41	5.394
1.45	4.42	5.4
1.45	4.43	5.407
1.45	4.44	5.413
1.45	4.45	5.419
1.45	4.46	5.425
1.45	4.47	5.431
1.45	4.48	5.437
1.45	4.49	5.443
1.45	4.5	5.449
1.45	4.51	5.455
1.45	4.52	5.461
1.45	4.53	5.467
1.45	4.54	5.473
1.45	4.55	5.479
1.45	4.56	5.485
1.45	4.57	5.491
1.45	4.58	5.497
1.45	4.59	5.503
1.45	4.6	5.509
1.45	4.61	5.515
1.45	4.62	5.521
1.45	4.63	5.527
1.45	4.64	5.533
1.45	4.65	5.539
1.45	4.66	5.545
1.45	4.67	5.551
1.45	4.68	5.557
1.45	4.69	5.563
1.45	4.7	5.569
1.45	4.71	5.575
1.45	4.72	5.581
1.45	4.73	5.587
1.45	4.74	5.592
1.45	4.75	5.598
1.45	4.76	5.604
1.45	4.77	5.61
1.45	4.78	5.616
1.45	4.79	5.622
1.45	4.8	5.628
1.45	4.81	5.634
1.45	4.82	5.639
1.45	4.83	5.645
1.45	4.84	5.651
1.45	4.85	5.657
1.45	4.86	5.663
1.45	4.87	5.669
1.45	4.88	5.674
1.45	4.89	5.68
1.45	4.9	5.686
1.45	4.91	5.692
1.45	4.92	5.698
1.45	4.93	5.703
1.45	4.94	5.709
1.45	4.95	5.715
1.45	4.96	5.721
1.45	4.97	5.727
1.45	4.98	5.732
1.45	4.99	5.738
1.45	5.	5.744

==> Plot_data/Fig10/LUM32/lumggexcdata.dat <==
1.	0.25	11.99
1.	0.26	12.23
1.	0.27	12.46
1.	0.28	12.69
1.	0.29	12.91
1.	0.3	13.14
1.	0.31	13.35
1.	0.32	13.57
1.	0.33	13.78
1.	0.34	13.98
1.	0.35	14.19
1.	0.36	14.39
1.	0.37	14.59
1.	0.38	14.78
1.	0.39	14.98
1.	0.4	15.17
1.	0.41	15.36
1.	0.42	15.54
1.	0.43	15.73
1.	0.44	15.91
1.	0.45	16.09
1.	0.46	16.27
1.	0.47	16.44
1.	0.48	16.62
1.	0.49	16.79
1.	0.5	16.96
1.	0.51	17.13
1.	0.52	17.29
1.	0.53	17.46
1.	0.54	17.62
1.	0.55	17.79
1.	0.56	17.95
1.	0.57	18.11
1.	0.58	18.26
1.	0.59	18.42
1.	0.6	18.58
1.	0.61	18.73
1.	0.62	18.88
1.	0.63	19.04
1.	0.64	19.19
1.	0.65	19.34
1.	0.66	19.48
1.	0.67	19.63
1.	0.68	19.78
1.	0.69	19.92
1.	0.7	20.06
1.	0.71	20.21
1.	0.72	20.35
1.	0.73	20.49
1.	0.74	20.63
1.	0.75	20.77
1.	0.76	20.91
1.	0.77	21.04
1.	0.78	21.18
1.	0.79	21.32
1.	0.8	21.45
1.	0.81	21.58
1.	0.82	21.72
1.	0.83	21.85
1.	0.84	21.98
1.	0.85	22.11
1.	0.86	22.24
1.	0.87	22.37
1.	0.88	22.5
1.	0.89	22.62
1.	0.9	22.75
1.	0.91	22.88
1.	0.92	23.
1.	0.93	23.13
1.	0.94	23.25
1.	0.95	23.37
1.	0.96	23.5
1.	0.97	23.62
1.	0.98	23.74
1.	0.99	23.86
1.	1.	23.98
1.	1.01	24.1
1.	1.02	24.22
1.	1.03	24.34
1.	1.04	24.46
1.	1.05	24.57
1.	1.06	24.69
1.	1.07	24.81
1.	1.08	24.92
1.	1.09	25.04
1.	1.1	25.15
1.	1.11	25.27
1.	1.12	25.38
1.	1.13	25.49
1.	1.14	25.61
1.	1.15	25.72
1.	1.16	25.83
1.	1.17	25.94
1.	1.18	26.05
1.	1.19	26.16
1.	1.2	26.27
1.	1.21	26.38
1.	1.22	26.49
1.	1.23	26.6
1.	1.24	26.71
1.	1.25	26.81
1.	1.26	26.92
1.	1.27	27.03
1.	1.28	27.13
1.	1.29	27.24
1.	1.3	27.34
1.	1.31	27.45
1.	1.32	27.55
1.	1.33	27.66
1.	1.34	27.76
1.	1.35	27.86
1.	1.36	27.97
1.	1.37	28.07
1.	1.38	28.17
1.	1.39	28.27
1.	1.4	28.38
1.	1.41	28.48
1.	1.42	28.58
1.	1.43	28.68
1.	1.44	28.78
1.	1.45	28.88
1.	1.46	28.98
1.	1.47	29.08
1.	1.48	29.18
1.	1.49	29.27
1.	1.5	29.37
1.	1.51	29.47
1.	1.52	29.57
1.	1.53	29.66
1.	1.54	29.76
1.	1.55	29.86
1.	1.56	29.95
1.	1.57	30.05
1.	1.58	30.15
1.	1.59	30.24
1.	1.6	30.34
1.	1.61	30.43
1.	1.62	30.52
1.	1.63	30.62
1.	1.64	30.71
1.	1.65	30.81
1.	1.66	30.9
1.	1.67	30.99
1.	1.68	31.08
1.	1.69	31.18
1.	1.7	31.27
1.	1.71	31.36
1.	1.72	31.45
1.	1.73	31.54
1.	1.74	31.63
1.	1.75	31.73
1.	1.76	31.82
1.	1.77	31.91
1.	1.78	32.
1.	1.79	32.09
1.	1.8	32.18
1.	1.81	32.26
1.	1.82	32.35
1.	1.83	32.44
1.	1.84	32.53
1.	1.85	32.62
1.	1.86	32.71
1.	1.87	32.8
1.	1.88	32.88
1.	1.89	32.97
1.	1.9	33.06
1.	1.91	33.14
1.	1.92	33.23
1.	1.93	33.32
1.	1.94	33.4
1.	1.95	33.49
1.	1.96	33.57
1.	1.97	33.66
1.	1.98	33.75
1.	1.99	33.83
1.	2.	33.92
1.	2.01	34.
1.	2.02	34.09
1.	2.03	34.17
1.	2.04	34.25
1.	2.05	34.34
1.	2.06	34.42
1.	2.07	34.5
1.	2.08	34.59
1.	2.09	34.67
1.	2.1	34.75
1.	2.11	34.84
1.	2.12	34.92
1.	2.13	35.
1.	2.14	35.08
1.	2.15	35.16
1.	2.16	35.25
1.	2.17	35.33
1.	2.18	35.41
1.	2.19	35.49
1.	2.2	35.57
1.	2.21	35.65
1.	2.22	35.73
1.	2.23	35.81
1.	2.24	35.89
1.	2.25	35.97
1.	2.26	36.05
1.	2.27	36.13
1.	2.28	36.21
1.	2.29	36.29
1.	2.3	36.37
1.	2.31	36.45
1.	2.32	36.53
1.	2.33	36.61
1.	2.34	36.69
1.	2.35	36.76
1.	2.36	36.84
1.	2.37	36.92
1.	2.38	37.
1.	2.39	37.08
1.	2.4	37.15
1.	2.41	37.23
1.	2.42	37.31
1.	2.43	37.38
1.	2.44	37.46
1.	2.45	37.54
1.	2.46	37.61
1.	2.47	37.69
1.	2.48	37.77
1.	2.49	37.84
1.	2.5	37.92
1.	2.51	37.99
1.	2.52	38.07
1.	2.53	38.15
1.	2.54	38.22
1.	2.55	38.3
1.	2.56	38.37
1.	2.57	38.45
1.	2.58	38.52
1.	2.59	38.6
1.	2.6	38.67
1.	2.61	38.74
1.	2.62	38.82
1.	2.63	38.89
1.	2.64	38.97
1.	2.65	39.04
1.	2.66	39.11
1.	2.67	39.19
1.	2.68	39.26
1.	2.69	39.33
1.	2.7	39.41
1.	2.71	39.48
1.	2.72	39.55
1.	2.73	39.62
1.	2.74	39.7
1.	2.75	39.77
1.	2.76	39.84
1.	2.77	39.91
1.	2.78	39.99
1.	2.79	40.06
1.	2.8	40.13
1.	2.81	40.2
1.	2.82	40.27
1.	2.83	40.34
1.	2.84	40.42
1.	2.85	40.49
1.	2.86	40.56
1.	2.87	40.63
1.	2.88	40.7
1.	2.89	40.77
1.	2.9	40.84
1.	2.91	40.91
1.	2.92	40.98
1.	2.93	41.05
1.	2.94	41.12
1.	2.95	41.19
1.	2.96	41.26
1.	2.97	41.33
1.	2.98	41.4
1.	2.99	41.47
1.	3.	41.54
1.	3.01	41.61
1.	3.02	41.68
1.	3.03	41.75
1.	3.04	41.81
1.	3.05	41.88
1.	3.06	41.95
1.	3.07	42.02
1.	3.08	42.09
1.	3.09	42.16
1.	3.1	42.22
1.	3.11	42.29
1.	3.12	42.36
1.	3.13	42.43
1.	3.14	42.5
1.	3.15	42.56
1.	3.16	42.63
1.	3.17	42.7
1.	3.18	42.77
1.	3.19	42.83
1.	3.2	42.9
1.	3.21	42.97
1.	3.22	43.03
1.	3.23	43.1
1.	3.24	43.17
1.	3.25	43.23
1.	3.26	43.3
1.	3.27	43.37
1.	3.28	43.43
1.	3.29	43.5
1.	3.3	43.57
1.	3.31	43.63
1.	3.32	43.7
1.	3.33	43.76
1.	3.34	43.83
1.	3.35	43.89
1.	3.36	43.96
1.	3.37	44.03
1.	3.38	44.09
1.	3.39	44.16
1.	3.4	44.22
1.	3.41	44.29
1.	3.42	44.35
1.	3.43	44.42
1.	3.44	44.48
1.	3.45	44.54
1.	3.46	44.61
1.	3.47	44.67
1.	3.48	44.74
1.	3.49	44.8
1.	3.5	44.87
1.	3.51	44.93
1.	3.52	44.99
1.	3.53	45.06
1.	3.54	45.12
1.	3.55	45.19
1.	3.56	45.25
1.	3.57	45.31
1.	3.58	45.38
1.	3.59	45.44
1.	3.6	45.5
1.	3.61	45.57
1.	3.62	45.63
1.	3.63	45.69
1.	3.64	45.75
1.	3.65	45.82
1.	3.66	45.88
1.	3.67	45.94
1.	3.68	46.01
1.	3.69	46.07
1.	3.7	46.13
1.	3.71	46.19
1.	3.72	46.26
1.	3.73	46.32
1.	3.74	46.38
1.	3.75	46.44
1.	3.76	46.5
1.	3.77	46.56
1.	3.78	46.63
1.	3.79	46.69
1.	3.8	46.75
1.	3.81	46.81
1.	3.82	46.87
1.	3.83	46.93
1.	3.84	47.
1.	3.85	47.06
1.	3.86	47.12
1.	3.87	47.18
1.	3.88	47.24
1.	3.89	47.3
1.	3.9	47.36
1.	3.91	47.42
1.	3.92	47.48
1.	3.93	47.54
1.	3.94	47.6
1.	3.95	47.66
1.	3.96	47.72
1.	3.97	47.78
1.	3.98	47.84
1.	3.99	47.9
1.	4.	47.96
1.	4.01	48.02
1.	4.02	48.08
1.	4.03	48.14
1.	4.04	48.2
1.	4.05	48.26
1.	4.06	48.32
1.	4.07	48.38
1.	4.08	48.44
1.	4.09	48.5
1.	4.1	48.56
1.	4.11	48.62
1.	4.12	48.68
1.	4.13	48.74
1.	4.14	48.8
1.	4.15	48.86
1.	4.16	48.91
1.	4.17	48.97
1.	4.18	49.03
1.	4.19	49.09
1.	4.2	49.15
1.	4.21	49.21
1.	4.22	49.27
1.	4.23	49.32
1.	4.24	49.38
1.	4.25	49.44
1.	4.26	49.5
1.	4.27	49.56
1.	4.28	49.61
1.	4.29	49.67
1.	4.3	49.73
1.	4.31	49.79
1.	4.32	49.85
1.	4.33	49.9
1.	4.34	49.96
1.	4.35	50.02
1.	4.36	50.08
1.	4.37	50.13
1.	4.38	50.19
1.	4.39	50.25
1.	4.4	50.31
1.	4.41	50.36
1.	4.42	50.42
1.	4.43	50.48
1.	4.44	50.53
1.	4.45	50.59
1.	4.46	50.65
1.	4.47	50.7
1.	4.48	50.76
1.	4.49	50.82
1.	4.5	50.87
1.	4.51	50.93
1.	4.52	50.99
1.	4.53	51.04
1.	4.54	51.1
1.	4.55	51.16
1.	4.56	51.21
1.	4.57	51.27
1.	4.58	51.32
1.	4.59	51.38
1.	4.6	51.44
1.	4.61	51.49
1.	4.62	51.55
1.	4.63	51.6
1.	4.64	51.66
1.	4.65	51.71
1.	4.66	51.77
1.	4.67	51.83
1.	4.68	51.88
1.	4.69	51.94
1.	4.7	51.99
1.	4.71	52.05
1.	4.72	52.1
1.	4.73	52.16
1.	4.74	52.21
1.	4.75	52.27
1.	4.76	52.32
1.	4.77	52.38
1.	4.78	52.43
1.	4.79	52.49
1.	4.8	52.54
1.	4.81	52.6
1.	4.82	52.65
1.	4.83	52.71
1.	4.84	52.76
1.	4.85	52.82
1.	4.86	52.87
1.	4.87	52.92
1.	4.88	52.98
1.	4.89	53.03
1.	4.9	53.09
1.	4.91	53.14
1.	4.92	53.19
1.	4.93	53.25
1.	4.94	53.3
1.	4.95	53.36
1.	4.96	53.41
1.	4.97	53.46
1.	4.98	53.52
1.	4.99	53.57
1.	5.	53.63
1.05	0.25	9.69
1.05	0.26	9.882
1.05	0.27	10.07
1.05	0.28	10.25
1.05	0.29	10.44
1.05	0.3	10.61
1.05	0.31	10.79
1.05	0.32	10.96
1.05	0.33	11.13
1.05	0.34	11.3
1.05	0.35	11.47
1.05	0.36	11.63
1.05	0.37	11.79
1.05	0.38	11.95
1.05	0.39	12.1
1.05	0.4	12.26
1.05	0.41	12.41
1.05	0.42	12.56
1.05	0.43	12.71
1.05	0.44	12.86
1.05	0.45	13.
1.05	0.46	13.14
1.05	0.47	13.29
1.05	0.48	13.43
1.05	0.49	13.57
1.05	0.5	13.7
1.05	0.51	13.84
1.05	0.52	13.97
1.05	0.53	14.11
1.05	0.54	14.24
1.05	0.55	14.37
1.05	0.56	14.5
1.05	0.57	14.63
1.05	0.58	14.76
1.05	0.59	14.89
1.05	0.6	15.01
1.05	0.61	15.14
1.05	0.62	15.26
1.05	0.63	15.38
1.05	0.64	15.5
1.05	0.65	15.62
1.05	0.66	15.74
1.05	0.67	15.86
1.05	0.68	15.98
1.05	0.69	16.1
1.05	0.7	16.21
1.05	0.71	16.33
1.05	0.72	16.44
1.05	0.73	16.56
1.05	0.74	16.67
1.05	0.75	16.78
1.05	0.76	16.89
1.05	0.77	17.01
1.05	0.78	17.12
1.05	0.79	17.23
1.05	0.8	17.33
1.05	0.81	17.44
1.05	0.82	17.55
1.05	0.83	17.66
1.05	0.84	17.76
1.05	0.85	17.87
1.05	0.86	17.97
1.05	0.87	18.08
1.05	0.88	18.18
1.05	0.89	18.28
1.05	0.9	18.39
1.05	0.91	18.49
1.05	0.92	18.59
1.05	0.93	18.69
1.05	0.94	18.79
1.05	0.95	18.89
1.05	0.96	18.99
1.05	0.97	19.09
1.05	0.98	19.19
1.05	0.99	19.28
1.05	1.	19.38
1.05	1.01	19.48
1.05	1.02	19.57
1.05	1.03	19.67
1.05	1.04	19.76
1.05	1.05	19.86
1.05	1.06	19.95
1.05	1.07	20.05
1.05	1.08	20.14
1.05	1.09	20.23
1.05	1.1	20.33
1.05	1.11	20.42
1.05	1.12	20.51
1.05	1.13	20.6
1.05	1.14	20.69
1.05	1.15	20.78
1.05	1.16	20.87
1.05	1.17	20.96
1.05	1.18	21.05
1.05	1.19	21.14
1.05	1.2	21.23
1.05	1.21	21.32
1.05	1.22	21.41
1.05	1.23	21.49
1.05	1.24	21.58
1.05	1.25	21.67
1.05	1.26	21.75
1.05	1.27	21.84
1.05	1.28	21.93
1.05	1.29	22.01
1.05	1.3	22.1
1.05	1.31	22.18
1.05	1.32	22.27
1.05	1.33	22.35
1.05	1.34	22.43
1.05	1.35	22.52
1.05	1.36	22.6
1.05	1.37	22.68
1.05	1.38	22.77
1.05	1.39	22.85
1.05	1.4	22.93
1.05	1.41	23.01
1.05	1.42	23.09
1.05	1.43	23.17
1.05	1.44	23.26
1.05	1.45	23.34
1.05	1.46	23.42
1.05	1.47	23.5
1.05	1.48	23.58
1.05	1.49	23.66
1.05	1.5	23.74
1.05	1.51	23.81
1.05	1.52	23.89
1.05	1.53	23.97
1.05	1.54	24.05
1.05	1.55	24.13
1.05	1.56	24.21
1.05	1.57	24.28
1.05	1.58	24.36
1.05	1.59	24.44
1.05	1.6	24.51
1.05	1.61	24.59
1.05	1.62	24.67
1.05	1.63	24.74
1.05	1.64	24.82
1.05	1.65	24.89
1.05	1.66	24.97
1.05	1.67	25.04
1.05	1.68	25.12
1.05	1.69	25.19
1.05	1.7	25.27
1.05	1.71	25.34
1.05	1.72	25.42
1.05	1.73	25.49
1.05	1.74	25.56
1.05	1.75	25.64
1.05	1.76	25.71
1.05	1.77	25.78
1.05	1.78	25.86
1.05	1.79	25.93
1.05	1.8	26.
1.05	1.81	26.07
1.05	1.82	26.14
1.05	1.83	26.22
1.05	1.84	26.29
1.05	1.85	26.36
1.05	1.86	26.43
1.05	1.87	26.5
1.05	1.88	26.57
1.05	1.89	26.64
1.05	1.9	26.71
1.05	1.91	26.78
1.05	1.92	26.85
1.05	1.93	26.92
1.05	1.94	26.99
1.05	1.95	27.06
1.05	1.96	27.13
1.05	1.97	27.2
1.05	1.98	27.27
1.05	1.99	27.34
1.05	2.	27.41
1.05	2.01	27.48
1.05	2.02	27.54
1.05	2.03	27.61
1.05	2.04	27.68
1.05	2.05	27.75
1.05	2.06	27.82
1.05	2.07	27.88
1.05	2.08	27.95
1.05	2.09	28.02
1.05	2.1	28.08
1.05	2.11	28.15
1.05	2.12	28.22
1.05	2.13	28.28
1.05	2.14	28.35
1.05	2.15	28.42
1.05	2.16	28.48
1.05	2.17	28.55
1.05	2.18	28.61
1.05	2.19	28.68
1.05	2.2	28.74
1.05	2.21	28.81
1.05	2.22	28.88
1.05	2.23	28.94
1.05	2.24	29.01
1.05	2.25	29.07
1.05	2.26	29.13
1.05	2.27	29.2
1.05	2.28	29.26
1.05	2.29	29.33
1.05	2.3	29.39
1.05	2.31	29.45
1.05	2.32	29.52
1.05	2.33	29.58
1.05	2.34	29.65
1.05	2.35	29.71
1.05	2.36	29.77
1.05	2.37	29.83
1.05	2.38	29.9
1.05	2.39	29.96
1.05	2.4	30.02
1.05	2.41	30.09
1.05	2.42	30.15
1.05	2.43	30.21
1.05	2.44	30.27
1.05	2.45	30.33
1.05	2.46	30.4
1.05	2.47	30.46
1.05	2.48	30.52
1.05	2.49	30.58
1.05	2.5	30.64
1.05	2.51	30.7
1.05	2.52	30.76
1.05	2.53	30.83
1.05	2.54	30.89
1.05	2.55	30.95
1.05	2.56	31.01
1.05	2.57	31.07
1.05	2.58	31.13
1.05	2.59	31.19
1.05	2.6	31.25
1.05	2.61	31.31
1.05	2.62	31.37
1.05	2.63	31.43
1.05	2.64	31.49
1.05	2.65	31.55
1.05	2.66	31.61
1.05	2.67	31.67
1.05	2.68	31.73
1.05	2.69	31.79
1.05	2.7	31.84
1.05	2.71	31.9
1.05	2.72	31.96
1.05	2.73	32.02
1.05	2.74	32.08
1.05	2.75	32.14
1.05	2.76	32.2
1.05	2.77	32.25
1.05	2.78	32.31
1.05	2.79	32.37
1.05	2.8	32.43
1.05	2.81	32.49
1.05	2.82	32.54
1.05	2.83	32.6
1.05	2.84	32.66
1.05	2.85	32.72
1.05	2.86	32.77
1.05	2.87	32.83
1.05	2.88	32.89
1.05	2.89	32.95
1.05	2.9	33.
1.05	2.91	33.06
1.05	2.92	33.12
1.05	2.93	33.17
1.05	2.94	33.23
1.05	2.95	33.29
1.05	2.96	33.34
1.05	2.97	33.4
1.05	2.98	33.45
1.05	2.99	33.51
1.05	3.	33.57
1.05	3.01	33.62
1.05	3.02	33.68
1.05	3.03	33.73
1.05	3.04	33.79
1.05	3.05	33.85
1.05	3.06	33.9
1.05	3.07	33.96
1.05	3.08	34.01
1.05	3.09	34.07
1.05	3.1	34.12
1.05	3.11	34.18
1.05	3.12	34.23
1.05	3.13	34.29
1.05	3.14	34.34
1.05	3.15	34.4
1.05	3.16	34.45
1.05	3.17	34.5
1.05	3.18	34.56
1.05	3.19	34.61
1.05	3.2	34.67
1.05	3.21	34.72
1.05	3.22	34.78
1.05	3.23	34.83
1.05	3.24	34.88
1.05	3.25	34.94
1.05	3.26	34.99
1.05	3.27	35.04
1.05	3.28	35.1
1.05	3.29	35.15
1.05	3.3	35.21
1.05	3.31	35.26
1.05	3.32	35.31
1.05	3.33	35.36
1.05	3.34	35.42
1.05	3.35	35.47
1.05	3.36	35.52
1.05	3.37	35.58
1.05	3.38	35.63
1.05	3.39	35.68
1.05	3.4	35.73
1.05	3.41	35.79
1.05	3.42	35.84
1.05	3.43	35.89
1.05	3.44	35.94
1.05	3.45	36.
1.05	3.46	36.05
1.05	3.47	36.1
1.05	3.48	36.15
1.05	3.49	36.2
1.05	3.5	36.26
1.05	3.51	36.31
1.05	3.52	36.36
1.05	3.53	36.41
1.05	3.54	36.46
1.05	3.55	36.51
1.05	3.56	36.57
1.05	3.57	36.62
1.05	3.58	36.67
1.05	3.59	36.72
1.05	3.6	36.77
1.05	3.61	36.82
1.05	3.62	36.87
1.05	3.63	36.92
1.05	3.64	36.97
1.05	3.65	37.03
1.05	3.66	37.08
1.05	3.67	37.13
1.05	3.68	37.18
1.05	3.69	37.23
1.05	3.7	37.28
1.05	3.71	37.33
1.05	3.72	37.38
1.05	3.73	37.43
1.05	3.74	37.48
1.05	3.75	37.53
1.05	3.76	37.58
1.05	3.77	37.63
1.05	3.78	37.68
1.05	3.79	37.73
1.05	3.8	37.78
1.05	3.81	37.83
1.05	3.82	37.88
1.05	3.83	37.93
1.05	3.84	37.98
1.05	3.85	38.03
1.05	3.86	38.08
1.05	3.87	38.12
1.05	3.88	38.17
1.05	3.89	38.22
1.05	3.9	38.27
1.05	3.91	38.32
1.05	3.92	38.37
1.05	3.93	38.42
1.05	3.94	38.47
1.05	3.95	38.52
1.05	3.96	38.57
1.05	3.97	38.61
1.05	3.98	38.66
1.05	3.99	38.71
1.05	4.	38.76
1.05	4.01	38.81
1.05	4.02	38.86
1.05	4.03	38.9
1.05	4.04	38.95
1.05	4.05	39.
1.05	4.06	39.05
1.05	4.07	39.1
1.05	4.08	39.15
1.05	4.09	39.19
1.05	4.1	39.24
1.05	4.11	39.29
1.05	4.12	39.34
1.05	4.13	39.38
1.05	4.14	39.43
1.05	4.15	39.48
1.05	4.16	39.53
1.05	4.17	39.57
1.05	4.18	39.62
1.05	4.19	39.67
1.05	4.2	39.72
1.05	4.21	39.76
1.05	4.22	39.81
1.05	4.23	39.86
1.05	4.24	39.91
1.05	4.25	39.95
1.05	4.26	40.
1.05	4.27	40.05
1.05	4.28	40.09
1.05	4.29	40.14
1.05	4.3	40.19
1.05	4.31	40.23
1.05	4.32	40.28
1.05	4.33	40.33
1.05	4.34	40.37
1.05	4.35	40.42
1.05	4.36	40.47
1.05	4.37	40.51
1.05	4.38	40.56
1.05	4.39	40.61
1.05	4.4	40.65
1.05	4.41	40.7
1.05	4.42	40.74
1.05	4.43	40.79
1.05	4.44	40.84
1.05	4.45	40.88
1.05	4.46	40.93
1.05	4.47	40.97
1.05	4.48	41.02
1.05	4.49	41.07
1.05	4.5	41.11
1.05	4.51	41.16
1.05	4.52	41.2
1.05	4.53	41.25
1.05	4.54	41.29
1.05	4.55	41.34
1.05	4.56	41.38
1.05	4.57	41.43
1.05	4.58	41.47
1.05	4.59	41.52
1.05	4.6	41.57
1.05	4.61	41.61
1.05	4.62	41.66
1.05	4.63	41.7
1.05	4.64	41.75
1.05	4.65	41.79
1.05	4.66	41.84
1.05	4.67	41.88
1.05	4.68	41.92
1.05	4.69	41.97
1.05	4.7	42.01
1.05	4.71	42.06
1.05	4.72	42.1
1.05	4.73	42.15
1.05	4.74	42.19
1.05	4.75	42.24
1.05	4.76	42.28
1.05	4.77	42.33
1.05	4.78	42.37
1.05	4.79	42.41
1.05	4.8	42.46
1.05	4.81	42.5
1.05	4.82	42.55
1.05	4.83	42.59
1.05	4.84	42.64
1.05	4.85	42.68
1.05	4.86	42.72
1.05	4.87	42.77
1.05	4.88	42.81
1.05	4.89	42.86
1.05	4.9	42.9
1.05	4.91	42.94
1.05	4.92	42.99
1.05	4.93	43.03
1.05	4.94	43.07
1.05	4.95	43.12
1.05	4.96	43.16
1.05	4.97	43.2
1.05	4.98	43.25
1.05	4.99	43.29
1.05	5.	43.33
1.1	0.25	7.658
1.1	0.26	7.809
1.1	0.27	7.958
1.1	0.28	8.104
1.1	0.29	8.248
1.1	0.3	8.389
1.1	0.31	8.527
1.1	0.32	8.664
1.1	0.33	8.798
1.1	0.34	8.93
1.1	0.35	9.061
1.1	0.36	9.189
1.1	0.37	9.316
1.1	0.38	9.441
1.1	0.39	9.565
1.1	0.4	9.686
1.1	0.41	9.807
1.1	0.42	9.926
1.1	0.43	10.04
1.1	0.44	10.16
1.1	0.45	10.27
1.1	0.46	10.39
1.1	0.47	10.5
1.1	0.48	10.61
1.1	0.49	10.72
1.1	0.5	10.83
1.1	0.51	10.94
1.1	0.52	11.04
1.1	0.53	11.15
1.1	0.54	11.25
1.1	0.55	11.36
1.1	0.56	11.46
1.1	0.57	11.56
1.1	0.58	11.66
1.1	0.59	11.76
1.1	0.6	11.86
1.1	0.61	11.96
1.1	0.62	12.06
1.1	0.63	12.16
1.1	0.64	12.25
1.1	0.65	12.35
1.1	0.66	12.44
1.1	0.67	12.54
1.1	0.68	12.63
1.1	0.69	12.72
1.1	0.7	12.81
1.1	0.71	12.91
1.1	0.72	13.
1.1	0.73	13.09
1.1	0.74	13.17
1.1	0.75	13.26
1.1	0.76	13.35
1.1	0.77	13.44
1.1	0.78	13.53
1.1	0.79	13.61
1.1	0.8	13.7
1.1	0.81	13.78
1.1	0.82	13.87
1.1	0.83	13.95
1.1	0.84	14.04
1.1	0.85	14.12
1.1	0.86	14.2
1.1	0.87	14.29
1.1	0.88	14.37
1.1	0.89	14.45
1.1	0.9	14.53
1.1	0.91	14.61
1.1	0.92	14.69
1.1	0.93	14.77
1.1	0.94	14.85
1.1	0.95	14.93
1.1	0.96	15.01
1.1	0.97	15.08
1.1	0.98	15.16
1.1	0.99	15.24
1.1	1.	15.32
1.1	1.01	15.39
1.1	1.02	15.47
1.1	1.03	15.54
1.1	1.04	15.62
1.1	1.05	15.69
1.1	1.06	15.77
1.1	1.07	15.84
1.1	1.08	15.92
1.1	1.09	15.99
1.1	1.1	16.06
1.1	1.11	16.14
1.1	1.12	16.21
1.1	1.13	16.28
1.1	1.14	16.35
1.1	1.15	16.42
1.1	1.16	16.5
1.1	1.17	16.57
1.1	1.18	16.64
1.1	1.19	16.71
1.1	1.2	16.78
1.1	1.21	16.85
1.1	1.22	16.92
1.1	1.23	16.99
1.1	1.24	17.05
1.1	1.25	17.12
1.1	1.26	17.19
1.1	1.27	17.26
1.1	1.28	17.33
1.1	1.29	17.4
1.1	1.3	17.46
1.1	1.31	17.53
1.1	1.32	17.6
1.1	1.33	17.66
1.1	1.34	17.73
1.1	1.35	17.8
1.1	1.36	17.86
1.1	1.37	17.93
1.1	1.38	17.99
1.1	1.39	18.06
1.1	1.4	18.12
1.1	1.41	18.19
1.1	1.42	18.25
1.1	1.43	18.31
1.1	1.44	18.38
1.1	1.45	18.44
1.1	1.46	18.51
1.1	1.47	18.57
1.1	1.48	18.63
1.1	1.49	18.7
1.1	1.5	18.76
1.1	1.51	18.82
1.1	1.52	18.88
1.1	1.53	18.94
1.1	1.54	19.01
1.1	1.55	19.07
1.1	1.56	19.13
1.1	1.57	19.19
1.1	1.58	19.25
1.1	1.59	19.31
1.1	1.6	19.37
1.1	1.61	19.43
1.1	1.62	19.49
1.1	1.63	19.55
1.1	1.64	19.61
1.1	1.65	19.67
1.1	1.66	19.73
1.1	1.67	19.79
1.1	1.68	19.85
1.1	1.69	19.91
1.1	1.7	19.97
1.1	1.71	20.03
1.1	1.72	20.09
1.1	1.73	20.14
1.1	1.74	20.2
1.1	1.75	20.26
1.1	1.76	20.32
1.1	1.77	20.38
1.1	1.78	20.43
1.1	1.79	20.49
1.1	1.8	20.55
1.1	1.81	20.61
1.1	1.82	20.66
1.1	1.83	20.72
1.1	1.84	20.78
1.1	1.85	20.83
1.1	1.86	20.89
1.1	1.87	20.94
1.1	1.88	21.
1.1	1.89	21.06
1.1	1.9	21.11
1.1	1.91	21.17
1.1	1.92	21.22
1.1	1.93	21.28
1.1	1.94	21.33
1.1	1.95	21.39
1.1	1.96	21.44
1.1	1.97	21.5
1.1	1.98	21.55
1.1	1.99	21.61
1.1	2.	21.66
1.1	2.01	21.71
1.1	2.02	21.77
1.1	2.03	21.82
1.1	2.04	21.88
1.1	2.05	21.93
1.1	2.06	21.98
1.1	2.07	22.04
1.1	2.08	22.09
1.1	2.09	22.14
1.1	2.1	22.19
1.1	2.11	22.25
1.1	2.12	22.3
1.1	2.13	22.35
1.1	2.14	22.4
1.1	2.15	22.46
1.1	2.16	22.51
1.1	2.17	22.56
1.1	2.18	22.61
1.1	2.19	22.66
1.1	2.2	22.72
1.1	2.21	22.77
1.1	2.22	22.82
1.1	2.23	22.87
1.1	2.24	22.92
1.1	2.25	22.97
1.1	2.26	23.02
1.1	2.27	23.08
1.1	2.28	23.13
1.1	2.29	23.18
1.1	2.3	23.23
1.1	2.31	23.28
1.1	2.32	23.33
1.1	2.33	23.38
1.1	2.34	23.43
1.1	2.35	23.48
1.1	2.36	23.53
1.1	2.37	23.58
1.1	2.38	23.63
1.1	2.39	23.68
1.1	2.4	23.73
1.1	2.41	23.78
1.1	2.42	23.83
1.1	2.43	23.87
1.1	2.44	23.92
1.1	2.45	23.97
1.1	2.46	24.02
1.1	2.47	24.07
1.1	2.48	24.12
1.1	2.49	24.17
1.1	2.5	24.22
1.1	2.51	24.26
1.1	2.52	24.31
1.1	2.53	24.36
1.1	2.54	24.41
1.1	2.55	24.46
1.1	2.56	24.5
1.1	2.57	24.55
1.1	2.58	24.6
1.1	2.59	24.65
1.1	2.6	24.7
1.1	2.61	24.74
1.1	2.62	24.79
1.1	2.63	24.84
1.1	2.64	24.88
1.1	2.65	24.93
1.1	2.66	24.98
1.1	2.67	25.03
1.1	2.68	25.07
1.1	2.69	25.12
1.1	2.7	25.17
1.1	2.71	25.21
1.1	2.72	25.26
1.1	2.73	25.31
1.1	2.74	25.35
1.1	2.75	25.4
1.1	2.76	25.44
1.1	2.77	25.49
1.1	2.78	25.54
1.1	2.79	25.58
1.1	2.8	25.63
1.1	2.81	25.67
1.1	2.82	25.72
1.1	2.83	25.76
1.1	2.84	25.81
1.1	2.85	25.86
1.1	2.86	25.9
1.1	2.87	25.95
1.1	2.88	25.99
1.1	2.89	26.04
1.1	2.9	26.08
1.1	2.91	26.13
1.1	2.92	26.17
1.1	2.93	26.22
1.1	2.94	26.26
1.1	2.95	26.31
1.1	2.96	26.35
1.1	2.97	26.39
1.1	2.98	26.44
1.1	2.99	26.48
1.1	3.	26.53
1.1	3.01	26.57
1.1	3.02	26.62
1.1	3.03	26.66
1.1	3.04	26.7
1.1	3.05	26.75
1.1	3.06	26.79
1.1	3.07	26.84
1.1	3.08	26.88
1.1	3.09	26.92
1.1	3.1	26.97
1.1	3.11	27.01
1.1	3.12	27.05
1.1	3.13	27.1
1.1	3.14	27.14
1.1	3.15	27.18
1.1	3.16	27.23
1.1	3.17	27.27
1.1	3.18	27.31
1.1	3.19	27.35
1.1	3.2	27.4
1.1	3.21	27.44
1.1	3.22	27.48
1.1	3.23	27.53
1.1	3.24	27.57
1.1	3.25	27.61
1.1	3.26	27.65
1.1	3.27	27.7
1.1	3.28	27.74
1.1	3.29	27.78
1.1	3.3	27.82
1.1	3.31	27.86
1.1	3.32	27.91
1.1	3.33	27.95
1.1	3.34	27.99
1.1	3.35	28.03
1.1	3.36	28.07
1.1	3.37	28.12
1.1	3.38	28.16
1.1	3.39	28.2
1.1	3.4	28.24
1.1	3.41	28.28
1.1	3.42	28.32
1.1	3.43	28.36
1.1	3.44	28.41
1.1	3.45	28.45
1.1	3.46	28.49
1.1	3.47	28.53
1.1	3.48	28.57
1.1	3.49	28.61
1.1	3.5	28.65
1.1	3.51	28.69
1.1	3.52	28.73
1.1	3.53	28.78
1.1	3.54	28.82
1.1	3.55	28.86
1.1	3.56	28.9
1.1	3.57	28.94
1.1	3.58	28.98
1.1	3.59	29.02
1.1	3.6	29.06
1.1	3.61	29.1
1.1	3.62	29.14
1.1	3.63	29.18
1.1	3.64	29.22
1.1	3.65	29.26
1.1	3.66	29.3
1.1	3.67	29.34
1.1	3.68	29.38
1.1	3.69	29.42
1.1	3.7	29.46
1.1	3.71	29.5
1.1	3.72	29.54
1.1	3.73	29.58
1.1	3.74	29.62
1.1	3.75	29.66
1.1	3.76	29.7
1.1	3.77	29.74
1.1	3.78	29.78
1.1	3.79	29.82
1.1	3.8	29.86
1.1	3.81	29.89
1.1	3.82	29.93
1.1	3.83	29.97
1.1	3.84	30.01
1.1	3.85	30.05
1.1	3.86	30.09
1.1	3.87	30.13
1.1	3.88	30.17
1.1	3.89	30.21
1.1	3.9	30.25
1.1	3.91	30.28
1.1	3.92	30.32
1.1	3.93	30.36
1.1	3.94	30.4
1.1	3.95	30.44
1.1	3.96	30.48
1.1	3.97	30.52
1.1	3.98	30.55
1.1	3.99	30.59
1.1	4.	30.63
1.1	4.01	30.67
1.1	4.02	30.71
1.1	4.03	30.75
1.1	4.04	30.78
1.1	4.05	30.82
1.1	4.06	30.86
1.1	4.07	30.9
1.1	4.08	30.94
1.1	4.09	30.97
1.1	4.1	31.01
1.1	4.11	31.05
1.1	4.12	31.09
1.1	4.13	31.12
1.1	4.14	31.16
1.1	4.15	31.2
1.1	4.16	31.24
1.1	4.17	31.28
1.1	4.18	31.31
1.1	4.19	31.35
1.1	4.2	31.39
1.1	4.21	31.42
1.1	4.22	31.46
1.1	4.23	31.5
1.1	4.24	31.54
1.1	4.25	31.57
1.1	4.26	31.61
1.1	4.27	31.65
1.1	4.28	31.69
1.1	4.29	31.72
1.1	4.3	31.76
1.1	4.31	31.8
1.1	4.32	31.83
1.1	4.33	31.87
1.1	4.34	31.91
1.1	4.35	31.94
1.1	4.36	31.98
1.1	4.37	32.02
1.1	4.38	32.05
1.1	4.39	32.09
1.1	4.4	32.13
1.1	4.41	32.16
1.1	4.42	32.2
1.1	4.43	32.24
1.1	4.44	32.27
1.1	4.45	32.31
1.1	4.46	32.34
1.1	4.47	32.38
1.1	4.48	32.42
1.1	4.49	32.45
1.1	4.5	32.49
1.1	4.51	32.53
1.1	4.52	32.56
1.1	4.53	32.6
1.1	4.54	32.63
1.1	4.55	32.67
1.1	4.56	32.71
1.1	4.57	32.74
1.1	4.58	32.78
1.1	4.59	32.81
1.1	4.6	32.85
1.1	4.61	32.88
1.1	4.62	32.92
1.1	4.63	32.96
1.1	4.64	32.99
1.1	4.65	33.03
1.1	4.66	33.06
1.1	4.67	33.1
1.1	4.68	33.13
1.1	4.69	33.17
1.1	4.7	33.2
1.1	4.71	33.24
1.1	4.72	33.27
1.1	4.73	33.31
1.1	4.74	33.34
1.1	4.75	33.38
1.1	4.76	33.41
1.1	4.77	33.45
1.1	4.78	33.48
1.1	4.79	33.52
1.1	4.8	33.55
1.1	4.81	33.59
1.1	4.82	33.62
1.1	4.83	33.66
1.1	4.84	33.69
1.1	4.85	33.73
1.1	4.86	33.76
1.1	4.87	33.8
1.1	4.88	33.83
1.1	4.89	33.87
1.1	4.9	33.9
1.1	4.91	33.94
1.1	4.92	33.97
1.1	4.93	34.01
1.1	4.94	34.04
1.1	4.95	34.08
1.1	4.96	34.11
1.1	4.97	34.14
1.1	4.98	34.18
1.1	4.99	34.21
1.1	5.	34.25
1.15	0.25	5.917
1.15	0.26	6.034
1.15	0.27	6.149
1.15	0.28	6.262
1.15	0.29	6.373
1.15	0.3	6.482
1.15	0.31	6.589
1.15	0.32	6.694
1.15	0.33	6.798
1.15	0.34	6.9
1.15	0.35	7.001
1.15	0.36	7.1
1.15	0.37	7.198
1.15	0.38	7.295
1.15	0.39	7.39
1.15	0.4	7.484
1.15	0.41	7.577
1.15	0.42	7.669
1.15	0.43	7.76
1.15	0.44	7.85
1.15	0.45	7.938
1.15	0.46	8.026
1.15	0.47	8.113
1.15	0.48	8.199
1.15	0.49	8.284
1.15	0.5	8.368
1.15	0.51	8.451
1.15	0.52	8.534
1.15	0.53	8.615
1.15	0.54	8.696
1.15	0.55	8.776
1.15	0.56	8.856
1.15	0.57	8.934
1.15	0.58	9.012
1.15	0.59	9.09
1.15	0.6	9.166
1.15	0.61	9.243
1.15	0.62	9.318
1.15	0.63	9.393
1.15	0.64	9.467
1.15	0.65	9.541
1.15	0.66	9.614
1.15	0.67	9.686
1.15	0.68	9.758
1.15	0.69	9.83
1.15	0.7	9.901
1.15	0.71	9.971
1.15	0.72	10.04
1.15	0.73	10.11
1.15	0.74	10.18
1.15	0.75	10.25
1.15	0.76	10.32
1.15	0.77	10.38
1.15	0.78	10.45
1.15	0.79	10.52
1.15	0.8	10.58
1.15	0.81	10.65
1.15	0.82	10.72
1.15	0.83	10.78
1.15	0.84	10.85
1.15	0.85	10.91
1.15	0.86	10.97
1.15	0.87	11.04
1.15	0.88	11.1
1.15	0.89	11.16
1.15	0.9	11.23
1.15	0.91	11.29
1.15	0.92	11.35
1.15	0.93	11.41
1.15	0.94	11.47
1.15	0.95	11.53
1.15	0.96	11.59
1.15	0.97	11.65
1.15	0.98	11.71
1.15	0.99	11.77
1.15	1.	11.83
1.15	1.01	11.89
1.15	1.02	11.95
1.15	1.03	12.01
1.15	1.04	12.07
1.15	1.05	12.13
1.15	1.06	12.18
1.15	1.07	12.24
1.15	1.08	12.3
1.15	1.09	12.35
1.15	1.1	12.41
1.15	1.11	12.47
1.15	1.12	12.52
1.15	1.13	12.58
1.15	1.14	12.64
1.15	1.15	12.69
1.15	1.16	12.75
1.15	1.17	12.8
1.15	1.18	12.85
1.15	1.19	12.91
1.15	1.2	12.96
1.15	1.21	13.02
1.15	1.22	13.07
1.15	1.23	13.12
1.15	1.24	13.18
1.15	1.25	13.23
1.15	1.26	13.28
1.15	1.27	13.34
1.15	1.28	13.39
1.15	1.29	13.44
1.15	1.3	13.49
1.15	1.31	13.54
1.15	1.32	13.6
1.15	1.33	13.65
1.15	1.34	13.7
1.15	1.35	13.75
1.15	1.36	13.8
1.15	1.37	13.85
1.15	1.38	13.9
1.15	1.39	13.95
1.15	1.4	14.
1.15	1.41	14.05
1.15	1.42	14.1
1.15	1.43	14.15
1.15	1.44	14.2
1.15	1.45	14.25
1.15	1.46	14.3
1.15	1.47	14.35
1.15	1.48	14.4
1.15	1.49	14.45
1.15	1.5	14.49
1.15	1.51	14.54
1.15	1.52	14.59
1.15	1.53	14.64
1.15	1.54	14.69
1.15	1.55	14.73
1.15	1.56	14.78
1.15	1.57	14.83
1.15	1.58	14.87
1.15	1.59	14.92
1.15	1.6	14.97
1.15	1.61	15.02
1.15	1.62	15.06
1.15	1.63	15.11
1.15	1.64	15.15
1.15	1.65	15.2
1.15	1.66	15.25
1.15	1.67	15.29
1.15	1.68	15.34
1.15	1.69	15.38
1.15	1.7	15.43
1.15	1.71	15.47
1.15	1.72	15.52
1.15	1.73	15.56
1.15	1.74	15.61
1.15	1.75	15.65
1.15	1.76	15.7
1.15	1.77	15.74
1.15	1.78	15.79
1.15	1.79	15.83
1.15	1.8	15.88
1.15	1.81	15.92
1.15	1.82	15.96
1.15	1.83	16.01
1.15	1.84	16.05
1.15	1.85	16.1
1.15	1.86	16.14
1.15	1.87	16.18
1.15	1.88	16.23
1.15	1.89	16.27
1.15	1.9	16.31
1.15	1.91	16.35
1.15	1.92	16.4
1.15	1.93	16.44
1.15	1.94	16.48
1.15	1.95	16.53
1.15	1.96	16.57
1.15	1.97	16.61
1.15	1.98	16.65
1.15	1.99	16.69
1.15	2.	16.74
1.15	2.01	16.78
1.15	2.02	16.82
1.15	2.03	16.86
1.15	2.04	16.9
1.15	2.05	16.94
1.15	2.06	16.98
1.15	2.07	17.03
1.15	2.08	17.07
1.15	2.09	17.11
1.15	2.1	17.15
1.15	2.11	17.19
1.15	2.12	17.23
1.15	2.13	17.27
1.15	2.14	17.31
1.15	2.15	17.35
1.15	2.16	17.39
1.15	2.17	17.43
1.15	2.18	17.47
1.15	2.19	17.51
1.15	2.2	17.55
1.15	2.21	17.59
1.15	2.22	17.63
1.15	2.23	17.67
1.15	2.24	17.71
1.15	2.25	17.75
1.15	2.26	17.79
1.15	2.27	17.83
1.15	2.28	17.87
1.15	2.29	17.91
1.15	2.3	17.95
1.15	2.31	17.99
1.15	2.32	18.02
1.15	2.33	18.06
1.15	2.34	18.1
1.15	2.35	18.14
1.15	2.36	18.18
1.15	2.37	18.22
1.15	2.38	18.26
1.15	2.39	18.29
1.15	2.4	18.33
1.15	2.41	18.37
1.15	2.42	18.41
1.15	2.43	18.45
1.15	2.44	18.49
1.15	2.45	18.52
1.15	2.46	18.56
1.15	2.47	18.6
1.15	2.48	18.64
1.15	2.49	18.67
1.15	2.5	18.71
1.15	2.51	18.75
1.15	2.52	18.79
1.15	2.53	18.82
1.15	2.54	18.86
1.15	2.55	18.9
1.15	2.56	18.93
1.15	2.57	18.97
1.15	2.58	19.01
1.15	2.59	19.04
1.15	2.6	19.08
1.15	2.61	19.12
1.15	2.62	19.15
1.15	2.63	19.19
1.15	2.64	19.23
1.15	2.65	19.26
1.15	2.66	19.3
1.15	2.67	19.34
1.15	2.68	19.37
1.15	2.69	19.41
1.15	2.7	19.44
1.15	2.71	19.48
1.15	2.72	19.52
1.15	2.73	19.55
1.15	2.74	19.59
1.15	2.75	19.62
1.15	2.76	19.66
1.15	2.77	19.7
1.15	2.78	19.73
1.15	2.79	19.77
1.15	2.8	19.8
1.15	2.81	19.84
1.15	2.82	19.87
1.15	2.83	19.91
1.15	2.84	19.94
1.15	2.85	19.98
1.15	2.86	20.01
1.15	2.87	20.05
1.15	2.88	20.08
1.15	2.89	20.12
1.15	2.9	20.15
1.15	2.91	20.19
1.15	2.92	20.22
1.15	2.93	20.26
1.15	2.94	20.29
1.15	2.95	20.33
1.15	2.96	20.36
1.15	2.97	20.39
1.15	2.98	20.43
1.15	2.99	20.46
1.15	3.	20.5
1.15	3.01	20.53
1.15	3.02	20.57
1.15	3.03	20.6
1.15	3.04	20.63
1.15	3.05	20.67
1.15	3.06	20.7
1.15	3.07	20.73
1.15	3.08	20.77
1.15	3.09	20.8
1.15	3.1	20.84
1.15	3.11	20.87
1.15	3.12	20.9
1.15	3.13	20.94
1.15	3.14	20.97
1.15	3.15	21.
1.15	3.16	21.04
1.15	3.17	21.07
1.15	3.18	21.1
1.15	3.19	21.14
1.15	3.2	21.17
1.15	3.21	21.2
1.15	3.22	21.24
1.15	3.23	21.27
1.15	3.24	21.3
1.15	3.25	21.33
1.15	3.26	21.37
1.15	3.27	21.4
1.15	3.28	21.43
1.15	3.29	21.46
1.15	3.3	21.5
1.15	3.31	21.53
1.15	3.32	21.56
1.15	3.33	21.59
1.15	3.34	21.63
1.15	3.35	21.66
1.15	3.36	21.69
1.15	3.37	21.72
1.15	3.38	21.76
1.15	3.39	21.79
1.15	3.4	21.82
1.15	3.41	21.85
1.15	3.42	21.88
1.15	3.43	21.92
1.15	3.44	21.95
1.15	3.45	21.98
1.15	3.46	22.01
1.15	3.47	22.04
1.15	3.48	22.08
1.15	3.49	22.11
1.15	3.5	22.14
1.15	3.51	22.17
1.15	3.52	22.2
1.15	3.53	22.23
1.15	3.54	22.27
1.15	3.55	22.3
1.15	3.56	22.33
1.15	3.57	22.36
1.15	3.58	22.39
1.15	3.59	22.42
1.15	3.6	22.45
1.15	3.61	22.48
1.15	3.62	22.52
1.15	3.63	22.55
1.15	3.64	22.58
1.15	3.65	22.61
1.15	3.66	22.64
1.15	3.67	22.67
1.15	3.68	22.7
1.15	3.69	22.73
1.15	3.7	22.76
1.15	3.71	22.79
1.15	3.72	22.82
1.15	3.73	22.85
1.15	3.74	22.89
1.15	3.75	22.92
1.15	3.76	22.95
1.15	3.77	22.98
1.15	3.78	23.01
1.15	3.79	23.04
1.15	3.8	23.07
1.15	3.81	23.1
1.15	3.82	23.13
1.15	3.83	23.16
1.15	3.84	23.19
1.15	3.85	23.22
1.15	3.86	23.25
1.15	3.87	23.28
1.15	3.88	23.31
1.15	3.89	23.34
1.15	3.9	23.37
1.15	3.91	23.4
1.15	3.92	23.43
1.15	3.93	23.46
1.15	3.94	23.49
1.15	3.95	23.52
1.15	3.96	23.55
1.15	3.97	23.58
1.15	3.98	23.61
1.15	3.99	23.64
1.15	4.	23.67
1.15	4.01	23.7
1.15	4.02	23.73
1.15	4.03	23.76
1.15	4.04	23.79
1.15	4.05	23.82
1.15	4.06	23.84
1.15	4.07	23.87
1.15	4.08	23.9
1.15	4.09	23.93
1.15	4.1	23.96
1.15	4.11	23.99
1.15	4.12	24.02
1.15	4.13	24.05
1.15	4.14	24.08
1.15	4.15	24.11
1.15	4.16	24.14
1.15	4.17	24.17
1.15	4.18	24.19
1.15	4.19	24.22
1.15	4.2	24.25
1.15	4.21	24.28
1.15	4.22	24.31
1.15	4.23	24.34
1.15	4.24	24.37
1.15	4.25	24.4
1.15	4.26	24.42
1.15	4.27	24.45
1.15	4.28	24.48
1.15	4.29	24.51
1.15	4.3	24.54
1.15	4.31	24.57
1.15	4.32	24.6
1.15	4.33	24.62
1.15	4.34	24.65
1.15	4.35	24.68
1.15	4.36	24.71
1.15	4.37	24.74
1.15	4.38	24.77
1.15	4.39	24.79
1.15	4.4	24.82
1.15	4.41	24.85
1.15	4.42	24.88
1.15	4.43	24.91
1.15	4.44	24.94
1.15	4.45	24.96
1.15	4.46	24.99
1.15	4.47	25.02
1.15	4.48	25.05
1.15	4.49	25.08
1.15	4.5	25.1
1.15	4.51	25.13
1.15	4.52	25.16
1.15	4.53	25.19
1.15	4.54	25.21
1.15	4.55	25.24
1.15	4.56	25.27
1.15	4.57	25.3
1.15	4.58	25.33
1.15	4.59	25.35
1.15	4.6	25.38
1.15	4.61	25.41
1.15	4.62	25.44
1.15	4.63	25.46
1.15	4.64	25.49
1.15	4.65	25.52
1.15	4.66	25.55
1.15	4.67	25.57
1.15	4.68	25.6
1.15	4.69	25.63
1.15	4.7	25.66
1.15	4.71	25.68
1.15	4.72	25.71
1.15	4.73	25.74
1.15	4.74	25.76
1.15	4.75	25.79
1.15	4.76	25.82
1.15	4.77	25.85
1.15	4.78	25.87
1.15	4.79	25.9
1.15	4.8	25.93
1.15	4.81	25.95
1.15	4.82	25.98
1.15	4.83	26.01
1.15	4.84	26.03
1.15	4.85	26.06
1.15	4.86	26.09
1.15	4.87	26.12
1.15	4.88	26.14
1.15	4.89	26.17
1.15	4.9	26.2
1.15	4.91	26.22
1.15	4.92	26.25
1.15	4.93	26.28
1.15	4.94	26.3
1.15	4.95	26.33
1.15	4.96	26.36
1.15	4.97	26.38
1.15	4.98	26.41
1.15	4.99	26.43
1.15	5.	26.46
1.2	0.25	4.484
1.2	0.26	4.572
1.2	0.27	4.659
1.2	0.28	4.745
1.2	0.29	4.829
1.2	0.3	4.911
1.2	0.31	4.993
1.2	0.32	5.073
1.2	0.33	5.151
1.2	0.34	5.229
1.2	0.35	5.305
1.2	0.36	5.38
1.2	0.37	5.454
1.2	0.38	5.528
1.2	0.39	5.6
1.2	0.4	5.671
1.2	0.41	5.742
1.2	0.42	5.811
1.2	0.43	5.88
1.2	0.44	5.948
1.2	0.45	6.015
1.2	0.46	6.082
1.2	0.47	6.147
1.2	0.48	6.213
1.2	0.49	6.277
1.2	0.5	6.341
1.2	0.51	6.404
1.2	0.52	6.466
1.2	0.53	6.528
1.2	0.54	6.589
1.2	0.55	6.65
1.2	0.56	6.71
1.2	0.57	6.77
1.2	0.58	6.829
1.2	0.59	6.888
1.2	0.6	6.946
1.2	0.61	7.003
1.2	0.62	7.061
1.2	0.63	7.117
1.2	0.64	7.174
1.2	0.65	7.229
1.2	0.66	7.285
1.2	0.67	7.34
1.2	0.68	7.394
1.2	0.69	7.449
1.2	0.7	7.502
1.2	0.71	7.556
1.2	0.72	7.609
1.2	0.73	7.661
1.2	0.74	7.714
1.2	0.75	7.766
1.2	0.76	7.817
1.2	0.77	7.869
1.2	0.78	7.919
1.2	0.79	7.97
1.2	0.8	8.02
1.2	0.81	8.07
1.2	0.82	8.12
1.2	0.83	8.169
1.2	0.84	8.218
1.2	0.85	8.267
1.2	0.86	8.316
1.2	0.87	8.364
1.2	0.88	8.412
1.2	0.89	8.459
1.2	0.9	8.507
1.2	0.91	8.554
1.2	0.92	8.601
1.2	0.93	8.648
1.2	0.94	8.694
1.2	0.95	8.74
1.2	0.96	8.786
1.2	0.97	8.832
1.2	0.98	8.877
1.2	0.99	8.922
1.2	1.	8.967
1.2	1.01	9.012
1.2	1.02	9.056
1.2	1.03	9.101
1.2	1.04	9.145
1.2	1.05	9.188
1.2	1.06	9.232
1.2	1.07	9.276
1.2	1.08	9.319
1.2	1.09	9.362
1.2	1.1	9.405
1.2	1.11	9.447
1.2	1.12	9.49
1.2	1.13	9.532
1.2	1.14	9.574
1.2	1.15	9.616
1.2	1.16	9.658
1.2	1.17	9.699
1.2	1.18	9.741
1.2	1.19	9.782
1.2	1.2	9.823
1.2	1.21	9.864
1.2	1.22	9.904
1.2	1.23	9.945
1.2	1.24	9.985
1.2	1.25	10.03
1.2	1.26	10.07
1.2	1.27	10.11
1.2	1.28	10.15
1.2	1.29	10.18
1.2	1.3	10.22
1.2	1.31	10.26
1.2	1.32	10.3
1.2	1.33	10.34
1.2	1.34	10.38
1.2	1.35	10.42
1.2	1.36	10.46
1.2	1.37	10.5
1.2	1.38	10.53
1.2	1.39	10.57
1.2	1.4	10.61
1.2	1.41	10.65
1.2	1.42	10.69
1.2	1.43	10.72
1.2	1.44	10.76
1.2	1.45	10.8
1.2	1.46	10.83
1.2	1.47	10.87
1.2	1.48	10.91
1.2	1.49	10.95
1.2	1.5	10.98
1.2	1.51	11.02
1.2	1.52	11.06
1.2	1.53	11.09
1.2	1.54	11.13
1.2	1.55	11.16
1.2	1.56	11.2
1.2	1.57	11.24
1.2	1.58	11.27
1.2	1.59	11.31
1.2	1.6	11.34
1.2	1.61	11.38
1.2	1.62	11.41
1.2	1.63	11.45
1.2	1.64	11.48
1.2	1.65	11.52
1.2	1.66	11.55
1.2	1.67	11.59
1.2	1.68	11.62
1.2	1.69	11.66
1.2	1.7	11.69
1.2	1.71	11.73
1.2	1.72	11.76
1.2	1.73	11.79
1.2	1.74	11.83
1.2	1.75	11.86
1.2	1.76	11.9
1.2	1.77	11.93
1.2	1.78	11.96
1.2	1.79	12.
1.2	1.8	12.03
1.2	1.81	12.06
1.2	1.82	12.1
1.2	1.83	12.13
1.2	1.84	12.16
1.2	1.85	12.2
1.2	1.86	12.23
1.2	1.87	12.26
1.2	1.88	12.29
1.2	1.89	12.33
1.2	1.9	12.36
1.2	1.91	12.39
1.2	1.92	12.43
1.2	1.93	12.46
1.2	1.94	12.49
1.2	1.95	12.52
1.2	1.96	12.55
1.2	1.97	12.59
1.2	1.98	12.62
1.2	1.99	12.65
1.2	2.	12.68
1.2	2.01	12.71
1.2	2.02	12.74
1.2	2.03	12.78
1.2	2.04	12.81
1.2	2.05	12.84
1.2	2.06	12.87
1.2	2.07	12.9
1.2	2.08	12.93
1.2	2.09	12.96
1.2	2.1	12.99
1.2	2.11	13.03
1.2	2.12	13.06
1.2	2.13	13.09
1.2	2.14	13.12
1.2	2.15	13.15
1.2	2.16	13.18
1.2	2.17	13.21
1.2	2.18	13.24
1.2	2.19	13.27
1.2	2.2	13.3
1.2	2.21	13.33
1.2	2.22	13.36
1.2	2.23	13.39
1.2	2.24	13.42
1.2	2.25	13.45
1.2	2.26	13.48
1.2	2.27	13.51
1.2	2.28	13.54
1.2	2.29	13.57
1.2	2.3	13.6
1.2	2.31	13.63
1.2	2.32	13.66
1.2	2.33	13.69
1.2	2.34	13.72
1.2	2.35	13.75
1.2	2.36	13.78
1.2	2.37	13.8
1.2	2.38	13.83
1.2	2.39	13.86
1.2	2.4	13.89
1.2	2.41	13.92
1.2	2.42	13.95
1.2	2.43	13.98
1.2	2.44	14.01
1.2	2.45	14.04
1.2	2.46	14.06
1.2	2.47	14.09
1.2	2.48	14.12
1.2	2.49	14.15
1.2	2.5	14.18
1.2	2.51	14.21
1.2	2.52	14.23
1.2	2.53	14.26
1.2	2.54	14.29
1.2	2.55	14.32
1.2	2.56	14.35
1.2	2.57	14.38
1.2	2.58	14.4
1.2	2.59	14.43
1.2	2.6	14.46
1.2	2.61	14.49
1.2	2.62	14.51
1.2	2.63	14.54
1.2	2.64	14.57
1.2	2.65	14.6
1.2	2.66	14.62
1.2	2.67	14.65
1.2	2.68	14.68
1.2	2.69	14.71
1.2	2.7	14.73
1.2	2.71	14.76
1.2	2.72	14.79
1.2	2.73	14.82
1.2	2.74	14.84
1.2	2.75	14.87
1.2	2.76	14.9
1.2	2.77	14.92
1.2	2.78	14.95
1.2	2.79	14.98
1.2	2.8	15.
1.2	2.81	15.03
1.2	2.82	15.06
1.2	2.83	15.08
1.2	2.84	15.11
1.2	2.85	15.14
1.2	2.86	15.16
1.2	2.87	15.19
1.2	2.88	15.22
1.2	2.89	15.24
1.2	2.9	15.27
1.2	2.91	15.3
1.2	2.92	15.32
1.2	2.93	15.35
1.2	2.94	15.38
1.2	2.95	15.4
1.2	2.96	15.43
1.2	2.97	15.45
1.2	2.98	15.48
1.2	2.99	15.51
1.2	3.	15.53
1.2	3.01	15.56
1.2	3.02	15.58
1.2	3.03	15.61
1.2	3.04	15.63
1.2	3.05	15.66
1.2	3.06	15.69
1.2	3.07	15.71
1.2	3.08	15.74
1.2	3.09	15.76
1.2	3.1	15.79
1.2	3.11	15.81
1.2	3.12	15.84
1.2	3.13	15.86
1.2	3.14	15.89
1.2	3.15	15.91
1.2	3.16	15.94
1.2	3.17	15.97
1.2	3.18	15.99
1.2	3.19	16.02
1.2	3.2	16.04
1.2	3.21	16.07
1.2	3.22	16.09
1.2	3.23	16.12
1.2	3.24	16.14
1.2	3.25	16.17
1.2	3.26	16.19
1.2	3.27	16.22
1.2	3.28	16.24
1.2	3.29	16.26
1.2	3.3	16.29
1.2	3.31	16.31
1.2	3.32	16.34
1.2	3.33	16.36
1.2	3.34	16.39
1.2	3.35	16.41
1.2	3.36	16.44
1.2	3.37	16.46
1.2	3.38	16.49
1.2	3.39	16.51
1.2	3.4	16.53
1.2	3.41	16.56
1.2	3.42	16.58
1.2	3.43	16.61
1.2	3.44	16.63
1.2	3.45	16.66
1.2	3.46	16.68
1.2	3.47	16.7
1.2	3.48	16.73
1.2	3.49	16.75
1.2	3.5	16.78
1.2	3.51	16.8
1.2	3.52	16.82
1.2	3.53	16.85
1.2	3.54	16.87
1.2	3.55	16.9
1.2	3.56	16.92
1.2	3.57	16.94
1.2	3.58	16.97
1.2	3.59	16.99
1.2	3.6	17.01
1.2	3.61	17.04
1.2	3.62	17.06
1.2	3.63	17.08
1.2	3.64	17.11
1.2	3.65	17.13
1.2	3.66	17.15
1.2	3.67	17.18
1.2	3.68	17.2
1.2	3.69	17.23
1.2	3.7	17.25
1.2	3.71	17.27
1.2	3.72	17.3
1.2	3.73	17.32
1.2	3.74	17.34
1.2	3.75	17.36
1.2	3.76	17.39
1.2	3.77	17.41
1.2	3.78	17.43
1.2	3.79	17.46
1.2	3.8	17.48
1.2	3.81	17.5
1.2	3.82	17.53
1.2	3.83	17.55
1.2	3.84	17.57
1.2	3.85	17.59
1.2	3.86	17.62
1.2	3.87	17.64
1.2	3.88	17.66
1.2	3.89	17.69
1.2	3.9	17.71
1.2	3.91	17.73
1.2	3.92	17.75
1.2	3.93	17.78
1.2	3.94	17.8
1.2	3.95	17.82
1.2	3.96	17.84
1.2	3.97	17.87
1.2	3.98	17.89
1.2	3.99	17.91
1.2	4.	17.93
1.2	4.01	17.96
1.2	4.02	17.98
1.2	4.03	18.
1.2	4.04	18.02
1.2	4.05	18.05
1.2	4.06	18.07
1.2	4.07	18.09
1.2	4.08	18.11
1.2	4.09	18.13
1.2	4.1	18.16
1.2	4.11	18.18
1.2	4.12	18.2
1.2	4.13	18.22
1.2	4.14	18.25
1.2	4.15	18.27
1.2	4.16	18.29
1.2	4.17	18.31
1.2	4.18	18.33
1.2	4.19	18.36
1.2	4.2	18.38
1.2	4.21	18.4
1.2	4.22	18.42
1.2	4.23	18.44
1.2	4.24	18.46
1.2	4.25	18.49
1.2	4.26	18.51
1.2	4.27	18.53
1.2	4.28	18.55
1.2	4.29	18.57
1.2	4.3	18.59
1.2	4.31	18.62
1.2	4.32	18.64
1.2	4.33	18.66
1.2	4.34	18.68
1.2	4.35	18.7
1.2	4.36	18.72
1.2	4.37	18.75
1.2	4.38	18.77
1.2	4.39	18.79
1.2	4.4	18.81
1.2	4.41	18.83
1.2	4.42	18.85
1.2	4.43	18.87
1.2	4.44	18.89
1.2	4.45	18.92
1.2	4.46	18.94
1.2	4.47	18.96
1.2	4.48	18.98
1.2	4.49	19.
1.2	4.5	19.02
1.2	4.51	19.04
1.2	4.52	19.06
1.2	4.53	19.09
1.2	4.54	19.11
1.2	4.55	19.13
1.2	4.56	19.15
1.2	4.57	19.17
1.2	4.58	19.19
1.2	4.59	19.21
1.2	4.6	19.23
1.2	4.61	19.25
1.2	4.62	19.27
1.2	4.63	19.29
1.2	4.64	19.32
1.2	4.65	19.34
1.2	4.66	19.36
1.2	4.67	19.38
1.2	4.68	19.4
1.2	4.69	19.42
1.2	4.7	19.44
1.2	4.71	19.46
1.2	4.72	19.48
1.2	4.73	19.5
1.2	4.74	19.52
1.2	4.75	19.54
1.2	4.76	19.56
1.2	4.77	19.58
1.2	4.78	19.6
1.2	4.79	19.63
1.2	4.8	19.65
1.2	4.81	19.67
1.2	4.82	19.69
1.2	4.83	19.71
1.2	4.84	19.73
1.2	4.85	19.75
1.2	4.86	19.77
1.2	4.87	19.79
1.2	4.88	19.81
1.2	4.89	19.83
1.2	4.9	19.85
1.2	4.91	19.87
1.2	4.92	19.89
1.2	4.93	19.91
1.2	4.94	19.93
1.2	4.95	19.95
1.2	4.96	19.97
1.2	4.97	19.99
1.2	4.98	20.01
1.2	4.99	20.03
1.2	5.	20.05
1.25	0.25	3.363
1.25	0.26	3.429
1.25	0.27	3.495
1.25	0.28	3.559
1.25	0.29	3.622
1.25	0.3	3.684
1.25	0.31	3.745
1.25	0.32	3.804
1.25	0.33	3.863
1.25	0.34	3.922
1.25	0.35	3.979
1.25	0.36	4.035
1.25	0.37	4.091
1.25	0.38	4.146
1.25	0.39	4.2
1.25	0.4	4.253
1.25	0.41	4.306
1.25	0.42	4.359
1.25	0.43	4.41
1.25	0.44	4.461
1.25	0.45	4.512
1.25	0.46	4.561
1.25	0.47	4.611
1.25	0.48	4.659
1.25	0.49	4.708
1.25	0.5	4.756
1.25	0.51	4.803
1.25	0.52	4.85
1.25	0.53	4.896
1.25	0.54	4.942
1.25	0.55	4.988
1.25	0.56	5.033
1.25	0.57	5.078
1.25	0.58	5.122
1.25	0.59	5.166
1.25	0.6	5.209
1.25	0.61	5.253
1.25	0.62	5.296
1.25	0.63	5.338
1.25	0.64	5.38
1.25	0.65	5.422
1.25	0.66	5.464
1.25	0.67	5.505
1.25	0.68	5.546
1.25	0.69	5.587
1.25	0.7	5.627
1.25	0.71	5.667
1.25	0.72	5.707
1.25	0.73	5.746
1.25	0.74	5.785
1.25	0.75	5.824
1.25	0.76	5.863
1.25	0.77	5.901
1.25	0.78	5.94
1.25	0.79	5.978
1.25	0.8	6.015
1.25	0.81	6.053
1.25	0.82	6.09
1.25	0.83	6.127
1.25	0.84	6.164
1.25	0.85	6.2
1.25	0.86	6.237
1.25	0.87	6.273
1.25	0.88	6.309
1.25	0.89	6.345
1.25	0.9	6.38
1.25	0.91	6.416
1.25	0.92	6.451
1.25	0.93	6.486
1.25	0.94	6.52
1.25	0.95	6.555
1.25	0.96	6.589
1.25	0.97	6.624
1.25	0.98	6.658
1.25	0.99	6.692
1.25	1.	6.725
1.25	1.01	6.759
1.25	1.02	6.792
1.25	1.03	6.826
1.25	1.04	6.859
1.25	1.05	6.891
1.25	1.06	6.924
1.25	1.07	6.957
1.25	1.08	6.989
1.25	1.09	7.021
1.25	1.1	7.054
1.25	1.11	7.086
1.25	1.12	7.117
1.25	1.13	7.149
1.25	1.14	7.181
1.25	1.15	7.212
1.25	1.16	7.243
1.25	1.17	7.275
1.25	1.18	7.306
1.25	1.19	7.337
1.25	1.2	7.367
1.25	1.21	7.398
1.25	1.22	7.428
1.25	1.23	7.459
1.25	1.24	7.489
1.25	1.25	7.519
1.25	1.26	7.549
1.25	1.27	7.579
1.25	1.28	7.609
1.25	1.29	7.639
1.25	1.3	7.668
1.25	1.31	7.698
1.25	1.32	7.727
1.25	1.33	7.756
1.25	1.34	7.785
1.25	1.35	7.814
1.25	1.36	7.843
1.25	1.37	7.872
1.25	1.38	7.901
1.25	1.39	7.929
1.25	1.4	7.958
1.25	1.41	7.986
1.25	1.42	8.014
1.25	1.43	8.042
1.25	1.44	8.07
1.25	1.45	8.098
1.25	1.46	8.126
1.25	1.47	8.154
1.25	1.48	8.182
1.25	1.49	8.209
1.25	1.5	8.237
1.25	1.51	8.264
1.25	1.52	8.292
1.25	1.53	8.319
1.25	1.54	8.346
1.25	1.55	8.373
1.25	1.56	8.4
1.25	1.57	8.427
1.25	1.58	8.454
1.25	1.59	8.48
1.25	1.6	8.507
1.25	1.61	8.534
1.25	1.62	8.56
1.25	1.63	8.586
1.25	1.64	8.613
1.25	1.65	8.639
1.25	1.66	8.665
1.25	1.67	8.691
1.25	1.68	8.717
1.25	1.69	8.743
1.25	1.7	8.769
1.25	1.71	8.795
1.25	1.72	8.82
1.25	1.73	8.846
1.25	1.74	8.871
1.25	1.75	8.897
1.25	1.76	8.922
1.25	1.77	8.948
1.25	1.78	8.973
1.25	1.79	8.998
1.25	1.8	9.023
1.25	1.81	9.048
1.25	1.82	9.073
1.25	1.83	9.098
1.25	1.84	9.123
1.25	1.85	9.147
1.25	1.86	9.172
1.25	1.87	9.197
1.25	1.88	9.221
1.25	1.89	9.246
1.25	1.9	9.27
1.25	1.91	9.295
1.25	1.92	9.319
1.25	1.93	9.343
1.25	1.94	9.367
1.25	1.95	9.391
1.25	1.96	9.416
1.25	1.97	9.44
1.25	1.98	9.463
1.25	1.99	9.487
1.25	2.	9.511
1.25	2.01	9.535
1.25	2.02	9.559
1.25	2.03	9.582
1.25	2.04	9.606
1.25	2.05	9.629
1.25	2.06	9.653
1.25	2.07	9.676
1.25	2.08	9.699
1.25	2.09	9.723
1.25	2.1	9.746
1.25	2.11	9.769
1.25	2.12	9.792
1.25	2.13	9.815
1.25	2.14	9.838
1.25	2.15	9.861
1.25	2.16	9.884
1.25	2.17	9.907
1.25	2.18	9.93
1.25	2.19	9.953
1.25	2.2	9.975
1.25	2.21	9.998
1.25	2.22	10.02
1.25	2.23	10.04
1.25	2.24	10.07
1.25	2.25	10.09
1.25	2.26	10.11
1.25	2.27	10.13
1.25	2.28	10.16
1.25	2.29	10.18
1.25	2.3	10.2
1.25	2.31	10.22
1.25	2.32	10.24
1.25	2.33	10.27
1.25	2.34	10.29
1.25	2.35	10.31
1.25	2.36	10.33
1.25	2.37	10.35
1.25	2.38	10.38
1.25	2.39	10.4
1.25	2.4	10.42
1.25	2.41	10.44
1.25	2.42	10.46
1.25	2.43	10.48
1.25	2.44	10.51
1.25	2.45	10.53
1.25	2.46	10.55
1.25	2.47	10.57
1.25	2.48	10.59
1.25	2.49	10.61
1.25	2.5	10.63
1.25	2.51	10.65
1.25	2.52	10.68
1.25	2.53	10.7
1.25	2.54	10.72
1.25	2.55	10.74
1.25	2.56	10.76
1.25	2.57	10.78
1.25	2.58	10.8
1.25	2.59	10.82
1.25	2.6	10.84
1.25	2.61	10.87
1.25	2.62	10.89
1.25	2.63	10.91
1.25	2.64	10.93
1.25	2.65	10.95
1.25	2.66	10.97
1.25	2.67	10.99
1.25	2.68	11.01
1.25	2.69	11.03
1.25	2.7	11.05
1.25	2.71	11.07
1.25	2.72	11.09
1.25	2.73	11.11
1.25	2.74	11.13
1.25	2.75	11.15
1.25	2.76	11.17
1.25	2.77	11.19
1.25	2.78	11.21
1.25	2.79	11.23
1.25	2.8	11.25
1.25	2.81	11.27
1.25	2.82	11.29
1.25	2.83	11.31
1.25	2.84	11.33
1.25	2.85	11.35
1.25	2.86	11.37
1.25	2.87	11.39
1.25	2.88	11.41
1.25	2.89	11.43
1.25	2.9	11.45
1.25	2.91	11.47
1.25	2.92	11.49
1.25	2.93	11.51
1.25	2.94	11.53
1.25	2.95	11.55
1.25	2.96	11.57
1.25	2.97	11.59
1.25	2.98	11.61
1.25	2.99	11.63
1.25	3.	11.65
1.25	3.01	11.67
1.25	3.02	11.69
1.25	3.03	11.71
1.25	3.04	11.73
1.25	3.05	11.75
1.25	3.06	11.76
1.25	3.07	11.78
1.25	3.08	11.8
1.25	3.09	11.82
1.25	3.1	11.84
1.25	3.11	11.86
1.25	3.12	11.88
1.25	3.13	11.9
1.25	3.14	11.92
1.25	3.15	11.94
1.25	3.16	11.96
1.25	3.17	11.97
1.25	3.18	11.99
1.25	3.19	12.01
1.25	3.2	12.03
1.25	3.21	12.05
1.25	3.22	12.07
1.25	3.23	12.09
1.25	3.24	12.11
1.25	3.25	12.12
1.25	3.26	12.14
1.25	3.27	12.16
1.25	3.28	12.18
1.25	3.29	12.2
1.25	3.3	12.22
1.25	3.31	12.24
1.25	3.32	12.25
1.25	3.33	12.27
1.25	3.34	12.29
1.25	3.35	12.31
1.25	3.36	12.33
1.25	3.37	12.35
1.25	3.38	12.36
1.25	3.39	12.38
1.25	3.4	12.4
1.25	3.41	12.42
1.25	3.42	12.44
1.25	3.43	12.46
1.25	3.44	12.47
1.25	3.45	12.49
1.25	3.46	12.51
1.25	3.47	12.53
1.25	3.48	12.55
1.25	3.49	12.56
1.25	3.5	12.58
1.25	3.51	12.6
1.25	3.52	12.62
1.25	3.53	12.64
1.25	3.54	12.65
1.25	3.55	12.67
1.25	3.56	12.69
1.25	3.57	12.71
1.25	3.58	12.72
1.25	3.59	12.74
1.25	3.6	12.76
1.25	3.61	12.78
1.25	3.62	12.8
1.25	3.63	12.81
1.25	3.64	12.83
1.25	3.65	12.85
1.25	3.66	12.87
1.25	3.67	12.88
1.25	3.68	12.9
1.25	3.69	12.92
1.25	3.7	12.94
1.25	3.71	12.95
1.25	3.72	12.97
1.25	3.73	12.99
1.25	3.74	13.01
1.25	3.75	13.02
1.25	3.76	13.04
1.25	3.77	13.06
1.25	3.78	13.08
1.25	3.79	13.09
1.25	3.8	13.11
1.25	3.81	13.13
1.25	3.82	13.14
1.25	3.83	13.16
1.25	3.84	13.18
1.25	3.85	13.2
1.25	3.86	13.21
1.25	3.87	13.23
1.25	3.88	13.25
1.25	3.89	13.26
1.25	3.9	13.28
1.25	3.91	13.3
1.25	3.92	13.32
1.25	3.93	13.33
1.25	3.94	13.35
1.25	3.95	13.37
1.25	3.96	13.38
1.25	3.97	13.4
1.25	3.98	13.42
1.25	3.99	13.43
1.25	4.	13.45
1.25	4.01	13.47
1.25	4.02	13.48
1.25	4.03	13.5
1.25	4.04	13.52
1.25	4.05	13.53
1.25	4.06	13.55
1.25	4.07	13.57
1.25	4.08	13.58
1.25	4.09	13.6
1.25	4.1	13.62
1.25	4.11	13.63
1.25	4.12	13.65
1.25	4.13	13.67
1.25	4.14	13.68
1.25	4.15	13.7
1.25	4.16	13.72
1.25	4.17	13.73
1.25	4.18	13.75
1.25	4.19	13.77
1.25	4.2	13.78
1.25	4.21	13.8
1.25	4.22	13.82
1.25	4.23	13.83
1.25	4.24	13.85
1.25	4.25	13.86
1.25	4.26	13.88
1.25	4.27	13.9
1.25	4.28	13.91
1.25	4.29	13.93
1.25	4.3	13.95
1.25	4.31	13.96
1.25	4.32	13.98
1.25	4.33	13.99
1.25	4.34	14.01
1.25	4.35	14.03
1.25	4.36	14.04
1.25	4.37	14.06
1.25	4.38	14.08
1.25	4.39	14.09
1.25	4.4	14.11
1.25	4.41	14.12
1.25	4.42	14.14
1.25	4.43	14.16
1.25	4.44	14.17
1.25	4.45	14.19
1.25	4.46	14.2
1.25	4.47	14.22
1.25	4.48	14.23
1.25	4.49	14.25
1.25	4.5	14.27
1.25	4.51	14.28
1.25	4.52	14.3
1.25	4.53	14.31
1.25	4.54	14.33
1.25	4.55	14.35
1.25	4.56	14.36
1.25	4.57	14.38
1.25	4.58	14.39
1.25	4.59	14.41
1.25	4.6	14.42
1.25	4.61	14.44
1.25	4.62	14.46
1.25	4.63	14.47
1.25	4.64	14.49
1.25	4.65	14.5
1.25	4.66	14.52
1.25	4.67	14.53
1.25	4.68	14.55
1.25	4.69	14.56
1.25	4.7	14.58
1.25	4.71	14.6
1.25	4.72	14.61
1.25	4.73	14.63
1.25	4.74	14.64
1.25	4.75	14.66
1.25	4.76	14.67
1.25	4.77	14.69
1.25	4.78	14.7
1.25	4.79	14.72
1.25	4.8	14.73
1.25	4.81	14.75
1.25	4.82	14.77
1.25	4.83	14.78
1.25	4.84	14.8
1.25	4.85	14.81
1.25	4.86	14.83
1.25	4.87	14.84
1.25	4.88	14.86
1.25	4.89	14.87
1.25	4.9	14.89
1.25	4.91	14.9
1.25	4.92	14.92
1.25	4.93	14.93
1.25	4.94	14.95
1.25	4.95	14.96
1.25	4.96	14.98
1.25	4.97	14.99
1.25	4.98	15.01
1.25	4.99	15.02
1.25	5.	15.04
1.3	0.25	2.543
1.3	0.26	2.593
1.3	0.27	2.643
1.3	0.28	2.691
1.3	0.29	2.739
1.3	0.3	2.786
1.3	0.31	2.832
1.3	0.32	2.877
1.3	0.33	2.922
1.3	0.34	2.966
1.3	0.35	3.009
1.3	0.36	3.052
1.3	0.37	3.094
1.3	0.38	3.135
1.3	0.39	3.176
1.3	0.4	3.217
1.3	0.41	3.257
1.3	0.42	3.296
1.3	0.43	3.335
1.3	0.44	3.374
1.3	0.45	3.412
1.3	0.46	3.45
1.3	0.47	3.487
1.3	0.48	3.524
1.3	0.49	3.56
1.3	0.5	3.596
1.3	0.51	3.632
1.3	0.52	3.668
1.3	0.53	3.703
1.3	0.54	3.737
1.3	0.55	3.772
1.3	0.56	3.806
1.3	0.57	3.84
1.3	0.58	3.873
1.3	0.59	3.907
1.3	0.6	3.94
1.3	0.61	3.972
1.3	0.62	4.005
1.3	0.63	4.037
1.3	0.64	4.069
1.3	0.65	4.1
1.3	0.66	4.132
1.3	0.67	4.163
1.3	0.68	4.194
1.3	0.69	4.225
1.3	0.7	4.255
1.3	0.71	4.286
1.3	0.72	4.316
1.3	0.73	4.346
1.3	0.74	4.375
1.3	0.75	4.405
1.3	0.76	4.434
1.3	0.77	4.463
1.3	0.78	4.492
1.3	0.79	4.521
1.3	0.8	4.549
1.3	0.81	4.577
1.3	0.82	4.606
1.3	0.83	4.634
1.3	0.84	4.661
1.3	0.85	4.689
1.3	0.86	4.717
1.3	0.87	4.744
1.3	0.88	4.771
1.3	0.89	4.798
1.3	0.9	4.825
1.3	0.91	4.852
1.3	0.92	4.878
1.3	0.93	4.905
1.3	0.94	4.931
1.3	0.95	4.957
1.3	0.96	4.983
1.3	0.97	5.009
1.3	0.98	5.035
1.3	0.99	5.061
1.3	1.	5.086
1.3	1.01	5.111
1.3	1.02	5.137
1.3	1.03	5.162
1.3	1.04	5.187
1.3	1.05	5.212
1.3	1.06	5.236
1.3	1.07	5.261
1.3	1.08	5.286
1.3	1.09	5.31
1.3	1.1	5.334
1.3	1.11	5.358
1.3	1.12	5.383
1.3	1.13	5.407
1.3	1.14	5.43
1.3	1.15	5.454
1.3	1.16	5.478
1.3	1.17	5.501
1.3	1.18	5.525
1.3	1.19	5.548
1.3	1.2	5.571
1.3	1.21	5.595
1.3	1.22	5.618
1.3	1.23	5.641
1.3	1.24	5.664
1.3	1.25	5.686
1.3	1.26	5.709
1.3	1.27	5.732
1.3	1.28	5.754
1.3	1.29	5.777
1.3	1.3	5.799
1.3	1.31	5.821
1.3	1.32	5.843
1.3	1.33	5.866
1.3	1.34	5.888
1.3	1.35	5.909
1.3	1.36	5.931
1.3	1.37	5.953
1.3	1.38	5.975
1.3	1.39	5.996
1.3	1.4	6.018
1.3	1.41	6.039
1.3	1.42	6.061
1.3	1.43	6.082
1.3	1.44	6.103
1.3	1.45	6.124
1.3	1.46	6.145
1.3	1.47	6.166
1.3	1.48	6.187
1.3	1.49	6.208
1.3	1.5	6.229
1.3	1.51	6.25
1.3	1.52	6.27
1.3	1.53	6.291
1.3	1.54	6.312
1.3	1.55	6.332
1.3	1.56	6.352
1.3	1.57	6.373
1.3	1.58	6.393
1.3	1.59	6.413
1.3	1.6	6.433
1.3	1.61	6.453
1.3	1.62	6.473
1.3	1.63	6.493
1.3	1.64	6.513
1.3	1.65	6.533
1.3	1.66	6.553
1.3	1.67	6.573
1.3	1.68	6.592
1.3	1.69	6.612
1.3	1.7	6.631
1.3	1.71	6.651
1.3	1.72	6.67
1.3	1.73	6.69
1.3	1.74	6.709
1.3	1.75	6.728
1.3	1.76	6.747
1.3	1.77	6.767
1.3	1.78	6.786
1.3	1.79	6.805
1.3	1.8	6.824
1.3	1.81	6.843
1.3	1.82	6.861
1.3	1.83	6.88
1.3	1.84	6.899
1.3	1.85	6.918
1.3	1.86	6.936
1.3	1.87	6.955
1.3	1.88	6.974
1.3	1.89	6.992
1.3	1.9	7.011
1.3	1.91	7.029
1.3	1.92	7.047
1.3	1.93	7.066
1.3	1.94	7.084
1.3	1.95	7.102
1.3	1.96	7.12
1.3	1.97	7.139
1.3	1.98	7.157
1.3	1.99	7.175
1.3	2.	7.193
1.3	2.01	7.211
1.3	2.02	7.229
1.3	2.03	7.246
1.3	2.04	7.264
1.3	2.05	7.282
1.3	2.06	7.3
1.3	2.07	7.318
1.3	2.08	7.335
1.3	2.09	7.353
1.3	2.1	7.37
1.3	2.11	7.388
1.3	2.12	7.405
1.3	2.13	7.423
1.3	2.14	7.44
1.3	2.15	7.458
1.3	2.16	7.475
1.3	2.17	7.492
1.3	2.18	7.509
1.3	2.19	7.527
1.3	2.2	7.544
1.3	2.21	7.561
1.3	2.22	7.578
1.3	2.23	7.595
1.3	2.24	7.612
1.3	2.25	7.629
1.3	2.26	7.646
1.3	2.27	7.663
1.3	2.28	7.68
1.3	2.29	7.697
1.3	2.3	7.713
1.3	2.31	7.73
1.3	2.32	7.747
1.3	2.33	7.763
1.3	2.34	7.78
1.3	2.35	7.797
1.3	2.36	7.813
1.3	2.37	7.83
1.3	2.38	7.846
1.3	2.39	7.863
1.3	2.4	7.879
1.3	2.41	7.896
1.3	2.42	7.912
1.3	2.43	7.928
1.3	2.44	7.945
1.3	2.45	7.961
1.3	2.46	7.977
1.3	2.47	7.993
1.3	2.48	8.009
1.3	2.49	8.026
1.3	2.5	8.042
1.3	2.51	8.058
1.3	2.52	8.074
1.3	2.53	8.09
1.3	2.54	8.106
1.3	2.55	8.122
1.3	2.56	8.138
1.3	2.57	8.154
1.3	2.58	8.169
1.3	2.59	8.185
1.3	2.6	8.201
1.3	2.61	8.217
1.3	2.62	8.232
1.3	2.63	8.248
1.3	2.64	8.264
1.3	2.65	8.279
1.3	2.66	8.295
1.3	2.67	8.311
1.3	2.68	8.326
1.3	2.69	8.342
1.3	2.7	8.357
1.3	2.71	8.373
1.3	2.72	8.388
1.3	2.73	8.404
1.3	2.74	8.419
1.3	2.75	8.434
1.3	2.76	8.45
1.3	2.77	8.465
1.3	2.78	8.48
1.3	2.79	8.495
1.3	2.8	8.511
1.3	2.81	8.526
1.3	2.82	8.541
1.3	2.83	8.556
1.3	2.84	8.571
1.3	2.85	8.586
1.3	2.86	8.601
1.3	2.87	8.616
1.3	2.88	8.631
1.3	2.89	8.646
1.3	2.9	8.661
1.3	2.91	8.676
1.3	2.92	8.691
1.3	2.93	8.706
1.3	2.94	8.721
1.3	2.95	8.736
1.3	2.96	8.75
1.3	2.97	8.765
1.3	2.98	8.78
1.3	2.99	8.795
1.3	3.	8.809
1.3	3.01	8.824
1.3	3.02	8.839
1.3	3.03	8.853
1.3	3.04	8.868
1.3	3.05	8.882
1.3	3.06	8.897
1.3	3.07	8.911
1.3	3.08	8.926
1.3	3.09	8.94
1.3	3.1	8.955
1.3	3.11	8.969
1.3	3.12	8.984
1.3	3.13	8.998
1.3	3.14	9.012
1.3	3.15	9.027
1.3	3.16	9.041
1.3	3.17	9.055
1.3	3.18	9.07
1.3	3.19	9.084
1.3	3.2	9.098
1.3	3.21	9.112
1.3	3.22	9.127
1.3	3.23	9.141
1.3	3.24	9.155
1.3	3.25	9.169
1.3	3.26	9.183
1.3	3.27	9.197
1.3	3.28	9.211
1.3	3.29	9.225
1.3	3.3	9.239
1.3	3.31	9.253
1.3	3.32	9.267
1.3	3.33	9.281
1.3	3.34	9.295
1.3	3.35	9.309
1.3	3.36	9.323
1.3	3.37	9.337
1.3	3.38	9.351
1.3	3.39	9.364
1.3	3.4	9.378
1.3	3.41	9.392
1.3	3.42	9.406
1.3	3.43	9.419
1.3	3.44	9.433
1.3	3.45	9.447
1.3	3.46	9.461
1.3	3.47	9.474
1.3	3.48	9.488
1.3	3.49	9.501
1.3	3.5	9.515
1.3	3.51	9.529
1.3	3.52	9.542
1.3	3.53	9.556
1.3	3.54	9.569
1.3	3.55	9.583
1.3	3.56	9.596
1.3	3.57	9.61
1.3	3.58	9.623
1.3	3.59	9.637
1.3	3.6	9.65
1.3	3.61	9.663
1.3	3.62	9.677
1.3	3.63	9.69
1.3	3.64	9.704
1.3	3.65	9.717
1.3	3.66	9.73
1.3	3.67	9.743
1.3	3.68	9.757
1.3	3.69	9.77
1.3	3.7	9.783
1.3	3.71	9.796
1.3	3.72	9.81
1.3	3.73	9.823
1.3	3.74	9.836
1.3	3.75	9.849
1.3	3.76	9.862
1.3	3.77	9.875
1.3	3.78	9.888
1.3	3.79	9.901
1.3	3.8	9.915
1.3	3.81	9.928
1.3	3.82	9.941
1.3	3.83	9.954
1.3	3.84	9.967
1.3	3.85	9.98
1.3	3.86	9.992
1.3	3.87	10.01
1.3	3.88	10.02
1.3	3.89	10.03
1.3	3.9	10.04
1.3	3.91	10.06
1.3	3.92	10.07
1.3	3.93	10.08
1.3	3.94	10.1
1.3	3.95	10.11
1.3	3.96	10.12
1.3	3.97	10.13
1.3	3.98	10.15
1.3	3.99	10.16
1.3	4.	10.17
1.3	4.01	10.18
1.3	4.02	10.2
1.3	4.03	10.21
1.3	4.04	10.22
1.3	4.05	10.24
1.3	4.06	10.25
1.3	4.07	10.26
1.3	4.08	10.27
1.3	4.09	10.29
1.3	4.1	10.3
1.3	4.11	10.31
1.3	4.12	10.32
1.3	4.13	10.34
1.3	4.14	10.35
1.3	4.15	10.36
1.3	4.16	10.37
1.3	4.17	10.39
1.3	4.18	10.4
1.3	4.19	10.41
1.3	4.2	10.42
1.3	4.21	10.44
1.3	4.22	10.45
1.3	4.23	10.46
1.3	4.24	10.47
1.3	4.25	10.49
1.3	4.26	10.5
1.3	4.27	10.51
1.3	4.28	10.52
1.3	4.29	10.53
1.3	4.3	10.55
1.3	4.31	10.56
1.3	4.32	10.57
1.3	4.33	10.58
1.3	4.34	10.6
1.3	4.35	10.61
1.3	4.36	10.62
1.3	4.37	10.63
1.3	4.38	10.64
1.3	4.39	10.66
1.3	4.4	10.67
1.3	4.41	10.68
1.3	4.42	10.69
1.3	4.43	10.7
1.3	4.44	10.72
1.3	4.45	10.73
1.3	4.46	10.74
1.3	4.47	10.75
1.3	4.48	10.77
1.3	4.49	10.78
1.3	4.5	10.79
1.3	4.51	10.8
1.3	4.52	10.81
1.3	4.53	10.83
1.3	4.54	10.84
1.3	4.55	10.85
1.3	4.56	10.86
1.3	4.57	10.87
1.3	4.58	10.88
1.3	4.59	10.9
1.3	4.6	10.91
1.3	4.61	10.92
1.3	4.62	10.93
1.3	4.63	10.94
1.3	4.64	10.96
1.3	4.65	10.97
1.3	4.66	10.98
1.3	4.67	10.99
1.3	4.68	11.
1.3	4.69	11.01
1.3	4.7	11.03
1.3	4.71	11.04
1.3	4.72	11.05
1.3	4.73	11.06
1.3	4.74	11.07
1.3	4.75	11.08
1.3	4.76	11.1
1.3	4.77	11.11
1.3	4.78	11.12
1.3	4.79	11.13
1.3	4.8	11.14
1.3	4.81	11.15
1.3	4.82	11.17
1.3	4.83	11.18
1.3	4.84	11.19
1.3	4.85	11.2
1.3	4.86	11.21
1.3	4.87	11.22
1.3	4.88	11.24
1.3	4.89	11.25
1.3	4.9	11.26
1.3	4.91	11.27
1.3	4.92	11.28
1.3	4.93	11.29
1.3	4.94	11.3
1.3	4.95	11.32
1.3	4.96	11.33
1.3	4.97	11.34
1.3	4.98	11.35
1.3	4.99	11.36
1.3	5.	11.37
1.35	0.26	2.032
1.35	0.27	2.071
1.35	0.28	2.109
1.35	0.29	2.146
1.35	0.3	2.183
1.35	0.31	2.219
1.35	0.32	2.254
1.35	0.33	2.289
1.35	0.34	2.324
1.35	0.35	2.357
1.35	0.36	2.391
1.35	0.37	2.424
1.35	0.38	2.456
1.35	0.39	2.489
1.35	0.4	2.52
1.35	0.41	2.552
1.35	0.42	2.582
1.35	0.43	2.613
1.35	0.44	2.643
1.35	0.45	2.673
1.35	0.46	2.703
1.35	0.47	2.732
1.35	0.48	2.761
1.35	0.49	2.789
1.35	0.5	2.818
1.35	0.51	2.846
1.35	0.52	2.873
1.35	0.53	2.901
1.35	0.54	2.928
1.35	0.55	2.955
1.35	0.56	2.982
1.35	0.57	3.008
1.35	0.58	3.035
1.35	0.59	3.061
1.35	0.6	3.087
1.35	0.61	3.112
1.35	0.62	3.138
1.35	0.63	3.163
1.35	0.64	3.188
1.35	0.65	3.213
1.35	0.66	3.237
1.35	0.67	3.262
1.35	0.68	3.286
1.35	0.69	3.31
1.35	0.7	3.334
1.35	0.71	3.358
1.35	0.72	3.381
1.35	0.73	3.405
1.35	0.74	3.428
1.35	0.75	3.451
1.35	0.76	3.474
1.35	0.77	3.497
1.35	0.78	3.519
1.35	0.79	3.542
1.35	0.8	3.564
1.35	0.81	3.586
1.35	0.82	3.608
1.35	0.83	3.63
1.35	0.84	3.652
1.35	0.85	3.674
1.35	0.86	3.695
1.35	0.87	3.717
1.35	0.88	3.738
1.35	0.89	3.759
1.35	0.9	3.78
1.35	0.91	3.801
1.35	0.92	3.822
1.35	0.93	3.843
1.35	0.94	3.863
1.35	0.95	3.884
1.35	0.96	3.904
1.35	0.97	3.925
1.35	0.98	3.945
1.35	0.99	3.965
1.35	1.	3.985
1.35	1.01	4.005
1.35	1.02	4.024
1.35	1.03	4.044
1.35	1.04	4.064
1.35	1.05	4.083
1.35	1.06	4.103
1.35	1.07	4.122
1.35	1.08	4.141
1.35	1.09	4.16
1.35	1.1	4.179
1.35	1.11	4.198
1.35	1.12	4.217
1.35	1.13	4.236
1.35	1.14	4.255
1.35	1.15	4.273
1.35	1.16	4.292
1.35	1.17	4.31
1.35	1.18	4.329
1.35	1.19	4.347
1.35	1.2	4.365
1.35	1.21	4.383
1.35	1.22	4.401
1.35	1.23	4.419
1.35	1.24	4.437
1.35	1.25	4.455
1.35	1.26	4.473
1.35	1.27	4.491
1.35	1.28	4.508
1.35	1.29	4.526
1.35	1.3	4.543
1.35	1.31	4.561
1.35	1.32	4.578
1.35	1.33	4.596
1.35	1.34	4.613
1.35	1.35	4.63
1.35	1.36	4.647
1.35	1.37	4.664
1.35	1.38	4.681
1.35	1.39	4.698
1.35	1.4	4.715
1.35	1.41	4.732
1.35	1.42	4.748
1.35	1.43	4.765
1.35	1.44	4.782
1.35	1.45	4.798
1.35	1.46	4.815
1.35	1.47	4.831
1.35	1.48	4.848
1.35	1.49	4.864
1.35	1.5	4.88
1.35	1.51	4.897
1.35	1.52	4.913
1.35	1.53	4.929
1.35	1.54	4.945
1.35	1.55	4.961
1.35	1.56	4.977
1.35	1.57	4.993
1.35	1.58	5.009
1.35	1.59	5.025
1.35	1.6	5.04
1.35	1.61	5.056
1.35	1.62	5.072
1.35	1.63	5.087
1.35	1.64	5.103
1.35	1.65	5.119
1.35	1.66	5.134
1.35	1.67	5.15
1.35	1.68	5.165
1.35	1.69	5.18
1.35	1.7	5.196
1.35	1.71	5.211
1.35	1.72	5.226
1.35	1.73	5.241
1.35	1.74	5.256
1.35	1.75	5.271
1.35	1.76	5.286
1.35	1.77	5.301
1.35	1.78	5.316
1.35	1.79	5.331
1.35	1.8	5.346
1.35	1.81	5.361
1.35	1.82	5.376
1.35	1.83	5.391
1.35	1.84	5.405
1.35	1.85	5.42
1.35	1.86	5.435
1.35	1.87	5.449
1.35	1.88	5.464
1.35	1.89	5.478
1.35	1.9	5.493
1.35	1.91	5.507
1.35	1.92	5.522
1.35	1.93	5.536
1.35	1.94	5.55
1.35	1.95	5.564
1.35	1.96	5.579
1.35	1.97	5.593
1.35	1.98	5.607
1.35	1.99	5.621
1.35	2.	5.635
1.35	2.01	5.649
1.35	2.02	5.663
1.35	2.03	5.677
1.35	2.04	5.691
1.35	2.05	5.705
1.35	2.06	5.719
1.35	2.07	5.733
1.35	2.08	5.747
1.35	2.09	5.761
1.35	2.1	5.775
1.35	2.11	5.788
1.35	2.12	5.802
1.35	2.13	5.816
1.35	2.14	5.829
1.35	2.15	5.843
1.35	2.16	5.856
1.35	2.17	5.87
1.35	2.18	5.884
1.35	2.19	5.897
1.35	2.2	5.91
1.35	2.21	5.924
1.35	2.22	5.937
1.35	2.23	5.951
1.35	2.24	5.964
1.35	2.25	5.977
1.35	2.26	5.99
1.35	2.27	6.004
1.35	2.28	6.017
1.35	2.29	6.03
1.35	2.3	6.043
1.35	2.31	6.056
1.35	2.32	6.069
1.35	2.33	6.083
1.35	2.34	6.096
1.35	2.35	6.109
1.35	2.36	6.122
1.35	2.37	6.135
1.35	2.38	6.147
1.35	2.39	6.16
1.35	2.4	6.173
1.35	2.41	6.186
1.35	2.42	6.199
1.35	2.43	6.212
1.35	2.44	6.224
1.35	2.45	6.237
1.35	2.46	6.25
1.35	2.47	6.263
1.35	2.48	6.275
1.35	2.49	6.288
1.35	2.5	6.301
1.35	2.51	6.313
1.35	2.52	6.326
1.35	2.53	6.338
1.35	2.54	6.351
1.35	2.55	6.363
1.35	2.56	6.376
1.35	2.57	6.388
1.35	2.58	6.401
1.35	2.59	6.413
1.35	2.6	6.425
1.35	2.61	6.438
1.35	2.62	6.45
1.35	2.63	6.462
1.35	2.64	6.475
1.35	2.65	6.487
1.35	2.66	6.499
1.35	2.67	6.511
1.35	2.68	6.523
1.35	2.69	6.536
1.35	2.7	6.548
1.35	2.71	6.56
1.35	2.72	6.572
1.35	2.73	6.584
1.35	2.74	6.596
1.35	2.75	6.608
1.35	2.76	6.62
1.35	2.77	6.632
1.35	2.78	6.644
1.35	2.79	6.656
1.35	2.8	6.668
1.35	2.81	6.68
1.35	2.82	6.692
1.35	2.83	6.703
1.35	2.84	6.715
1.35	2.85	6.727
1.35	2.86	6.739
1.35	2.87	6.751
1.35	2.88	6.762
1.35	2.89	6.774
1.35	2.9	6.786
1.35	2.91	6.798
1.35	2.92	6.809
1.35	2.93	6.821
1.35	2.94	6.833
1.35	2.95	6.844
1.35	2.96	6.856
1.35	2.97	6.867
1.35	2.98	6.879
1.35	2.99	6.89
1.35	3.	6.902
1.35	3.01	6.913
1.35	3.02	6.925
1.35	3.03	6.936
1.35	3.04	6.948
1.35	3.05	6.959
1.35	3.06	6.971
1.35	3.07	6.982
1.35	3.08	6.993
1.35	3.09	7.005
1.35	3.1	7.016
1.35	3.11	7.027
1.35	3.12	7.039
1.35	3.13	7.05
1.35	3.14	7.061
1.35	3.15	7.072
1.35	3.16	7.084
1.35	3.17	7.095
1.35	3.18	7.106
1.35	3.19	7.117
1.35	3.2	7.128
1.35	3.21	7.139
1.35	3.22	7.15
1.35	3.23	7.162
1.35	3.24	7.173
1.35	3.25	7.184
1.35	3.26	7.195
1.35	3.27	7.206
1.35	3.28	7.217
1.35	3.29	7.228
1.35	3.3	7.239
1.35	3.31	7.25
1.35	3.32	7.261
1.35	3.33	7.272
1.35	3.34	7.283
1.35	3.35	7.293
1.35	3.36	7.304
1.35	3.37	7.315
1.35	3.38	7.326
1.35	3.39	7.337
1.35	3.4	7.348
1.35	3.41	7.358
1.35	3.42	7.369
1.35	3.43	7.38
1.35	3.44	7.391
1.35	3.45	7.401
1.35	3.46	7.412
1.35	3.47	7.423
1.35	3.48	7.434
1.35	3.49	7.444
1.35	3.5	7.455
1.35	3.51	7.466
1.35	3.52	7.476
1.35	3.53	7.487
1.35	3.54	7.497
1.35	3.55	7.508
1.35	3.56	7.519
1.35	3.57	7.529
1.35	3.58	7.54
1.35	3.59	7.55
1.35	3.6	7.561
1.35	3.61	7.571
1.35	3.62	7.582
1.35	3.63	7.592
1.35	3.64	7.603
1.35	3.65	7.613
1.35	3.66	7.623
1.35	3.67	7.634
1.35	3.68	7.644
1.35	3.69	7.655
1.35	3.7	7.665
1.35	3.71	7.675
1.35	3.72	7.686
1.35	3.73	7.696
1.35	3.74	7.706
1.35	3.75	7.717
1.35	3.76	7.727
1.35	3.77	7.737
1.35	3.78	7.747
1.35	3.79	7.758
1.35	3.8	7.768
1.35	3.81	7.778
1.35	3.82	7.788
1.35	3.83	7.798
1.35	3.84	7.809
1.35	3.85	7.819
1.35	3.86	7.829
1.35	3.87	7.839
1.35	3.88	7.849
1.35	3.89	7.859
1.35	3.9	7.869
1.35	3.91	7.879
1.35	3.92	7.89
1.35	3.93	7.9
1.35	3.94	7.91
1.35	3.95	7.92
1.35	3.96	7.93
1.35	3.97	7.94
1.35	3.98	7.95
1.35	3.99	7.96
1.35	4.	7.97
1.35	4.01	7.98
1.35	4.02	7.99
1.35	4.03	7.999
1.35	4.04	8.009
1.35	4.05	8.019
1.35	4.06	8.029
1.35	4.07	8.039
1.35	4.08	8.049
1.35	4.09	8.059
1.35	4.1	8.069
1.35	4.11	8.078
1.35	4.12	8.088
1.35	4.13	8.098
1.35	4.14	8.108
1.35	4.15	8.118
1.35	4.16	8.127
1.35	4.17	8.137
1.35	4.18	8.147
1.35	4.19	8.157
1.35	4.2	8.166
1.35	4.21	8.176
1.35	4.22	8.186
1.35	4.23	8.196
1.35	4.24	8.205
1.35	4.25	8.215
1.35	4.26	8.225
1.35	4.27	8.234
1.35	4.28	8.244
1.35	4.29	8.253
1.35	4.3	8.263
1.35	4.31	8.273
1.35	4.32	8.282
1.35	4.33	8.292
1.35	4.34	8.301
1.35	4.35	8.311
1.35	4.36	8.321
1.35	4.37	8.33
1.35	4.38	8.34
1.35	4.39	8.349
1.35	4.4	8.359
1.35	4.41	8.368
1.35	4.42	8.378
1.35	4.43	8.387
1.35	4.44	8.397
1.35	4.45	8.406
1.35	4.46	8.415
1.35	4.47	8.425
1.35	4.48	8.434
1.35	4.49	8.444
1.35	4.5	8.453
1.35	4.51	8.462
1.35	4.52	8.472
1.35	4.53	8.481
1.35	4.54	8.491
1.35	4.55	8.5
1.35	4.56	8.509
1.35	4.57	8.519
1.35	4.58	8.528
1.35	4.59	8.537
1.35	4.6	8.546
1.35	4.61	8.556
1.35	4.62	8.565
1.35	4.63	8.574
1.35	4.64	8.584
1.35	4.65	8.593
1.35	4.66	8.602
1.35	4.67	8.611
1.35	4.68	8.62
1.35	4.69	8.63
1.35	4.7	8.639
1.35	4.71	8.648
1.35	4.72	8.657
1.35	4.73	8.666
1.35	4.74	8.676
1.35	4.75	8.685
1.35	4.76	8.694
1.35	4.77	8.703
1.35	4.78	8.712
1.35	4.79	8.721
1.35	4.8	8.73
1.35	4.81	8.739
1.35	4.82	8.748
1.35	4.83	8.758
1.35	4.84	8.767
1.35	4.85	8.776
1.35	4.86	8.785
1.35	4.87	8.794
1.35	4.88	8.803
1.35	4.89	8.812
1.35	4.9	8.821
1.35	4.91	8.83
1.35	4.92	8.839
1.35	4.93	8.848
1.35	4.94	8.857
1.35	4.95	8.866
1.35	4.96	8.875
1.35	4.97	8.884
1.35	4.98	8.892
1.35	4.99	8.901
1.35	5.	8.91
1.4	0.37	2.015
1.4	0.38	2.042
1.4	0.39	2.069
1.4	0.4	2.095
1.4	0.41	2.121
1.4	0.42	2.147
1.4	0.43	2.172
1.4	0.44	2.197
1.4	0.45	2.222
1.4	0.46	2.247
1.4	0.47	2.271
1.4	0.48	2.295
1.4	0.49	2.319
1.4	0.5	2.343
1.4	0.51	2.366
1.4	0.52	2.389
1.4	0.53	2.412
1.4	0.54	2.434
1.4	0.55	2.457
1.4	0.56	2.479
1.4	0.57	2.501
1.4	0.58	2.523
1.4	0.59	2.545
1.4	0.6	2.566
1.4	0.61	2.587
1.4	0.62	2.609
1.4	0.63	2.629
1.4	0.64	2.65
1.4	0.65	2.671
1.4	0.66	2.691
1.4	0.67	2.712
1.4	0.68	2.732
1.4	0.69	2.752
1.4	0.7	2.772
1.4	0.71	2.791
1.4	0.72	2.811
1.4	0.73	2.83
1.4	0.74	2.85
1.4	0.75	2.869
1.4	0.76	2.888
1.4	0.77	2.907
1.4	0.78	2.926
1.4	0.79	2.944
1.4	0.8	2.963
1.4	0.81	2.982
1.4	0.82	3.
1.4	0.83	3.018
1.4	0.84	3.036
1.4	0.85	3.054
1.4	0.86	3.072
1.4	0.87	3.09
1.4	0.88	3.108
1.4	0.89	3.125
1.4	0.9	3.143
1.4	0.91	3.16
1.4	0.92	3.178
1.4	0.93	3.195
1.4	0.94	3.212
1.4	0.95	3.229
1.4	0.96	3.246
1.4	0.97	3.263
1.4	0.98	3.28
1.4	0.99	3.296
1.4	1.	3.313
1.4	1.01	3.329
1.4	1.02	3.346
1.4	1.03	3.362
1.4	1.04	3.378
1.4	1.05	3.395
1.4	1.06	3.411
1.4	1.07	3.427
1.4	1.08	3.443
1.4	1.09	3.459
1.4	1.1	3.475
1.4	1.11	3.49
1.4	1.12	3.506
1.4	1.13	3.522
1.4	1.14	3.537
1.4	1.15	3.553
1.4	1.16	3.568
1.4	1.17	3.583
1.4	1.18	3.599
1.4	1.19	3.614
1.4	1.2	3.629
1.4	1.21	3.644
1.4	1.22	3.659
1.4	1.23	3.674
1.4	1.24	3.689
1.4	1.25	3.704
1.4	1.26	3.719
1.4	1.27	3.733
1.4	1.28	3.748
1.4	1.29	3.763
1.4	1.3	3.777
1.4	1.31	3.792
1.4	1.32	3.806
1.4	1.33	3.821
1.4	1.34	3.835
1.4	1.35	3.849
1.4	1.36	3.863
1.4	1.37	3.878
1.4	1.38	3.892
1.4	1.39	3.906
1.4	1.4	3.92
1.4	1.41	3.934
1.4	1.42	3.948
1.4	1.43	3.962
1.4	1.44	3.975
1.4	1.45	3.989
1.4	1.46	4.003
1.4	1.47	4.017
1.4	1.48	4.03
1.4	1.49	4.044
1.4	1.5	4.057
1.4	1.51	4.071
1.4	1.52	4.084
1.4	1.53	4.098
1.4	1.54	4.111
1.4	1.55	4.124
1.4	1.56	4.138
1.4	1.57	4.151
1.4	1.58	4.164
1.4	1.59	4.177
1.4	1.6	4.19
1.4	1.61	4.203
1.4	1.62	4.217
1.4	1.63	4.23
1.4	1.64	4.242
1.4	1.65	4.255
1.4	1.66	4.268
1.4	1.67	4.281
1.4	1.68	4.294
1.4	1.69	4.307
1.4	1.7	4.319
1.4	1.71	4.332
1.4	1.72	4.345
1.4	1.73	4.357
1.4	1.74	4.37
1.4	1.75	4.382
1.4	1.76	4.395
1.4	1.77	4.407
1.4	1.78	4.42
1.4	1.79	4.432
1.4	1.8	4.445
1.4	1.81	4.457
1.4	1.82	4.469
1.4	1.83	4.481
1.4	1.84	4.494
1.4	1.85	4.506
1.4	1.86	4.518
1.4	1.87	4.53
1.4	1.88	4.542
1.4	1.89	4.554
1.4	1.9	4.566
1.4	1.91	4.578
1.4	1.92	4.59
1.4	1.93	4.602
1.4	1.94	4.614
1.4	1.95	4.626
1.4	1.96	4.638
1.4	1.97	4.65
1.4	1.98	4.662
1.4	1.99	4.673
1.4	2.	4.685
1.4	2.01	4.697
1.4	2.02	4.708
1.4	2.03	4.72
1.4	2.04	4.732
1.4	2.05	4.743
1.4	2.06	4.755
1.4	2.07	4.766
1.4	2.08	4.778
1.4	2.09	4.789
1.4	2.1	4.801
1.4	2.11	4.812
1.4	2.12	4.824
1.4	2.13	4.835
1.4	2.14	4.846
1.4	2.15	4.858
1.4	2.16	4.869
1.4	2.17	4.88
1.4	2.18	4.891
1.4	2.19	4.903
1.4	2.2	4.914
1.4	2.21	4.925
1.4	2.22	4.936
1.4	2.23	4.947
1.4	2.24	4.958
1.4	2.25	4.969
1.4	2.26	4.98
1.4	2.27	4.991
1.4	2.28	5.002
1.4	2.29	5.013
1.4	2.3	5.024
1.4	2.31	5.035
1.4	2.32	5.046
1.4	2.33	5.057
1.4	2.34	5.068
1.4	2.35	5.078
1.4	2.36	5.089
1.4	2.37	5.1
1.4	2.38	5.111
1.4	2.39	5.121
1.4	2.4	5.132
1.4	2.41	5.143
1.4	2.42	5.154
1.4	2.43	5.164
1.4	2.44	5.175
1.4	2.45	5.185
1.4	2.46	5.196
1.4	2.47	5.206
1.4	2.48	5.217
1.4	2.49	5.228
1.4	2.5	5.238
1.4	2.51	5.248
1.4	2.52	5.259
1.4	2.53	5.269
1.4	2.54	5.28
1.4	2.55	5.29
1.4	2.56	5.301
1.4	2.57	5.311
1.4	2.58	5.321
1.4	2.59	5.331
1.4	2.6	5.342
1.4	2.61	5.352
1.4	2.62	5.362
1.4	2.63	5.372
1.4	2.64	5.383
1.4	2.65	5.393
1.4	2.66	5.403
1.4	2.67	5.413
1.4	2.68	5.423
1.4	2.69	5.433
1.4	2.7	5.444
1.4	2.71	5.454
1.4	2.72	5.464
1.4	2.73	5.474
1.4	2.74	5.484
1.4	2.75	5.494
1.4	2.76	5.504
1.4	2.77	5.514
1.4	2.78	5.524
1.4	2.79	5.533
1.4	2.8	5.543
1.4	2.81	5.553
1.4	2.82	5.563
1.4	2.83	5.573
1.4	2.84	5.583
1.4	2.85	5.593
1.4	2.86	5.602
1.4	2.87	5.612
1.4	2.88	5.622
1.4	2.89	5.632
1.4	2.9	5.642
1.4	2.91	5.651
1.4	2.92	5.661
1.4	2.93	5.671
1.4	2.94	5.68
1.4	2.95	5.69
1.4	2.96	5.7
1.4	2.97	5.709
1.4	2.98	5.719
1.4	2.99	5.728
1.4	3.	5.738
1.4	3.01	5.748
1.4	3.02	5.757
1.4	3.03	5.767
1.4	3.04	5.776
1.4	3.05	5.786
1.4	3.06	5.795
1.4	3.07	5.805
1.4	3.08	5.814
1.4	3.09	5.823
1.4	3.1	5.833
1.4	3.11	5.842
1.4	3.12	5.852
1.4	3.13	5.861
1.4	3.14	5.87
1.4	3.15	5.88
1.4	3.16	5.889
1.4	3.17	5.898
1.4	3.18	5.908
1.4	3.19	5.917
1.4	3.2	5.926
1.4	3.21	5.935
1.4	3.22	5.945
1.4	3.23	5.954
1.4	3.24	5.963
1.4	3.25	5.972
1.4	3.26	5.981
1.4	3.27	5.991
1.4	3.28	6.
1.4	3.29	6.009
1.4	3.3	6.018
1.4	3.31	6.027
1.4	3.32	6.036
1.4	3.33	6.045
1.4	3.34	6.054
1.4	3.35	6.063
1.4	3.36	6.072
1.4	3.37	6.082
1.4	3.38	6.091
1.4	3.39	6.1
1.4	3.4	6.109
1.4	3.41	6.118
1.4	3.42	6.126
1.4	3.43	6.135
1.4	3.44	6.144
1.4	3.45	6.153
1.4	3.46	6.162
1.4	3.47	6.171
1.4	3.48	6.18
1.4	3.49	6.189
1.4	3.5	6.198
1.4	3.51	6.207
1.4	3.52	6.215
1.4	3.53	6.224
1.4	3.54	6.233
1.4	3.55	6.242
1.4	3.56	6.251
1.4	3.57	6.259
1.4	3.58	6.268
1.4	3.59	6.277
1.4	3.6	6.286
1.4	3.61	6.294
1.4	3.62	6.303
1.4	3.63	6.312
1.4	3.64	6.32
1.4	3.65	6.329
1.4	3.66	6.338
1.4	3.67	6.346
1.4	3.68	6.355
1.4	3.69	6.364
1.4	3.7	6.372
1.4	3.71	6.381
1.4	3.72	6.39
1.4	3.73	6.398
1.4	3.74	6.407
1.4	3.75	6.415
1.4	3.76	6.424
1.4	3.77	6.432
1.4	3.78	6.441
1.4	3.79	6.449
1.4	3.8	6.458
1.4	3.81	6.466
1.4	3.82	6.475
1.4	3.83	6.483
1.4	3.84	6.492
1.4	3.85	6.5
1.4	3.86	6.509
1.4	3.87	6.517
1.4	3.88	6.525
1.4	3.89	6.534
1.4	3.9	6.542
1.4	3.91	6.551
1.4	3.92	6.559
1.4	3.93	6.567
1.4	3.94	6.576
1.4	3.95	6.584
1.4	3.96	6.592
1.4	3.97	6.601
1.4	3.98	6.609
1.4	3.99	6.617
1.4	4.	6.626
1.4	4.01	6.634
1.4	4.02	6.642
1.4	4.03	6.65
1.4	4.04	6.659
1.4	4.05	6.667
1.4	4.06	6.675
1.4	4.07	6.683
1.4	4.08	6.692
1.4	4.09	6.7
1.4	4.1	6.708
1.4	4.11	6.716
1.4	4.12	6.724
1.4	4.13	6.732
1.4	4.14	6.741
1.4	4.15	6.749
1.4	4.16	6.757
1.4	4.17	6.765
1.4	4.18	6.773
1.4	4.19	6.781
1.4	4.2	6.789
1.4	4.21	6.797
1.4	4.22	6.805
1.4	4.23	6.813
1.4	4.24	6.821
1.4	4.25	6.83
1.4	4.26	6.838
1.4	4.27	6.846
1.4	4.28	6.854
1.4	4.29	6.862
1.4	4.3	6.87
1.4	4.31	6.878
1.4	4.32	6.886
1.4	4.33	6.894
1.4	4.34	6.901
1.4	4.35	6.909
1.4	4.36	6.917
1.4	4.37	6.925
1.4	4.38	6.933
1.4	4.39	6.941
1.4	4.4	6.949
1.4	4.41	6.957
1.4	4.42	6.965
1.4	4.43	6.973
1.4	4.44	6.981
1.4	4.45	6.988
1.4	4.46	6.996
1.4	4.47	7.004
1.4	4.48	7.012
1.4	4.49	7.02
1.4	4.5	7.028
1.4	4.51	7.035
1.4	4.52	7.043
1.4	4.53	7.051
1.4	4.54	7.059
1.4	4.55	7.066
1.4	4.56	7.074
1.4	4.57	7.082
1.4	4.58	7.09
1.4	4.59	7.097
1.4	4.6	7.105
1.4	4.61	7.113
1.4	4.62	7.121
1.4	4.63	7.128
1.4	4.64	7.136
1.4	4.65	7.144
1.4	4.66	7.151
1.4	4.67	7.159
1.4	4.68	7.167
1.4	4.69	7.174
1.4	4.7	7.182
1.4	4.71	7.19
1.4	4.72	7.197
1.4	4.73	7.205
1.4	4.74	7.213
1.4	4.75	7.22
1.4	4.76	7.228
1.4	4.77	7.235
1.4	4.78	7.243
1.4	4.79	7.25
1.4	4.8	7.258
1.4	4.81	7.266
1.4	4.82	7.273
1.4	4.83	7.281
1.4	4.84	7.288
1.4	4.85	7.296
1.4	4.86	7.303
1.4	4.87	7.311
1.4	4.88	7.318
1.4	4.89	7.326
1.4	4.9	7.333
1.4	4.91	7.341
1.4	4.92	7.348
1.4	4.93	7.356
1.4	4.94	7.363
1.4	4.95	7.371
1.4	4.96	7.378
1.4	4.97	7.385
1.4	4.98	7.393
1.4	4.99	7.4
1.4	5.	7.408
1.45	0.63	2.011
1.45	0.64	2.027
1.45	0.65	2.042
1.45	0.66	2.058
1.45	0.67	2.074
1.45	0.68	2.089
1.45	0.69	2.104
1.45	0.7	2.119
1.45	0.71	2.135
1.45	0.72	2.149
1.45	0.73	2.164
1.45	0.74	2.179
1.45	0.75	2.194
1.45	0.76	2.208
1.45	0.77	2.223
1.45	0.78	2.237
1.45	0.79	2.252
1.45	0.8	2.266
1.45	0.81	2.28
1.45	0.82	2.294
1.45	0.83	2.308
1.45	0.84	2.322
1.45	0.85	2.336
1.45	0.86	2.349
1.45	0.87	2.363
1.45	0.88	2.376
1.45	0.89	2.39
1.45	0.9	2.403
1.45	0.91	2.417
1.45	0.92	2.43
1.45	0.93	2.443
1.45	0.94	2.456
1.45	0.95	2.469
1.45	0.96	2.482
1.45	0.97	2.495
1.45	0.98	2.508
1.45	0.99	2.521
1.45	1.	2.533
1.45	1.01	2.546
1.45	1.02	2.558
1.45	1.03	2.571
1.45	1.04	2.583
1.45	1.05	2.596
1.45	1.06	2.608
1.45	1.07	2.62
1.45	1.08	2.633
1.45	1.09	2.645
1.45	1.1	2.657
1.45	1.11	2.669
1.45	1.12	2.681
1.45	1.13	2.693
1.45	1.14	2.705
1.45	1.15	2.717
1.45	1.16	2.728
1.45	1.17	2.74
1.45	1.18	2.752
1.45	1.19	2.763
1.45	1.2	2.775
1.45	1.21	2.787
1.45	1.22	2.798
1.45	1.23	2.809
1.45	1.24	2.821
1.45	1.25	2.832
1.45	1.26	2.844
1.45	1.27	2.855
1.45	1.28	2.866
1.45	1.29	2.877
1.45	1.3	2.888
1.45	1.31	2.899
1.45	1.32	2.91
1.45	1.33	2.921
1.45	1.34	2.932
1.45	1.35	2.943
1.45	1.36	2.954
1.45	1.37	2.965
1.45	1.38	2.976
1.45	1.39	2.987
1.45	1.4	2.997
1.45	1.41	3.008
1.45	1.42	3.019
1.45	1.43	3.029
1.45	1.44	3.04
1.45	1.45	3.05
1.45	1.46	3.061
1.45	1.47	3.071
1.45	1.48	3.082
1.45	1.49	3.092
1.45	1.5	3.103
1.45	1.51	3.113
1.45	1.52	3.123
1.45	1.53	3.133
1.45	1.54	3.144
1.45	1.55	3.154
1.45	1.56	3.164
1.45	1.57	3.174
1.45	1.58	3.184
1.45	1.59	3.194
1.45	1.6	3.204
1.45	1.61	3.214
1.45	1.62	3.224
1.45	1.63	3.234
1.45	1.64	3.244
1.45	1.65	3.254
1.45	1.66	3.264
1.45	1.67	3.274
1.45	1.68	3.283
1.45	1.69	3.293
1.45	1.7	3.303
1.45	1.71	3.313
1.45	1.72	3.322
1.45	1.73	3.332
1.45	1.74	3.342
1.45	1.75	3.351
1.45	1.76	3.361
1.45	1.77	3.37
1.45	1.78	3.38
1.45	1.79	3.389
1.45	1.8	3.399
1.45	1.81	3.408
1.45	1.82	3.417
1.45	1.83	3.427
1.45	1.84	3.436
1.45	1.85	3.446
1.45	1.86	3.455
1.45	1.87	3.464
1.45	1.88	3.473
1.45	1.89	3.483
1.45	1.9	3.492
1.45	1.91	3.501
1.45	1.92	3.51
1.45	1.93	3.519
1.45	1.94	3.528
1.45	1.95	3.537
1.45	1.96	3.546
1.45	1.97	3.556
1.45	1.98	3.565
1.45	1.99	3.574
1.45	2.	3.582
1.45	2.01	3.591
1.45	2.02	3.6
1.45	2.03	3.609
1.45	2.04	3.618
1.45	2.05	3.627
1.45	2.06	3.636
1.45	2.07	3.645
1.45	2.08	3.653
1.45	2.09	3.662
1.45	2.1	3.671
1.45	2.11	3.68
1.45	2.12	3.688
1.45	2.13	3.697
1.45	2.14	3.706
1.45	2.15	3.714
1.45	2.16	3.723
1.45	2.17	3.732
1.45	2.18	3.74
1.45	2.19	3.749
1.45	2.2	3.757
1.45	2.21	3.766
1.45	2.22	3.774
1.45	2.23	3.783
1.45	2.24	3.791
1.45	2.25	3.8
1.45	2.26	3.808
1.45	2.27	3.817
1.45	2.28	3.825
1.45	2.29	3.833
1.45	2.3	3.842
1.45	2.31	3.85
1.45	2.32	3.858
1.45	2.33	3.867
1.45	2.34	3.875
1.45	2.35	3.883
1.45	2.36	3.892
1.45	2.37	3.9
1.45	2.38	3.908
1.45	2.39	3.916
1.45	2.4	3.924
1.45	2.41	3.933
1.45	2.42	3.941
1.45	2.43	3.949
1.45	2.44	3.957
1.45	2.45	3.965
1.45	2.46	3.973
1.45	2.47	3.981
1.45	2.48	3.989
1.45	2.49	3.997
1.45	2.5	4.005
1.45	2.51	4.013
1.45	2.52	4.021
1.45	2.53	4.029
1.45	2.54	4.037
1.45	2.55	4.045
1.45	2.56	4.053
1.45	2.57	4.061
1.45	2.58	4.069
1.45	2.59	4.077
1.45	2.6	4.085
1.45	2.61	4.093
1.45	2.62	4.1
1.45	2.63	4.108
1.45	2.64	4.116
1.45	2.65	4.124
1.45	2.66	4.132
1.45	2.67	4.139
1.45	2.68	4.147
1.45	2.69	4.155
1.45	2.7	4.162
1.45	2.71	4.17
1.45	2.72	4.178
1.45	2.73	4.186
1.45	2.74	4.193
1.45	2.75	4.201
1.45	2.76	4.208
1.45	2.77	4.216
1.45	2.78	4.224
1.45	2.79	4.231
1.45	2.8	4.239
1.45	2.81	4.246
1.45	2.82	4.254
1.45	2.83	4.262
1.45	2.84	4.269
1.45	2.85	4.277
1.45	2.86	4.284
1.45	2.87	4.292
1.45	2.88	4.299
1.45	2.89	4.306
1.45	2.9	4.314
1.45	2.91	4.321
1.45	2.92	4.329
1.45	2.93	4.336
1.45	2.94	4.344
1.45	2.95	4.351
1.45	2.96	4.358
1.45	2.97	4.366
1.45	2.98	4.373
1.45	2.99	4.38
1.45	3.	4.388
1.45	3.01	4.395
1.45	3.02	4.402
1.45	3.03	4.41
1.45	3.04	4.417
1.45	3.05	4.424
1.45	3.06	4.431
1.45	3.07	4.439
1.45	3.08	4.446
1.45	3.09	4.453
1.45	3.1	4.46
1.45	3.11	4.467
1.45	3.12	4.475
1.45	3.13	4.482
1.45	3.14	4.489
1.45	3.15	4.496
1.45	3.16	4.503
1.45	3.17	4.51
1.45	3.18	4.517
1.45	3.19	4.524
1.45	3.2	4.532
1.45	3.21	4.539
1.45	3.22	4.546
1.45	3.23	4.553
1.45	3.24	4.56
1.45	3.25	4.567
1.45	3.26	4.574
1.45	3.27	4.581
1.45	3.28	4.588
1.45	3.29	4.595
1.45	3.3	4.602
1.45	3.31	4.609
1.45	3.32	4.616
1.45	3.33	4.623
1.45	3.34	4.63
1.45	3.35	4.637
1.45	3.36	4.643
1.45	3.37	4.65
1.45	3.38	4.657
1.45	3.39	4.664
1.45	3.4	4.671
1.45	3.41	4.678
1.45	3.42	4.685
1.45	3.43	4.692
1.45	3.44	4.698
1.45	3.45	4.705
1.45	3.46	4.712
1.45	3.47	4.719
1.45	3.48	4.726
1.45	3.49	4.732
1.45	3.5	4.739
1.45	3.51	4.746
1.45	3.52	4.753
1.45	3.53	4.759
1.45	3.54	4.766
1.45	3.55	4.773
1.45	3.56	4.78
1.45	3.57	4.786
1.45	3.58	4.793
1.45	3.59	4.8
1.45	3.6	4.806
1.45	3.61	4.813
1.45	3.62	4.82
1.45	3.63	4.826
1.45	3.64	4.833
1.45	3.65	4.84
1.45	3.66	4.846
1.45	3.67	4.853
1.45	3.68	4.86
1.45	3.69	4.866
1.45	3.7	4.873
1.45	3.71	4.879
1.45	3.72	4.886
1.45	3.73	4.892
1.45	3.74	4.899
1.45	3.75	4.906
1.45	3.76	4.912
1.45	3.77	4.919
1.45	3.78	4.925
1.45	3.79	4.932
1.45	3.8	4.938
1.45	3.81	4.945
1.45	3.82	4.951
1.45	3.83	4.958
1.45	3.84	4.964
1.45	3.85	4.971
1.45	3.86	4.977
1.45	3.87	4.983
1.45	3.88	4.99
1.45	3.89	4.996
1.45	3.9	5.003
1.45	3.91	5.009
1.45	3.92	5.015
1.45	3.93	5.022
1.45	3.94	5.028
1.45	3.95	5.035
1.45	3.96	5.041
1.45	3.97	5.047
1.45	3.98	5.054
1.45	3.99	5.06
1.45	4.	5.066
1.45	4.01	5.073
1.45	4.02	5.079
1.45	4.03	5.085
1.45	4.04	5.092
1.45	4.05	5.098
1.45	4.06	5.104
1.45	4.07	5.111
1.45	4.08	5.117
1.45	4.09	5.123
1.45	4.1	5.129
1.45	4.11	5.136
1.45	4.12	5.142
1.45	4.13	5.148
1.45	4.14	5.154
1.45	4.15	5.161
1.45	4.16	5.167
1.45	4.17	5.173
1.45	4.18	5.179
1.45	4.19	5.185
1.45	4.2	5.192
1.45	4.21	5.198
1.45	4.22	5.204
1.45	4.23	5.21
1.45	4.24	5.216
1.45	4.25	5.222
1.45	4.26	5.228
1.45	4.27	5.235
1.45	4.28	5.241
1.45	4.29	5.247
1.45	4.3	5.253
1.45	4.31	5.259
1.45	4.32	5.265
1.45	4.33	5.271
1.45	4.34	5.277
1.45	4.35	5.283
1.45	4.36	5.289
1.45	4.37	5.296
1.45	4.38	5.302
1.45	4.39	5.308
1.45	4.4	5.314
1.45	4.41	5.32
1.45	4.42	5.326
1.45	4.43	5.332
1.45	4.44	5.338
1.45	4.45	5.344
1.45	4.46	5.35
1.45	4.47	5.356
1.45	4.48	5.362
1.45	4.49	5.368
1.45	4.5	5.374
1.45	4.51	5.38
1.45	4.52	5.386
1.45	4.53	5.392
1.45	4.54	5.398
1.45	4.55	5.404
1.45	4.56	5.409
1.45	4.57	5.415
1.45	4.58	5.421
1.45	4.59	5.427
1.45	4.6	5.433
1.45	4.61	5.439
1.45	4.62	5.445
1.45	4.63	5.451
1.45	4.64	5.457
1.45	4.65	5.463
1.45	4.66	5.468
1.45	4.67	5.474
1.45	4.68	5.48
1.45	4.69	5.486
1.45	4.7	5.492
1.45	4.71	5.498
1.45	4.72	5.504
1.45	4.73	5.509
1.45	4.74	5.515
1.45	4.75	5.521
1.45	4.76	5.527
1.45	4.77	5.533
1.45	4.78	5.538
1.45	4.79	5.544
1.45	4.8	5.55
1.45	4.81	5.556
1.45	4.82	5.562
1.45	4.83	5.567
1.45	4.84	5.573
1.45	4.85	5.579
1.45	4.86	5.585
1.45	4.87	5.59
1.45	4.88	5.596
1.45	4.89	5.602
1.45	4.9	5.607
1.45	4.91	5.613
1.45	4.92	5.619
1.45	4.93	5.625
1.45	4.94	5.63
1.45	4.95	5.636
1.45	4.96	5.642
1.45	4.97	5.647
1.45	4.98	5.653
1.45	4.99	5.659
1.45	5.	5.664
1.5	1.03	2.004
1.5	1.04	2.014
1.5	1.05	2.024
1.5	1.06	2.033
1.5	1.07	2.043
1.5	1.08	2.052
1.5	1.09	2.062
1.5	1.1	2.071
1.5	1.11	2.081
1.5	1.12	2.09
1.5	1.13	2.099
1.5	1.14	2.109
1.5	1.15	2.118
1.5	1.16	2.127
1.5	1.17	2.136
1.5	1.18	2.145
1.5	1.19	2.154
1.5	1.2	2.163
1.5	1.21	2.172
1.5	1.22	2.181
1.5	1.23	2.19
1.5	1.24	2.199
1.5	1.25	2.208
1.5	1.26	2.217
1.5	1.27	2.226
1.5	1.28	2.234
1.5	1.29	2.243
1.5	1.3	2.252
1.5	1.31	2.26
1.5	1.32	2.269
1.5	1.33	2.278
1.5	1.34	2.286
1.5	1.35	2.295
1.5	1.36	2.303
1.5	1.37	2.312
1.5	1.38	2.32
1.5	1.39	2.328
1.5	1.4	2.337
1.5	1.41	2.345
1.5	1.42	2.353
1.5	1.43	2.362
1.5	1.44	2.37
1.5	1.45	2.378
1.5	1.46	2.386
1.5	1.47	2.394
1.5	1.48	2.403
1.5	1.49	2.411
1.5	1.5	2.419
1.5	1.51	2.427
1.5	1.52	2.435
1.5	1.53	2.443
1.5	1.54	2.451
1.5	1.55	2.459
1.5	1.56	2.467
1.5	1.57	2.474
1.5	1.58	2.482
1.5	1.59	2.49
1.5	1.6	2.498
1.5	1.61	2.506
1.5	1.62	2.514
1.5	1.63	2.521
1.5	1.64	2.529
1.5	1.65	2.537
1.5	1.66	2.544
1.5	1.67	2.552
1.5	1.68	2.56
1.5	1.69	2.567
1.5	1.7	2.575
1.5	1.71	2.582
1.5	1.72	2.59
1.5	1.73	2.598
1.5	1.74	2.605
1.5	1.75	2.612
1.5	1.76	2.62
1.5	1.77	2.627
1.5	1.78	2.635
1.5	1.79	2.642
1.5	1.8	2.65
1.5	1.81	2.657
1.5	1.82	2.664
1.5	1.83	2.672
1.5	1.84	2.679
1.5	1.85	2.686
1.5	1.86	2.693
1.5	1.87	2.701
1.5	1.88	2.708
1.5	1.89	2.715
1.5	1.9	2.722
1.5	1.91	2.729
1.5	1.92	2.736
1.5	1.93	2.744
1.5	1.94	2.751
1.5	1.95	2.758
1.5	1.96	2.765
1.5	1.97	2.772
1.5	1.98	2.779
1.5	1.99	2.786
1.5	2.	2.793
1.5	2.01	2.8
1.5	2.02	2.807
1.5	2.03	2.814
1.5	2.04	2.821
1.5	2.05	2.828
1.5	2.06	2.834
1.5	2.07	2.841
1.5	2.08	2.848
1.5	2.09	2.855
1.5	2.1	2.862
1.5	2.11	2.869
1.5	2.12	2.875
1.5	2.13	2.882
1.5	2.14	2.889
1.5	2.15	2.896
1.5	2.16	2.902
1.5	2.17	2.909
1.5	2.18	2.916
1.5	2.19	2.923
1.5	2.2	2.929
1.5	2.21	2.936
1.5	2.22	2.942
1.5	2.23	2.949
1.5	2.24	2.956
1.5	2.25	2.962
1.5	2.26	2.969
1.5	2.27	2.975
1.5	2.28	2.982
1.5	2.29	2.989
1.5	2.3	2.995
1.5	2.31	3.002
1.5	2.32	3.008
1.5	2.33	3.014
1.5	2.34	3.021
1.5	2.35	3.027
1.5	2.36	3.034
1.5	2.37	3.04
1.5	2.38	3.047
1.5	2.39	3.053
1.5	2.4	3.059
1.5	2.41	3.066
1.5	2.42	3.072
1.5	2.43	3.078
1.5	2.44	3.085
1.5	2.45	3.091
1.5	2.46	3.097
1.5	2.47	3.104
1.5	2.48	3.11
1.5	2.49	3.116
1.5	2.5	3.123
1.5	2.51	3.129
1.5	2.52	3.135
1.5	2.53	3.141
1.5	2.54	3.147
1.5	2.55	3.154
1.5	2.56	3.16
1.5	2.57	3.166
1.5	2.58	3.172
1.5	2.59	3.178
1.5	2.6	3.184
1.5	2.61	3.19
1.5	2.62	3.197
1.5	2.63	3.203
1.5	2.64	3.209
1.5	2.65	3.215
1.5	2.66	3.221
1.5	2.67	3.227
1.5	2.68	3.233
1.5	2.69	3.239
1.5	2.7	3.245
1.5	2.71	3.251
1.5	2.72	3.257
1.5	2.73	3.263
1.5	2.74	3.269
1.5	2.75	3.275
1.5	2.76	3.281
1.5	2.77	3.287
1.5	2.78	3.293
1.5	2.79	3.299
1.5	2.8	3.305
1.5	2.81	3.31
1.5	2.82	3.316
1.5	2.83	3.322
1.5	2.84	3.328
1.5	2.85	3.334
1.5	2.86	3.34
1.5	2.87	3.346
1.5	2.88	3.351
1.5	2.89	3.357
1.5	2.9	3.363
1.5	2.91	3.369
1.5	2.92	3.375
1.5	2.93	3.38
1.5	2.94	3.386
1.5	2.95	3.392
1.5	2.96	3.398
1.5	2.97	3.403
1.5	2.98	3.409
1.5	2.99	3.415
1.5	3.	3.421
1.5	3.01	3.426
1.5	3.02	3.432
1.5	3.03	3.438
1.5	3.04	3.443
1.5	3.05	3.449
1.5	3.06	3.455
1.5	3.07	3.46
1.5	3.08	3.466
1.5	3.09	3.471
1.5	3.1	3.477
1.5	3.11	3.483
1.5	3.12	3.488
1.5	3.13	3.494
1.5	3.14	3.499
1.5	3.15	3.505
1.5	3.16	3.511
1.5	3.17	3.516
1.5	3.18	3.522
1.5	3.19	3.527
1.5	3.2	3.533
1.5	3.21	3.538
1.5	3.22	3.544
1.5	3.23	3.549
1.5	3.24	3.555
1.5	3.25	3.56
1.5	3.26	3.566
1.5	3.27	3.571
1.5	3.28	3.577
1.5	3.29	3.582
1.5	3.3	3.588
1.5	3.31	3.593
1.5	3.32	3.598
1.5	3.33	3.604
1.5	3.34	3.609
1.5	3.35	3.615
1.5	3.36	3.62
1.5	3.37	3.625
1.5	3.38	3.631
1.5	3.39	3.636
1.5	3.4	3.641
1.5	3.41	3.647
1.5	3.42	3.652
1.5	3.43	3.657
1.5	3.44	3.663
1.5	3.45	3.668
1.5	3.46	3.673
1.5	3.47	3.679
1.5	3.48	3.684
1.5	3.49	3.689
1.5	3.5	3.695
1.5	3.51	3.7
1.5	3.52	3.705
1.5	3.53	3.71
1.5	3.54	3.716
1.5	3.55	3.721
1.5	3.56	3.726
1.5	3.57	3.731
1.5	3.58	3.737
1.5	3.59	3.742
1.5	3.6	3.747
1.5	3.61	3.752
1.5	3.62	3.757
1.5	3.63	3.763
1.5	3.64	3.768
1.5	3.65	3.773
1.5	3.66	3.778
1.5	3.67	3.783
1.5	3.68	3.788
1.5	3.69	3.794
1.5	3.7	3.799
1.5	3.71	3.804
1.5	3.72	3.809
1.5	3.73	3.814
1.5	3.74	3.819
1.5	3.75	3.824
1.5	3.76	3.829
1.5	3.77	3.834
1.5	3.78	3.84
1.5	3.79	3.845
1.5	3.8	3.85
1.5	3.81	3.855
1.5	3.82	3.86
1.5	3.83	3.865
1.5	3.84	3.87
1.5	3.85	3.875
1.5	3.86	3.88
1.5	3.87	3.885
1.5	3.88	3.89
1.5	3.89	3.895
1.5	3.9	3.9
1.5	3.91	3.905
1.5	3.92	3.91
1.5	3.93	3.915
1.5	3.94	3.92
1.5	3.95	3.925
1.5	3.96	3.93
1.5	3.97	3.935
1.5	3.98	3.94
1.5	3.99	3.945
1.5	4.	3.95
1.5	4.01	3.955
1.5	4.02	3.96
1.5	4.03	3.964
1.5	4.04	3.969
1.5	4.05	3.974
1.5	4.06	3.979
1.5	4.07	3.984
1.5	4.08	3.989
1.5	4.09	3.994
1.5	4.1	3.999
1.5	4.11	4.004
1.5	4.12	4.009
1.5	4.13	4.013
1.5	4.14	4.018
1.5	4.15	4.023
1.5	4.16	4.028
1.5	4.17	4.033
1.5	4.18	4.038
1.5	4.19	4.042
1.5	4.2	4.047
1.5	4.21	4.052
1.5	4.22	4.057
1.5	4.23	4.062
1.5	4.24	4.066
1.5	4.25	4.071
1.5	4.26	4.076
1.5	4.27	4.081
1.5	4.28	4.086
1.5	4.29	4.09
1.5	4.3	4.095
1.5	4.31	4.1
1.5	4.32	4.105
1.5	4.33	4.109
1.5	4.34	4.114
1.5	4.35	4.119
1.5	4.36	4.124
1.5	4.37	4.128
1.5	4.38	4.133
1.5	4.39	4.138
1.5	4.4	4.142
1.5	4.41	4.147
1.5	4.42	4.152
1.5	4.43	4.157
1.5	4.44	4.161
1.5	4.45	4.166
1.5	4.46	4.171
1.5	4.47	4.175
1.5	4.48	4.18
1.5	4.49	4.185
1.5	4.5	4.189
1.5	4.51	4.194
1.5	4.52	4.199
1.5	4.53	4.203
1.5	4.54	4.208
1.5	4.55	4.213
1.5	4.56	4.217
1.5	4.57	4.222
1.5	4.58	4.226
1.5	4.59	4.231
1.5	4.6	4.236
1.5	4.61	4.24
1.5	4.62	4.245
1.5	4.63	4.249
1.5	4.64	4.254
1.5	4.65	4.259
1.5	4.66	4.263
1.5	4.67	4.268
1.5	4.68	4.272
1.5	4.69	4.277
1.5	4.7	4.281
1.5	4.71	4.286
1.5	4.72	4.29
1.5	4.73	4.295
1.5	4.74	4.3
1.5	4.75	4.304
1.5	4.76	4.309
1.5	4.77	4.313
1.5	4.78	4.318
1.5	4.79	4.322
1.5	4.8	4.327
1.5	4.81	4.331
1.5	4.82	4.336
1.5	4.83	4.34
1.5	4.84	4.345
1.5	4.85	4.349
1.5	4.86	4.354
1.5	4.87	4.358
1.5	4.88	4.363
1.5	4.89	4.367
1.5	4.9	4.372
1.5	4.91	4.376
1.5	4.92	4.38
1.5	4.93	4.385
1.5	4.94	4.389
1.5	4.95	4.394
1.5	4.96	4.398
1.5	4.97	4.403
1.5	4.98	4.407
1.5	4.99	4.411
1.5	5.	4.416
1.55	1.56	2.001
1.55	1.57	2.007
1.55	1.58	2.014
1.55	1.59	2.02
1.55	1.6	2.026
1.55	1.61	2.033
1.55	1.62	2.039
1.55	1.63	2.045
1.55	1.64	2.052
1.55	1.65	2.058
1.55	1.66	2.064
1.55	1.67	2.07
1.55	1.68	2.076
1.55	1.69	2.083
1.55	1.7	2.089
1.55	1.71	2.095
1.55	1.72	2.101
1.55	1.73	2.107
1.55	1.74	2.113
1.55	1.75	2.119
1.55	1.76	2.125
1.55	1.77	2.131
1.55	1.78	2.137
1.55	1.79	2.143
1.55	1.8	2.149
1.55	1.81	2.155
1.55	1.82	2.161
1.55	1.83	2.167
1.55	1.84	2.173
1.55	1.85	2.179
1.55	1.86	2.185
1.55	1.87	2.191
1.55	1.88	2.197
1.55	1.89	2.202
1.55	1.9	2.208
1.55	1.91	2.214
1.55	1.92	2.22
1.55	1.93	2.226
1.55	1.94	2.231
1.55	1.95	2.237
1.55	1.96	2.243
1.55	1.97	2.249
1.55	1.98	2.254
1.55	1.99	2.26
1.55	2.	2.266
1.55	2.01	2.271
1.55	2.02	2.277
1.55	2.03	2.282
1.55	2.04	2.288
1.55	2.05	2.294
1.55	2.06	2.299
1.55	2.07	2.305
1.55	2.08	2.31
1.55	2.09	2.316
1.55	2.1	2.322
1.55	2.11	2.327
1.55	2.12	2.333
1.55	2.13	2.338
1.55	2.14	2.344
1.55	2.15	2.349
1.55	2.16	2.354
1.55	2.17	2.36
1.55	2.18	2.365
1.55	2.19	2.371
1.55	2.2	2.376
1.55	2.21	2.382
1.55	2.22	2.387
1.55	2.23	2.392
1.55	2.24	2.398
1.55	2.25	2.403
1.55	2.26	2.408
1.55	2.27	2.414
1.55	2.28	2.419
1.55	2.29	2.424
1.55	2.3	2.43
1.55	2.31	2.435
1.55	2.32	2.44
1.55	2.33	2.445
1.55	2.34	2.451
1.55	2.35	2.456
1.55	2.36	2.461
1.55	2.37	2.466
1.55	2.38	2.471
1.55	2.39	2.477
1.55	2.4	2.482
1.55	2.41	2.487
1.55	2.42	2.492
1.55	2.43	2.497
1.55	2.44	2.502
1.55	2.45	2.508
1.55	2.46	2.513
1.55	2.47	2.518
1.55	2.48	2.523
1.55	2.49	2.528
1.55	2.5	2.533
1.55	2.51	2.538
1.55	2.52	2.543
1.55	2.53	2.548
1.55	2.54	2.553
1.55	2.55	2.558
1.55	2.56	2.563
1.55	2.57	2.568
1.55	2.58	2.573
1.55	2.59	2.578
1.55	2.6	2.583
1.55	2.61	2.588
1.55	2.62	2.593
1.55	2.63	2.598
1.55	2.64	2.603
1.55	2.65	2.608
1.55	2.66	2.613
1.55	2.67	2.618
1.55	2.68	2.623
1.55	2.69	2.627
1.55	2.7	2.632
1.55	2.71	2.637
1.55	2.72	2.642
1.55	2.73	2.647
1.55	2.74	2.652
1.55	2.75	2.657
1.55	2.76	2.661
1.55	2.77	2.666
1.55	2.78	2.671
1.55	2.79	2.676
1.55	2.8	2.681
1.55	2.81	2.685
1.55	2.82	2.69
1.55	2.83	2.695
1.55	2.84	2.7
1.55	2.85	2.704
1.55	2.86	2.709
1.55	2.87	2.714
1.55	2.88	2.719
1.55	2.89	2.723
1.55	2.9	2.728
1.55	2.91	2.733
1.55	2.92	2.737
1.55	2.93	2.742
1.55	2.94	2.747
1.55	2.95	2.752
1.55	2.96	2.756
1.55	2.97	2.761
1.55	2.98	2.765
1.55	2.99	2.77
1.55	3.	2.775
1.55	3.01	2.779
1.55	3.02	2.784
1.55	3.03	2.789
1.55	3.04	2.793
1.55	3.05	2.798
1.55	3.06	2.802
1.55	3.07	2.807
1.55	3.08	2.811
1.55	3.09	2.816
1.55	3.1	2.821
1.55	3.11	2.825
1.55	3.12	2.83
1.55	3.13	2.834
1.55	3.14	2.839
1.55	3.15	2.843
1.55	3.16	2.848
1.55	3.17	2.852
1.55	3.18	2.857
1.55	3.19	2.861
1.55	3.2	2.866
1.55	3.21	2.87
1.55	3.22	2.875
1.55	3.23	2.879
1.55	3.24	2.884
1.55	3.25	2.888
1.55	3.26	2.892
1.55	3.27	2.897
1.55	3.28	2.901
1.55	3.29	2.906
1.55	3.3	2.91
1.55	3.31	2.915
1.55	3.32	2.919
1.55	3.33	2.923
1.55	3.34	2.928
1.55	3.35	2.932
1.55	3.36	2.937
1.55	3.37	2.941
1.55	3.38	2.945
1.55	3.39	2.95
1.55	3.4	2.954
1.55	3.41	2.958
1.55	3.42	2.963
1.55	3.43	2.967
1.55	3.44	2.971
1.55	3.45	2.976
1.55	3.46	2.98
1.55	3.47	2.984
1.55	3.48	2.988
1.55	3.49	2.993
1.55	3.5	2.997
1.55	3.51	3.001
1.55	3.52	3.006
1.55	3.53	3.01
1.55	3.54	3.014
1.55	3.55	3.018
1.55	3.56	3.023
1.55	3.57	3.027
1.55	3.58	3.031
1.55	3.59	3.035
1.55	3.6	3.04
1.55	3.61	3.044
1.55	3.62	3.048
1.55	3.63	3.052
1.55	3.64	3.056
1.55	3.65	3.061
1.55	3.66	3.065
1.55	3.67	3.069
1.55	3.68	3.073
1.55	3.69	3.077
1.55	3.7	3.081
1.55	3.71	3.086
1.55	3.72	3.09
1.55	3.73	3.094
1.55	3.74	3.098
1.55	3.75	3.102
1.55	3.76	3.106
1.55	3.77	3.111
1.55	3.78	3.115
1.55	3.79	3.119
1.55	3.8	3.123
1.55	3.81	3.127
1.55	3.82	3.131
1.55	3.83	3.135
1.55	3.84	3.139
1.55	3.85	3.143
1.55	3.86	3.147
1.55	3.87	3.151
1.55	3.88	3.156
1.55	3.89	3.16
1.55	3.9	3.164
1.55	3.91	3.168
1.55	3.92	3.172
1.55	3.93	3.176
1.55	3.94	3.18
1.55	3.95	3.184
1.55	3.96	3.188
1.55	3.97	3.192
1.55	3.98	3.196
1.55	3.99	3.2
1.55	4.	3.204
1.55	4.01	3.208
1.55	4.02	3.212
1.55	4.03	3.216
1.55	4.04	3.22
1.55	4.05	3.224
1.55	4.06	3.228
1.55	4.07	3.232
1.55	4.08	3.236
1.55	4.09	3.24
1.55	4.1	3.244
1.55	4.11	3.248
1.55	4.12	3.252
1.55	4.13	3.256
1.55	4.14	3.26
1.55	4.15	3.264
1.55	4.16	3.267
1.55	4.17	3.271
1.55	4.18	3.275
1.55	4.19	3.279
1.55	4.2	3.283
1.55	4.21	3.287
1.55	4.22	3.291
1.55	4.23	3.295
1.55	4.24	3.299
1.55	4.25	3.303
1.55	4.26	3.306
1.55	4.27	3.31
1.55	4.28	3.314
1.55	4.29	3.318
1.55	4.3	3.322
1.55	4.31	3.326
1.55	4.32	3.33
1.55	4.33	3.334
1.55	4.34	3.337
1.55	4.35	3.341
1.55	4.36	3.345
1.55	4.37	3.349
1.55	4.38	3.353
1.55	4.39	3.357
1.55	4.4	3.36
1.55	4.41	3.364
1.55	4.42	3.368
1.55	4.43	3.372
1.55	4.44	3.376
1.55	4.45	3.379
1.55	4.46	3.383
1.55	4.47	3.387
1.55	4.48	3.391
1.55	4.49	3.395
1.55	4.5	3.398
1.55	4.51	3.402
1.55	4.52	3.406
1.55	4.53	3.41
1.55	4.54	3.413
1.55	4.55	3.417
1.55	4.56	3.421
1.55	4.57	3.425
1.55	4.58	3.428
1.55	4.59	3.432
1.55	4.6	3.436
1.55	4.61	3.44
1.55	4.62	3.443
1.55	4.63	3.447
1.55	4.64	3.451
1.55	4.65	3.455
1.55	4.66	3.458
1.55	4.67	3.462
1.55	4.68	3.466
1.55	4.69	3.469
1.55	4.7	3.473
1.55	4.71	3.477
1.55	4.72	3.48
1.55	4.73	3.484
1.55	4.74	3.488
1.55	4.75	3.491
1.55	4.76	3.495
1.55	4.77	3.499
1.55	4.78	3.502
1.55	4.79	3.506
1.55	4.8	3.51
1.55	4.81	3.513
1.55	4.82	3.517
1.55	4.83	3.521
1.55	4.84	3.524
1.55	4.85	3.528
1.55	4.86	3.532
1.55	4.87	3.535
1.55	4.88	3.539
1.55	4.89	3.543
1.55	4.9	3.546
1.55	4.91	3.55
1.55	4.92	3.553
1.55	4.93	3.557
1.55	4.94	3.561
1.55	4.95	3.564
1.55	4.96	3.568
1.55	4.97	3.571
1.55	4.98	3.575
1.55	4.99	3.579
1.55	5.	3.582
1.6	2.14	2.001
1.6	2.15	2.006
1.6	2.16	2.011
1.6	2.17	2.015
1.6	2.18	2.02
1.6	2.19	2.025
1.6	2.2	2.029
1.6	2.21	2.034
1.6	2.22	2.038
1.6	2.23	2.043
1.6	2.24	2.048
1.6	2.25	2.052
1.6	2.26	2.057
1.6	2.27	2.061
1.6	2.28	2.066
1.6	2.29	2.07
1.6	2.3	2.075
1.6	2.31	2.079
1.6	2.32	2.084
1.6	2.33	2.088
1.6	2.34	2.093
1.6	2.35	2.097
1.6	2.36	2.102
1.6	2.37	2.106
1.6	2.38	2.111
1.6	2.39	2.115
1.6	2.4	2.119
1.6	2.41	2.124
1.6	2.42	2.128
1.6	2.43	2.133
1.6	2.44	2.137
1.6	2.45	2.141
1.6	2.46	2.146
1.6	2.47	2.15
1.6	2.48	2.154
1.6	2.49	2.159
1.6	2.5	2.163
1.6	2.51	2.167
1.6	2.52	2.172
1.6	2.53	2.176
1.6	2.54	2.18
1.6	2.55	2.185
1.6	2.56	2.189
1.6	2.57	2.193
1.6	2.58	2.197
1.6	2.59	2.202
1.6	2.6	2.206
1.6	2.61	2.21
1.6	2.62	2.214
1.6	2.63	2.219
1.6	2.64	2.223
1.6	2.65	2.227
1.6	2.66	2.231
1.6	2.67	2.235
1.6	2.68	2.24
1.6	2.69	2.244
1.6	2.7	2.248
1.6	2.71	2.252
1.6	2.72	2.256
1.6	2.73	2.26
1.6	2.74	2.265
1.6	2.75	2.269
1.6	2.76	2.273
1.6	2.77	2.277
1.6	2.78	2.281
1.6	2.79	2.285
1.6	2.8	2.289
1.6	2.81	2.293
1.6	2.82	2.297
1.6	2.83	2.301
1.6	2.84	2.306
1.6	2.85	2.31
1.6	2.86	2.314
1.6	2.87	2.318
1.6	2.88	2.322
1.6	2.89	2.326
1.6	2.9	2.33
1.6	2.91	2.334
1.6	2.92	2.338
1.6	2.93	2.342
1.6	2.94	2.346
1.6	2.95	2.35
1.6	2.96	2.354
1.6	2.97	2.358
1.6	2.98	2.362
1.6	2.99	2.366
1.6	3.	2.37
1.6	3.01	2.374
1.6	3.02	2.377
1.6	3.03	2.381
1.6	3.04	2.385
1.6	3.05	2.389
1.6	3.06	2.393
1.6	3.07	2.397
1.6	3.08	2.401
1.6	3.09	2.405
1.6	3.1	2.409
1.6	3.11	2.413
1.6	3.12	2.417
1.6	3.13	2.42
1.6	3.14	2.424
1.6	3.15	2.428
1.6	3.16	2.432
1.6	3.17	2.436
1.6	3.18	2.44
1.6	3.19	2.443
1.6	3.2	2.447
1.6	3.21	2.451
1.6	3.22	2.455
1.6	3.23	2.459
1.6	3.24	2.463
1.6	3.25	2.466
1.6	3.26	2.47
1.6	3.27	2.474
1.6	3.28	2.478
1.6	3.29	2.481
1.6	3.3	2.485
1.6	3.31	2.489
1.6	3.32	2.493
1.6	3.33	2.497
1.6	3.34	2.5
1.6	3.35	2.504
1.6	3.36	2.508
1.6	3.37	2.511
1.6	3.38	2.515
1.6	3.39	2.519
1.6	3.4	2.523
1.6	3.41	2.526
1.6	3.42	2.53
1.6	3.43	2.534
1.6	3.44	2.537
1.6	3.45	2.541
1.6	3.46	2.545
1.6	3.47	2.548
1.6	3.48	2.552
1.6	3.49	2.556
1.6	3.5	2.559
1.6	3.51	2.563
1.6	3.52	2.567
1.6	3.53	2.57
1.6	3.54	2.574
1.6	3.55	2.578
1.6	3.56	2.581
1.6	3.57	2.585
1.6	3.58	2.589
1.6	3.59	2.592
1.6	3.6	2.596
1.6	3.61	2.599
1.6	3.62	2.603
1.6	3.63	2.607
1.6	3.64	2.61
1.6	3.65	2.614
1.6	3.66	2.617
1.6	3.67	2.621
1.6	3.68	2.624
1.6	3.69	2.628
1.6	3.7	2.632
1.6	3.71	2.635
1.6	3.72	2.639
1.6	3.73	2.642
1.6	3.74	2.646
1.6	3.75	2.649
1.6	3.76	2.653
1.6	3.77	2.656
1.6	3.78	2.66
1.6	3.79	2.663
1.6	3.8	2.667
1.6	3.81	2.67
1.6	3.82	2.674
1.6	3.83	2.677
1.6	3.84	2.681
1.6	3.85	2.684
1.6	3.86	2.688
1.6	3.87	2.691
1.6	3.88	2.695
1.6	3.89	2.698
1.6	3.9	2.702
1.6	3.91	2.705
1.6	3.92	2.709
1.6	3.93	2.712
1.6	3.94	2.716
1.6	3.95	2.719
1.6	3.96	2.722
1.6	3.97	2.726
1.6	3.98	2.729
1.6	3.99	2.733
1.6	4.	2.736
1.6	4.01	2.74
1.6	4.02	2.743
1.6	4.03	2.746
1.6	4.04	2.75
1.6	4.05	2.753
1.6	4.06	2.757
1.6	4.07	2.76
1.6	4.08	2.763
1.6	4.09	2.767
1.6	4.1	2.77
1.6	4.11	2.774
1.6	4.12	2.777
1.6	4.13	2.78
1.6	4.14	2.784
1.6	4.15	2.787
1.6	4.16	2.79
1.6	4.17	2.794
1.6	4.18	2.797
1.6	4.19	2.8
1.6	4.2	2.804
1.6	4.21	2.807
1.6	4.22	2.81
1.6	4.23	2.814
1.6	4.24	2.817
1.6	4.25	2.82
1.6	4.26	2.824
1.6	4.27	2.827
1.6	4.28	2.83
1.6	4.29	2.834
1.6	4.3	2.837
1.6	4.31	2.84
1.6	4.32	2.843
1.6	4.33	2.847
1.6	4.34	2.85
1.6	4.35	2.853
1.6	4.36	2.857
1.6	4.37	2.86
1.6	4.38	2.863
1.6	4.39	2.866
1.6	4.4	2.87
1.6	4.41	2.873
1.6	4.42	2.876
1.6	4.43	2.879
1.6	4.44	2.883
1.6	4.45	2.886
1.6	4.46	2.889
1.6	4.47	2.892
1.6	4.48	2.896
1.6	4.49	2.899
1.6	4.5	2.902
1.6	4.51	2.905
1.6	4.52	2.909
1.6	4.53	2.912
1.6	4.54	2.915
1.6	4.55	2.918
1.6	4.56	2.921
1.6	4.57	2.925
1.6	4.58	2.928
1.6	4.59	2.931
1.6	4.6	2.934
1.6	4.61	2.937
1.6	4.62	2.941
1.6	4.63	2.944
1.6	4.64	2.947
1.6	4.65	2.95
1.6	4.66	2.953
1.6	4.67	2.956
1.6	4.68	2.96
1.6	4.69	2.963
1.6	4.7	2.966
1.6	4.71	2.969
1.6	4.72	2.972
1.6	4.73	2.975
1.6	4.74	2.979
1.6	4.75	2.982
1.6	4.76	2.985
1.6	4.77	2.988
1.6	4.78	2.991
1.6	4.79	2.994
1.6	4.8	2.997
1.6	4.81	3.
1.6	4.82	3.004
1.6	4.83	3.007
1.6	4.84	3.01
1.6	4.85	3.013
1.6	4.86	3.016
1.6	4.87	3.019
1.6	4.88	3.022
1.6	4.89	3.025
1.6	4.9	3.028
1.6	4.91	3.031
1.6	4.92	3.035
1.6	4.93	3.038
1.6	4.94	3.041
1.6	4.95	3.044
1.6	4.96	3.047
1.6	4.97	3.05
1.6	4.98	3.053
1.6	4.99	3.056
1.6	5.	3.059
1.65	3.49	2.003
1.65	3.5	2.006
1.65	3.51	2.009
1.65	3.52	2.011
1.65	3.53	2.014
1.65	3.54	2.017
1.65	3.55	2.02
1.65	3.56	2.023
1.65	3.57	2.026
1.65	3.58	2.029
1.65	3.59	2.031
1.65	3.6	2.034
1.65	3.61	2.037
1.65	3.62	2.04
1.65	3.63	2.043
1.65	3.64	2.045
1.65	3.65	2.048
1.65	3.66	2.051
1.65	3.67	2.054
1.65	3.68	2.057
1.65	3.69	2.059
1.65	3.7	2.062
1.65	3.71	2.065
1.65	3.72	2.068
1.65	3.73	2.071
1.65	3.74	2.073
1.65	3.75	2.076
1.65	3.76	2.079
1.65	3.77	2.082
1.65	3.78	2.084
1.65	3.79	2.087
1.65	3.8	2.09
1.65	3.81	2.093
1.65	3.82	2.095
1.65	3.83	2.098
1.65	3.84	2.101
1.65	3.85	2.104
1.65	3.86	2.106
1.65	3.87	2.109
1.65	3.88	2.112
1.65	3.89	2.115
1.65	3.9	2.117
1.65	3.91	2.12
1.65	3.92	2.123
1.65	3.93	2.125
1.65	3.94	2.128
1.65	3.95	2.131
1.65	3.96	2.133
1.65	3.97	2.136
1.65	3.98	2.139
1.65	3.99	2.142
1.65	4.	2.144
1.65	4.01	2.147
1.65	4.02	2.15
1.65	4.03	2.152
1.65	4.04	2.155
1.65	4.05	2.158
1.65	4.06	2.16
1.65	4.07	2.163
1.65	4.08	2.166
1.65	4.09	2.168
1.65	4.1	2.171
1.65	4.11	2.174
1.65	4.12	2.176
1.65	4.13	2.179
1.65	4.14	2.181
1.65	4.15	2.184
1.65	4.16	2.187
1.65	4.17	2.189
1.65	4.18	2.192
1.65	4.19	2.195
1.65	4.2	2.197
1.65	4.21	2.2
1.65	4.22	2.202
1.65	4.23	2.205
1.65	4.24	2.208
1.65	4.25	2.21
1.65	4.26	2.213
1.65	4.27	2.215
1.65	4.28	2.218
1.65	4.29	2.221
1.65	4.3	2.223
1.65	4.31	2.226
1.65	4.32	2.228
1.65	4.33	2.231
1.65	4.34	2.233
1.65	4.35	2.236
1.65	4.36	2.239
1.65	4.37	2.241
1.65	4.38	2.244
1.65	4.39	2.246
1.65	4.4	2.249
1.65	4.41	2.251
1.65	4.42	2.254
1.65	4.43	2.257
1.65	4.44	2.259
1.65	4.45	2.262
1.65	4.46	2.264
1.65	4.47	2.267
1.65	4.48	2.269
1.65	4.49	2.272
1.65	4.5	2.274
1.65	4.51	2.277
1.65	4.52	2.279
1.65	4.53	2.282
1.65	4.54	2.284
1.65	4.55	2.287
1.65	4.56	2.289
1.65	4.57	2.292
1.65	4.58	2.294
1.65	4.59	2.297
1.65	4.6	2.299
1.65	4.61	2.302
1.65	4.62	2.304
1.65	4.63	2.307
1.65	4.64	2.309
1.65	4.65	2.312
1.65	4.66	2.314
1.65	4.67	2.317
1.65	4.68	2.319
1.65	4.69	2.322
1.65	4.7	2.324
1.65	4.71	2.327
1.65	4.72	2.329
1.65	4.73	2.332
1.65	4.74	2.334
1.65	4.75	2.337
1.65	4.76	2.339
1.65	4.77	2.342
1.65	4.78	2.344
1.65	4.79	2.346
1.65	4.8	2.349
1.65	4.81	2.351
1.65	4.82	2.354
1.65	4.83	2.356
1.65	4.84	2.359
1.65	4.85	2.361
1.65	4.86	2.364
1.65	4.87	2.366
1.65	4.88	2.368
1.65	4.89	2.371
1.65	4.9	2.373
1.65	4.91	2.376
1.65	4.92	2.378
1.65	4.93	2.38
1.65	4.94	2.383
1.65	4.95	2.385
1.65	4.96	2.388
1.65	4.97	2.39
1.65	4.98	2.393
1.65	4.99	2.395
1.65	5.	2.397

==> Plot_data/Fig9/BR12/BRcoombdisdata.dat <==
1.	0.01	7.688
1.	0.02	8.981
1.	0.03	10.52
1.	0.04	12.11
1.	0.05	13.67
1.	0.06	15.18
1.	0.07	16.63
1.	0.08	18.01
1.	0.09	19.32
1.	0.1	20.58
1.	0.11	21.78
1.	0.12	22.92
1.	0.13	24.02
1.	0.14	25.06
1.	0.15	26.06
1.	0.16	27.02
1.	0.17	27.93
1.	0.18	28.8
1.	0.19	29.64
1.	0.2	30.43
1.	0.21	31.2
1.	0.22	31.92
1.	0.23	32.62
1.	0.24	33.28
1.	0.25	33.91
1.	0.26	34.51
1.	0.27	35.09
1.	0.28	35.63
1.	0.29	36.14
1.	0.3	36.63
1.	0.31	37.09
1.	0.32	37.53
1.	0.33	37.93
1.	0.34	38.32
1.	0.35	38.67
1.	0.36	39.01
1.	0.37	39.32
1.	0.38	39.6
1.	0.39	39.86
1.	0.4	40.1
1.	0.41	40.31
1.	0.42	40.5
1.	0.43	40.67
1.	0.44	40.81
1.	0.45	40.93
1.	0.46	41.03
1.	0.47	41.11
1.	0.48	41.16
1.	0.49	41.19
1.	0.5	41.2
1.01	0.01	7.391
1.01	0.02	8.666
1.01	0.03	10.18
1.01	0.04	11.74
1.01	0.05	13.26
1.01	0.06	14.74
1.01	0.07	16.15
1.01	0.08	17.5
1.01	0.09	18.78
1.01	0.1	20.01
1.01	0.11	21.18
1.01	0.12	22.29
1.01	0.13	23.36
1.01	0.14	24.38
1.01	0.15	25.35
1.01	0.16	26.28
1.01	0.17	27.17
1.01	0.18	28.02
1.01	0.19	28.84
1.01	0.2	29.62
1.01	0.21	30.36
1.01	0.22	31.07
1.01	0.23	31.74
1.01	0.24	32.39
1.01	0.25	33.01
1.01	0.26	33.59
1.01	0.27	34.15
1.01	0.28	34.68
1.01	0.29	35.18
1.01	0.3	35.65
1.01	0.31	36.1
1.01	0.32	36.53
1.01	0.33	36.92
1.01	0.34	37.3
1.01	0.35	37.65
1.01	0.36	37.97
1.01	0.37	38.27
1.01	0.38	38.55
1.01	0.39	38.8
1.01	0.4	39.03
1.01	0.41	39.24
1.01	0.42	39.42
1.01	0.43	39.59
1.01	0.44	39.73
1.01	0.45	39.85
1.01	0.46	39.94
1.01	0.47	40.02
1.01	0.48	40.07
1.01	0.49	40.1
1.01	0.5	40.11
1.02	0.01	7.102
1.02	0.02	8.358
1.02	0.03	9.843
1.02	0.04	11.37
1.02	0.05	12.86
1.02	0.06	14.3
1.02	0.07	15.68
1.02	0.08	16.99
1.02	0.09	18.25
1.02	0.1	19.44
1.02	0.11	20.58
1.02	0.12	21.67
1.02	0.13	22.71
1.02	0.14	23.71
1.02	0.15	24.65
1.02	0.16	25.56
1.02	0.17	26.43
1.02	0.18	27.26
1.02	0.19	28.05
1.02	0.2	28.81
1.02	0.21	29.53
1.02	0.22	30.22
1.02	0.23	30.88
1.02	0.24	31.51
1.02	0.25	32.11
1.02	0.26	32.68
1.02	0.27	33.22
1.02	0.28	33.74
1.02	0.29	34.23
1.02	0.3	34.69
1.02	0.31	35.13
1.02	0.32	35.54
1.02	0.33	35.93
1.02	0.34	36.29
1.02	0.35	36.63
1.02	0.36	36.95
1.02	0.37	37.24
1.02	0.38	37.51
1.02	0.39	37.76
1.02	0.4	37.98
1.02	0.41	38.18
1.02	0.42	38.36
1.02	0.43	38.52
1.02	0.44	38.66
1.02	0.45	38.77
1.02	0.46	38.87
1.02	0.47	38.94
1.02	0.48	38.99
1.02	0.49	39.02
1.02	0.5	39.03
1.03	0.01	6.821
1.03	0.02	8.057
1.03	0.03	9.514
1.03	0.04	11.01
1.03	0.05	12.47
1.03	0.06	13.87
1.03	0.07	15.22
1.03	0.08	16.5
1.03	0.09	17.72
1.03	0.1	18.89
1.03	0.11	20.
1.03	0.12	21.06
1.03	0.13	22.07
1.03	0.14	23.04
1.03	0.15	23.97
1.03	0.16	24.85
1.03	0.17	25.7
1.03	0.18	26.5
1.03	0.19	27.27
1.03	0.2	28.01
1.03	0.21	28.72
1.03	0.22	29.39
1.03	0.23	30.03
1.03	0.24	30.64
1.03	0.25	31.23
1.03	0.26	31.78
1.03	0.27	32.31
1.03	0.28	32.81
1.03	0.29	33.29
1.03	0.3	33.74
1.03	0.31	34.17
1.03	0.32	34.57
1.03	0.33	34.95
1.03	0.34	35.3
1.03	0.35	35.63
1.03	0.36	35.94
1.03	0.37	36.22
1.03	0.38	36.48
1.03	0.39	36.73
1.03	0.4	36.94
1.03	0.41	37.14
1.03	0.42	37.32
1.03	0.43	37.47
1.03	0.44	37.6
1.03	0.45	37.72
1.03	0.46	37.81
1.03	0.47	37.88
1.03	0.48	37.93
1.03	0.49	37.96
1.03	0.5	37.96
1.04	0.01	6.548
1.04	0.02	7.764
1.04	0.03	9.193
1.04	0.04	10.65
1.04	0.05	12.08
1.04	0.06	13.45
1.04	0.07	14.77
1.04	0.08	16.02
1.04	0.09	17.21
1.04	0.1	18.34
1.04	0.11	19.43
1.04	0.12	20.46
1.04	0.13	21.45
1.04	0.14	22.39
1.04	0.15	23.29
1.04	0.16	24.15
1.04	0.17	24.97
1.04	0.18	25.76
1.04	0.19	26.51
1.04	0.2	27.23
1.04	0.21	27.91
1.04	0.22	28.57
1.04	0.23	29.19
1.04	0.24	29.79
1.04	0.25	30.36
1.04	0.26	30.9
1.04	0.27	31.41
1.04	0.28	31.9
1.04	0.29	32.37
1.04	0.3	32.8
1.04	0.31	33.22
1.04	0.32	33.61
1.04	0.33	33.98
1.04	0.34	34.32
1.04	0.35	34.64
1.04	0.36	34.94
1.04	0.37	35.22
1.04	0.38	35.48
1.04	0.39	35.71
1.04	0.4	35.92
1.04	0.41	36.11
1.04	0.42	36.29
1.04	0.43	36.44
1.04	0.44	36.57
1.04	0.45	36.67
1.04	0.46	36.76
1.04	0.47	36.83
1.04	0.48	36.88
1.04	0.49	36.91
1.04	0.5	36.91
1.05	0.01	6.282
1.05	0.02	7.479
1.05	0.03	8.879
1.05	0.04	10.31
1.05	0.05	11.7
1.05	0.06	13.04
1.05	0.07	14.32
1.05	0.08	15.54
1.05	0.09	16.7
1.05	0.1	17.81
1.05	0.11	18.86
1.05	0.12	19.87
1.05	0.13	20.83
1.05	0.14	21.75
1.05	0.15	22.62
1.05	0.16	23.46
1.05	0.17	24.26
1.05	0.18	25.03
1.05	0.19	25.76
1.05	0.2	26.46
1.05	0.21	27.12
1.05	0.22	27.76
1.05	0.23	28.37
1.05	0.24	28.95
1.05	0.25	29.5
1.05	0.26	30.03
1.05	0.27	30.53
1.05	0.28	31.01
1.05	0.29	31.46
1.05	0.3	31.88
1.05	0.31	32.29
1.05	0.32	32.67
1.05	0.33	33.02
1.05	0.34	33.36
1.05	0.35	33.67
1.05	0.36	33.96
1.05	0.37	34.23
1.05	0.38	34.48
1.05	0.39	34.71
1.05	0.4	34.92
1.05	0.41	35.1
1.05	0.42	35.27
1.05	0.43	35.42
1.05	0.44	35.54
1.05	0.45	35.65
1.05	0.46	35.73
1.05	0.47	35.8
1.05	0.48	35.85
1.05	0.49	35.87
1.05	0.5	35.88
1.06	0.01	6.024
1.06	0.02	7.201
1.06	0.03	8.573
1.06	0.04	9.969
1.06	0.05	11.33
1.06	0.06	12.64
1.06	0.07	13.88
1.06	0.08	15.07
1.06	0.09	16.2
1.06	0.1	17.28
1.06	0.11	18.31
1.06	0.12	19.28
1.06	0.13	20.22
1.06	0.14	21.11
1.06	0.15	21.97
1.06	0.16	22.78
1.06	0.17	23.56
1.06	0.18	24.3
1.06	0.19	25.02
1.06	0.2	25.7
1.06	0.21	26.34
1.06	0.22	26.96
1.06	0.23	27.56
1.06	0.24	28.12
1.06	0.25	28.66
1.06	0.26	29.17
1.06	0.27	29.66
1.06	0.28	30.12
1.06	0.29	30.56
1.06	0.3	30.97
1.06	0.31	31.37
1.06	0.32	31.74
1.06	0.33	32.08
1.06	0.34	32.41
1.06	0.35	32.71
1.06	0.36	33.
1.06	0.37	33.26
1.06	0.38	33.5
1.06	0.39	33.72
1.06	0.4	33.92
1.06	0.41	34.11
1.06	0.42	34.27
1.06	0.43	34.41
1.06	0.44	34.53
1.06	0.45	34.64
1.06	0.46	34.72
1.06	0.47	34.79
1.06	0.48	34.83
1.06	0.49	34.86
1.06	0.5	34.86
1.07	0.01	5.775
1.07	0.02	6.93
1.07	0.03	8.274
1.07	0.04	9.637
1.07	0.05	10.96
1.07	0.06	12.24
1.07	0.07	13.45
1.07	0.08	14.61
1.07	0.09	15.71
1.07	0.1	16.76
1.07	0.11	17.76
1.07	0.12	18.71
1.07	0.13	19.62
1.07	0.14	20.49
1.07	0.15	21.32
1.07	0.16	22.11
1.07	0.17	22.87
1.07	0.18	23.59
1.07	0.19	24.29
1.07	0.2	24.95
1.07	0.21	25.58
1.07	0.22	26.18
1.07	0.23	26.76
1.07	0.24	27.31
1.07	0.25	27.83
1.07	0.26	28.33
1.07	0.27	28.8
1.07	0.28	29.25
1.07	0.29	29.68
1.07	0.3	30.08
1.07	0.31	30.46
1.07	0.32	30.82
1.07	0.33	31.16
1.07	0.34	31.48
1.07	0.35	31.77
1.07	0.36	32.05
1.07	0.37	32.3
1.07	0.38	32.54
1.07	0.39	32.75
1.07	0.4	32.95
1.07	0.41	33.13
1.07	0.42	33.28
1.07	0.43	33.42
1.07	0.44	33.54
1.07	0.45	33.64
1.07	0.46	33.72
1.07	0.47	33.79
1.07	0.48	33.83
1.07	0.49	33.86
1.07	0.5	33.86
1.08	0.01	5.532
1.08	0.02	6.667
1.08	0.03	7.982
1.08	0.04	9.313
1.08	0.05	10.61
1.08	0.06	11.85
1.08	0.07	13.03
1.08	0.08	14.16
1.08	0.09	15.23
1.08	0.1	16.25
1.08	0.11	17.22
1.08	0.12	18.15
1.08	0.13	19.03
1.08	0.14	19.88
1.08	0.15	20.68
1.08	0.16	21.46
1.08	0.17	22.19
1.08	0.18	22.9
1.08	0.19	23.57
1.08	0.2	24.21
1.08	0.21	24.83
1.08	0.22	25.41
1.08	0.23	25.97
1.08	0.24	26.5
1.08	0.25	27.01
1.08	0.26	27.5
1.08	0.27	27.96
1.08	0.28	28.39
1.08	0.29	28.81
1.08	0.3	29.2
1.08	0.31	29.57
1.08	0.32	29.92
1.08	0.33	30.25
1.08	0.34	30.56
1.08	0.35	30.85
1.08	0.36	31.11
1.08	0.37	31.36
1.08	0.38	31.59
1.08	0.39	31.8
1.08	0.4	31.99
1.08	0.41	32.16
1.08	0.42	32.31
1.08	0.43	32.45
1.08	0.44	32.57
1.08	0.45	32.66
1.08	0.46	32.74
1.08	0.47	32.8
1.08	0.48	32.85
1.08	0.49	32.87
1.08	0.5	32.88
1.09	0.01	5.298
1.09	0.02	6.412
1.09	0.03	7.697
1.09	0.04	8.997
1.09	0.05	10.26
1.09	0.06	11.47
1.09	0.07	12.62
1.09	0.08	13.71
1.09	0.09	14.76
1.09	0.1	15.75
1.09	0.11	16.69
1.09	0.12	17.6
1.09	0.13	18.46
1.09	0.14	19.28
1.09	0.15	20.06
1.09	0.16	20.81
1.09	0.17	21.53
1.09	0.18	22.21
1.09	0.19	22.86
1.09	0.2	23.49
1.09	0.21	24.08
1.09	0.22	24.65
1.09	0.23	25.2
1.09	0.24	25.72
1.09	0.25	26.21
1.09	0.26	26.68
1.09	0.27	27.13
1.09	0.28	27.55
1.09	0.29	27.96
1.09	0.3	28.34
1.09	0.31	28.7
1.09	0.32	29.04
1.09	0.33	29.36
1.09	0.34	29.66
1.09	0.35	29.93
1.09	0.36	30.19
1.09	0.37	30.44
1.09	0.38	30.66
1.09	0.39	30.86
1.09	0.4	31.05
1.09	0.41	31.21
1.09	0.42	31.36
1.09	0.43	31.49
1.09	0.44	31.61
1.09	0.45	31.7
1.09	0.46	31.78
1.09	0.47	31.84
1.09	0.48	31.88
1.09	0.49	31.9
1.09	0.5	31.91
1.1	0.01	5.071
1.1	0.02	6.164
1.1	0.03	7.42
1.1	0.04	8.688
1.1	0.05	9.917
1.1	0.06	11.09
1.1	0.07	12.21
1.1	0.08	13.28
1.1	0.09	14.29
1.1	0.1	15.26
1.1	0.11	16.18
1.1	0.12	17.05
1.1	0.13	17.89
1.1	0.14	18.69
1.1	0.15	19.45
1.1	0.16	20.18
1.1	0.17	20.87
1.1	0.18	21.54
1.1	0.19	22.17
1.1	0.2	22.78
1.1	0.21	23.36
1.1	0.22	23.91
1.1	0.23	24.44
1.1	0.24	24.94
1.1	0.25	25.42
1.1	0.26	25.88
1.1	0.27	26.31
1.1	0.28	26.73
1.1	0.29	27.12
1.1	0.3	27.49
1.1	0.31	27.84
1.1	0.32	28.17
1.1	0.33	28.48
1.1	0.34	28.77
1.1	0.35	29.04
1.1	0.36	29.29
1.1	0.37	29.53
1.1	0.38	29.74
1.1	0.39	29.94
1.1	0.4	30.12
1.1	0.41	30.28
1.1	0.42	30.43
1.1	0.43	30.55
1.1	0.44	30.66
1.1	0.45	30.76
1.1	0.46	30.83
1.1	0.47	30.89
1.1	0.48	30.93
1.1	0.49	30.95
1.1	0.5	30.96
1.11	0.02	5.923
1.11	0.03	7.15
1.11	0.04	8.386
1.11	0.05	9.583
1.11	0.06	10.73
1.11	0.07	11.82
1.11	0.08	12.85
1.11	0.09	13.84
1.11	0.1	14.78
1.11	0.11	15.67
1.11	0.12	16.52
1.11	0.13	17.33
1.11	0.14	18.11
1.11	0.15	18.85
1.11	0.16	19.55
1.11	0.17	20.23
1.11	0.18	20.87
1.11	0.19	21.49
1.11	0.2	22.08
1.11	0.21	22.64
1.11	0.22	23.18
1.11	0.23	23.69
1.11	0.24	24.18
1.11	0.25	24.65
1.11	0.26	25.09
1.11	0.27	25.52
1.11	0.28	25.92
1.11	0.29	26.3
1.11	0.3	26.65
1.11	0.31	26.99
1.11	0.32	27.31
1.11	0.33	27.62
1.11	0.34	27.9
1.11	0.35	28.16
1.11	0.36	28.41
1.11	0.37	28.63
1.11	0.38	28.84
1.11	0.39	29.04
1.11	0.4	29.21
1.11	0.41	29.37
1.11	0.42	29.51
1.11	0.43	29.63
1.11	0.44	29.74
1.11	0.45	29.83
1.11	0.46	29.9
1.11	0.47	29.96
1.11	0.48	30.
1.11	0.49	30.02
1.11	0.5	30.03
1.12	0.02	5.69
1.12	0.03	6.888
1.12	0.04	8.092
1.12	0.05	9.257
1.12	0.06	10.37
1.12	0.07	11.43
1.12	0.08	12.44
1.12	0.09	13.39
1.12	0.1	14.3
1.12	0.11	15.17
1.12	0.12	16.
1.12	0.13	16.79
1.12	0.14	17.54
1.12	0.15	18.26
1.12	0.16	18.94
1.12	0.17	19.6
1.12	0.18	20.23
1.12	0.19	20.83
1.12	0.2	21.4
1.12	0.21	21.94
1.12	0.22	22.47
1.12	0.23	22.96
1.12	0.24	23.44
1.12	0.25	23.89
1.12	0.26	24.32
1.12	0.27	24.73
1.12	0.28	25.12
1.12	0.29	25.49
1.12	0.3	25.84
1.12	0.31	26.17
1.12	0.32	26.48
1.12	0.33	26.77
1.12	0.34	27.04
1.12	0.35	27.3
1.12	0.36	27.54
1.12	0.37	27.76
1.12	0.38	27.96
1.12	0.39	28.15
1.12	0.4	28.32
1.12	0.41	28.47
1.12	0.42	28.61
1.12	0.43	28.73
1.12	0.44	28.83
1.12	0.45	28.92
1.12	0.46	28.99
1.12	0.47	29.04
1.12	0.48	29.08
1.12	0.49	29.1
1.12	0.5	29.11
1.13	0.02	5.464
1.13	0.03	6.632
1.13	0.04	7.805
1.13	0.05	8.938
1.13	0.06	10.02
1.13	0.07	11.05
1.13	0.08	12.03
1.13	0.09	12.96
1.13	0.1	13.84
1.13	0.11	14.68
1.13	0.12	15.49
1.13	0.13	16.25
1.13	0.14	16.98
1.13	0.15	17.68
1.13	0.16	18.35
1.13	0.17	18.98
1.13	0.18	19.59
1.13	0.19	20.17
1.13	0.2	20.73
1.13	0.21	21.26
1.13	0.22	21.76
1.13	0.23	22.25
1.13	0.24	22.71
1.13	0.25	23.15
1.13	0.26	23.57
1.13	0.27	23.96
1.13	0.28	24.34
1.13	0.29	24.7
1.13	0.3	25.04
1.13	0.31	25.36
1.13	0.32	25.66
1.13	0.33	25.94
1.13	0.34	26.21
1.13	0.35	26.46
1.13	0.36	26.69
1.13	0.37	26.9
1.13	0.38	27.1
1.13	0.39	27.28
1.13	0.4	27.44
1.13	0.41	27.59
1.13	0.42	27.72
1.13	0.43	27.84
1.13	0.44	27.94
1.13	0.45	28.03
1.13	0.46	28.09
1.13	0.47	28.15
1.13	0.48	28.19
1.13	0.49	28.21
1.13	0.5	28.21
1.14	0.02	5.245
1.14	0.03	6.384
1.14	0.04	7.525
1.14	0.05	8.627
1.14	0.06	9.679
1.14	0.07	10.68
1.14	0.08	11.63
1.14	0.09	12.53
1.14	0.1	13.39
1.14	0.11	14.21
1.14	0.12	14.99
1.14	0.13	15.73
1.14	0.14	16.44
1.14	0.15	17.11
1.14	0.16	17.76
1.14	0.17	18.38
1.14	0.18	18.97
1.14	0.19	19.53
1.14	0.2	20.07
1.14	0.21	20.59
1.14	0.22	21.08
1.14	0.23	21.55
1.14	0.24	21.99
1.14	0.25	22.42
1.14	0.26	22.82
1.14	0.27	23.21
1.14	0.28	23.58
1.14	0.29	23.92
1.14	0.3	24.25
1.14	0.31	24.56
1.14	0.32	24.86
1.14	0.33	25.13
1.14	0.34	25.39
1.14	0.35	25.63
1.14	0.36	25.85
1.14	0.37	26.06
1.14	0.38	26.25
1.14	0.39	26.43
1.14	0.4	26.59
1.14	0.41	26.73
1.14	0.42	26.86
1.14	0.43	26.97
1.14	0.44	27.07
1.14	0.45	27.15
1.14	0.46	27.22
1.14	0.47	27.27
1.14	0.48	27.31
1.14	0.49	27.33
1.14	0.5	27.34
1.15	0.02	5.033
1.15	0.03	6.143
1.15	0.04	7.253
1.15	0.05	8.324
1.15	0.06	9.346
1.15	0.07	10.32
1.15	0.08	11.24
1.15	0.09	12.11
1.15	0.1	12.95
1.15	0.11	13.74
1.15	0.12	14.5
1.15	0.13	15.22
1.15	0.14	15.9
1.15	0.15	16.56
1.15	0.16	17.19
1.15	0.17	17.79
1.15	0.18	18.36
1.15	0.19	18.91
1.15	0.2	19.43
1.15	0.21	19.93
1.15	0.22	20.41
1.15	0.23	20.86
1.15	0.24	21.29
1.15	0.25	21.71
1.15	0.26	22.1
1.15	0.27	22.47
1.15	0.28	22.83
1.15	0.29	23.17
1.15	0.3	23.48
1.15	0.31	23.79
1.15	0.32	24.07
1.15	0.33	24.34
1.15	0.34	24.59
1.15	0.35	24.82
1.15	0.36	25.04
1.15	0.37	25.24
1.15	0.38	25.43
1.15	0.39	25.6
1.15	0.4	25.75
1.15	0.41	25.89
1.15	0.42	26.01
1.15	0.43	26.12
1.15	0.44	26.22
1.15	0.45	26.3
1.15	0.46	26.36
1.15	0.47	26.41
1.15	0.48	26.45
1.15	0.49	26.47
1.15	0.5	26.48
1.16	0.03	5.91
1.16	0.04	6.989
1.16	0.05	8.029
1.16	0.06	9.021
1.16	0.07	9.963
1.16	0.08	10.86
1.16	0.09	11.71
1.16	0.1	12.52
1.16	0.11	13.28
1.16	0.12	14.02
1.16	0.13	14.72
1.16	0.14	15.38
1.16	0.15	16.02
1.16	0.16	16.63
1.16	0.17	17.21
1.16	0.18	17.76
1.16	0.19	18.3
1.16	0.2	18.8
1.16	0.21	19.29
1.16	0.22	19.75
1.16	0.23	20.19
1.16	0.24	20.61
1.16	0.25	21.01
1.16	0.26	21.39
1.16	0.27	21.75
1.16	0.28	22.1
1.16	0.29	22.43
1.16	0.3	22.73
1.16	0.31	23.03
1.16	0.32	23.3
1.16	0.33	23.56
1.16	0.34	23.8
1.16	0.35	24.03
1.16	0.36	24.24
1.16	0.37	24.44
1.16	0.38	24.62
1.16	0.39	24.78
1.16	0.4	24.93
1.16	0.41	25.07
1.16	0.42	25.19
1.16	0.43	25.29
1.16	0.44	25.39
1.16	0.45	25.46
1.16	0.46	25.53
1.16	0.47	25.57
1.16	0.48	25.61
1.16	0.49	25.63
1.16	0.5	25.64
1.17	0.03	5.684
1.17	0.04	6.732
1.17	0.05	7.743
1.17	0.06	8.705
1.17	0.07	9.619
1.17	0.08	10.49
1.17	0.09	11.31
1.17	0.1	12.09
1.17	0.11	12.84
1.17	0.12	13.55
1.17	0.13	14.23
1.17	0.14	14.88
1.17	0.15	15.49
1.17	0.16	16.08
1.17	0.17	16.65
1.17	0.18	17.18
1.17	0.19	17.7
1.17	0.2	18.19
1.17	0.21	18.66
1.17	0.22	19.11
1.17	0.23	19.54
1.17	0.24	19.94
1.17	0.25	20.33
1.17	0.26	20.7
1.17	0.27	21.05
1.17	0.28	21.39
1.17	0.29	21.7
1.17	0.3	22.
1.17	0.31	22.29
1.17	0.32	22.55
1.17	0.33	22.8
1.17	0.34	23.04
1.17	0.35	23.26
1.17	0.36	23.46
1.17	0.37	23.65
1.17	0.38	23.83
1.17	0.39	23.99
1.17	0.4	24.13
1.17	0.41	24.27
1.17	0.42	24.38
1.17	0.43	24.48
1.17	0.44	24.57
1.17	0.45	24.65
1.17	0.46	24.71
1.17	0.47	24.76
1.17	0.48	24.79
1.17	0.49	24.81
1.17	0.5	24.82
1.18	0.03	5.465
1.18	0.04	6.483
1.18	0.05	7.464
1.18	0.06	8.397
1.18	0.07	9.284
1.18	0.08	10.13
1.18	0.09	10.92
1.18	0.1	11.68
1.18	0.11	12.41
1.18	0.12	13.1
1.18	0.13	13.75
1.18	0.14	14.38
1.18	0.15	14.98
1.18	0.16	15.55
1.18	0.17	16.1
1.18	0.18	16.62
1.18	0.19	17.12
1.18	0.2	17.59
1.18	0.21	18.05
1.18	0.22	18.48
1.18	0.23	18.9
1.18	0.24	19.29
1.18	0.25	19.67
1.18	0.26	20.03
1.18	0.27	20.37
1.18	0.28	20.69
1.18	0.29	21.
1.18	0.3	21.29
1.18	0.31	21.56
1.18	0.32	21.82
1.18	0.33	22.07
1.18	0.34	22.29
1.18	0.35	22.51
1.18	0.36	22.71
1.18	0.37	22.89
1.18	0.38	23.06
1.18	0.39	23.21
1.18	0.4	23.36
1.18	0.41	23.48
1.18	0.42	23.6
1.18	0.43	23.7
1.18	0.44	23.78
1.18	0.45	23.85
1.18	0.46	23.91
1.18	0.47	23.96
1.18	0.48	23.99
1.18	0.49	24.01
1.18	0.5	24.02
1.19	0.03	5.253
1.19	0.04	6.242
1.19	0.05	7.193
1.19	0.06	8.099
1.19	0.07	8.958
1.19	0.08	9.774
1.19	0.09	10.55
1.19	0.1	11.29
1.19	0.11	11.99
1.19	0.12	12.65
1.19	0.13	13.29
1.19	0.14	13.9
1.19	0.15	14.48
1.19	0.16	15.03
1.19	0.17	15.56
1.19	0.18	16.07
1.19	0.19	16.55
1.19	0.2	17.01
1.19	0.21	17.45
1.19	0.22	17.87
1.19	0.23	18.28
1.19	0.24	18.66
1.19	0.25	19.02
1.19	0.26	19.37
1.19	0.27	19.7
1.19	0.28	20.02
1.19	0.29	20.31
1.19	0.3	20.6
1.19	0.31	20.86
1.19	0.32	21.11
1.19	0.33	21.35
1.19	0.34	21.57
1.19	0.35	21.78
1.19	0.36	21.97
1.19	0.37	22.15
1.19	0.38	22.31
1.19	0.39	22.46
1.19	0.4	22.6
1.19	0.41	22.72
1.19	0.42	22.83
1.19	0.43	22.93
1.19	0.44	23.01
1.19	0.45	23.08
1.19	0.46	23.14
1.19	0.47	23.18
1.19	0.48	23.22
1.19	0.49	23.23
1.19	0.5	23.24
1.2	0.03	5.049
1.2	0.04	6.009
1.2	0.05	6.931
1.2	0.06	7.809
1.2	0.07	8.642
1.2	0.08	9.433
1.2	0.09	10.18
1.2	0.1	10.9
1.2	0.11	11.58
1.2	0.12	12.22
1.2	0.13	12.84
1.2	0.14	13.43
1.2	0.15	13.99
1.2	0.16	14.53
1.2	0.17	15.04
1.2	0.18	15.53
1.2	0.19	16.
1.2	0.2	16.45
1.2	0.21	16.88
1.2	0.22	17.28
1.2	0.23	17.67
1.2	0.24	18.04
1.2	0.25	18.4
1.2	0.26	18.74
1.2	0.27	19.06
1.2	0.28	19.36
1.2	0.29	19.65
1.2	0.3	19.92
1.2	0.31	20.18
1.2	0.32	20.42
1.2	0.33	20.65
1.2	0.34	20.86
1.2	0.35	21.06
1.2	0.36	21.25
1.2	0.37	21.42
1.2	0.38	21.58
1.2	0.39	21.73
1.2	0.4	21.86
1.2	0.41	21.98
1.2	0.42	22.09
1.2	0.43	22.18
1.2	0.44	22.26
1.2	0.45	22.33
1.2	0.46	22.39
1.2	0.47	22.43
1.2	0.48	22.46
1.2	0.49	22.48
1.2	0.5	22.48
1.21	0.04	5.783
1.21	0.05	6.677
1.21	0.06	7.528
1.21	0.07	8.336
1.21	0.08	9.102
1.21	0.09	9.83
1.21	0.1	10.52
1.21	0.11	11.18
1.21	0.12	11.81
1.21	0.13	12.41
1.21	0.14	12.98
1.21	0.15	13.52
1.21	0.16	14.04
1.21	0.17	14.54
1.21	0.18	15.01
1.21	0.19	15.47
1.21	0.2	15.9
1.21	0.21	16.32
1.21	0.22	16.71
1.21	0.23	17.09
1.21	0.24	17.45
1.21	0.25	17.79
1.21	0.26	18.12
1.21	0.27	18.43
1.21	0.28	18.72
1.21	0.29	19.
1.21	0.3	19.27
1.21	0.31	19.52
1.21	0.32	19.75
1.21	0.33	19.97
1.21	0.34	20.18
1.21	0.35	20.37
1.21	0.36	20.56
1.21	0.37	20.72
1.21	0.38	20.88
1.21	0.39	21.02
1.21	0.4	21.15
1.21	0.41	21.26
1.21	0.42	21.37
1.21	0.43	21.46
1.21	0.44	21.54
1.21	0.45	21.6
1.21	0.46	21.66
1.21	0.47	21.7
1.21	0.48	21.73
1.21	0.49	21.74
1.21	0.5	21.75
1.22	0.04	5.565
1.22	0.05	6.432
1.22	0.06	7.257
1.22	0.07	8.04
1.22	0.08	8.782
1.22	0.09	9.487
1.22	0.1	10.16
1.22	0.11	10.8
1.22	0.12	11.4
1.22	0.13	11.98
1.22	0.14	12.54
1.22	0.15	13.06
1.22	0.16	13.57
1.22	0.17	14.05
1.22	0.18	14.51
1.22	0.19	14.95
1.22	0.2	15.37
1.22	0.21	15.77
1.22	0.22	16.16
1.22	0.23	16.52
1.22	0.24	16.87
1.22	0.25	17.2
1.22	0.26	17.52
1.22	0.27	17.82
1.22	0.28	18.1
1.22	0.29	18.38
1.22	0.3	18.63
1.22	0.31	18.87
1.22	0.32	19.1
1.22	0.33	19.32
1.22	0.34	19.52
1.22	0.35	19.71
1.22	0.36	19.88
1.22	0.37	20.04
1.22	0.38	20.19
1.22	0.39	20.33
1.22	0.4	20.46
1.22	0.41	20.57
1.22	0.42	20.67
1.22	0.43	20.76
1.22	0.44	20.83
1.22	0.45	20.9
1.22	0.46	20.95
1.22	0.47	20.99
1.22	0.48	21.02
1.22	0.49	21.04
1.22	0.5	21.04
1.23	0.04	5.356
1.23	0.05	6.196
1.23	0.06	6.995
1.23	0.07	7.754
1.23	0.08	8.473
1.23	0.09	9.156
1.23	0.1	9.806
1.23	0.11	10.42
1.23	0.12	11.01
1.23	0.13	11.57
1.23	0.14	12.11
1.23	0.15	12.62
1.23	0.16	13.11
1.23	0.17	13.58
1.23	0.18	14.02
1.23	0.19	14.45
1.23	0.2	14.86
1.23	0.21	15.25
1.23	0.22	15.62
1.23	0.23	15.97
1.23	0.24	16.31
1.23	0.25	16.63
1.23	0.26	16.94
1.23	0.27	17.23
1.23	0.28	17.51
1.23	0.29	17.77
1.23	0.3	18.02
1.23	0.31	18.25
1.23	0.32	18.48
1.23	0.33	18.68
1.23	0.34	18.88
1.23	0.35	19.06
1.23	0.36	19.23
1.23	0.37	19.39
1.23	0.38	19.53
1.23	0.39	19.67
1.23	0.4	19.79
1.23	0.41	19.9
1.23	0.42	19.99
1.23	0.43	20.08
1.23	0.44	20.15
1.23	0.45	20.22
1.23	0.46	20.27
1.23	0.47	20.31
1.23	0.48	20.33
1.23	0.49	20.35
1.23	0.5	20.35
1.24	0.04	5.155
1.24	0.05	5.969
1.24	0.06	6.743
1.24	0.07	7.478
1.24	0.08	8.175
1.24	0.09	8.837
1.24	0.1	9.466
1.24	0.11	10.07
1.24	0.12	10.64
1.24	0.13	11.18
1.24	0.14	11.7
1.24	0.15	12.2
1.24	0.16	12.67
1.24	0.17	13.12
1.24	0.18	13.55
1.24	0.19	13.97
1.24	0.2	14.36
1.24	0.21	14.74
1.24	0.22	15.1
1.24	0.23	15.44
1.24	0.24	15.77
1.24	0.25	16.08
1.24	0.26	16.38
1.24	0.27	16.66
1.24	0.28	16.93
1.24	0.29	17.19
1.24	0.3	17.43
1.24	0.31	17.66
1.24	0.32	17.87
1.24	0.33	18.07
1.24	0.34	18.26
1.24	0.35	18.44
1.24	0.36	18.6
1.24	0.37	18.76
1.24	0.38	18.9
1.24	0.39	19.03
1.24	0.4	19.14
1.24	0.41	19.25
1.24	0.42	19.34
1.24	0.43	19.43
1.24	0.44	19.5
1.24	0.45	19.56
1.24	0.46	19.61
1.24	0.47	19.64
1.24	0.48	19.67
1.24	0.49	19.69
1.24	0.5	19.69
1.25	0.05	5.75
1.25	0.06	6.501
1.25	0.07	7.213
1.25	0.08	7.888
1.25	0.09	8.53
1.25	0.1	9.14
1.25	0.11	9.721
1.25	0.12	10.27
1.25	0.13	10.8
1.25	0.14	11.31
1.25	0.15	11.79
1.25	0.16	12.25
1.25	0.17	12.68
1.25	0.18	13.1
1.25	0.19	13.5
1.25	0.2	13.89
1.25	0.21	14.25
1.25	0.22	14.6
1.25	0.23	14.94
1.25	0.24	15.25
1.25	0.25	15.56
1.25	0.26	15.84
1.25	0.27	16.12
1.25	0.28	16.38
1.25	0.29	16.63
1.25	0.3	16.86
1.25	0.31	17.08
1.25	0.32	17.29
1.25	0.33	17.48
1.25	0.34	17.67
1.25	0.35	17.84
1.25	0.36	18.
1.25	0.37	18.15
1.25	0.38	18.28
1.25	0.39	18.41
1.25	0.4	18.52
1.25	0.41	18.62
1.25	0.42	18.72
1.25	0.43	18.8
1.25	0.44	18.87
1.25	0.45	18.92
1.25	0.46	18.97
1.25	0.47	19.01
1.25	0.48	19.04
1.25	0.49	19.05
1.25	0.5	19.06
1.26	0.05	5.541
1.26	0.06	6.268
1.26	0.07	6.958
1.26	0.08	7.613
1.26	0.09	8.235
1.26	0.1	8.827
1.26	0.11	9.39
1.26	0.12	9.926
1.26	0.13	10.44
1.26	0.14	10.93
1.26	0.15	11.39
1.26	0.16	11.84
1.26	0.17	12.26
1.26	0.18	12.67
1.26	0.19	13.06
1.26	0.2	13.43
1.26	0.21	13.78
1.26	0.22	14.12
1.26	0.23	14.45
1.26	0.24	14.76
1.26	0.25	15.05
1.26	0.26	15.33
1.26	0.27	15.59
1.26	0.28	15.85
1.26	0.29	16.09
1.26	0.3	16.31
1.26	0.31	16.53
1.26	0.32	16.73
1.26	0.33	16.92
1.26	0.34	17.1
1.26	0.35	17.26
1.26	0.36	17.42
1.26	0.37	17.56
1.26	0.38	17.7
1.26	0.39	17.82
1.26	0.4	17.93
1.26	0.41	18.03
1.26	0.42	18.12
1.26	0.43	18.19
1.26	0.44	18.26
1.26	0.45	18.32
1.26	0.46	18.36
1.26	0.47	18.4
1.26	0.48	18.42
1.26	0.49	18.44
1.26	0.5	18.44
1.27	0.05	5.341
1.27	0.06	6.046
1.27	0.07	6.715
1.27	0.08	7.35
1.27	0.09	7.953
1.27	0.1	8.527
1.27	0.11	9.072
1.27	0.12	9.593
1.27	0.13	10.09
1.27	0.14	10.56
1.27	0.15	11.01
1.27	0.16	11.45
1.27	0.17	11.86
1.27	0.18	12.25
1.27	0.19	12.63
1.27	0.2	12.99
1.27	0.21	13.34
1.27	0.22	13.67
1.27	0.23	13.98
1.27	0.24	14.28
1.27	0.25	14.56
1.27	0.26	14.83
1.27	0.27	15.09
1.27	0.28	15.34
1.27	0.29	15.57
1.27	0.3	15.79
1.27	0.31	16.
1.27	0.32	16.19
1.27	0.33	16.38
1.27	0.34	16.55
1.27	0.35	16.71
1.27	0.36	16.86
1.27	0.37	17.
1.27	0.38	17.13
1.27	0.39	17.25
1.27	0.4	17.36
1.27	0.41	17.45
1.27	0.42	17.54
1.27	0.43	17.62
1.27	0.44	17.68
1.27	0.45	17.74
1.27	0.46	17.78
1.27	0.47	17.82
1.27	0.48	17.84
1.27	0.49	17.85
1.27	0.5	17.86
1.28	0.05	5.151
1.28	0.06	5.834
1.28	0.07	6.483
1.28	0.08	7.099
1.28	0.09	7.683
1.28	0.1	8.24
1.28	0.11	8.77
1.28	0.12	9.274
1.28	0.13	9.756
1.28	0.14	10.22
1.28	0.15	10.65
1.28	0.16	11.07
1.28	0.17	11.47
1.28	0.18	11.86
1.28	0.19	12.22
1.28	0.2	12.57
1.28	0.21	12.91
1.28	0.22	13.23
1.28	0.23	13.53
1.28	0.24	13.82
1.28	0.25	14.1
1.28	0.26	14.36
1.28	0.27	14.61
1.28	0.28	14.85
1.28	0.29	15.08
1.28	0.3	15.29
1.28	0.31	15.49
1.28	0.32	15.68
1.28	0.33	15.86
1.28	0.34	16.03
1.28	0.35	16.19
1.28	0.36	16.33
1.28	0.37	16.47
1.28	0.38	16.59
1.28	0.39	16.71
1.28	0.4	16.81
1.28	0.41	16.91
1.28	0.42	16.99
1.28	0.43	17.06
1.28	0.44	17.13
1.28	0.45	17.18
1.28	0.46	17.22
1.28	0.47	17.26
1.28	0.48	17.28
1.28	0.49	17.3
1.28	0.5	17.3
1.29	0.06	5.632
1.29	0.07	6.262
1.29	0.08	6.859
1.29	0.09	7.427
1.29	0.1	7.967
1.29	0.11	8.481
1.29	0.12	8.971
1.29	0.13	9.439
1.29	0.14	9.885
1.29	0.15	10.31
1.29	0.16	10.72
1.29	0.17	11.11
1.29	0.18	11.48
1.29	0.19	11.84
1.29	0.2	12.18
1.29	0.21	12.5
1.29	0.22	12.81
1.29	0.23	13.11
1.29	0.24	13.39
1.29	0.25	13.66
1.29	0.26	13.91
1.29	0.27	14.16
1.29	0.28	14.39
1.29	0.29	14.61
1.29	0.3	14.82
1.29	0.31	15.01
1.29	0.32	15.2
1.29	0.33	15.37
1.29	0.34	15.53
1.29	0.35	15.69
1.29	0.36	15.83
1.29	0.37	15.96
1.29	0.38	16.08
1.29	0.39	16.19
1.29	0.4	16.29
1.29	0.41	16.38
1.29	0.42	16.47
1.29	0.43	16.54
1.29	0.44	16.6
1.29	0.45	16.65
1.29	0.46	16.69
1.29	0.47	16.73
1.29	0.48	16.75
1.29	0.49	16.76
1.29	0.5	16.77
1.3	0.06	5.441
1.3	0.07	6.052
1.3	0.08	6.632
1.3	0.09	7.183
1.3	0.1	7.707
1.3	0.11	8.207
1.3	0.12	8.683
1.3	0.13	9.137
1.3	0.14	9.571
1.3	0.15	9.985
1.3	0.16	10.38
1.3	0.17	10.76
1.3	0.18	11.12
1.3	0.19	11.47
1.3	0.2	11.8
1.3	0.21	12.11
1.3	0.22	12.41
1.3	0.23	12.7
1.3	0.24	12.98
1.3	0.25	13.24
1.3	0.26	13.49
1.3	0.27	13.72
1.3	0.28	13.95
1.3	0.29	14.16
1.3	0.3	14.36
1.3	0.31	14.55
1.3	0.32	14.73
1.3	0.33	14.9
1.3	0.34	15.06
1.3	0.35	15.21
1.3	0.36	15.35
1.3	0.37	15.48
1.3	0.38	15.59
1.3	0.39	15.7
1.3	0.4	15.8
1.3	0.41	15.89
1.3	0.42	15.97
1.3	0.43	16.04
1.3	0.44	16.1
1.3	0.45	16.15
1.3	0.46	16.19
1.3	0.47	16.22
1.3	0.48	16.24
1.3	0.49	16.26
1.3	0.5	16.26
1.31	0.06	5.259
1.31	0.07	5.853
1.31	0.08	6.416
1.31	0.09	6.952
1.31	0.1	7.461
1.31	0.11	7.947
1.31	0.12	8.41
1.31	0.13	8.851
1.31	0.14	9.273
1.31	0.15	9.676
1.31	0.16	10.06
1.31	0.17	10.43
1.31	0.18	10.78
1.31	0.19	11.12
1.31	0.2	11.44
1.31	0.21	11.74
1.31	0.22	12.04
1.31	0.23	12.32
1.31	0.24	12.58
1.31	0.25	12.84
1.31	0.26	13.08
1.31	0.27	13.31
1.31	0.28	13.53
1.31	0.29	13.74
1.31	0.3	13.93
1.31	0.31	14.12
1.31	0.32	14.3
1.31	0.33	14.46
1.31	0.34	14.61
1.31	0.35	14.76
1.31	0.36	14.89
1.31	0.37	15.02
1.31	0.38	15.13
1.31	0.39	15.24
1.31	0.4	15.33
1.31	0.41	15.42
1.31	0.42	15.5
1.31	0.43	15.56
1.31	0.44	15.62
1.31	0.45	15.67
1.31	0.46	15.71
1.31	0.47	15.74
1.31	0.48	15.77
1.31	0.49	15.78
1.31	0.5	15.78
1.32	0.06	5.088
1.32	0.07	5.665
1.32	0.08	6.213
1.32	0.09	6.733
1.32	0.1	7.229
1.32	0.11	7.701
1.32	0.12	8.151
1.32	0.13	8.581
1.32	0.14	8.991
1.32	0.15	9.383
1.32	0.16	9.758
1.32	0.17	10.12
1.32	0.18	10.46
1.32	0.19	10.79
1.32	0.2	11.1
1.32	0.21	11.4
1.32	0.22	11.68
1.32	0.23	11.96
1.32	0.24	12.22
1.32	0.25	12.46
1.32	0.26	12.7
1.32	0.27	12.92
1.32	0.28	13.14
1.32	0.29	13.34
1.32	0.3	13.53
1.32	0.31	13.71
1.32	0.32	13.88
1.32	0.33	14.04
1.32	0.34	14.19
1.32	0.35	14.33
1.32	0.36	14.46
1.32	0.37	14.58
1.32	0.38	14.7
1.32	0.39	14.8
1.32	0.4	14.89
1.32	0.41	14.98
1.32	0.42	15.05
1.32	0.43	15.12
1.32	0.44	15.17
1.32	0.45	15.22
1.32	0.46	15.26
1.32	0.47	15.29
1.32	0.48	15.31
1.32	0.49	15.33
1.32	0.5	15.33
1.33	0.07	5.488
1.33	0.08	6.021
1.33	0.09	6.527
1.33	0.1	7.01
1.33	0.11	7.469
1.33	0.12	7.908
1.33	0.13	8.326
1.33	0.14	8.726
1.33	0.15	9.107
1.33	0.16	9.472
1.33	0.17	9.821
1.33	0.18	10.15
1.33	0.19	10.47
1.33	0.2	10.78
1.33	0.21	11.07
1.33	0.22	11.35
1.33	0.23	11.61
1.33	0.24	11.87
1.33	0.25	12.11
1.33	0.26	12.34
1.33	0.27	12.56
1.33	0.28	12.76
1.33	0.29	12.96
1.33	0.3	13.15
1.33	0.31	13.32
1.33	0.32	13.49
1.33	0.33	13.65
1.33	0.34	13.79
1.33	0.35	13.93
1.33	0.36	14.06
1.33	0.37	14.18
1.33	0.38	14.29
1.33	0.39	14.39
1.33	0.4	14.48
1.33	0.41	14.56
1.33	0.42	14.63
1.33	0.43	14.7
1.33	0.44	14.75
1.33	0.45	14.8
1.33	0.46	14.84
1.33	0.47	14.87
1.33	0.48	14.89
1.33	0.49	14.9
1.33	0.5	14.9
1.34	0.07	5.321
1.34	0.08	5.84
1.34	0.09	6.334
1.34	0.1	6.804
1.34	0.11	7.251
1.34	0.12	7.679
1.34	0.13	8.086
1.34	0.14	8.476
1.34	0.15	8.848
1.34	0.16	9.204
1.34	0.17	9.544
1.34	0.18	9.869
1.34	0.19	10.18
1.34	0.2	10.48
1.34	0.21	10.76
1.34	0.22	11.03
1.34	0.23	11.29
1.34	0.24	11.54
1.34	0.25	11.77
1.34	0.26	12.
1.34	0.27	12.21
1.34	0.28	12.41
1.34	0.29	12.61
1.34	0.3	12.79
1.34	0.31	12.96
1.34	0.32	13.12
1.34	0.33	13.28
1.34	0.34	13.42
1.34	0.35	13.55
1.34	0.36	13.68
1.34	0.37	13.79
1.34	0.38	13.9
1.34	0.39	14.
1.34	0.4	14.08
1.34	0.41	14.16
1.34	0.42	14.24
1.34	0.43	14.3
1.34	0.44	14.35
1.34	0.45	14.4
1.34	0.46	14.44
1.34	0.47	14.47
1.34	0.48	14.49
1.34	0.49	14.5
1.34	0.5	14.5
1.35	0.07	5.165
1.35	0.08	5.671
1.35	0.09	6.152
1.35	0.1	6.61
1.35	0.11	7.047
1.35	0.12	7.463
1.35	0.13	7.861
1.35	0.14	8.241
1.35	0.15	8.604
1.35	0.16	8.951
1.35	0.17	9.283
1.35	0.18	9.6
1.35	0.19	9.904
1.35	0.2	10.19
1.35	0.21	10.47
1.35	0.22	10.74
1.35	0.23	10.99
1.35	0.24	11.23
1.35	0.25	11.46
1.35	0.26	11.68
1.35	0.27	11.89
1.35	0.28	12.09
1.35	0.29	12.27
1.35	0.3	12.45
1.35	0.31	12.62
1.35	0.32	12.78
1.35	0.33	12.93
1.35	0.34	13.07
1.35	0.35	13.2
1.35	0.36	13.32
1.35	0.37	13.43
1.35	0.38	13.54
1.35	0.39	13.63
1.35	0.4	13.72
1.35	0.41	13.8
1.35	0.42	13.86
1.35	0.43	13.93
1.35	0.44	13.98
1.35	0.45	14.02
1.35	0.46	14.06
1.35	0.47	14.09
1.35	0.48	14.11
1.35	0.49	14.12
1.35	0.5	14.12
1.36	0.07	5.018
1.36	0.08	5.511
1.36	0.09	5.981
1.36	0.1	6.428
1.36	0.11	6.854
1.36	0.12	7.261
1.36	0.13	7.649
1.36	0.14	8.021
1.36	0.15	8.375
1.36	0.16	8.714
1.36	0.17	9.038
1.36	0.18	9.349
1.36	0.19	9.645
1.36	0.2	9.929
1.36	0.21	10.2
1.36	0.22	10.46
1.36	0.23	10.71
1.36	0.24	10.94
1.36	0.25	11.17
1.36	0.26	11.38
1.36	0.27	11.58
1.36	0.28	11.78
1.36	0.29	11.96
1.36	0.3	12.13
1.36	0.31	12.3
1.36	0.32	12.45
1.36	0.33	12.6
1.36	0.34	12.74
1.36	0.35	12.86
1.36	0.36	12.98
1.36	0.37	13.09
1.36	0.38	13.19
1.36	0.39	13.29
1.36	0.4	13.37
1.36	0.41	13.45
1.36	0.42	13.52
1.36	0.43	13.58
1.36	0.44	13.63
1.36	0.45	13.67
1.36	0.46	13.71
1.36	0.47	13.74
1.36	0.48	13.76
1.36	0.49	13.77
1.36	0.5	13.77
1.37	0.08	5.362
1.37	0.09	5.821
1.37	0.1	6.258
1.37	0.11	6.674
1.37	0.12	7.072
1.37	0.13	7.451
1.37	0.14	7.814
1.37	0.15	8.16
1.37	0.16	8.492
1.37	0.17	8.809
1.37	0.18	9.112
1.37	0.19	9.402
1.37	0.2	9.68
1.37	0.21	9.945
1.37	0.22	10.2
1.37	0.23	10.44
1.37	0.24	10.67
1.37	0.25	10.89
1.37	0.26	11.1
1.37	0.27	11.3
1.37	0.28	11.49
1.37	0.29	11.67
1.37	0.3	11.84
1.37	0.31	12.
1.37	0.32	12.15
1.37	0.33	12.29
1.37	0.34	12.43
1.37	0.35	12.55
1.37	0.36	12.67
1.37	0.37	12.78
1.37	0.38	12.87
1.37	0.39	12.97
1.37	0.4	13.05
1.37	0.41	13.12
1.37	0.42	13.19
1.37	0.43	13.25
1.37	0.44	13.3
1.37	0.45	13.34
1.37	0.46	13.38
1.37	0.47	13.4
1.37	0.48	13.42
1.37	0.49	13.44
1.37	0.5	13.44
1.38	0.08	5.223
1.38	0.09	5.671
1.38	0.1	6.098
1.38	0.11	6.505
1.38	0.12	6.894
1.38	0.13	7.265
1.38	0.14	7.62
1.38	0.15	7.959
1.38	0.16	8.283
1.38	0.17	8.594
1.38	0.18	8.891
1.38	0.19	9.174
1.38	0.2	9.446
1.38	0.21	9.705
1.38	0.22	9.953
1.38	0.23	10.19
1.38	0.24	10.42
1.38	0.25	10.63
1.38	0.26	10.84
1.38	0.27	11.03
1.38	0.28	11.22
1.38	0.29	11.39
1.38	0.3	11.56
1.38	0.31	11.72
1.38	0.32	11.86
1.38	0.33	12.
1.38	0.34	12.14
1.38	0.35	12.26
1.38	0.36	12.37
1.38	0.37	12.48
1.38	0.38	12.57
1.38	0.39	12.66
1.38	0.4	12.75
1.38	0.41	12.82
1.38	0.42	12.88
1.38	0.43	12.94
1.38	0.44	12.99
1.38	0.45	13.03
1.38	0.46	13.07
1.38	0.47	13.09
1.38	0.48	13.11
1.38	0.49	13.12
1.38	0.5	13.13
1.39	0.08	5.091
1.39	0.09	5.53
1.39	0.1	5.947
1.39	0.11	6.346
1.39	0.12	6.727
1.39	0.13	7.09
1.39	0.14	7.438
1.39	0.15	7.77
1.39	0.16	8.087
1.39	0.17	8.391
1.39	0.18	8.682
1.39	0.19	8.96
1.39	0.2	9.226
1.39	0.21	9.48
1.39	0.22	9.723
1.39	0.23	9.955
1.39	0.24	10.18
1.39	0.25	10.39
1.39	0.26	10.59
1.39	0.27	10.78
1.39	0.28	10.96
1.39	0.29	11.13
1.39	0.3	11.3
1.39	0.31	11.45
1.39	0.32	11.6
1.39	0.33	11.73
1.39	0.34	11.86
1.39	0.35	11.98
1.39	0.36	12.09
1.39	0.37	12.2
1.39	0.38	12.29
1.39	0.39	12.38
1.39	0.4	12.46
1.39	0.41	12.53
1.39	0.42	12.6
1.39	0.43	12.65
1.39	0.44	12.7
1.39	0.45	12.74
1.39	0.46	12.78
1.39	0.47	12.8
1.39	0.48	12.82
1.39	0.49	12.83
1.39	0.5	12.83
1.4	0.09	5.397
1.4	0.1	5.806
1.4	0.11	6.196
1.4	0.12	6.569
1.4	0.13	6.925
1.4	0.14	7.266
1.4	0.15	7.591
1.4	0.16	7.903
1.4	0.17	8.201
1.4	0.18	8.486
1.4	0.19	8.758
1.4	0.2	9.019
1.4	0.21	9.268
1.4	0.22	9.507
1.4	0.23	9.734
1.4	0.24	9.951
1.4	0.25	10.16
1.4	0.26	10.36
1.4	0.27	10.54
1.4	0.28	10.72
1.4	0.29	10.89
1.4	0.3	11.05
1.4	0.31	11.2
1.4	0.32	11.34
1.4	0.33	11.48
1.4	0.34	11.6
1.4	0.35	11.72
1.4	0.36	11.83
1.4	0.37	11.93
1.4	0.38	12.03
1.4	0.39	12.11
1.4	0.4	12.19
1.4	0.41	12.26
1.4	0.42	12.33
1.4	0.43	12.38
1.4	0.44	12.43
1.4	0.45	12.47
1.4	0.46	12.5
1.4	0.47	12.53
1.4	0.48	12.55
1.4	0.49	12.56
1.4	0.5	12.56
1.41	0.09	5.227
1.41	0.1	5.624
1.41	0.11	6.004
1.41	0.12	6.366
1.41	0.13	6.712
1.41	0.14	7.043
1.41	0.15	7.36
1.41	0.16	7.663
1.41	0.17	7.952
1.41	0.18	8.23
1.41	0.19	8.495
1.41	0.2	8.748
1.41	0.21	8.991
1.41	0.22	9.223
1.41	0.23	9.444
1.41	0.24	9.655
1.41	0.25	9.856
1.41	0.26	10.05
1.41	0.27	10.23
1.41	0.28	10.4
1.41	0.29	10.57
1.41	0.3	10.72
1.41	0.31	10.87
1.41	0.32	11.01
1.41	0.33	11.14
1.41	0.34	11.26
1.41	0.35	11.38
1.41	0.36	11.49
1.41	0.37	11.58
1.41	0.38	11.68
1.41	0.39	11.76
1.41	0.4	11.83
1.41	0.41	11.9
1.41	0.42	11.96
1.41	0.43	12.02
1.41	0.44	12.07
1.41	0.45	12.1
1.41	0.46	12.14
1.41	0.47	12.16
1.41	0.48	12.18
1.41	0.49	12.19
1.41	0.5	12.19
1.42	0.09	5.063
1.42	0.1	5.449
1.42	0.11	5.818
1.42	0.12	6.17
1.42	0.13	6.507
1.42	0.14	6.829
1.42	0.15	7.136
1.42	0.16	7.431
1.42	0.17	7.713
1.42	0.18	7.982
1.42	0.19	8.24
1.42	0.2	8.487
1.42	0.21	8.723
1.42	0.22	8.948
1.42	0.23	9.163
1.42	0.24	9.369
1.42	0.25	9.565
1.42	0.26	9.751
1.42	0.27	9.929
1.42	0.28	10.1
1.42	0.29	10.26
1.42	0.3	10.41
1.42	0.31	10.55
1.42	0.32	10.69
1.42	0.33	10.81
1.42	0.34	10.93
1.42	0.35	11.05
1.42	0.36	11.15
1.42	0.37	11.25
1.42	0.38	11.33
1.42	0.39	11.42
1.42	0.4	11.49
1.42	0.41	11.56
1.42	0.42	11.62
1.42	0.43	11.67
1.42	0.44	11.71
1.42	0.45	11.75
1.42	0.46	11.78
1.42	0.47	11.81
1.42	0.48	11.82
1.42	0.49	11.83
1.42	0.5	11.84
1.43	0.1	5.28
1.43	0.11	5.639
1.43	0.12	5.981
1.43	0.13	6.309
1.43	0.14	6.622
1.43	0.15	6.921
1.43	0.16	7.207
1.43	0.17	7.481
1.43	0.18	7.743
1.43	0.19	7.994
1.43	0.2	8.234
1.43	0.21	8.464
1.43	0.22	8.683
1.43	0.23	8.892
1.43	0.24	9.092
1.43	0.25	9.283
1.43	0.26	9.464
1.43	0.27	9.637
1.43	0.28	9.801
1.43	0.29	9.957
1.43	0.3	10.1
1.43	0.31	10.24
1.43	0.32	10.38
1.43	0.33	10.5
1.43	0.34	10.62
1.43	0.35	10.72
1.43	0.36	10.82
1.43	0.37	10.92
1.43	0.38	11.
1.43	0.39	11.08
1.43	0.4	11.16
1.43	0.41	11.22
1.43	0.42	11.28
1.43	0.43	11.33
1.43	0.44	11.37
1.43	0.45	11.41
1.43	0.46	11.44
1.43	0.47	11.47
1.43	0.48	11.48
1.43	0.49	11.49
1.43	0.5	11.49
1.44	0.1	5.118
1.44	0.11	5.467
1.44	0.12	5.799
1.44	0.13	6.118
1.44	0.14	6.422
1.44	0.15	6.713
1.44	0.16	6.992
1.44	0.17	7.258
1.44	0.18	7.513
1.44	0.19	7.757
1.44	0.2	7.991
1.44	0.21	8.214
1.44	0.22	8.427
1.44	0.23	8.631
1.44	0.24	8.825
1.44	0.25	9.011
1.44	0.26	9.187
1.44	0.27	9.356
1.44	0.28	9.515
1.44	0.29	9.667
1.44	0.3	9.81
1.44	0.31	9.946
1.44	0.32	10.07
1.44	0.33	10.19
1.44	0.34	10.31
1.44	0.35	10.41
1.44	0.36	10.51
1.44	0.37	10.6
1.44	0.38	10.69
1.44	0.39	10.76
1.44	0.4	10.83
1.44	0.41	10.9
1.44	0.42	10.95
1.44	0.43	11.
1.44	0.44	11.05
1.44	0.45	11.08
1.44	0.46	11.11
1.44	0.47	11.13
1.44	0.48	11.15
1.44	0.49	11.16
1.44	0.5	11.16
1.45	0.11	5.301
1.45	0.12	5.624
1.45	0.13	5.934
1.45	0.14	6.23
1.45	0.15	6.513
1.45	0.16	6.784
1.45	0.17	7.043
1.45	0.18	7.291
1.45	0.19	7.529
1.45	0.2	7.756
1.45	0.21	7.973
1.45	0.22	8.181
1.45	0.23	8.379
1.45	0.24	8.568
1.45	0.25	8.748
1.45	0.26	8.92
1.45	0.27	9.084
1.45	0.28	9.239
1.45	0.29	9.387
1.45	0.3	9.527
1.45	0.31	9.659
1.45	0.32	9.783
1.45	0.33	9.901
1.45	0.34	10.01
1.45	0.35	10.11
1.45	0.36	10.21
1.45	0.37	10.3
1.45	0.38	10.38
1.45	0.39	10.45
1.45	0.4	10.52
1.45	0.41	10.58
1.45	0.42	10.64
1.45	0.43	10.69
1.45	0.44	10.73
1.45	0.45	10.76
1.45	0.46	10.79
1.45	0.47	10.82
1.45	0.48	10.83
1.45	0.49	10.84
1.45	0.5	10.84
1.46	0.11	5.141
1.46	0.12	5.456
1.46	0.13	5.757
1.46	0.14	6.045
1.46	0.15	6.32
1.46	0.16	6.584
1.46	0.17	6.836
1.46	0.18	7.078
1.46	0.19	7.309
1.46	0.2	7.53
1.46	0.21	7.741
1.46	0.22	7.943
1.46	0.23	8.136
1.46	0.24	8.32
1.46	0.25	8.496
1.46	0.26	8.663
1.46	0.27	8.822
1.46	0.28	8.974
1.46	0.29	9.117
1.46	0.3	9.253
1.46	0.31	9.382
1.46	0.32	9.503
1.46	0.33	9.617
1.46	0.34	9.724
1.46	0.35	9.824
1.46	0.36	9.917
1.46	0.37	10.
1.46	0.38	10.08
1.46	0.39	10.16
1.46	0.4	10.22
1.46	0.41	10.28
1.46	0.42	10.34
1.46	0.43	10.38
1.46	0.44	10.42
1.46	0.45	10.46
1.46	0.46	10.49
1.46	0.47	10.51
1.46	0.48	10.52
1.46	0.49	10.53
1.46	0.5	10.54
1.47	0.12	5.294
1.47	0.13	5.587
1.47	0.14	5.867
1.47	0.15	6.135
1.47	0.16	6.392
1.47	0.17	6.637
1.47	0.18	6.872
1.47	0.19	7.097
1.47	0.2	7.312
1.47	0.21	7.518
1.47	0.22	7.714
1.47	0.23	7.902
1.47	0.24	8.081
1.47	0.25	8.252
1.47	0.26	8.415
1.47	0.27	8.57
1.47	0.28	8.718
1.47	0.29	8.858
1.47	0.3	8.99
1.47	0.31	9.115
1.47	0.32	9.233
1.47	0.33	9.344
1.47	0.34	9.448
1.47	0.35	9.546
1.47	0.36	9.637
1.47	0.37	9.721
1.47	0.38	9.798
1.47	0.39	9.869
1.47	0.4	9.934
1.47	0.41	9.993
1.47	0.42	10.04
1.47	0.43	10.09
1.47	0.44	10.13
1.47	0.45	10.16
1.47	0.46	10.19
1.47	0.47	10.21
1.47	0.48	10.23
1.47	0.49	10.24
1.47	0.5	10.24
1.48	0.12	5.139
1.48	0.13	5.424
1.48	0.14	5.697
1.48	0.15	5.957
1.48	0.16	6.207
1.48	0.17	6.446
1.48	0.18	6.675
1.48	0.19	6.894
1.48	0.2	7.103
1.48	0.21	7.303
1.48	0.22	7.495
1.48	0.23	7.677
1.48	0.24	7.852
1.48	0.25	8.019
1.48	0.26	8.177
1.48	0.27	8.328
1.48	0.28	8.472
1.48	0.29	8.608
1.48	0.3	8.737
1.48	0.31	8.859
1.48	0.32	8.973
1.48	0.33	9.082
1.48	0.34	9.183
1.48	0.35	9.278
1.48	0.36	9.366
1.48	0.37	9.448
1.48	0.38	9.524
1.48	0.39	9.593
1.48	0.4	9.656
1.48	0.41	9.713
1.48	0.42	9.764
1.48	0.43	9.808
1.48	0.44	9.847
1.48	0.45	9.88
1.48	0.46	9.906
1.48	0.47	9.927
1.48	0.48	9.941
1.48	0.49	9.95
1.48	0.5	9.953
1.49	0.13	5.268
1.49	0.14	5.533
1.49	0.15	5.787
1.49	0.16	6.03
1.49	0.17	6.262
1.49	0.18	6.485
1.49	0.19	6.698
1.49	0.2	6.902
1.49	0.21	7.097
1.49	0.22	7.283
1.49	0.23	7.462
1.49	0.24	7.632
1.49	0.25	7.794
1.49	0.26	7.948
1.49	0.27	8.095
1.49	0.28	8.235
1.49	0.29	8.367
1.49	0.3	8.493
1.49	0.31	8.612
1.49	0.32	8.724
1.49	0.33	8.829
1.49	0.34	8.928
1.49	0.35	9.02
1.49	0.36	9.106
1.49	0.37	9.186
1.49	0.38	9.26
1.49	0.39	9.327
1.49	0.4	9.389
1.49	0.41	9.444
1.49	0.42	9.494
1.49	0.43	9.537
1.49	0.44	9.575
1.49	0.45	9.606
1.49	0.46	9.632
1.49	0.47	9.652
1.49	0.48	9.667
1.49	0.49	9.675
1.49	0.5	9.678
1.5	0.13	5.118
1.5	0.14	5.376
1.5	0.15	5.623
1.5	0.16	5.86
1.5	0.17	6.086
1.5	0.18	6.303
1.5	0.19	6.511
1.5	0.2	6.709
1.5	0.21	6.899
1.5	0.22	7.081
1.5	0.23	7.254
1.5	0.24	7.42
1.5	0.25	7.578
1.5	0.26	7.728
1.5	0.27	7.871
1.5	0.28	8.008
1.5	0.29	8.137
1.5	0.3	8.259
1.5	0.31	8.375
1.5	0.32	8.484
1.5	0.33	8.587
1.5	0.34	8.683
1.5	0.35	8.773
1.5	0.36	8.857
1.5	0.37	8.935
1.5	0.38	9.006
1.5	0.39	9.072
1.5	0.4	9.132
1.5	0.41	9.186
1.5	0.42	9.234
1.5	0.43	9.276
1.5	0.44	9.313
1.5	0.45	9.344
1.5	0.46	9.369
1.5	0.47	9.389
1.5	0.48	9.403
1.5	0.49	9.411
1.5	0.5	9.414
1.51	0.14	5.226
1.51	0.15	5.466
1.51	0.16	5.697
1.51	0.17	5.918
1.51	0.18	6.129
1.51	0.19	6.331
1.51	0.2	6.524
1.51	0.21	6.709
1.51	0.22	6.886
1.51	0.23	7.055
1.51	0.24	7.217
1.51	0.25	7.371
1.51	0.26	7.517
1.51	0.27	7.657
1.51	0.28	7.789
1.51	0.29	7.915
1.51	0.3	8.035
1.51	0.31	8.147
1.51	0.32	8.254
1.51	0.33	8.354
1.51	0.34	8.448
1.51	0.35	8.535
1.51	0.36	8.617
1.51	0.37	8.693
1.51	0.38	8.763
1.51	0.39	8.827
1.51	0.4	8.885
1.51	0.41	8.938
1.51	0.42	8.985
1.51	0.43	9.026
1.51	0.44	9.062
1.51	0.45	9.092
1.51	0.46	9.116
1.51	0.47	9.136
1.51	0.48	9.149
1.51	0.49	9.157
1.51	0.5	9.16
1.52	0.14	5.082
1.52	0.15	5.316
1.52	0.16	5.541
1.52	0.17	5.756
1.52	0.18	5.962
1.52	0.19	6.159
1.52	0.2	6.347
1.52	0.21	6.528
1.52	0.22	6.7
1.52	0.23	6.865
1.52	0.24	7.022
1.52	0.25	7.172
1.52	0.26	7.315
1.52	0.27	7.451
1.52	0.28	7.58
1.52	0.29	7.703
1.52	0.3	7.819
1.52	0.31	7.929
1.52	0.32	8.033
1.52	0.33	8.13
1.52	0.34	8.222
1.52	0.35	8.307
1.52	0.36	8.387
1.52	0.37	8.461
1.52	0.38	8.529
1.52	0.39	8.592
1.52	0.4	8.648
1.52	0.41	8.7
1.52	0.42	8.745
1.52	0.43	8.786
1.52	0.44	8.821
1.52	0.45	8.85
1.52	0.46	8.874
1.52	0.47	8.892
1.52	0.48	8.906
1.52	0.49	8.914
1.52	0.5	8.916
1.53	0.15	5.173
1.53	0.16	5.391
1.53	0.17	5.601
1.53	0.18	5.802
1.53	0.19	5.994
1.53	0.2	6.178
1.53	0.21	6.353
1.53	0.22	6.521
1.53	0.23	6.682
1.53	0.24	6.835
1.53	0.25	6.982
1.53	0.26	7.121
1.53	0.27	7.254
1.53	0.28	7.38
1.53	0.29	7.499
1.53	0.3	7.613
1.53	0.31	7.72
1.53	0.32	7.821
1.53	0.33	7.916
1.53	0.34	8.005
1.53	0.35	8.089
1.53	0.36	8.166
1.53	0.37	8.238
1.53	0.38	8.305
1.53	0.39	8.366
1.53	0.4	8.421
1.53	0.41	8.471
1.53	0.42	8.516
1.53	0.43	8.555
1.53	0.44	8.589
1.53	0.45	8.618
1.53	0.46	8.641
1.53	0.47	8.659
1.53	0.48	8.672
1.53	0.49	8.68
1.53	0.5	8.682
1.54	0.15	5.035
1.54	0.16	5.248
1.54	0.17	5.453
1.54	0.18	5.649
1.54	0.19	5.836
1.54	0.2	6.015
1.54	0.21	6.186
1.54	0.22	6.35
1.54	0.23	6.507
1.54	0.24	6.657
1.54	0.25	6.799
1.54	0.26	6.935
1.54	0.27	7.065
1.54	0.28	7.187
1.54	0.29	7.304
1.54	0.3	7.415
1.54	0.31	7.519
1.54	0.32	7.618
1.54	0.33	7.711
1.54	0.34	7.798
1.54	0.35	7.879
1.54	0.36	7.955
1.54	0.37	8.025
1.54	0.38	8.09
1.54	0.39	8.149
1.54	0.4	8.203
1.54	0.41	8.252
1.54	0.42	8.296
1.54	0.43	8.334
1.54	0.44	8.367
1.54	0.45	8.395
1.54	0.46	8.418
1.54	0.47	8.436
1.54	0.48	8.448
1.54	0.49	8.456
1.54	0.5	8.458
1.55	0.16	5.112
1.55	0.17	5.311
1.55	0.18	5.502
1.55	0.19	5.685
1.55	0.2	5.859
1.55	0.21	6.027
1.55	0.22	6.187
1.55	0.23	6.339
1.55	0.24	6.485
1.55	0.25	6.625
1.55	0.26	6.757
1.55	0.27	6.883
1.55	0.28	7.003
1.55	0.29	7.117
1.55	0.3	7.225
1.55	0.31	7.327
1.55	0.32	7.423
1.55	0.33	7.514
1.55	0.34	7.599
1.55	0.35	7.678
1.55	0.36	7.752
1.55	0.37	7.821
1.55	0.38	7.884
1.55	0.39	7.942
1.55	0.4	7.995
1.55	0.41	8.042
1.55	0.42	8.085
1.55	0.43	8.122
1.55	0.44	8.155
1.55	0.45	8.182
1.55	0.46	8.204
1.55	0.47	8.221
1.55	0.48	8.234
1.55	0.49	8.241
1.55	0.5	8.243
1.56	0.17	5.175
1.56	0.18	5.362
1.56	0.19	5.54
1.56	0.2	5.711
1.56	0.21	5.874
1.56	0.22	6.03
1.56	0.23	6.179
1.56	0.24	6.321
1.56	0.25	6.457
1.56	0.26	6.587
1.56	0.27	6.71
1.56	0.28	6.827
1.56	0.29	6.938
1.56	0.3	7.043
1.56	0.31	7.143
1.56	0.32	7.237
1.56	0.33	7.325
1.56	0.34	7.408
1.56	0.35	7.486
1.56	0.36	7.558
1.56	0.37	7.625
1.56	0.38	7.686
1.56	0.39	7.743
1.56	0.4	7.795
1.56	0.41	7.841
1.56	0.42	7.883
1.56	0.43	7.919
1.56	0.44	7.951
1.56	0.45	7.977
1.56	0.46	7.999
1.56	0.47	8.016
1.56	0.48	8.028
1.56	0.49	8.035
1.56	0.5	8.037
1.57	0.17	5.046
1.57	0.18	5.227
1.57	0.19	5.401
1.57	0.2	5.568
1.57	0.21	5.727
1.57	0.22	5.88
1.57	0.23	6.025
1.57	0.24	6.164
1.57	0.25	6.297
1.57	0.26	6.423
1.57	0.27	6.544
1.57	0.28	6.658
1.57	0.29	6.766
1.57	0.3	6.869
1.57	0.31	6.966
1.57	0.32	7.058
1.57	0.33	7.144
1.57	0.34	7.225
1.57	0.35	7.301
1.57	0.36	7.371
1.57	0.37	7.437
1.57	0.38	7.497
1.57	0.39	7.552
1.57	0.4	7.603
1.57	0.41	7.648
1.57	0.42	7.689
1.57	0.43	7.724
1.57	0.44	7.755
1.57	0.45	7.781
1.57	0.46	7.802
1.57	0.47	7.819
1.57	0.48	7.83
1.57	0.49	7.837
1.57	0.5	7.84
1.58	0.18	5.099
1.58	0.19	5.269
1.58	0.2	5.431
1.58	0.21	5.587
1.58	0.22	5.736
1.58	0.23	5.878
1.58	0.24	6.014
1.58	0.25	6.143
1.58	0.26	6.267
1.58	0.27	6.384
1.58	0.28	6.496
1.58	0.29	6.602
1.58	0.3	6.702
1.58	0.31	6.797
1.58	0.32	6.887
1.58	0.33	6.971
1.58	0.34	7.05
1.58	0.35	7.124
1.58	0.36	7.193
1.58	0.37	7.257
1.58	0.38	7.315
1.58	0.39	7.369
1.58	0.4	7.419
1.58	0.41	7.463
1.58	0.42	7.503
1.58	0.43	7.537
1.58	0.44	7.567
1.58	0.45	7.593
1.58	0.46	7.614
1.58	0.47	7.63
1.58	0.48	7.641
1.58	0.49	7.648
1.58	0.5	7.65
1.59	0.19	5.142
1.59	0.2	5.3
1.59	0.21	5.452
1.59	0.22	5.598
1.59	0.23	5.737
1.59	0.24	5.869
1.59	0.25	5.996
1.59	0.26	6.116
1.59	0.27	6.231
1.59	0.28	6.34
1.59	0.29	6.444
1.59	0.3	6.542
1.59	0.31	6.635
1.59	0.32	6.722
1.59	0.33	6.804
1.59	0.34	6.882
1.59	0.35	6.954
1.59	0.36	7.021
1.59	0.37	7.083
1.59	0.38	7.141
1.59	0.39	7.194
1.59	0.4	7.242
1.59	0.41	7.285
1.59	0.42	7.324
1.59	0.43	7.358
1.59	0.44	7.387
1.59	0.45	7.412
1.59	0.46	7.432
1.59	0.47	7.448
1.59	0.48	7.459
1.59	0.49	7.466
1.59	0.5	7.468
1.6	0.19	5.019
1.6	0.2	5.175
1.6	0.21	5.323
1.6	0.22	5.465
1.6	0.23	5.601
1.6	0.24	5.73
1.6	0.25	5.854
1.6	0.26	5.972
1.6	0.27	6.084
1.6	0.28	6.191
1.6	0.29	6.292
1.6	0.3	6.388
1.6	0.31	6.478
1.6	0.32	6.564
1.6	0.33	6.644
1.6	0.34	6.72
1.6	0.35	6.79
1.6	0.36	6.856
1.6	0.37	6.917
1.6	0.38	6.973
1.6	0.39	7.025
1.6	0.4	7.072
1.6	0.41	7.114
1.6	0.42	7.152
1.6	0.43	7.185
1.6	0.44	7.214
1.6	0.45	7.238
1.6	0.46	7.258
1.6	0.47	7.273
1.6	0.48	7.284
1.6	0.49	7.291
1.6	0.5	7.293
1.61	0.2	5.016
1.61	0.21	5.16
1.61	0.22	5.298
1.61	0.23	5.43
1.61	0.24	5.556
1.61	0.25	5.676
1.61	0.26	5.79
1.61	0.27	5.899
1.61	0.28	6.003
1.61	0.29	6.101
1.61	0.3	6.194
1.61	0.31	6.282
1.61	0.32	6.365
1.61	0.33	6.443
1.61	0.34	6.517
1.61	0.35	6.585
1.61	0.36	6.649
1.61	0.37	6.708
1.61	0.38	6.763
1.61	0.39	6.813
1.61	0.4	6.859
1.61	0.41	6.9
1.61	0.42	6.936
1.61	0.43	6.969
1.61	0.44	6.997
1.61	0.45	7.02
1.61	0.46	7.039
1.61	0.47	7.054
1.61	0.48	7.065
1.61	0.49	7.071
1.61	0.5	7.073
1.62	0.21	5.001
1.62	0.22	5.135
1.62	0.23	5.263
1.62	0.24	5.385
1.62	0.25	5.501
1.62	0.26	5.612
1.62	0.27	5.718
1.62	0.28	5.819
1.62	0.29	5.914
1.62	0.3	6.004
1.62	0.31	6.09
1.62	0.32	6.171
1.62	0.33	6.246
1.62	0.34	6.318
1.62	0.35	6.384
1.62	0.36	6.446
1.62	0.37	6.504
1.62	0.38	6.557
1.62	0.39	6.605
1.62	0.4	6.65
1.62	0.41	6.69
1.62	0.42	6.725
1.62	0.43	6.757
1.62	0.44	6.784
1.62	0.45	6.807
1.62	0.46	6.825
1.62	0.47	6.84
1.62	0.48	6.85
1.62	0.49	6.856
1.62	0.5	6.858
1.63	0.23	5.098
1.63	0.24	5.217
1.63	0.25	5.33
1.63	0.26	5.438
1.63	0.27	5.541
1.63	0.28	5.638
1.63	0.29	5.731
1.63	0.3	5.818
1.63	0.31	5.901
1.63	0.32	5.98
1.63	0.33	6.053
1.63	0.34	6.122
1.63	0.35	6.187
1.63	0.36	6.247
1.63	0.37	6.303
1.63	0.38	6.355
1.63	0.39	6.402
1.63	0.4	6.445
1.63	0.41	6.483
1.63	0.42	6.518
1.63	0.43	6.548
1.63	0.44	6.575
1.63	0.45	6.597
1.63	0.46	6.615
1.63	0.47	6.629
1.63	0.48	6.639
1.63	0.49	6.645
1.63	0.5	6.647
1.64	0.24	5.053
1.64	0.25	5.162
1.64	0.26	5.267
1.64	0.27	5.367
1.64	0.28	5.461
1.64	0.29	5.551
1.64	0.3	5.636
1.64	0.31	5.717
1.64	0.32	5.793
1.64	0.33	5.864
1.64	0.34	5.931
1.64	0.35	5.994
1.64	0.36	6.052
1.64	0.37	6.106
1.64	0.38	6.156
1.64	0.39	6.202
1.64	0.4	6.244
1.64	0.41	6.281
1.64	0.42	6.315
1.64	0.43	6.345
1.64	0.44	6.37
1.64	0.45	6.392
1.64	0.46	6.409
1.64	0.47	6.423
1.64	0.48	6.433
1.64	0.49	6.438
1.64	0.5	6.44
1.65	0.26	5.1
1.65	0.27	5.196
1.65	0.28	5.288
1.65	0.29	5.375
1.65	0.3	5.458
1.65	0.31	5.536
1.65	0.32	5.609
1.65	0.33	5.679
1.65	0.34	5.744
1.65	0.35	5.805
1.65	0.36	5.861
1.65	0.37	5.914
1.65	0.38	5.962
1.65	0.39	6.007
1.65	0.4	6.047
1.65	0.41	6.084
1.65	0.42	6.116
1.65	0.43	6.145
1.65	0.44	6.169
1.65	0.45	6.19
1.65	0.46	6.207
1.65	0.47	6.221
1.65	0.48	6.23
1.65	0.49	6.236
1.65	0.5	6.238
1.66	0.27	5.029
1.66	0.28	5.118
1.66	0.29	5.203
1.66	0.3	5.283
1.66	0.31	5.359
1.66	0.32	5.43
1.66	0.33	5.497
1.66	0.34	5.56
1.66	0.35	5.619
1.66	0.36	5.674
1.66	0.37	5.725
1.66	0.38	5.772
1.66	0.39	5.815
1.66	0.4	5.854
1.66	0.41	5.89
1.66	0.42	5.921
1.66	0.43	5.949
1.66	0.44	5.973
1.66	0.45	5.993
1.66	0.46	6.01
1.66	0.47	6.023
1.66	0.48	6.032
1.66	0.49	6.037
1.66	0.5	6.039
1.67	0.29	5.034
1.67	0.3	5.112
1.67	0.31	5.185
1.67	0.32	5.254
1.67	0.33	5.32
1.67	0.34	5.381
1.67	0.35	5.438
1.67	0.36	5.491
1.67	0.37	5.54
1.67	0.38	5.586
1.67	0.39	5.628
1.67	0.4	5.666
1.67	0.41	5.7
1.67	0.42	5.731
1.67	0.43	5.758
1.67	0.44	5.781
1.67	0.45	5.8
1.67	0.46	5.817
1.67	0.47	5.829
1.67	0.48	5.838
1.67	0.49	5.843
1.67	0.5	5.845
1.68	0.31	5.016
1.68	0.32	5.083
1.68	0.33	5.146
1.68	0.34	5.205
1.68	0.35	5.26
1.68	0.36	5.312
1.68	0.37	5.36
1.68	0.38	5.404
1.68	0.39	5.444
1.68	0.4	5.481
1.68	0.41	5.514
1.68	0.42	5.544
1.68	0.43	5.57
1.68	0.44	5.593
1.68	0.45	5.612
1.68	0.46	5.627
1.68	0.47	5.639
1.68	0.48	5.648
1.68	0.49	5.653
1.68	0.5	5.655
1.69	0.34	5.033
1.69	0.35	5.087
1.69	0.36	5.137
1.69	0.37	5.183
1.69	0.38	5.226
1.69	0.39	5.265
1.69	0.4	5.301
1.69	0.41	5.333
1.69	0.42	5.362
1.69	0.43	5.387
1.69	0.44	5.409
1.69	0.45	5.427
1.69	0.46	5.442
1.69	0.47	5.454
1.69	0.48	5.462
1.69	0.49	5.467
1.69	0.5	5.469
1.7	0.37	5.011
1.7	0.38	5.052
1.7	0.39	5.09
1.7	0.4	5.125
1.7	0.41	5.156
1.7	0.42	5.184
1.7	0.43	5.208
1.7	0.44	5.229
1.7	0.45	5.247
1.7	0.46	5.262
1.7	0.47	5.273
1.7	0.48	5.281
1.7	0.49	5.286
1.7	0.5	5.287
1.71	0.42	5.01
1.71	0.43	5.034
1.71	0.44	5.054
1.71	0.45	5.071
1.71	0.46	5.085
1.71	0.47	5.096
1.71	0.48	5.104
1.71	0.49	5.109
1.71	0.5	5.11

==> Plot_data/Fig9/BR12/BRcoombexcdata.dat <==
1.	0.01	7.468
1.	0.02	8.368
1.	0.03	9.355
1.	0.04	10.32
1.	0.05	11.25
1.	0.06	12.11
1.	0.07	12.93
1.	0.08	13.7
1.	0.09	14.42
1.	0.1	15.1
1.	0.11	15.74
1.	0.12	16.35
1.	0.13	16.93
1.	0.14	17.48
1.	0.15	17.99
1.	0.16	18.49
1.	0.17	18.96
1.	0.18	19.4
1.	0.19	19.82
1.	0.2	20.23
1.	0.21	20.61
1.	0.22	20.98
1.	0.23	21.32
1.	0.24	21.65
1.	0.25	21.97
1.	0.26	22.26
1.	0.27	22.55
1.	0.28	22.81
1.	0.29	23.06
1.	0.3	23.3
1.	0.31	23.53
1.	0.32	23.74
1.	0.33	23.94
1.	0.34	24.12
1.	0.35	24.29
1.	0.36	24.45
1.	0.37	24.6
1.	0.38	24.74
1.	0.39	24.86
1.	0.4	24.97
1.	0.41	25.08
1.	0.42	25.17
1.	0.43	25.24
1.	0.44	25.31
1.	0.45	25.37
1.	0.46	25.41
1.	0.47	25.45
1.	0.48	25.47
1.	0.49	25.48
1.	0.5	25.48
1.01	0.01	7.18
1.01	0.02	8.07
1.01	0.03	9.041
1.01	0.04	9.992
1.01	0.05	10.9
1.01	0.06	11.75
1.01	0.07	12.55
1.01	0.08	13.3
1.01	0.09	14.01
1.01	0.1	14.67
1.01	0.11	15.3
1.01	0.12	15.9
1.01	0.13	16.46
1.01	0.14	16.99
1.01	0.15	17.5
1.01	0.16	17.98
1.01	0.17	18.44
1.01	0.18	18.87
1.01	0.19	19.29
1.01	0.2	19.68
1.01	0.21	20.06
1.01	0.22	20.41
1.01	0.23	20.75
1.01	0.24	21.07
1.01	0.25	21.38
1.01	0.26	21.67
1.01	0.27	21.95
1.01	0.28	22.21
1.01	0.29	22.45
1.01	0.3	22.68
1.01	0.31	22.9
1.01	0.32	23.11
1.01	0.33	23.3
1.01	0.34	23.48
1.01	0.35	23.65
1.01	0.36	23.81
1.01	0.37	23.95
1.01	0.38	24.09
1.01	0.39	24.21
1.01	0.4	24.32
1.01	0.41	24.42
1.01	0.42	24.5
1.01	0.43	24.58
1.01	0.44	24.65
1.01	0.45	24.7
1.01	0.46	24.74
1.01	0.47	24.78
1.01	0.48	24.8
1.01	0.49	24.81
1.01	0.5	24.81
1.02	0.01	6.901
1.02	0.02	7.778
1.02	0.03	8.734
1.02	0.04	9.669
1.02	0.05	10.56
1.02	0.06	11.39
1.02	0.07	12.17
1.02	0.08	12.91
1.02	0.09	13.6
1.02	0.1	14.25
1.02	0.11	14.87
1.02	0.12	15.45
1.02	0.13	16.
1.02	0.14	16.52
1.02	0.15	17.02
1.02	0.16	17.49
1.02	0.17	17.93
1.02	0.18	18.36
1.02	0.19	18.76
1.02	0.2	19.15
1.02	0.21	19.51
1.02	0.22	19.86
1.02	0.23	20.19
1.02	0.24	20.5
1.02	0.25	20.8
1.02	0.26	21.09
1.02	0.27	21.35
1.02	0.28	21.61
1.02	0.29	21.85
1.02	0.3	22.08
1.02	0.31	22.29
1.02	0.32	22.49
1.02	0.33	22.68
1.02	0.34	22.86
1.02	0.35	23.02
1.02	0.36	23.17
1.02	0.37	23.31
1.02	0.38	23.44
1.02	0.39	23.56
1.02	0.4	23.67
1.02	0.41	23.77
1.02	0.42	23.85
1.02	0.43	23.93
1.02	0.44	23.99
1.02	0.45	24.04
1.02	0.46	24.09
1.02	0.47	24.12
1.02	0.48	24.14
1.02	0.49	24.15
1.02	0.5	24.15
1.03	0.01	6.628
1.03	0.02	7.494
1.03	0.03	8.434
1.03	0.04	9.352
1.03	0.05	10.22
1.03	0.06	11.04
1.03	0.07	11.81
1.03	0.08	12.53
1.03	0.09	13.2
1.03	0.1	13.84
1.03	0.11	14.44
1.03	0.12	15.01
1.03	0.13	15.55
1.03	0.14	16.06
1.03	0.15	16.54
1.03	0.16	17.
1.03	0.17	17.43
1.03	0.18	17.85
1.03	0.19	18.24
1.03	0.2	18.62
1.03	0.21	18.97
1.03	0.22	19.31
1.03	0.23	19.64
1.03	0.24	19.94
1.03	0.25	20.23
1.03	0.26	20.51
1.03	0.27	20.77
1.03	0.28	21.02
1.03	0.29	21.26
1.03	0.3	21.48
1.03	0.31	21.69
1.03	0.32	21.88
1.03	0.33	22.07
1.03	0.34	22.24
1.03	0.35	22.4
1.03	0.36	22.55
1.03	0.37	22.69
1.03	0.38	22.81
1.03	0.39	22.93
1.03	0.4	23.03
1.03	0.41	23.13
1.03	0.42	23.21
1.03	0.43	23.28
1.03	0.44	23.35
1.03	0.45	23.4
1.03	0.46	23.44
1.03	0.47	23.47
1.03	0.48	23.49
1.03	0.49	23.5
1.03	0.5	23.5
1.04	0.01	6.363
1.04	0.02	7.217
1.04	0.03	8.142
1.04	0.04	9.043
1.04	0.05	9.896
1.04	0.06	10.7
1.04	0.07	11.45
1.04	0.08	12.15
1.04	0.09	12.81
1.04	0.1	13.43
1.04	0.11	14.02
1.04	0.12	14.58
1.04	0.13	15.1
1.04	0.14	15.6
1.04	0.15	16.07
1.04	0.16	16.52
1.04	0.17	16.94
1.04	0.18	17.35
1.04	0.19	17.73
1.04	0.2	18.1
1.04	0.21	18.45
1.04	0.22	18.78
1.04	0.23	19.09
1.04	0.24	19.39
1.04	0.25	19.68
1.04	0.26	19.95
1.04	0.27	20.2
1.04	0.28	20.44
1.04	0.29	20.67
1.04	0.3	20.89
1.04	0.31	21.09
1.04	0.32	21.28
1.04	0.33	21.46
1.04	0.34	21.63
1.04	0.35	21.79
1.04	0.36	21.93
1.04	0.37	22.07
1.04	0.38	22.19
1.04	0.39	22.3
1.04	0.4	22.4
1.04	0.41	22.5
1.04	0.42	22.58
1.04	0.43	22.65
1.04	0.44	22.71
1.04	0.45	22.76
1.04	0.46	22.8
1.04	0.47	22.83
1.04	0.48	22.85
1.04	0.49	22.86
1.04	0.5	22.87
1.05	0.01	6.106
1.05	0.02	6.948
1.05	0.03	7.857
1.05	0.04	8.741
1.05	0.05	9.577
1.05	0.06	10.36
1.05	0.07	11.09
1.05	0.08	11.78
1.05	0.09	12.43
1.05	0.1	13.04
1.05	0.11	13.61
1.05	0.12	14.15
1.05	0.13	14.66
1.05	0.14	15.15
1.05	0.15	15.61
1.05	0.16	16.05
1.05	0.17	16.46
1.05	0.18	16.86
1.05	0.19	17.23
1.05	0.2	17.59
1.05	0.21	17.93
1.05	0.22	18.25
1.05	0.23	18.56
1.05	0.24	18.85
1.05	0.25	19.13
1.05	0.26	19.39
1.05	0.27	19.64
1.05	0.28	19.88
1.05	0.29	20.1
1.05	0.3	20.31
1.05	0.31	20.51
1.05	0.32	20.69
1.05	0.33	20.87
1.05	0.34	21.03
1.05	0.35	21.19
1.05	0.36	21.33
1.05	0.37	21.46
1.05	0.38	21.58
1.05	0.39	21.69
1.05	0.4	21.79
1.05	0.41	21.88
1.05	0.42	21.96
1.05	0.43	22.03
1.05	0.44	22.09
1.05	0.45	22.14
1.05	0.46	22.18
1.05	0.47	22.21
1.05	0.48	22.23
1.05	0.49	22.24
1.05	0.5	22.24
1.06	0.01	5.855
1.06	0.02	6.686
1.06	0.03	7.579
1.06	0.04	8.446
1.06	0.05	9.265
1.06	0.06	10.03
1.06	0.07	10.75
1.06	0.08	11.42
1.06	0.09	12.05
1.06	0.1	12.65
1.06	0.11	13.21
1.06	0.12	13.73
1.06	0.13	14.23
1.06	0.14	14.71
1.06	0.15	15.16
1.06	0.16	15.58
1.06	0.17	15.99
1.06	0.18	16.37
1.06	0.19	16.74
1.06	0.2	17.09
1.06	0.21	17.42
1.06	0.22	17.73
1.06	0.23	18.03
1.06	0.24	18.32
1.06	0.25	18.59
1.06	0.26	18.84
1.06	0.27	19.09
1.06	0.28	19.32
1.06	0.29	19.53
1.06	0.3	19.74
1.06	0.31	19.93
1.06	0.32	20.12
1.06	0.33	20.29
1.06	0.34	20.45
1.06	0.35	20.59
1.06	0.36	20.73
1.06	0.37	20.86
1.06	0.38	20.98
1.06	0.39	21.08
1.06	0.4	21.18
1.06	0.41	21.27
1.06	0.42	21.35
1.06	0.43	21.41
1.06	0.44	21.47
1.06	0.45	21.52
1.06	0.46	21.56
1.06	0.47	21.59
1.06	0.48	21.61
1.06	0.49	21.62
1.06	0.5	21.62
1.07	0.01	5.613
1.07	0.02	6.431
1.07	0.03	7.308
1.07	0.04	8.158
1.07	0.05	8.96
1.07	0.06	9.71
1.07	0.07	10.41
1.07	0.08	11.07
1.07	0.09	11.68
1.07	0.1	12.26
1.07	0.11	12.81
1.07	0.12	13.33
1.07	0.13	13.81
1.07	0.14	14.28
1.07	0.15	14.71
1.07	0.16	15.13
1.07	0.17	15.53
1.07	0.18	15.9
1.07	0.19	16.26
1.07	0.2	16.6
1.07	0.21	16.92
1.07	0.22	17.23
1.07	0.23	17.52
1.07	0.24	17.8
1.07	0.25	18.06
1.07	0.26	18.31
1.07	0.27	18.55
1.07	0.28	18.77
1.07	0.29	18.98
1.07	0.3	19.18
1.07	0.31	19.37
1.07	0.32	19.55
1.07	0.33	19.71
1.07	0.34	19.87
1.07	0.35	20.01
1.07	0.36	20.15
1.07	0.37	20.27
1.07	0.38	20.39
1.07	0.39	20.49
1.07	0.4	20.59
1.07	0.41	20.67
1.07	0.42	20.75
1.07	0.43	20.81
1.07	0.44	20.87
1.07	0.45	20.92
1.07	0.46	20.96
1.07	0.47	20.98
1.07	0.48	21.
1.07	0.49	21.01
1.07	0.5	21.02
1.08	0.01	5.378
1.08	0.02	6.183
1.08	0.03	7.045
1.08	0.04	7.878
1.08	0.05	8.662
1.08	0.06	9.396
1.08	0.07	10.08
1.08	0.08	10.72
1.08	0.09	11.32
1.08	0.1	11.89
1.08	0.11	12.42
1.08	0.12	12.93
1.08	0.13	13.4
1.08	0.14	13.85
1.08	0.15	14.28
1.08	0.16	14.69
1.08	0.17	15.07
1.08	0.18	15.44
1.08	0.19	15.78
1.08	0.2	16.12
1.08	0.21	16.43
1.08	0.22	16.73
1.08	0.23	17.01
1.08	0.24	17.28
1.08	0.25	17.54
1.08	0.26	17.78
1.08	0.27	18.01
1.08	0.28	18.23
1.08	0.29	18.44
1.08	0.3	18.63
1.08	0.31	18.82
1.08	0.32	18.99
1.08	0.33	19.15
1.08	0.34	19.3
1.08	0.35	19.44
1.08	0.36	19.58
1.08	0.37	19.7
1.08	0.38	19.81
1.08	0.39	19.91
1.08	0.4	20.
1.08	0.41	20.08
1.08	0.42	20.16
1.08	0.43	20.22
1.08	0.44	20.28
1.08	0.45	20.32
1.08	0.46	20.36
1.08	0.47	20.39
1.08	0.48	20.41
1.08	0.49	20.42
1.08	0.5	20.42
1.09	0.01	5.15
1.09	0.02	5.943
1.09	0.03	6.789
1.09	0.04	7.605
1.09	0.05	8.372
1.09	0.06	9.089
1.09	0.07	9.759
1.09	0.08	10.39
1.09	0.09	10.97
1.09	0.1	11.52
1.09	0.11	12.04
1.09	0.12	12.54
1.09	0.13	13.
1.09	0.14	13.44
1.09	0.15	13.86
1.09	0.16	14.25
1.09	0.17	14.63
1.09	0.18	14.98
1.09	0.19	15.32
1.09	0.2	15.64
1.09	0.21	15.95
1.09	0.22	16.24
1.09	0.23	16.52
1.09	0.24	16.78
1.09	0.25	17.03
1.09	0.26	17.27
1.09	0.27	17.49
1.09	0.28	17.7
1.09	0.29	17.91
1.09	0.3	18.1
1.09	0.31	18.27
1.09	0.32	18.44
1.09	0.33	18.6
1.09	0.34	18.75
1.09	0.35	18.89
1.09	0.36	19.01
1.09	0.37	19.13
1.09	0.38	19.24
1.09	0.39	19.34
1.09	0.4	19.43
1.09	0.41	19.51
1.09	0.42	19.58
1.09	0.43	19.64
1.09	0.44	19.7
1.09	0.45	19.74
1.09	0.46	19.78
1.09	0.47	19.81
1.09	0.48	19.83
1.09	0.49	19.84
1.09	0.5	19.84
1.1	0.01	4.93
1.1	0.02	5.71
1.1	0.03	6.54
1.1	0.04	7.339
1.1	0.05	8.09
1.1	0.06	8.79
1.1	0.07	9.444
1.1	0.08	10.06
1.1	0.09	10.63
1.1	0.1	11.17
1.1	0.11	11.67
1.1	0.12	12.15
1.1	0.13	12.6
1.1	0.14	13.03
1.1	0.15	13.44
1.1	0.16	13.82
1.1	0.17	14.19
1.1	0.18	14.54
1.1	0.19	14.87
1.1	0.2	15.18
1.1	0.21	15.48
1.1	0.22	15.76
1.1	0.23	16.03
1.1	0.24	16.29
1.1	0.25	16.53
1.1	0.26	16.76
1.1	0.27	16.98
1.1	0.28	17.19
1.1	0.29	17.38
1.1	0.3	17.57
1.1	0.31	17.74
1.1	0.32	17.91
1.1	0.33	18.06
1.1	0.34	18.2
1.1	0.35	18.34
1.1	0.36	18.46
1.1	0.37	18.58
1.1	0.38	18.68
1.1	0.39	18.78
1.1	0.4	18.87
1.1	0.41	18.95
1.1	0.42	19.02
1.1	0.43	19.08
1.1	0.44	19.13
1.1	0.45	19.17
1.1	0.46	19.21
1.1	0.47	19.24
1.1	0.48	19.25
1.1	0.49	19.26
1.1	0.5	19.27
1.11	0.01	4.718
1.11	0.02	5.484
1.11	0.03	6.298
1.11	0.04	7.08
1.11	0.05	7.814
1.11	0.06	8.499
1.11	0.07	9.137
1.11	0.08	9.734
1.11	0.09	10.29
1.11	0.1	10.82
1.11	0.11	11.31
1.11	0.12	11.78
1.11	0.13	12.22
1.11	0.14	12.64
1.11	0.15	13.03
1.11	0.16	13.41
1.11	0.17	13.76
1.11	0.18	14.1
1.11	0.19	14.42
1.11	0.2	14.73
1.11	0.21	15.02
1.11	0.22	15.3
1.11	0.23	15.56
1.11	0.24	15.81
1.11	0.25	16.04
1.11	0.26	16.27
1.11	0.27	16.48
1.11	0.28	16.68
1.11	0.29	16.87
1.11	0.3	17.05
1.11	0.31	17.22
1.11	0.32	17.38
1.11	0.33	17.53
1.11	0.34	17.67
1.11	0.35	17.8
1.11	0.36	17.92
1.11	0.37	18.03
1.11	0.38	18.14
1.11	0.39	18.23
1.11	0.4	18.32
1.11	0.41	18.39
1.11	0.42	18.46
1.11	0.43	18.52
1.11	0.44	18.57
1.11	0.45	18.62
1.11	0.46	18.65
1.11	0.47	18.68
1.11	0.48	18.69
1.11	0.49	18.7
1.11	0.5	18.71
1.12	0.01	4.513
1.12	0.02	5.266
1.12	0.03	6.064
1.12	0.04	6.829
1.12	0.05	7.546
1.12	0.06	8.215
1.12	0.07	8.838
1.12	0.08	9.42
1.12	0.09	9.965
1.12	0.1	10.48
1.12	0.11	10.96
1.12	0.12	11.41
1.12	0.13	11.84
1.12	0.14	12.25
1.12	0.15	12.63
1.12	0.16	13.
1.12	0.17	13.35
1.12	0.18	13.68
1.12	0.19	13.99
1.12	0.2	14.29
1.12	0.21	14.57
1.12	0.22	14.84
1.12	0.23	15.09
1.12	0.24	15.34
1.12	0.25	15.57
1.12	0.26	15.79
1.12	0.27	15.99
1.12	0.28	16.19
1.12	0.29	16.37
1.12	0.3	16.55
1.12	0.31	16.71
1.12	0.32	16.87
1.12	0.33	17.01
1.12	0.34	17.15
1.12	0.35	17.28
1.12	0.36	17.4
1.12	0.37	17.5
1.12	0.38	17.6
1.12	0.39	17.7
1.12	0.4	17.78
1.12	0.41	17.85
1.12	0.42	17.92
1.12	0.43	17.98
1.12	0.44	18.03
1.12	0.45	18.07
1.12	0.46	18.1
1.12	0.47	18.13
1.12	0.48	18.15
1.12	0.49	18.16
1.12	0.5	18.16
1.13	0.01	4.315
1.13	0.02	5.055
1.13	0.03	5.836
1.13	0.04	6.585
1.13	0.05	7.286
1.13	0.06	7.938
1.13	0.07	8.546
1.13	0.08	9.114
1.13	0.09	9.645
1.13	0.1	10.14
1.13	0.11	10.61
1.13	0.12	11.06
1.13	0.13	11.47
1.13	0.14	11.87
1.13	0.15	12.25
1.13	0.16	12.6
1.13	0.17	12.94
1.13	0.18	13.26
1.13	0.19	13.56
1.13	0.2	13.85
1.13	0.21	14.13
1.13	0.22	14.39
1.13	0.23	14.64
1.13	0.24	14.88
1.13	0.25	15.1
1.13	0.26	15.31
1.13	0.27	15.51
1.13	0.28	15.71
1.13	0.29	15.89
1.13	0.3	16.06
1.13	0.31	16.22
1.13	0.32	16.37
1.13	0.33	16.51
1.13	0.34	16.64
1.13	0.35	16.77
1.13	0.36	16.88
1.13	0.37	16.99
1.13	0.38	17.08
1.13	0.39	17.17
1.13	0.4	17.25
1.13	0.41	17.33
1.13	0.42	17.39
1.13	0.43	17.45
1.13	0.44	17.5
1.13	0.45	17.54
1.13	0.46	17.57
1.13	0.47	17.59
1.13	0.48	17.61
1.13	0.49	17.62
1.13	0.5	17.62
1.14	0.01	4.125
1.14	0.02	4.851
1.14	0.03	5.616
1.14	0.04	6.348
1.14	0.05	7.033
1.14	0.06	7.67
1.14	0.07	8.262
1.14	0.08	8.816
1.14	0.09	9.334
1.14	0.1	9.82
1.14	0.11	10.28
1.14	0.12	10.71
1.14	0.13	11.12
1.14	0.14	11.5
1.14	0.15	11.87
1.14	0.16	12.21
1.14	0.17	12.54
1.14	0.18	12.85
1.14	0.19	13.15
1.14	0.2	13.43
1.14	0.21	13.7
1.14	0.22	13.95
1.14	0.23	14.2
1.14	0.24	14.43
1.14	0.25	14.65
1.14	0.26	14.85
1.14	0.27	15.05
1.14	0.28	15.23
1.14	0.29	15.41
1.14	0.3	15.58
1.14	0.31	15.73
1.14	0.32	15.88
1.14	0.33	16.02
1.14	0.34	16.15
1.14	0.35	16.27
1.14	0.36	16.38
1.14	0.37	16.48
1.14	0.38	16.57
1.14	0.39	16.66
1.14	0.4	16.74
1.14	0.41	16.81
1.14	0.42	16.87
1.14	0.43	16.93
1.14	0.44	16.98
1.14	0.45	17.02
1.14	0.46	17.05
1.14	0.47	17.07
1.14	0.48	17.09
1.14	0.49	17.1
1.14	0.5	17.1
1.15	0.01	3.942
1.15	0.02	4.654
1.15	0.03	5.403
1.15	0.04	6.119
1.15	0.05	6.787
1.15	0.06	7.408
1.15	0.07	7.987
1.15	0.08	8.526
1.15	0.09	9.031
1.15	0.1	9.504
1.15	0.11	9.95
1.15	0.12	10.37
1.15	0.13	10.77
1.15	0.14	11.14
1.15	0.15	11.5
1.15	0.16	11.83
1.15	0.17	12.15
1.15	0.18	12.46
1.15	0.19	12.75
1.15	0.2	13.02
1.15	0.21	13.28
1.15	0.22	13.53
1.15	0.23	13.77
1.15	0.24	13.99
1.15	0.25	14.2
1.15	0.26	14.4
1.15	0.27	14.59
1.15	0.28	14.77
1.15	0.29	14.95
1.15	0.3	15.11
1.15	0.31	15.26
1.15	0.32	15.4
1.15	0.33	15.54
1.15	0.34	15.66
1.15	0.35	15.78
1.15	0.36	15.89
1.15	0.37	15.99
1.15	0.38	16.08
1.15	0.39	16.16
1.15	0.4	16.24
1.15	0.41	16.31
1.15	0.42	16.37
1.15	0.43	16.42
1.15	0.44	16.47
1.15	0.45	16.51
1.15	0.46	16.54
1.15	0.47	16.56
1.15	0.48	16.58
1.15	0.49	16.59
1.15	0.5	16.59
1.16	0.01	3.766
1.16	0.02	4.464
1.16	0.03	5.197
1.16	0.04	5.897
1.16	0.05	6.549
1.16	0.06	7.155
1.16	0.07	7.719
1.16	0.08	8.244
1.16	0.09	8.736
1.16	0.1	9.197
1.16	0.11	9.631
1.16	0.12	10.04
1.16	0.13	10.43
1.16	0.14	10.79
1.16	0.15	11.14
1.16	0.16	11.47
1.16	0.17	11.78
1.16	0.18	12.07
1.16	0.19	12.35
1.16	0.2	12.62
1.16	0.21	12.87
1.16	0.22	13.12
1.16	0.23	13.35
1.16	0.24	13.56
1.16	0.25	13.77
1.16	0.26	13.97
1.16	0.27	14.15
1.16	0.28	14.33
1.16	0.29	14.49
1.16	0.3	14.65
1.16	0.31	14.8
1.16	0.32	14.94
1.16	0.33	15.07
1.16	0.34	15.19
1.16	0.35	15.3
1.16	0.36	15.41
1.16	0.37	15.51
1.16	0.38	15.6
1.16	0.39	15.68
1.16	0.4	15.75
1.16	0.41	15.82
1.16	0.42	15.88
1.16	0.43	15.93
1.16	0.44	15.98
1.16	0.45	16.01
1.16	0.46	16.04
1.16	0.47	16.07
1.16	0.48	16.08
1.16	0.49	16.09
1.16	0.5	16.09
1.17	0.01	3.598
1.17	0.02	4.282
1.17	0.03	4.999
1.17	0.04	5.682
1.17	0.05	6.318
1.17	0.06	6.909
1.17	0.07	7.459
1.17	0.08	7.971
1.17	0.09	8.45
1.17	0.1	8.899
1.17	0.11	9.322
1.17	0.12	9.72
1.17	0.13	10.1
1.17	0.14	10.45
1.17	0.15	10.79
1.17	0.16	11.11
1.17	0.17	11.41
1.17	0.18	11.7
1.17	0.19	11.97
1.17	0.2	12.23
1.17	0.21	12.48
1.17	0.22	12.71
1.17	0.23	12.94
1.17	0.24	13.15
1.17	0.25	13.35
1.17	0.26	13.54
1.17	0.27	13.72
1.17	0.28	13.89
1.17	0.29	14.05
1.17	0.3	14.21
1.17	0.31	14.35
1.17	0.32	14.48
1.17	0.33	14.61
1.17	0.34	14.73
1.17	0.35	14.84
1.17	0.36	14.94
1.17	0.37	15.04
1.17	0.38	15.13
1.17	0.39	15.21
1.17	0.4	15.28
1.17	0.41	15.34
1.17	0.42	15.4
1.17	0.43	15.45
1.17	0.44	15.5
1.17	0.45	15.53
1.17	0.46	15.56
1.17	0.47	15.58
1.17	0.48	15.6
1.17	0.49	15.61
1.17	0.5	15.61
1.18	0.01	3.436
1.18	0.02	4.106
1.18	0.03	4.807
1.18	0.04	5.474
1.18	0.05	6.095
1.18	0.06	6.671
1.18	0.07	7.207
1.18	0.08	7.706
1.18	0.09	8.173
1.18	0.1	8.61
1.18	0.11	9.022
1.18	0.12	9.409
1.18	0.13	9.775
1.18	0.14	10.12
1.18	0.15	10.45
1.18	0.16	10.76
1.18	0.17	11.06
1.18	0.18	11.34
1.18	0.19	11.6
1.18	0.2	11.85
1.18	0.21	12.09
1.18	0.22	12.32
1.18	0.23	12.54
1.18	0.24	12.75
1.18	0.25	12.94
1.18	0.26	13.13
1.18	0.27	13.3
1.18	0.28	13.47
1.18	0.29	13.63
1.18	0.3	13.77
1.18	0.31	13.91
1.18	0.32	14.05
1.18	0.33	14.17
1.18	0.34	14.28
1.18	0.35	14.39
1.18	0.36	14.49
1.18	0.37	14.58
1.18	0.38	14.67
1.18	0.39	14.75
1.18	0.4	14.82
1.18	0.41	14.88
1.18	0.42	14.94
1.18	0.43	14.99
1.18	0.44	15.03
1.18	0.45	15.07
1.18	0.46	15.09
1.18	0.47	15.12
1.18	0.48	15.13
1.18	0.49	15.14
1.18	0.5	15.14
1.19	0.01	3.282
1.19	0.02	3.938
1.19	0.03	4.622
1.19	0.04	5.274
1.19	0.05	5.879
1.19	0.06	6.441
1.19	0.07	6.963
1.19	0.08	7.45
1.19	0.09	7.904
1.19	0.1	8.33
1.19	0.11	8.731
1.19	0.12	9.108
1.19	0.13	9.465
1.19	0.14	9.802
1.19	0.15	10.12
1.19	0.16	10.42
1.19	0.17	10.71
1.19	0.18	10.98
1.19	0.19	11.24
1.19	0.2	11.49
1.19	0.21	11.72
1.19	0.22	11.94
1.19	0.23	12.15
1.19	0.24	12.36
1.19	0.25	12.55
1.19	0.26	12.73
1.19	0.27	12.9
1.19	0.28	13.06
1.19	0.29	13.21
1.19	0.3	13.36
1.19	0.31	13.49
1.19	0.32	13.62
1.19	0.33	13.74
1.19	0.34	13.85
1.19	0.35	13.96
1.19	0.36	14.05
1.19	0.37	14.14
1.19	0.38	14.23
1.19	0.39	14.3
1.19	0.4	14.37
1.19	0.41	14.43
1.19	0.42	14.49
1.19	0.43	14.54
1.19	0.44	14.58
1.19	0.45	14.61
1.19	0.46	14.64
1.19	0.47	14.66
1.19	0.48	14.68
1.19	0.49	14.68
1.19	0.5	14.69
1.2	0.01	3.135
1.2	0.02	3.776
1.2	0.03	4.445
1.2	0.04	5.08
1.2	0.05	5.671
1.2	0.06	6.219
1.2	0.07	6.728
1.2	0.08	7.201
1.2	0.09	7.644
1.2	0.1	8.059
1.2	0.11	8.449
1.2	0.12	8.817
1.2	0.13	9.164
1.2	0.14	9.492
1.2	0.15	9.803
1.2	0.16	10.1
1.2	0.17	10.38
1.2	0.18	10.64
1.2	0.19	10.89
1.2	0.2	11.13
1.2	0.21	11.36
1.2	0.22	11.58
1.2	0.23	11.78
1.2	0.24	11.98
1.2	0.25	12.16
1.2	0.26	12.34
1.2	0.27	12.5
1.2	0.28	12.66
1.2	0.29	12.81
1.2	0.3	12.95
1.2	0.31	13.08
1.2	0.32	13.21
1.2	0.33	13.32
1.2	0.34	13.43
1.2	0.35	13.54
1.2	0.36	13.63
1.2	0.37	13.72
1.2	0.38	13.8
1.2	0.39	13.87
1.2	0.4	13.94
1.2	0.41	14.
1.2	0.42	14.05
1.2	0.43	14.1
1.2	0.44	14.14
1.2	0.45	14.17
1.2	0.46	14.2
1.2	0.47	14.22
1.2	0.48	14.24
1.2	0.49	14.24
1.2	0.5	14.25
1.21	0.01	2.994
1.21	0.02	3.621
1.21	0.03	4.275
1.21	0.04	4.894
1.21	0.05	5.471
1.21	0.06	6.005
1.21	0.07	6.5
1.21	0.08	6.962
1.21	0.09	7.393
1.21	0.1	7.798
1.21	0.11	8.178
1.21	0.12	8.535
1.21	0.13	8.873
1.21	0.14	9.193
1.21	0.15	9.495
1.21	0.16	9.782
1.21	0.17	10.05
1.21	0.18	10.31
1.21	0.19	10.56
1.21	0.2	10.79
1.21	0.21	11.01
1.21	0.22	11.22
1.21	0.23	11.42
1.21	0.24	11.61
1.21	0.25	11.79
1.21	0.26	11.96
1.21	0.27	12.12
1.21	0.28	12.28
1.21	0.29	12.42
1.21	0.3	12.56
1.21	0.31	12.69
1.21	0.32	12.81
1.21	0.33	12.92
1.21	0.34	13.03
1.21	0.35	13.13
1.21	0.36	13.22
1.21	0.37	13.31
1.21	0.38	13.38
1.21	0.39	13.46
1.21	0.4	13.52
1.21	0.41	13.58
1.21	0.42	13.63
1.21	0.43	13.68
1.21	0.44	13.72
1.21	0.45	13.75
1.21	0.46	13.78
1.21	0.47	13.8
1.21	0.48	13.81
1.21	0.49	13.82
1.21	0.5	13.82
1.22	0.01	2.861
1.22	0.02	3.473
1.22	0.03	4.111
1.22	0.04	4.716
1.22	0.05	5.278
1.22	0.06	5.798
1.22	0.07	6.281
1.22	0.08	6.731
1.22	0.09	7.151
1.22	0.1	7.545
1.22	0.11	7.915
1.22	0.12	8.264
1.22	0.13	8.593
1.22	0.14	8.904
1.22	0.15	9.198
1.22	0.16	9.478
1.22	0.17	9.742
1.22	0.18	9.994
1.22	0.19	10.23
1.22	0.2	10.46
1.22	0.21	10.67
1.22	0.22	10.88
1.22	0.23	11.07
1.22	0.24	11.26
1.22	0.25	11.43
1.22	0.26	11.6
1.22	0.27	11.76
1.22	0.28	11.91
1.22	0.29	12.05
1.22	0.3	12.18
1.22	0.31	12.31
1.22	0.32	12.42
1.22	0.33	12.54
1.22	0.34	12.64
1.22	0.35	12.74
1.22	0.36	12.83
1.22	0.37	12.91
1.22	0.38	12.98
1.22	0.39	13.05
1.22	0.4	13.12
1.22	0.41	13.17
1.22	0.42	13.22
1.22	0.43	13.27
1.22	0.44	13.31
1.22	0.45	13.34
1.22	0.46	13.37
1.22	0.47	13.39
1.22	0.48	13.4
1.22	0.49	13.41
1.22	0.5	13.41
1.23	0.01	2.734
1.23	0.02	3.332
1.23	0.03	3.955
1.23	0.04	4.545
1.23	0.05	5.093
1.23	0.06	5.6
1.23	0.07	6.071
1.23	0.08	6.509
1.23	0.09	6.919
1.23	0.1	7.302
1.23	0.11	7.663
1.23	0.12	8.002
1.23	0.13	8.323
1.23	0.14	8.626
1.23	0.15	8.913
1.23	0.16	9.185
1.23	0.17	9.442
1.23	0.18	9.687
1.23	0.19	9.92
1.23	0.2	10.14
1.23	0.21	10.35
1.23	0.22	10.55
1.23	0.23	10.74
1.23	0.24	10.92
1.23	0.25	11.09
1.23	0.26	11.25
1.23	0.27	11.41
1.23	0.28	11.55
1.23	0.29	11.69
1.23	0.3	11.82
1.23	0.31	11.94
1.23	0.32	12.05
1.23	0.33	12.16
1.23	0.34	12.26
1.23	0.35	12.36
1.23	0.36	12.44
1.23	0.37	12.52
1.23	0.38	12.6
1.23	0.39	12.67
1.23	0.4	12.73
1.23	0.41	12.78
1.23	0.42	12.83
1.23	0.43	12.88
1.23	0.44	12.91
1.23	0.45	12.95
1.23	0.46	12.97
1.23	0.47	12.99
1.23	0.48	13.
1.23	0.49	13.01
1.23	0.5	13.01
1.24	0.01	2.614
1.24	0.02	3.198
1.24	0.03	3.805
1.24	0.04	4.381
1.24	0.05	4.915
1.24	0.06	5.41
1.24	0.07	5.869
1.24	0.08	6.296
1.24	0.09	6.695
1.24	0.1	7.069
1.24	0.11	7.42
1.24	0.12	7.751
1.24	0.13	8.063
1.24	0.14	8.359
1.24	0.15	8.638
1.24	0.16	8.903
1.24	0.17	9.154
1.24	0.18	9.393
1.24	0.19	9.619
1.24	0.2	9.834
1.24	0.21	10.04
1.24	0.22	10.23
1.24	0.23	10.42
1.24	0.24	10.59
1.24	0.25	10.76
1.24	0.26	10.92
1.24	0.27	11.07
1.24	0.28	11.21
1.24	0.29	11.34
1.24	0.3	11.47
1.24	0.31	11.59
1.24	0.32	11.7
1.24	0.33	11.8
1.24	0.34	11.9
1.24	0.35	11.99
1.24	0.36	12.08
1.24	0.37	12.16
1.24	0.38	12.23
1.24	0.39	12.3
1.24	0.4	12.36
1.24	0.41	12.41
1.24	0.42	12.46
1.24	0.43	12.5
1.24	0.44	12.54
1.24	0.45	12.57
1.24	0.46	12.59
1.24	0.47	12.61
1.24	0.48	12.62
1.24	0.49	12.63
1.24	0.5	12.63
1.25	0.01	2.5
1.25	0.02	3.07
1.25	0.03	3.662
1.25	0.04	4.224
1.25	0.05	4.745
1.25	0.06	5.227
1.25	0.07	5.675
1.25	0.08	6.092
1.25	0.09	6.481
1.25	0.1	6.845
1.25	0.11	7.188
1.25	0.12	7.51
1.25	0.13	7.815
1.25	0.14	8.102
1.25	0.15	8.375
1.25	0.16	8.633
1.25	0.17	8.878
1.25	0.18	9.11
1.25	0.19	9.331
1.25	0.2	9.541
1.25	0.21	9.74
1.25	0.22	9.929
1.25	0.23	10.11
1.25	0.24	10.28
1.25	0.25	10.44
1.25	0.26	10.6
1.25	0.27	10.74
1.25	0.28	10.88
1.25	0.29	11.01
1.25	0.3	11.13
1.25	0.31	11.25
1.25	0.32	11.36
1.25	0.33	11.46
1.25	0.34	11.56
1.25	0.35	11.64
1.25	0.36	11.73
1.25	0.37	11.8
1.25	0.38	11.87
1.25	0.39	11.94
1.25	0.4	12.
1.25	0.41	12.05
1.25	0.42	12.1
1.25	0.43	12.14
1.25	0.44	12.17
1.25	0.45	12.2
1.25	0.46	12.23
1.25	0.47	12.25
1.25	0.48	12.26
1.25	0.49	12.27
1.25	0.5	12.27
1.26	0.01	2.393
1.26	0.02	2.948
1.26	0.03	3.526
1.26	0.04	4.074
1.26	0.05	4.583
1.26	0.06	5.053
1.26	0.07	5.49
1.26	0.08	5.896
1.26	0.09	6.276
1.26	0.1	6.631
1.26	0.11	6.965
1.26	0.12	7.28
1.26	0.13	7.577
1.26	0.14	7.857
1.26	0.15	8.123
1.26	0.16	8.374
1.26	0.17	8.613
1.26	0.18	8.84
1.26	0.19	9.055
1.26	0.2	9.26
1.26	0.21	9.454
1.26	0.22	9.639
1.26	0.23	9.814
1.26	0.24	9.98
1.26	0.25	10.14
1.26	0.26	10.29
1.26	0.27	10.43
1.26	0.28	10.56
1.26	0.29	10.69
1.26	0.3	10.81
1.26	0.31	10.92
1.26	0.32	11.03
1.26	0.33	11.13
1.26	0.34	11.22
1.26	0.35	11.31
1.26	0.36	11.39
1.26	0.37	11.47
1.26	0.38	11.54
1.26	0.39	11.6
1.26	0.4	11.66
1.26	0.41	11.71
1.26	0.42	11.75
1.26	0.43	11.79
1.26	0.44	11.83
1.26	0.45	11.86
1.26	0.46	11.88
1.26	0.47	11.9
1.26	0.48	11.91
1.26	0.49	11.92
1.26	0.5	11.92
1.27	0.01	2.292
1.27	0.02	2.833
1.27	0.03	3.397
1.27	0.04	3.932
1.27	0.05	4.428
1.27	0.06	4.887
1.27	0.07	5.313
1.27	0.08	5.71
1.27	0.09	6.08
1.27	0.1	6.427
1.27	0.11	6.753
1.27	0.12	7.06
1.27	0.13	7.349
1.27	0.14	7.623
1.27	0.15	7.882
1.27	0.16	8.128
1.27	0.17	8.361
1.27	0.18	8.582
1.27	0.19	8.792
1.27	0.2	8.991
1.27	0.21	9.181
1.27	0.22	9.361
1.27	0.23	9.532
1.27	0.24	9.695
1.27	0.25	9.849
1.27	0.26	9.995
1.27	0.27	10.13
1.27	0.28	10.26
1.27	0.29	10.39
1.27	0.3	10.51
1.27	0.31	10.62
1.27	0.32	10.72
1.27	0.33	10.82
1.27	0.34	10.91
1.27	0.35	10.99
1.27	0.36	11.07
1.27	0.37	11.14
1.27	0.38	11.21
1.27	0.39	11.27
1.27	0.4	11.33
1.27	0.41	11.38
1.27	0.42	11.42
1.27	0.43	11.46
1.27	0.44	11.5
1.27	0.45	11.52
1.27	0.46	11.55
1.27	0.47	11.56
1.27	0.48	11.58
1.27	0.49	11.58
1.27	0.5	11.59
1.28	0.01	2.197
1.28	0.02	2.725
1.28	0.03	3.275
1.28	0.04	3.797
1.28	0.05	4.281
1.28	0.06	4.729
1.28	0.07	5.145
1.28	0.08	5.532
1.28	0.09	5.893
1.28	0.1	6.232
1.28	0.11	6.55
1.28	0.12	6.85
1.28	0.13	7.133
1.28	0.14	7.4
1.28	0.15	7.653
1.28	0.16	7.893
1.28	0.17	8.12
1.28	0.18	8.336
1.28	0.19	8.541
1.28	0.2	8.736
1.28	0.21	8.921
1.28	0.22	9.097
1.28	0.23	9.264
1.28	0.24	9.422
1.28	0.25	9.573
1.28	0.26	9.716
1.28	0.27	9.851
1.28	0.28	9.979
1.28	0.29	10.1
1.28	0.3	10.21
1.28	0.31	10.32
1.28	0.32	10.42
1.28	0.33	10.52
1.28	0.34	10.61
1.28	0.35	10.69
1.28	0.36	10.77
1.28	0.37	10.84
1.28	0.38	10.9
1.28	0.39	10.96
1.28	0.4	11.02
1.28	0.41	11.07
1.28	0.42	11.11
1.28	0.43	11.15
1.28	0.44	11.18
1.28	0.45	11.21
1.28	0.46	11.23
1.28	0.47	11.25
1.28	0.48	11.26
1.28	0.49	11.27
1.28	0.5	11.27
1.29	0.01	2.108
1.29	0.02	2.622
1.29	0.03	3.159
1.29	0.04	3.668
1.29	0.05	4.141
1.29	0.06	4.579
1.29	0.07	4.985
1.29	0.08	5.363
1.29	0.09	5.716
1.29	0.1	6.047
1.29	0.11	6.358
1.29	0.12	6.651
1.29	0.13	6.927
1.29	0.14	7.188
1.29	0.15	7.435
1.29	0.16	7.669
1.29	0.17	7.892
1.29	0.18	8.103
1.29	0.19	8.303
1.29	0.2	8.493
1.29	0.21	8.674
1.29	0.22	8.846
1.29	0.23	9.009
1.29	0.24	9.164
1.29	0.25	9.311
1.29	0.26	9.45
1.29	0.27	9.582
1.29	0.28	9.707
1.29	0.29	9.826
1.29	0.3	9.937
1.29	0.31	10.04
1.29	0.32	10.14
1.29	0.33	10.23
1.29	0.34	10.32
1.29	0.35	10.4
1.29	0.36	10.48
1.29	0.37	10.55
1.29	0.38	10.61
1.29	0.39	10.67
1.29	0.4	10.72
1.29	0.41	10.77
1.29	0.42	10.81
1.29	0.43	10.85
1.29	0.44	10.88
1.29	0.45	10.91
1.29	0.46	10.93
1.29	0.47	10.95
1.29	0.48	10.96
1.29	0.49	10.97
1.29	0.5	10.97
1.3	0.01	2.025
1.3	0.02	2.526
1.3	0.03	3.05
1.3	0.04	3.547
1.3	0.05	4.009
1.3	0.06	4.437
1.3	0.07	4.834
1.3	0.08	5.203
1.3	0.09	5.548
1.3	0.1	5.872
1.3	0.11	6.176
1.3	0.12	6.462
1.3	0.13	6.732
1.3	0.14	6.987
1.3	0.15	7.229
1.3	0.16	7.458
1.3	0.17	7.675
1.3	0.18	7.881
1.3	0.19	8.077
1.3	0.2	8.263
1.3	0.21	8.44
1.3	0.22	8.608
1.3	0.23	8.767
1.3	0.24	8.919
1.3	0.25	9.063
1.3	0.26	9.199
1.3	0.27	9.328
1.3	0.28	9.45
1.3	0.29	9.566
1.3	0.3	9.675
1.3	0.31	9.778
1.3	0.32	9.875
1.3	0.33	9.965
1.3	0.34	10.05
1.3	0.35	10.13
1.3	0.36	10.2
1.3	0.37	10.27
1.3	0.38	10.33
1.3	0.39	10.39
1.3	0.4	10.44
1.3	0.41	10.49
1.3	0.42	10.53
1.3	0.43	10.57
1.3	0.44	10.6
1.3	0.45	10.63
1.3	0.46	10.65
1.3	0.47	10.66
1.3	0.48	10.67
1.3	0.49	10.68
1.3	0.5	10.68
1.31	0.02	2.436
1.31	0.03	2.947
1.31	0.04	3.433
1.31	0.05	3.884
1.31	0.06	4.303
1.31	0.07	4.691
1.31	0.08	5.052
1.31	0.09	5.39
1.31	0.1	5.706
1.31	0.11	6.003
1.31	0.12	6.283
1.31	0.13	6.547
1.31	0.14	6.797
1.31	0.15	7.034
1.31	0.16	7.258
1.31	0.17	7.47
1.31	0.18	7.672
1.31	0.19	7.864
1.31	0.2	8.046
1.31	0.21	8.219
1.31	0.22	8.383
1.31	0.23	8.539
1.31	0.24	8.687
1.31	0.25	8.828
1.31	0.26	8.961
1.31	0.27	9.088
1.31	0.28	9.207
1.31	0.29	9.321
1.31	0.3	9.427
1.31	0.31	9.528
1.31	0.32	9.623
1.31	0.33	9.711
1.31	0.34	9.794
1.31	0.35	9.872
1.31	0.36	9.944
1.31	0.37	10.01
1.31	0.38	10.07
1.31	0.39	10.13
1.31	0.4	10.18
1.31	0.41	10.22
1.31	0.42	10.26
1.31	0.43	10.3
1.31	0.44	10.33
1.31	0.45	10.36
1.31	0.46	10.38
1.31	0.47	10.39
1.31	0.48	10.41
1.31	0.49	10.41
1.31	0.5	10.41
1.32	0.02	2.351
1.32	0.03	2.851
1.32	0.04	3.325
1.32	0.05	3.767
1.32	0.06	4.176
1.32	0.07	4.556
1.32	0.08	4.91
1.32	0.09	5.24
1.32	0.1	5.55
1.32	0.11	5.841
1.32	0.12	6.115
1.32	0.13	6.374
1.32	0.14	6.618
1.32	0.15	6.85
1.32	0.16	7.069
1.32	0.17	7.277
1.32	0.18	7.475
1.32	0.19	7.662
1.32	0.2	7.841
1.32	0.21	8.01
1.32	0.22	8.171
1.32	0.23	8.324
1.32	0.24	8.469
1.32	0.25	8.607
1.32	0.26	8.737
1.32	0.27	8.861
1.32	0.28	8.979
1.32	0.29	9.089
1.32	0.3	9.194
1.32	0.31	9.292
1.32	0.32	9.385
1.32	0.33	9.472
1.32	0.34	9.553
1.32	0.35	9.629
1.32	0.36	9.7
1.32	0.37	9.765
1.32	0.38	9.825
1.32	0.39	9.88
1.32	0.4	9.929
1.32	0.41	9.974
1.32	0.42	10.01
1.32	0.43	10.05
1.32	0.44	10.08
1.32	0.45	10.1
1.32	0.46	10.13
1.32	0.47	10.14
1.32	0.48	10.15
1.32	0.49	10.16
1.32	0.5	10.16
1.33	0.02	2.272
1.33	0.03	2.76
1.33	0.04	3.224
1.33	0.05	3.656
1.33	0.06	4.057
1.33	0.07	4.429
1.33	0.08	4.775
1.33	0.09	5.099
1.33	0.1	5.403
1.33	0.11	5.688
1.33	0.12	5.956
1.33	0.13	6.21
1.33	0.14	6.449
1.33	0.15	6.676
1.33	0.16	6.891
1.33	0.17	7.095
1.33	0.18	7.289
1.33	0.19	7.473
1.33	0.2	7.648
1.33	0.21	7.814
1.33	0.22	7.972
1.33	0.23	8.121
1.33	0.24	8.264
1.33	0.25	8.399
1.33	0.26	8.527
1.33	0.27	8.648
1.33	0.28	8.763
1.33	0.29	8.872
1.33	0.3	8.974
1.33	0.31	9.071
1.33	0.32	9.162
1.33	0.33	9.247
1.33	0.34	9.327
1.33	0.35	9.401
1.33	0.36	9.47
1.33	0.37	9.534
1.33	0.38	9.593
1.33	0.39	9.647
1.33	0.4	9.695
1.33	0.41	9.739
1.33	0.42	9.778
1.33	0.43	9.813
1.33	0.44	9.842
1.33	0.45	9.867
1.33	0.46	9.888
1.33	0.47	9.903
1.33	0.48	9.914
1.33	0.49	9.92
1.33	0.5	9.922
1.34	0.02	2.198
1.34	0.03	2.675
1.34	0.04	3.13
1.34	0.05	3.553
1.34	0.06	3.945
1.34	0.07	4.31
1.34	0.08	4.649
1.34	0.09	4.967
1.34	0.1	5.264
1.34	0.11	5.544
1.34	0.12	5.807
1.34	0.13	6.056
1.34	0.14	6.291
1.34	0.15	6.514
1.34	0.16	6.725
1.34	0.17	6.925
1.34	0.18	7.115
1.34	0.19	7.295
1.34	0.2	7.467
1.34	0.21	7.63
1.34	0.22	7.784
1.34	0.23	7.931
1.34	0.24	8.071
1.34	0.25	8.204
1.34	0.26	8.329
1.34	0.27	8.448
1.34	0.28	8.561
1.34	0.29	8.668
1.34	0.3	8.768
1.34	0.31	8.863
1.34	0.32	8.952
1.34	0.33	9.036
1.34	0.34	9.114
1.34	0.35	9.187
1.34	0.36	9.255
1.34	0.37	9.318
1.34	0.38	9.375
1.34	0.39	9.428
1.34	0.4	9.476
1.34	0.41	9.519
1.34	0.42	9.557
1.34	0.43	9.591
1.34	0.44	9.62
1.34	0.45	9.645
1.34	0.46	9.664
1.34	0.47	9.68
1.34	0.48	9.69
1.34	0.49	9.697
1.34	0.5	9.698
1.35	0.02	2.129
1.35	0.03	2.596
1.35	0.04	3.041
1.35	0.05	3.456
1.35	0.06	3.84
1.35	0.07	4.198
1.35	0.08	4.531
1.35	0.09	4.843
1.35	0.1	5.135
1.35	0.11	5.409
1.35	0.12	5.668
1.35	0.13	5.912
1.35	0.14	6.143
1.35	0.15	6.361
1.35	0.16	6.568
1.35	0.17	6.765
1.35	0.18	6.951
1.35	0.19	7.129
1.35	0.2	7.297
1.35	0.21	7.457
1.35	0.22	7.609
1.35	0.23	7.753
1.35	0.24	7.89
1.35	0.25	8.021
1.35	0.26	8.144
1.35	0.27	8.261
1.35	0.28	8.372
1.35	0.29	8.476
1.35	0.3	8.575
1.35	0.31	8.668
1.35	0.32	8.756
1.35	0.33	8.838
1.35	0.34	8.915
1.35	0.35	8.987
1.35	0.36	9.053
1.35	0.37	9.115
1.35	0.38	9.171
1.35	0.39	9.223
1.35	0.4	9.27
1.35	0.41	9.313
1.35	0.42	9.35
1.35	0.43	9.384
1.35	0.44	9.412
1.35	0.45	9.436
1.35	0.46	9.456
1.35	0.47	9.471
1.35	0.48	9.481
1.35	0.49	9.487
1.35	0.5	9.489
1.36	0.02	2.066
1.36	0.03	2.522
1.36	0.04	2.958
1.36	0.05	3.365
1.36	0.06	3.742
1.36	0.07	4.093
1.36	0.08	4.42
1.36	0.09	4.726
1.36	0.1	5.013
1.36	0.11	5.283
1.36	0.12	5.537
1.36	0.13	5.777
1.36	0.14	6.003
1.36	0.15	6.218
1.36	0.16	6.422
1.36	0.17	6.615
1.36	0.18	6.798
1.36	0.19	6.972
1.36	0.2	7.138
1.36	0.21	7.295
1.36	0.22	7.445
1.36	0.23	7.587
1.36	0.24	7.721
1.36	0.25	7.849
1.36	0.26	7.971
1.36	0.27	8.086
1.36	0.28	8.195
1.36	0.29	8.298
1.36	0.3	8.395
1.36	0.31	8.486
1.36	0.32	8.572
1.36	0.33	8.653
1.36	0.34	8.729
1.36	0.35	8.799
1.36	0.36	8.864
1.36	0.37	8.925
1.36	0.38	8.981
1.36	0.39	9.032
1.36	0.4	9.078
1.36	0.41	9.12
1.36	0.42	9.157
1.36	0.43	9.189
1.36	0.44	9.217
1.36	0.45	9.241
1.36	0.46	9.26
1.36	0.47	9.275
1.36	0.48	9.285
1.36	0.49	9.291
1.36	0.5	9.293
1.37	0.02	2.006
1.37	0.03	2.453
1.37	0.04	2.881
1.37	0.05	3.28
1.37	0.06	3.65
1.37	0.07	3.995
1.37	0.08	4.316
1.37	0.09	4.617
1.37	0.1	4.899
1.37	0.11	5.164
1.37	0.12	5.414
1.37	0.13	5.65
1.37	0.14	5.873
1.37	0.15	6.084
1.37	0.16	6.284
1.37	0.17	6.475
1.37	0.18	6.655
1.37	0.19	6.826
1.37	0.2	6.989
1.37	0.21	7.144
1.37	0.22	7.291
1.37	0.23	7.431
1.37	0.24	7.563
1.37	0.25	7.689
1.37	0.26	7.808
1.37	0.27	7.922
1.37	0.28	8.029
1.37	0.29	8.13
1.37	0.3	8.226
1.37	0.31	8.316
1.37	0.32	8.4
1.37	0.33	8.48
1.37	0.34	8.554
1.37	0.35	8.624
1.37	0.36	8.688
1.37	0.37	8.748
1.37	0.38	8.802
1.37	0.39	8.853
1.37	0.4	8.898
1.37	0.41	8.939
1.37	0.42	8.976
1.37	0.43	9.008
1.37	0.44	9.035
1.37	0.45	9.059
1.37	0.46	9.077
1.37	0.47	9.092
1.37	0.48	9.102
1.37	0.49	9.108
1.37	0.5	9.11
1.38	0.03	2.389
1.38	0.04	2.808
1.38	0.05	3.2
1.38	0.06	3.564
1.38	0.07	3.903
1.38	0.08	4.219
1.38	0.09	4.515
1.38	0.1	4.792
1.38	0.11	5.053
1.38	0.12	5.299
1.38	0.13	5.531
1.38	0.14	5.751
1.38	0.15	5.959
1.38	0.16	6.156
1.38	0.17	6.343
1.38	0.18	6.521
1.38	0.19	6.689
1.38	0.2	6.85
1.38	0.21	7.002
1.38	0.22	7.147
1.38	0.23	7.284
1.38	0.24	7.415
1.38	0.25	7.539
1.38	0.26	7.657
1.38	0.27	7.768
1.38	0.28	7.874
1.38	0.29	7.973
1.38	0.3	8.067
1.38	0.31	8.156
1.38	0.32	8.24
1.38	0.33	8.318
1.38	0.34	8.391
1.38	0.35	8.459
1.38	0.36	8.523
1.38	0.37	8.582
1.38	0.38	8.636
1.38	0.39	8.685
1.38	0.4	8.73
1.38	0.41	8.77
1.38	0.42	8.806
1.38	0.43	8.838
1.38	0.44	8.865
1.38	0.45	8.888
1.38	0.46	8.907
1.38	0.47	8.921
1.38	0.48	8.931
1.38	0.49	8.937
1.38	0.5	8.938
1.39	0.03	2.329
1.39	0.04	2.741
1.39	0.05	3.126
1.39	0.06	3.484
1.39	0.07	3.817
1.39	0.08	4.128
1.39	0.09	4.419
1.39	0.1	4.692
1.39	0.11	4.949
1.39	0.12	5.191
1.39	0.13	5.42
1.39	0.14	5.636
1.39	0.15	5.841
1.39	0.16	6.035
1.39	0.17	6.22
1.39	0.18	6.395
1.39	0.19	6.561
1.39	0.2	6.719
1.39	0.21	6.869
1.39	0.22	7.012
1.39	0.23	7.147
1.39	0.24	7.276
1.39	0.25	7.398
1.39	0.26	7.514
1.39	0.27	7.624
1.39	0.28	7.728
1.39	0.29	7.826
1.39	0.3	7.919
1.39	0.31	8.006
1.39	0.32	8.089
1.39	0.33	8.166
1.39	0.34	8.238
1.39	0.35	8.305
1.39	0.36	8.368
1.39	0.37	8.426
1.39	0.38	8.479
1.39	0.39	8.528
1.39	0.4	8.572
1.39	0.41	8.612
1.39	0.42	8.647
1.39	0.43	8.678
1.39	0.44	8.705
1.39	0.45	8.728
1.39	0.46	8.746
1.39	0.47	8.76
1.39	0.48	8.77
1.39	0.49	8.776
1.39	0.5	8.778
1.4	0.03	2.273
1.4	0.04	2.677
1.4	0.05	3.055
1.4	0.06	3.408
1.4	0.07	3.736
1.4	0.08	4.042
1.4	0.09	4.329
1.4	0.1	4.598
1.4	0.11	4.851
1.4	0.12	5.089
1.4	0.13	5.315
1.4	0.14	5.528
1.4	0.15	5.73
1.4	0.16	5.922
1.4	0.17	6.103
1.4	0.18	6.276
1.4	0.19	6.44
1.4	0.2	6.596
1.4	0.21	6.744
1.4	0.22	6.884
1.4	0.23	7.018
1.4	0.24	7.145
1.4	0.25	7.266
1.4	0.26	7.38
1.4	0.27	7.488
1.4	0.28	7.591
1.4	0.29	7.688
1.4	0.3	7.779
1.4	0.31	7.866
1.4	0.32	7.947
1.4	0.33	8.023
1.4	0.34	8.094
1.4	0.35	8.161
1.4	0.36	8.222
1.4	0.37	8.279
1.4	0.38	8.332
1.4	0.39	8.38
1.4	0.4	8.424
1.4	0.41	8.463
1.4	0.42	8.498
1.4	0.43	8.529
1.4	0.44	8.555
1.4	0.45	8.577
1.4	0.46	8.595
1.4	0.47	8.609
1.4	0.48	8.619
1.4	0.49	8.625
1.4	0.5	8.627
1.41	0.03	2.197
1.41	0.04	2.591
1.41	0.05	2.961
1.41	0.06	3.304
1.41	0.07	3.625
1.41	0.08	3.924
1.41	0.09	4.204
1.41	0.1	4.467
1.41	0.11	4.714
1.41	0.12	4.947
1.41	0.13	5.167
1.41	0.14	5.376
1.41	0.15	5.573
1.41	0.16	5.76
1.41	0.17	5.938
1.41	0.18	6.106
1.41	0.19	6.267
1.41	0.2	6.419
1.41	0.21	6.564
1.41	0.22	6.701
1.41	0.23	6.832
1.41	0.24	6.956
1.41	0.25	7.074
1.41	0.26	7.185
1.41	0.27	7.291
1.41	0.28	7.391
1.41	0.29	7.486
1.41	0.3	7.576
1.41	0.31	7.66
1.41	0.32	7.739
1.41	0.33	7.814
1.41	0.34	7.883
1.41	0.35	7.948
1.41	0.36	8.009
1.41	0.37	8.064
1.41	0.38	8.116
1.41	0.39	8.163
1.41	0.4	8.205
1.41	0.41	8.244
1.41	0.42	8.278
1.41	0.43	8.308
1.41	0.44	8.334
1.41	0.45	8.356
1.41	0.46	8.373
1.41	0.47	8.387
1.41	0.48	8.397
1.41	0.49	8.402
1.41	0.5	8.404
1.42	0.03	2.124
1.42	0.04	2.509
1.42	0.05	2.869
1.42	0.06	3.205
1.42	0.07	3.517
1.42	0.08	3.809
1.42	0.09	4.083
1.42	0.1	4.34
1.42	0.11	4.581
1.42	0.12	4.809
1.42	0.13	5.024
1.42	0.14	5.228
1.42	0.15	5.42
1.42	0.16	5.603
1.42	0.17	5.777
1.42	0.18	5.942
1.42	0.19	6.098
1.42	0.2	6.247
1.42	0.21	6.388
1.42	0.22	6.523
1.42	0.23	6.65
1.42	0.24	6.772
1.42	0.25	6.887
1.42	0.26	6.996
1.42	0.27	7.1
1.42	0.28	7.197
1.42	0.29	7.29
1.42	0.3	7.378
1.42	0.31	7.46
1.42	0.32	7.537
1.42	0.33	7.61
1.42	0.34	7.678
1.42	0.35	7.742
1.42	0.36	7.801
1.42	0.37	7.855
1.42	0.38	7.905
1.42	0.39	7.951
1.42	0.4	7.993
1.42	0.41	8.031
1.42	0.42	8.064
1.42	0.43	8.093
1.42	0.44	8.119
1.42	0.45	8.14
1.42	0.46	8.157
1.42	0.47	8.171
1.42	0.48	8.18
1.42	0.49	8.186
1.42	0.5	8.187
1.43	0.03	2.054
1.43	0.04	2.429
1.43	0.05	2.781
1.43	0.06	3.109
1.43	0.07	3.414
1.43	0.08	3.699
1.43	0.09	3.966
1.43	0.1	4.217
1.43	0.11	4.453
1.43	0.12	4.675
1.43	0.13	4.885
1.43	0.14	5.084
1.43	0.15	5.272
1.43	0.16	5.451
1.43	0.17	5.621
1.43	0.18	5.782
1.43	0.19	5.935
1.43	0.2	6.08
1.43	0.21	6.218
1.43	0.22	6.349
1.43	0.23	6.474
1.43	0.24	6.593
1.43	0.25	6.705
1.43	0.26	6.812
1.43	0.27	6.913
1.43	0.28	7.009
1.43	0.29	7.099
1.43	0.3	7.185
1.43	0.31	7.265
1.43	0.32	7.341
1.43	0.33	7.412
1.43	0.34	7.479
1.43	0.35	7.541
1.43	0.36	7.598
1.43	0.37	7.652
1.43	0.38	7.701
1.43	0.39	7.746
1.43	0.4	7.786
1.43	0.41	7.823
1.43	0.42	7.856
1.43	0.43	7.884
1.43	0.44	7.909
1.43	0.45	7.93
1.43	0.46	7.947
1.43	0.47	7.96
1.43	0.48	7.969
1.43	0.49	7.975
1.43	0.5	7.976
1.44	0.04	2.353
1.44	0.05	2.696
1.44	0.06	3.016
1.44	0.07	3.314
1.44	0.08	3.592
1.44	0.09	3.853
1.44	0.1	4.098
1.44	0.11	4.328
1.44	0.12	4.545
1.44	0.13	4.751
1.44	0.14	4.945
1.44	0.15	5.129
1.44	0.16	5.303
1.44	0.17	5.469
1.44	0.18	5.626
1.44	0.19	5.776
1.44	0.2	5.918
1.44	0.21	6.053
1.44	0.22	6.181
1.44	0.23	6.303
1.44	0.24	6.419
1.44	0.25	6.529
1.44	0.26	6.633
1.44	0.27	6.732
1.44	0.28	6.826
1.44	0.29	6.914
1.44	0.3	6.998
1.44	0.31	7.076
1.44	0.32	7.15
1.44	0.33	7.22
1.44	0.34	7.285
1.44	0.35	7.346
1.44	0.36	7.402
1.44	0.37	7.454
1.44	0.38	7.502
1.44	0.39	7.546
1.44	0.4	7.586
1.44	0.41	7.621
1.44	0.42	7.653
1.44	0.43	7.681
1.44	0.44	7.706
1.44	0.45	7.726
1.44	0.46	7.743
1.44	0.47	7.755
1.44	0.48	7.764
1.44	0.49	7.77
1.44	0.5	7.771
1.45	0.04	2.279
1.45	0.05	2.614
1.45	0.06	2.926
1.45	0.07	3.217
1.45	0.08	3.489
1.45	0.09	3.744
1.45	0.1	3.983
1.45	0.11	4.208
1.45	0.12	4.42
1.45	0.13	4.62
1.45	0.14	4.81
1.45	0.15	4.99
1.45	0.16	5.16
1.45	0.17	5.322
1.45	0.18	5.476
1.45	0.19	5.622
1.45	0.2	5.761
1.45	0.21	5.893
1.45	0.22	6.018
1.45	0.23	6.137
1.45	0.24	6.251
1.45	0.25	6.358
1.45	0.26	6.46
1.45	0.27	6.557
1.45	0.28	6.648
1.45	0.29	6.734
1.45	0.3	6.816
1.45	0.31	6.893
1.45	0.32	6.965
1.45	0.33	7.033
1.45	0.34	7.097
1.45	0.35	7.156
1.45	0.36	7.211
1.45	0.37	7.262
1.45	0.38	7.309
1.45	0.39	7.352
1.45	0.4	7.391
1.45	0.41	7.426
1.45	0.42	7.457
1.45	0.43	7.484
1.45	0.44	7.508
1.45	0.45	7.528
1.45	0.46	7.544
1.45	0.47	7.557
1.45	0.48	7.565
1.45	0.49	7.571
1.45	0.5	7.572
1.46	0.04	2.209
1.46	0.05	2.536
1.46	0.06	2.84
1.46	0.07	3.124
1.46	0.08	3.389
1.46	0.09	3.638
1.46	0.1	3.872
1.46	0.11	4.091
1.46	0.12	4.299
1.46	0.13	4.495
1.46	0.14	4.68
1.46	0.15	4.856
1.46	0.16	5.022
1.46	0.17	5.18
1.46	0.18	5.33
1.46	0.19	5.473
1.46	0.2	5.609
1.46	0.21	5.738
1.46	0.22	5.86
1.46	0.23	5.977
1.46	0.24	6.087
1.46	0.25	6.192
1.46	0.26	6.292
1.46	0.27	6.386
1.46	0.28	6.476
1.46	0.29	6.56
1.46	0.3	6.64
1.46	0.31	6.715
1.46	0.32	6.786
1.46	0.33	6.852
1.46	0.34	6.914
1.46	0.35	6.972
1.46	0.36	7.026
1.46	0.37	7.076
1.46	0.38	7.121
1.46	0.39	7.163
1.46	0.4	7.201
1.46	0.41	7.236
1.46	0.42	7.266
1.46	0.43	7.293
1.46	0.44	7.316
1.46	0.45	7.336
1.46	0.46	7.352
1.46	0.47	7.364
1.46	0.48	7.372
1.46	0.49	7.377
1.46	0.5	7.379
1.47	0.04	2.141
1.47	0.05	2.46
1.47	0.06	2.757
1.47	0.07	3.035
1.47	0.08	3.294
1.47	0.09	3.536
1.47	0.1	3.764
1.47	0.11	3.979
1.47	0.12	4.182
1.47	0.13	4.373
1.47	0.14	4.554
1.47	0.15	4.726
1.47	0.16	4.888
1.47	0.17	5.043
1.47	0.18	5.19
1.47	0.19	5.329
1.47	0.2	5.462
1.47	0.21	5.588
1.47	0.22	5.707
1.47	0.23	5.821
1.47	0.24	5.929
1.47	0.25	6.032
1.47	0.26	6.129
1.47	0.27	6.221
1.47	0.28	6.309
1.47	0.29	6.391
1.47	0.3	6.469
1.47	0.31	6.543
1.47	0.32	6.612
1.47	0.33	6.677
1.47	0.34	6.737
1.47	0.35	6.794
1.47	0.36	6.846
1.47	0.37	6.895
1.47	0.38	6.94
1.47	0.39	6.981
1.47	0.4	7.018
1.47	0.41	7.052
1.47	0.42	7.081
1.47	0.43	7.108
1.47	0.44	7.13
1.47	0.45	7.149
1.47	0.46	7.165
1.47	0.47	7.177
1.47	0.48	7.185
1.47	0.49	7.19
1.47	0.5	7.192
1.48	0.04	2.077
1.48	0.05	2.388
1.48	0.06	2.678
1.48	0.07	2.948
1.48	0.08	3.201
1.48	0.09	3.438
1.48	0.1	3.661
1.48	0.11	3.871
1.48	0.12	4.069
1.48	0.13	4.255
1.48	0.14	4.432
1.48	0.15	4.6
1.48	0.16	4.759
1.48	0.17	4.91
1.48	0.18	5.053
1.48	0.19	5.19
1.48	0.2	5.319
1.48	0.21	5.442
1.48	0.22	5.559
1.48	0.23	5.671
1.48	0.24	5.776
1.48	0.25	5.876
1.48	0.26	5.972
1.48	0.27	6.062
1.48	0.28	6.147
1.48	0.29	6.228
1.48	0.3	6.304
1.48	0.31	6.376
1.48	0.32	6.443
1.48	0.33	6.507
1.48	0.34	6.566
1.48	0.35	6.621
1.48	0.36	6.673
1.48	0.37	6.72
1.48	0.38	6.764
1.48	0.39	6.804
1.48	0.4	6.84
1.48	0.41	6.873
1.48	0.42	6.902
1.48	0.43	6.928
1.48	0.44	6.95
1.48	0.45	6.969
1.48	0.46	6.984
1.48	0.47	6.996
1.48	0.48	7.004
1.48	0.49	7.009
1.48	0.5	7.01
1.49	0.04	2.015
1.49	0.05	2.318
1.49	0.06	2.601
1.49	0.07	2.866
1.49	0.08	3.113
1.49	0.09	3.344
1.49	0.1	3.562
1.49	0.11	3.766
1.49	0.12	3.96
1.49	0.13	4.142
1.49	0.14	4.315
1.49	0.15	4.479
1.49	0.16	4.634
1.49	0.17	4.782
1.49	0.18	4.922
1.49	0.19	5.055
1.49	0.2	5.182
1.49	0.21	5.302
1.49	0.22	5.416
1.49	0.23	5.525
1.49	0.24	5.628
1.49	0.25	5.726
1.49	0.26	5.819
1.49	0.27	5.907
1.49	0.28	5.991
1.49	0.29	6.07
1.49	0.3	6.144
1.49	0.31	6.214
1.49	0.32	6.28
1.49	0.33	6.342
1.49	0.34	6.4
1.49	0.35	6.454
1.49	0.36	6.504
1.49	0.37	6.551
1.49	0.38	6.594
1.49	0.39	6.633
1.49	0.4	6.668
1.49	0.41	6.7
1.49	0.42	6.729
1.49	0.43	6.754
1.49	0.44	6.776
1.49	0.45	6.794
1.49	0.46	6.809
1.49	0.47	6.82
1.49	0.48	6.828
1.49	0.49	6.833
1.49	0.5	6.834
1.5	0.05	2.252
1.5	0.06	2.528
1.5	0.07	2.786
1.5	0.08	3.027
1.5	0.09	3.253
1.5	0.1	3.466
1.5	0.11	3.666
1.5	0.12	3.855
1.5	0.13	4.033
1.5	0.14	4.202
1.5	0.15	4.362
1.5	0.16	4.514
1.5	0.17	4.658
1.5	0.18	4.795
1.5	0.19	4.925
1.5	0.2	5.049
1.5	0.21	5.166
1.5	0.22	5.278
1.5	0.23	5.384
1.5	0.24	5.485
1.5	0.25	5.581
1.5	0.26	5.672
1.5	0.27	5.758
1.5	0.28	5.84
1.5	0.29	5.917
1.5	0.3	5.99
1.5	0.31	6.058
1.5	0.32	6.123
1.5	0.33	6.183
1.5	0.34	6.24
1.5	0.35	6.293
1.5	0.36	6.342
1.5	0.37	6.387
1.5	0.38	6.429
1.5	0.39	6.467
1.5	0.4	6.502
1.5	0.41	6.533
1.5	0.42	6.561
1.5	0.43	6.586
1.5	0.44	6.607
1.5	0.45	6.625
1.5	0.46	6.639
1.5	0.47	6.65
1.5	0.48	6.658
1.5	0.49	6.663
1.5	0.5	6.664
1.51	0.05	2.188
1.51	0.06	2.458
1.51	0.07	2.71
1.51	0.08	2.945
1.51	0.09	3.166
1.51	0.1	3.374
1.51	0.11	3.569
1.51	0.12	3.754
1.51	0.13	3.928
1.51	0.14	4.093
1.51	0.15	4.249
1.51	0.16	4.398
1.51	0.17	4.539
1.51	0.18	4.673
1.51	0.19	4.8
1.51	0.2	4.921
1.51	0.21	5.036
1.51	0.22	5.145
1.51	0.23	5.249
1.51	0.24	5.347
1.51	0.25	5.441
1.51	0.26	5.53
1.51	0.27	5.614
1.51	0.28	5.694
1.51	0.29	5.769
1.51	0.3	5.84
1.51	0.31	5.907
1.51	0.32	5.97
1.51	0.33	6.03
1.51	0.34	6.085
1.51	0.35	6.137
1.51	0.36	6.185
1.51	0.37	6.229
1.51	0.38	6.27
1.51	0.39	6.307
1.51	0.4	6.341
1.51	0.41	6.372
1.51	0.42	6.399
1.51	0.43	6.423
1.51	0.44	6.444
1.51	0.45	6.461
1.51	0.46	6.475
1.51	0.47	6.486
1.51	0.48	6.494
1.51	0.49	6.499
1.51	0.5	6.5
1.52	0.05	2.127
1.52	0.06	2.39
1.52	0.07	2.636
1.52	0.08	2.867
1.52	0.09	3.082
1.52	0.1	3.285
1.52	0.11	3.476
1.52	0.12	3.656
1.52	0.13	3.827
1.52	0.14	3.988
1.52	0.15	4.141
1.52	0.16	4.286
1.52	0.17	4.424
1.52	0.18	4.555
1.52	0.19	4.679
1.52	0.2	4.797
1.52	0.21	4.909
1.52	0.22	5.016
1.52	0.23	5.118
1.52	0.24	5.214
1.52	0.25	5.306
1.52	0.26	5.393
1.52	0.27	5.475
1.52	0.28	5.553
1.52	0.29	5.627
1.52	0.3	5.696
1.52	0.31	5.762
1.52	0.32	5.823
1.52	0.33	5.881
1.52	0.34	5.935
1.52	0.35	5.986
1.52	0.36	6.033
1.52	0.37	6.076
1.52	0.38	6.116
1.52	0.39	6.153
1.52	0.4	6.186
1.52	0.41	6.216
1.52	0.42	6.243
1.52	0.43	6.266
1.52	0.44	6.286
1.52	0.45	6.303
1.52	0.46	6.317
1.52	0.47	6.328
1.52	0.48	6.335
1.52	0.49	6.34
1.52	0.5	6.341
1.53	0.05	2.068
1.53	0.06	2.326
1.53	0.07	2.566
1.53	0.08	2.791
1.53	0.09	3.002
1.53	0.1	3.2
1.53	0.11	3.387
1.53	0.12	3.563
1.53	0.13	3.729
1.53	0.14	3.887
1.53	0.15	4.037
1.53	0.16	4.178
1.53	0.17	4.313
1.53	0.18	4.441
1.53	0.19	4.562
1.53	0.2	4.678
1.53	0.21	4.788
1.53	0.22	4.892
1.53	0.23	4.992
1.53	0.24	5.086
1.53	0.25	5.175
1.53	0.26	5.26
1.53	0.27	5.341
1.53	0.28	5.417
1.53	0.29	5.489
1.53	0.3	5.557
1.53	0.31	5.621
1.53	0.32	5.681
1.53	0.33	5.738
1.53	0.34	5.791
1.53	0.35	5.84
1.53	0.36	5.886
1.53	0.37	5.929
1.53	0.38	5.968
1.53	0.39	6.004
1.53	0.4	6.036
1.53	0.41	6.065
1.53	0.42	6.092
1.53	0.43	6.114
1.53	0.44	6.134
1.53	0.45	6.151
1.53	0.46	6.164
1.53	0.47	6.175
1.53	0.48	6.182
1.53	0.49	6.187
1.53	0.5	6.188
1.54	0.05	2.013
1.54	0.06	2.264
1.54	0.07	2.499
1.54	0.08	2.719
1.54	0.09	2.925
1.54	0.1	3.118
1.54	0.11	3.301
1.54	0.12	3.473
1.54	0.13	3.636
1.54	0.14	3.79
1.54	0.15	3.936
1.54	0.16	4.075
1.54	0.17	4.206
1.54	0.18	4.331
1.54	0.19	4.45
1.54	0.2	4.563
1.54	0.21	4.671
1.54	0.22	4.773
1.54	0.23	4.87
1.54	0.24	4.962
1.54	0.25	5.05
1.54	0.26	5.133
1.54	0.27	5.211
1.54	0.28	5.286
1.54	0.29	5.356
1.54	0.3	5.423
1.54	0.31	5.486
1.54	0.32	5.545
1.54	0.33	5.6
1.54	0.34	5.652
1.54	0.35	5.7
1.54	0.36	5.745
1.54	0.37	5.786
1.54	0.38	5.825
1.54	0.39	5.86
1.54	0.4	5.891
1.54	0.41	5.92
1.54	0.42	5.946
1.54	0.43	5.968
1.54	0.44	5.987
1.54	0.45	6.004
1.54	0.46	6.017
1.54	0.47	6.027
1.54	0.48	6.034
1.54	0.49	6.039
1.54	0.5	6.04
1.55	0.06	2.205
1.55	0.07	2.435
1.55	0.08	2.649
1.55	0.09	2.851
1.55	0.1	3.04
1.55	0.11	3.218
1.55	0.12	3.387
1.55	0.13	3.546
1.55	0.14	3.697
1.55	0.15	3.839
1.55	0.16	3.975
1.55	0.17	4.104
1.55	0.18	4.226
1.55	0.19	4.342
1.55	0.2	4.453
1.55	0.21	4.558
1.55	0.22	4.658
1.55	0.23	4.753
1.55	0.24	4.843
1.55	0.25	4.928
1.55	0.26	5.01
1.55	0.27	5.087
1.55	0.28	5.159
1.55	0.29	5.228
1.55	0.3	5.293
1.55	0.31	5.355
1.55	0.32	5.412
1.55	0.33	5.467
1.55	0.34	5.517
1.55	0.35	5.565
1.55	0.36	5.608
1.55	0.37	5.649
1.55	0.38	5.686
1.55	0.39	5.721
1.55	0.4	5.752
1.55	0.41	5.78
1.55	0.42	5.805
1.55	0.43	5.827
1.55	0.44	5.846
1.55	0.45	5.861
1.55	0.46	5.874
1.55	0.47	5.884
1.55	0.48	5.892
1.55	0.49	5.896
1.55	0.5	5.897
1.56	0.06	2.149
1.56	0.07	2.373
1.56	0.08	2.583
1.56	0.09	2.78
1.56	0.1	2.965
1.56	0.11	3.139
1.56	0.12	3.304
1.56	0.13	3.459
1.56	0.14	3.607
1.56	0.15	3.747
1.56	0.16	3.879
1.56	0.17	4.005
1.56	0.18	4.125
1.56	0.19	4.238
1.56	0.2	4.346
1.56	0.21	4.449
1.56	0.22	4.547
1.56	0.23	4.64
1.56	0.24	4.728
1.56	0.25	4.811
1.56	0.26	4.891
1.56	0.27	4.966
1.56	0.28	5.038
1.56	0.29	5.105
1.56	0.3	5.169
1.56	0.31	5.229
1.56	0.32	5.285
1.56	0.33	5.338
1.56	0.34	5.388
1.56	0.35	5.434
1.56	0.36	5.477
1.56	0.37	5.516
1.56	0.38	5.553
1.56	0.39	5.587
1.56	0.4	5.617
1.56	0.41	5.644
1.56	0.42	5.669
1.56	0.43	5.69
1.56	0.44	5.709
1.56	0.45	5.724
1.56	0.46	5.737
1.56	0.47	5.747
1.56	0.48	5.754
1.56	0.49	5.758
1.56	0.5	5.759
1.57	0.06	2.095
1.57	0.07	2.314
1.57	0.08	2.519
1.57	0.09	2.712
1.57	0.1	2.893
1.57	0.11	3.063
1.57	0.12	3.224
1.57	0.13	3.376
1.57	0.14	3.52
1.57	0.15	3.657
1.57	0.16	3.787
1.57	0.17	3.91
1.57	0.18	4.027
1.57	0.19	4.138
1.57	0.2	4.244
1.57	0.21	4.344
1.57	0.22	4.44
1.57	0.23	4.531
1.57	0.24	4.617
1.57	0.25	4.699
1.57	0.26	4.777
1.57	0.27	4.85
1.57	0.28	4.92
1.57	0.29	4.986
1.57	0.3	5.048
1.57	0.31	5.107
1.57	0.32	5.162
1.57	0.33	5.214
1.57	0.34	5.262
1.57	0.35	5.308
1.57	0.36	5.35
1.57	0.37	5.389
1.57	0.38	5.424
1.57	0.39	5.457
1.57	0.4	5.487
1.57	0.41	5.514
1.57	0.42	5.538
1.57	0.43	5.559
1.57	0.44	5.577
1.57	0.45	5.592
1.57	0.46	5.604
1.57	0.47	5.614
1.57	0.48	5.621
1.57	0.49	5.625
1.57	0.5	5.626
1.58	0.06	2.043
1.58	0.07	2.257
1.58	0.08	2.458
1.58	0.09	2.646
1.58	0.1	2.823
1.58	0.11	2.99
1.58	0.12	3.147
1.58	0.13	3.296
1.58	0.14	3.437
1.58	0.15	3.571
1.58	0.16	3.698
1.58	0.17	3.818
1.58	0.18	3.933
1.58	0.19	4.041
1.58	0.2	4.145
1.58	0.21	4.243
1.58	0.22	4.337
1.58	0.23	4.426
1.58	0.24	4.51
1.58	0.25	4.59
1.58	0.26	4.666
1.58	0.27	4.738
1.58	0.28	4.806
1.58	0.29	4.871
1.58	0.3	4.932
1.58	0.31	4.989
1.58	0.32	5.043
1.58	0.33	5.094
1.58	0.34	5.142
1.58	0.35	5.186
1.58	0.36	5.227
1.58	0.37	5.265
1.58	0.38	5.3
1.58	0.39	5.332
1.58	0.4	5.361
1.58	0.41	5.387
1.58	0.42	5.411
1.58	0.43	5.431
1.58	0.44	5.449
1.58	0.45	5.464
1.58	0.46	5.476
1.58	0.47	5.486
1.58	0.48	5.492
1.58	0.49	5.496
1.58	0.5	5.497
1.59	0.07	2.203
1.59	0.08	2.399
1.59	0.09	2.583
1.59	0.1	2.756
1.59	0.11	2.919
1.59	0.12	3.073
1.59	0.13	3.219
1.59	0.14	3.357
1.59	0.15	3.488
1.59	0.16	3.612
1.59	0.17	3.73
1.59	0.18	3.842
1.59	0.19	3.948
1.59	0.2	4.049
1.59	0.21	4.146
1.59	0.22	4.237
1.59	0.23	4.324
1.59	0.24	4.407
1.59	0.25	4.485
1.59	0.26	4.559
1.59	0.27	4.63
1.59	0.28	4.697
1.59	0.29	4.76
1.59	0.3	4.82
1.59	0.31	4.876
1.59	0.32	4.929
1.59	0.33	4.978
1.59	0.34	5.025
1.59	0.35	5.068
1.59	0.36	5.108
1.59	0.37	5.145
1.59	0.38	5.18
1.59	0.39	5.211
1.59	0.4	5.24
1.59	0.41	5.265
1.59	0.42	5.288
1.59	0.43	5.308
1.59	0.44	5.326
1.59	0.45	5.34
1.59	0.46	5.352
1.59	0.47	5.361
1.59	0.48	5.368
1.59	0.49	5.372
1.59	0.5	5.373
1.6	0.07	2.15
1.6	0.08	2.342
1.6	0.09	2.523
1.6	0.1	2.692
1.6	0.11	2.852
1.6	0.12	3.002
1.6	0.13	3.145
1.6	0.14	3.28
1.6	0.15	3.408
1.6	0.16	3.529
1.6	0.17	3.644
1.6	0.18	3.754
1.6	0.19	3.858
1.6	0.2	3.957
1.6	0.21	4.051
1.6	0.22	4.141
1.6	0.23	4.226
1.6	0.24	4.307
1.6	0.25	4.384
1.6	0.26	4.456
1.6	0.27	4.525
1.6	0.28	4.591
1.6	0.29	4.653
1.6	0.3	4.711
1.6	0.31	4.766
1.6	0.32	4.818
1.6	0.33	4.866
1.6	0.34	4.912
1.6	0.35	4.954
1.6	0.36	4.993
1.6	0.37	5.03
1.6	0.38	5.063
1.6	0.39	5.094
1.6	0.4	5.122
1.6	0.41	5.147
1.6	0.42	5.169
1.6	0.43	5.189
1.6	0.44	5.206
1.6	0.45	5.22
1.6	0.46	5.232
1.6	0.47	5.241
1.6	0.48	5.247
1.6	0.49	5.251
1.6	0.5	5.252
1.61	0.07	2.085
1.61	0.08	2.272
1.61	0.09	2.447
1.61	0.1	2.612
1.61	0.11	2.767
1.61	0.12	2.914
1.61	0.13	3.053
1.61	0.14	3.184
1.61	0.15	3.309
1.61	0.16	3.427
1.61	0.17	3.539
1.61	0.18	3.646
1.61	0.19	3.747
1.61	0.2	3.844
1.61	0.21	3.936
1.61	0.22	4.023
1.61	0.23	4.106
1.61	0.24	4.184
1.61	0.25	4.259
1.61	0.26	4.33
1.61	0.27	4.397
1.61	0.28	4.461
1.61	0.29	4.521
1.61	0.3	4.578
1.61	0.31	4.632
1.61	0.32	4.682
1.61	0.33	4.729
1.61	0.34	4.773
1.61	0.35	4.815
1.61	0.36	4.853
1.61	0.37	4.889
1.61	0.38	4.921
1.61	0.39	4.951
1.61	0.4	4.978
1.61	0.41	5.003
1.61	0.42	5.025
1.61	0.43	5.044
1.61	0.44	5.06
1.61	0.45	5.074
1.61	0.46	5.086
1.61	0.47	5.094
1.61	0.48	5.101
1.61	0.49	5.104
1.61	0.5	5.105
1.62	0.07	2.021
1.62	0.08	2.202
1.62	0.09	2.373
1.62	0.1	2.533
1.62	0.11	2.684
1.62	0.12	2.827
1.62	0.13	2.962
1.62	0.14	3.09
1.62	0.15	3.211
1.62	0.16	3.327
1.62	0.17	3.436
1.62	0.18	3.54
1.62	0.19	3.638
1.62	0.2	3.732
1.62	0.21	3.822
1.62	0.22	3.906
1.62	0.23	3.987
1.62	0.24	4.064
1.62	0.25	4.137
1.62	0.26	4.206
1.62	0.27	4.271
1.62	0.28	4.333
1.62	0.29	4.392
1.62	0.3	4.447
1.62	0.31	4.499
1.62	0.32	4.548
1.62	0.33	4.594
1.62	0.34	4.637
1.62	0.35	4.678
1.62	0.36	4.715
1.62	0.37	4.75
1.62	0.38	4.781
1.62	0.39	4.811
1.62	0.4	4.837
1.62	0.41	4.861
1.62	0.42	4.882
1.62	0.43	4.901
1.62	0.44	4.917
1.62	0.45	4.93
1.62	0.46	4.941
1.62	0.47	4.95
1.62	0.48	4.956
1.62	0.49	4.96
1.62	0.5	4.961
1.63	0.08	2.134
1.63	0.09	2.3
1.63	0.1	2.456
1.63	0.11	2.603
1.63	0.12	2.742
1.63	0.13	2.873
1.63	0.14	2.998
1.63	0.15	3.116
1.63	0.16	3.228
1.63	0.17	3.334
1.63	0.18	3.435
1.63	0.19	3.531
1.63	0.2	3.623
1.63	0.21	3.71
1.63	0.22	3.792
1.63	0.23	3.871
1.63	0.24	3.945
1.63	0.25	4.016
1.63	0.26	4.083
1.63	0.27	4.147
1.63	0.28	4.207
1.63	0.29	4.264
1.63	0.3	4.318
1.63	0.31	4.369
1.63	0.32	4.417
1.63	0.33	4.462
1.63	0.34	4.504
1.63	0.35	4.543
1.63	0.36	4.579
1.63	0.37	4.613
1.63	0.38	4.644
1.63	0.39	4.672
1.63	0.4	4.698
1.63	0.41	4.721
1.63	0.42	4.742
1.63	0.43	4.76
1.63	0.44	4.776
1.63	0.45	4.789
1.63	0.46	4.8
1.63	0.47	4.808
1.63	0.48	4.814
1.63	0.49	4.817
1.63	0.5	4.818
1.64	0.08	2.068
1.64	0.09	2.229
1.64	0.1	2.38
1.64	0.11	2.523
1.64	0.12	2.658
1.64	0.13	2.786
1.64	0.14	2.907
1.64	0.15	3.022
1.64	0.16	3.131
1.64	0.17	3.234
1.64	0.18	3.333
1.64	0.19	3.426
1.64	0.2	3.515
1.64	0.21	3.599
1.64	0.22	3.68
1.64	0.23	3.756
1.64	0.24	3.829
1.64	0.25	3.898
1.64	0.26	3.963
1.64	0.27	4.025
1.64	0.28	4.084
1.64	0.29	4.139
1.64	0.3	4.192
1.64	0.31	4.241
1.64	0.32	4.288
1.64	0.33	4.331
1.64	0.34	4.372
1.64	0.35	4.41
1.64	0.36	4.445
1.64	0.37	4.478
1.64	0.38	4.508
1.64	0.39	4.536
1.64	0.4	4.561
1.64	0.41	4.584
1.64	0.42	4.604
1.64	0.43	4.621
1.64	0.44	4.637
1.64	0.45	4.649
1.64	0.46	4.66
1.64	0.47	4.668
1.64	0.48	4.674
1.64	0.49	4.677
1.64	0.5	4.678
1.65	0.08	2.002
1.65	0.09	2.159
1.65	0.1	2.306
1.65	0.11	2.445
1.65	0.12	2.576
1.65	0.13	2.701
1.65	0.14	2.818
1.65	0.15	2.93
1.65	0.16	3.036
1.65	0.17	3.136
1.65	0.18	3.232
1.65	0.19	3.323
1.65	0.2	3.409
1.65	0.21	3.491
1.65	0.22	3.569
1.65	0.23	3.644
1.65	0.24	3.714
1.65	0.25	3.781
1.65	0.26	3.845
1.65	0.27	3.905
1.65	0.28	3.962
1.65	0.29	4.016
1.65	0.3	4.067
1.65	0.31	4.115
1.65	0.32	4.16
1.65	0.33	4.203
1.65	0.34	4.243
1.65	0.35	4.28
1.65	0.36	4.314
1.65	0.37	4.346
1.65	0.38	4.375
1.65	0.39	4.402
1.65	0.4	4.426
1.65	0.41	4.448
1.65	0.42	4.468
1.65	0.43	4.485
1.65	0.44	4.5
1.65	0.45	4.512
1.65	0.46	4.523
1.65	0.47	4.531
1.65	0.48	4.536
1.65	0.49	4.539
1.65	0.5	4.54
1.66	0.09	2.09
1.66	0.1	2.234
1.66	0.11	2.369
1.66	0.12	2.496
1.66	0.13	2.617
1.66	0.14	2.731
1.66	0.15	2.839
1.66	0.16	2.942
1.66	0.17	3.04
1.66	0.18	3.133
1.66	0.19	3.221
1.66	0.2	3.305
1.66	0.21	3.385
1.66	0.22	3.461
1.66	0.23	3.533
1.66	0.24	3.602
1.66	0.25	3.667
1.66	0.26	3.729
1.66	0.27	3.787
1.66	0.28	3.843
1.66	0.29	3.895
1.66	0.3	3.945
1.66	0.31	3.992
1.66	0.32	4.036
1.66	0.33	4.077
1.66	0.34	4.115
1.66	0.35	4.151
1.66	0.36	4.185
1.66	0.37	4.216
1.66	0.38	4.244
1.66	0.39	4.27
1.66	0.4	4.294
1.66	0.41	4.316
1.66	0.42	4.335
1.66	0.43	4.351
1.66	0.44	4.366
1.66	0.45	4.378
1.66	0.46	4.388
1.66	0.47	4.395
1.66	0.48	4.401
1.66	0.49	4.404
1.66	0.5	4.405
1.67	0.09	2.023
1.67	0.1	2.162
1.67	0.11	2.293
1.67	0.12	2.417
1.67	0.13	2.534
1.67	0.14	2.645
1.67	0.15	2.751
1.67	0.16	2.851
1.67	0.17	2.946
1.67	0.18	3.036
1.67	0.19	3.122
1.67	0.2	3.203
1.67	0.21	3.281
1.67	0.22	3.355
1.67	0.23	3.425
1.67	0.24	3.491
1.67	0.25	3.555
1.67	0.26	3.615
1.67	0.27	3.672
1.67	0.28	3.726
1.67	0.29	3.777
1.67	0.3	3.825
1.67	0.31	3.87
1.67	0.32	3.913
1.67	0.33	3.953
1.67	0.34	3.991
1.67	0.35	4.026
1.67	0.36	4.058
1.67	0.37	4.088
1.67	0.38	4.116
1.67	0.39	4.141
1.67	0.4	4.164
1.67	0.41	4.185
1.67	0.42	4.204
1.67	0.43	4.22
1.67	0.44	4.234
1.67	0.45	4.246
1.67	0.46	4.255
1.67	0.47	4.263
1.67	0.48	4.268
1.67	0.49	4.271
1.67	0.5	4.272
1.68	0.1	2.093
1.68	0.11	2.22
1.68	0.12	2.34
1.68	0.13	2.454
1.68	0.14	2.562
1.68	0.15	2.664
1.68	0.16	2.761
1.68	0.17	2.853
1.68	0.18	2.941
1.68	0.19	3.024
1.68	0.2	3.103
1.68	0.21	3.179
1.68	0.22	3.25
1.68	0.23	3.318
1.68	0.24	3.383
1.68	0.25	3.445
1.68	0.26	3.503
1.68	0.27	3.558
1.68	0.28	3.611
1.68	0.29	3.66
1.68	0.3	3.707
1.68	0.31	3.751
1.68	0.32	3.793
1.68	0.33	3.832
1.68	0.34	3.868
1.68	0.35	3.902
1.68	0.36	3.934
1.68	0.37	3.963
1.68	0.38	3.99
1.68	0.39	4.014
1.68	0.4	4.037
1.68	0.41	4.057
1.68	0.42	4.075
1.68	0.43	4.091
1.68	0.44	4.104
1.68	0.45	4.116
1.68	0.46	4.125
1.68	0.47	4.132
1.68	0.48	4.138
1.68	0.49	4.141
1.68	0.5	4.141
1.69	0.1	2.025
1.69	0.11	2.148
1.69	0.12	2.265
1.69	0.13	2.375
1.69	0.14	2.48
1.69	0.15	2.579
1.69	0.16	2.673
1.69	0.17	2.762
1.69	0.18	2.848
1.69	0.19	2.928
1.69	0.2	3.005
1.69	0.21	3.079
1.69	0.22	3.148
1.69	0.23	3.214
1.69	0.24	3.277
1.69	0.25	3.337
1.69	0.26	3.393
1.69	0.27	3.447
1.69	0.28	3.498
1.69	0.29	3.546
1.69	0.3	3.592
1.69	0.31	3.634
1.69	0.32	3.675
1.69	0.33	3.712
1.69	0.34	3.748
1.69	0.35	3.781
1.69	0.36	3.812
1.69	0.37	3.84
1.69	0.38	3.866
1.69	0.39	3.89
1.69	0.4	3.912
1.69	0.41	3.931
1.69	0.42	3.949
1.69	0.43	3.964
1.69	0.44	3.977
1.69	0.45	3.988
1.69	0.46	3.998
1.69	0.47	4.005
1.69	0.48	4.01
1.69	0.49	4.013
1.69	0.5	4.013
1.7	0.11	2.078
1.7	0.12	2.191
1.7	0.13	2.298
1.7	0.14	2.399
1.7	0.15	2.496
1.7	0.16	2.587
1.7	0.17	2.674
1.7	0.18	2.756
1.7	0.19	2.835
1.7	0.2	2.909
1.7	0.21	2.98
1.7	0.22	3.048
1.7	0.23	3.112
1.7	0.24	3.173
1.7	0.25	3.231
1.7	0.26	3.286
1.7	0.27	3.338
1.7	0.28	3.388
1.7	0.29	3.434
1.7	0.3	3.478
1.7	0.31	3.52
1.7	0.32	3.559
1.7	0.33	3.596
1.7	0.34	3.63
1.7	0.35	3.662
1.7	0.36	3.692
1.7	0.37	3.719
1.7	0.38	3.745
1.7	0.39	3.768
1.7	0.4	3.789
1.7	0.41	3.808
1.7	0.42	3.825
1.7	0.43	3.84
1.7	0.44	3.853
1.7	0.45	3.864
1.7	0.46	3.872
1.7	0.47	3.879
1.7	0.48	3.884
1.7	0.49	3.887
1.7	0.5	3.888
1.71	0.11	2.009
1.71	0.12	2.119
1.71	0.13	2.222
1.71	0.14	2.321
1.71	0.15	2.414
1.71	0.16	2.503
1.71	0.17	2.587
1.71	0.18	2.667
1.71	0.19	2.743
1.71	0.2	2.816
1.71	0.21	2.884
1.71	0.22	2.95
1.71	0.23	3.012
1.71	0.24	3.071
1.71	0.25	3.128
1.71	0.26	3.181
1.71	0.27	3.232
1.71	0.28	3.279
1.71	0.29	3.325
1.71	0.3	3.368
1.71	0.31	3.408
1.71	0.32	3.446
1.71	0.33	3.481
1.71	0.34	3.515
1.71	0.35	3.546
1.71	0.36	3.575
1.71	0.37	3.601
1.71	0.38	3.626
1.71	0.39	3.649
1.71	0.4	3.669
1.71	0.41	3.688
1.71	0.42	3.704
1.71	0.43	3.718
1.71	0.44	3.731
1.71	0.45	3.741
1.71	0.46	3.75
1.71	0.47	3.757
1.71	0.48	3.761
1.71	0.49	3.764
1.71	0.5	3.765
1.72	0.12	2.048
1.72	0.13	2.149
1.72	0.14	2.244
1.72	0.15	2.335
1.72	0.16	2.421
1.72	0.17	2.502
1.72	0.18	2.58
1.72	0.19	2.654
1.72	0.2	2.724
1.72	0.21	2.791
1.72	0.22	2.854
1.72	0.23	2.915
1.72	0.24	2.972
1.72	0.25	3.026
1.72	0.26	3.078
1.72	0.27	3.127
1.72	0.28	3.174
1.72	0.29	3.218
1.72	0.3	3.259
1.72	0.31	3.298
1.72	0.32	3.335
1.72	0.33	3.37
1.72	0.34	3.402
1.72	0.35	3.432
1.72	0.36	3.46
1.72	0.37	3.486
1.72	0.38	3.51
1.72	0.39	3.532
1.72	0.4	3.552
1.72	0.41	3.57
1.72	0.42	3.586
1.72	0.43	3.6
1.72	0.44	3.612
1.72	0.45	3.622
1.72	0.46	3.63
1.72	0.47	3.637
1.72	0.48	3.641
1.72	0.49	3.644
1.72	0.5	3.645
1.73	0.13	2.077
1.73	0.14	2.169
1.73	0.15	2.257
1.73	0.16	2.34
1.73	0.17	2.419
1.73	0.18	2.495
1.73	0.19	2.566
1.73	0.2	2.634
1.73	0.21	2.699
1.73	0.22	2.761
1.73	0.23	2.819
1.73	0.24	2.875
1.73	0.25	2.928
1.73	0.26	2.978
1.73	0.27	3.025
1.73	0.28	3.07
1.73	0.29	3.113
1.73	0.3	3.153
1.73	0.31	3.191
1.73	0.32	3.227
1.73	0.33	3.26
1.73	0.34	3.292
1.73	0.35	3.321
1.73	0.36	3.348
1.73	0.37	3.373
1.73	0.38	3.396
1.73	0.39	3.418
1.73	0.4	3.437
1.73	0.41	3.454
1.73	0.42	3.47
1.73	0.43	3.483
1.73	0.44	3.495
1.73	0.45	3.505
1.73	0.46	3.513
1.73	0.47	3.519
1.73	0.48	3.524
1.73	0.49	3.526
1.73	0.5	3.527
1.74	0.13	2.007
1.74	0.14	2.096
1.74	0.15	2.181
1.74	0.16	2.262
1.74	0.17	2.339
1.74	0.18	2.412
1.74	0.19	2.481
1.74	0.2	2.547
1.74	0.21	2.61
1.74	0.22	2.669
1.74	0.23	2.726
1.74	0.24	2.78
1.74	0.25	2.831
1.74	0.26	2.88
1.74	0.27	2.926
1.74	0.28	2.97
1.74	0.29	3.011
1.74	0.3	3.05
1.74	0.31	3.087
1.74	0.32	3.121
1.74	0.33	3.154
1.74	0.34	3.184
1.74	0.35	3.212
1.74	0.36	3.239
1.74	0.37	3.263
1.74	0.38	3.286
1.74	0.39	3.306
1.74	0.4	3.325
1.74	0.41	3.342
1.74	0.42	3.357
1.74	0.43	3.37
1.74	0.44	3.381
1.74	0.45	3.391
1.74	0.46	3.399
1.74	0.47	3.405
1.74	0.48	3.409
1.74	0.49	3.411
1.74	0.5	3.412
1.75	0.14	2.025
1.75	0.15	2.108
1.75	0.16	2.186
1.75	0.17	2.26
1.75	0.18	2.331
1.75	0.19	2.398
1.75	0.2	2.462
1.75	0.21	2.522
1.75	0.22	2.58
1.75	0.23	2.635
1.75	0.24	2.687
1.75	0.25	2.737
1.75	0.26	2.784
1.75	0.27	2.829
1.75	0.28	2.871
1.75	0.29	2.911
1.75	0.3	2.949
1.75	0.31	2.985
1.75	0.32	3.018
1.75	0.33	3.05
1.75	0.34	3.079
1.75	0.35	3.106
1.75	0.36	3.132
1.75	0.37	3.156
1.75	0.38	3.177
1.75	0.39	3.197
1.75	0.4	3.215
1.75	0.41	3.232
1.75	0.42	3.246
1.75	0.43	3.259
1.75	0.44	3.27
1.75	0.45	3.279
1.75	0.46	3.287
1.75	0.47	3.293
1.75	0.48	3.297
1.75	0.49	3.299
1.75	0.5	3.3
1.76	0.15	2.036
1.76	0.16	2.111
1.76	0.17	2.183
1.76	0.18	2.252
1.76	0.19	2.317
1.76	0.2	2.379
1.76	0.21	2.438
1.76	0.22	2.494
1.76	0.23	2.547
1.76	0.24	2.597
1.76	0.25	2.645
1.76	0.26	2.691
1.76	0.27	2.734
1.76	0.28	2.775
1.76	0.29	2.814
1.76	0.3	2.851
1.76	0.31	2.885
1.76	0.32	2.918
1.76	0.33	2.948
1.76	0.34	2.977
1.76	0.35	3.003
1.76	0.36	3.028
1.76	0.37	3.051
1.76	0.38	3.072
1.76	0.39	3.091
1.76	0.4	3.109
1.76	0.41	3.125
1.76	0.42	3.139
1.76	0.43	3.151
1.76	0.44	3.162
1.76	0.45	3.171
1.76	0.46	3.178
1.76	0.47	3.184
1.76	0.48	3.188
1.76	0.49	3.19
1.76	0.5	3.191
1.77	0.16	2.039
1.77	0.17	2.109
1.77	0.18	2.175
1.77	0.19	2.238
1.77	0.2	2.298
1.77	0.21	2.355
1.77	0.22	2.409
1.77	0.23	2.461
1.77	0.24	2.51
1.77	0.25	2.556
1.77	0.26	2.601
1.77	0.27	2.642
1.77	0.28	2.682
1.77	0.29	2.72
1.77	0.3	2.755
1.77	0.31	2.788
1.77	0.32	2.82
1.77	0.33	2.849
1.77	0.34	2.877
1.77	0.35	2.903
1.77	0.36	2.927
1.77	0.37	2.949
1.77	0.38	2.969
1.77	0.39	2.988
1.77	0.4	3.005
1.77	0.41	3.02
1.77	0.42	3.034
1.77	0.43	3.046
1.77	0.44	3.056
1.77	0.45	3.065
1.77	0.46	3.072
1.77	0.47	3.078
1.77	0.48	3.082
1.77	0.49	3.084
1.77	0.5	3.085
1.78	0.17	2.037
1.78	0.18	2.101
1.78	0.19	2.162
1.78	0.2	2.22
1.78	0.21	2.275
1.78	0.22	2.327
1.78	0.23	2.377
1.78	0.24	2.425
1.78	0.25	2.47
1.78	0.26	2.513
1.78	0.27	2.553
1.78	0.28	2.592
1.78	0.29	2.628
1.78	0.3	2.662
1.78	0.31	2.695
1.78	0.32	2.725
1.78	0.33	2.754
1.78	0.34	2.78
1.78	0.35	2.805
1.78	0.36	2.828
1.78	0.37	2.85
1.78	0.38	2.87
1.78	0.39	2.888
1.78	0.4	2.904
1.78	0.41	2.919
1.78	0.42	2.932
1.78	0.43	2.944
1.78	0.44	2.954
1.78	0.45	2.962
1.78	0.46	2.969
1.78	0.47	2.975
1.78	0.48	2.978
1.78	0.49	2.981
1.78	0.5	2.981
1.79	0.18	2.029
1.79	0.19	2.088
1.79	0.2	2.144
1.79	0.21	2.197
1.79	0.22	2.248
1.79	0.23	2.296
1.79	0.24	2.342
1.79	0.25	2.386
1.79	0.26	2.427
1.79	0.27	2.466
1.79	0.28	2.504
1.79	0.29	2.539
1.79	0.3	2.572
1.79	0.31	2.603
1.79	0.32	2.633
1.79	0.33	2.661
1.79	0.34	2.686
1.79	0.35	2.711
1.79	0.36	2.733
1.79	0.37	2.754
1.79	0.38	2.773
1.79	0.39	2.791
1.79	0.4	2.806
1.79	0.41	2.821
1.79	0.42	2.834
1.79	0.43	2.845
1.79	0.44	2.855
1.79	0.45	2.863
1.79	0.46	2.869
1.79	0.47	2.875
1.79	0.48	2.878
1.79	0.49	2.88
1.79	0.5	2.881
1.8	0.19	2.016
1.8	0.2	2.07
1.8	0.21	2.122
1.8	0.22	2.171
1.8	0.23	2.218
1.8	0.24	2.262
1.8	0.25	2.304
1.8	0.26	2.345
1.8	0.27	2.383
1.8	0.28	2.419
1.8	0.29	2.453
1.8	0.3	2.485
1.8	0.31	2.515
1.8	0.32	2.544
1.8	0.33	2.57
1.8	0.34	2.596
1.8	0.35	2.619
1.8	0.36	2.641
1.8	0.37	2.661
1.8	0.38	2.679
1.8	0.39	2.696
1.8	0.4	2.712
1.8	0.41	2.726
1.8	0.42	2.738
1.8	0.43	2.749
1.8	0.44	2.758
1.8	0.45	2.766
1.8	0.46	2.773
1.8	0.47	2.778
1.8	0.48	2.781
1.8	0.49	2.783
1.8	0.5	2.784
1.81	0.21	2.049
1.81	0.22	2.097
1.81	0.23	2.142
1.81	0.24	2.185
1.81	0.25	2.226
1.81	0.26	2.265
1.81	0.27	2.301
1.81	0.28	2.336
1.81	0.29	2.369
1.81	0.3	2.4
1.81	0.31	2.43
1.81	0.32	2.457
1.81	0.33	2.483
1.81	0.34	2.508
1.81	0.35	2.53
1.81	0.36	2.551
1.81	0.37	2.571
1.81	0.38	2.589
1.81	0.39	2.605
1.81	0.4	2.62
1.81	0.41	2.634
1.81	0.42	2.646
1.81	0.43	2.656
1.81	0.44	2.665
1.81	0.45	2.673
1.81	0.46	2.679
1.81	0.47	2.684
1.81	0.48	2.687
1.81	0.49	2.689
1.81	0.5	2.69
1.82	0.22	2.025
1.82	0.23	2.069
1.82	0.24	2.11
1.82	0.25	2.15
1.82	0.26	2.188
1.82	0.27	2.223
1.82	0.28	2.257
1.82	0.29	2.289
1.82	0.3	2.319
1.82	0.31	2.347
1.82	0.32	2.374
1.82	0.33	2.399
1.82	0.34	2.423
1.82	0.35	2.445
1.82	0.36	2.465
1.82	0.37	2.484
1.82	0.38	2.501
1.82	0.39	2.517
1.82	0.4	2.532
1.82	0.41	2.545
1.82	0.42	2.556
1.82	0.43	2.567
1.82	0.44	2.575
1.82	0.45	2.583
1.82	0.46	2.589
1.82	0.47	2.594
1.82	0.48	2.597
1.82	0.49	2.599
1.82	0.5	2.6
1.83	0.24	2.039
1.83	0.25	2.077
1.83	0.26	2.113
1.83	0.27	2.148
1.83	0.28	2.18
1.83	0.29	2.211
1.83	0.3	2.241
1.83	0.31	2.268
1.83	0.32	2.294
1.83	0.33	2.318
1.83	0.34	2.341
1.83	0.35	2.362
1.83	0.36	2.382
1.83	0.37	2.4
1.83	0.38	2.417
1.83	0.39	2.433
1.83	0.4	2.447
1.83	0.41	2.459
1.83	0.42	2.471
1.83	0.43	2.48
1.83	0.44	2.489
1.83	0.45	2.496
1.83	0.46	2.502
1.83	0.47	2.507
1.83	0.48	2.51
1.83	0.49	2.512
1.83	0.5	2.512
1.84	0.25	2.007
1.84	0.26	2.042
1.84	0.27	2.075
1.84	0.28	2.107
1.84	0.29	2.137
1.84	0.3	2.165
1.84	0.31	2.192
1.84	0.32	2.217
1.84	0.33	2.241
1.84	0.34	2.263
1.84	0.35	2.283
1.84	0.36	2.302
1.84	0.37	2.32
1.84	0.38	2.336
1.84	0.39	2.351
1.84	0.4	2.365
1.84	0.41	2.377
1.84	0.42	2.388
1.84	0.43	2.398
1.84	0.44	2.406
1.84	0.45	2.413
1.84	0.46	2.419
1.84	0.47	2.423
1.84	0.48	2.426
1.84	0.49	2.428
1.84	0.5	2.428
1.85	0.27	2.006
1.85	0.28	2.037
1.85	0.29	2.066
1.85	0.3	2.093
1.85	0.31	2.119
1.85	0.32	2.143
1.85	0.33	2.166
1.85	0.34	2.188
1.85	0.35	2.208
1.85	0.36	2.226
1.85	0.37	2.243
1.85	0.38	2.259
1.85	0.39	2.273
1.85	0.4	2.287
1.85	0.41	2.298
1.85	0.42	2.309
1.85	0.43	2.318
1.85	0.44	2.326
1.85	0.45	2.333
1.85	0.46	2.339
1.85	0.47	2.343
1.85	0.48	2.346
1.85	0.49	2.348
1.85	0.5	2.348
1.86	0.3	2.024
1.86	0.31	2.049
1.86	0.32	2.073
1.86	0.33	2.095
1.86	0.34	2.116
1.86	0.35	2.135
1.86	0.36	2.153
1.86	0.37	2.17
1.86	0.38	2.185
1.86	0.39	2.199
1.86	0.4	2.212
1.86	0.41	2.223
1.86	0.42	2.234
1.86	0.43	2.243
1.86	0.44	2.25
1.86	0.45	2.257
1.86	0.46	2.262
1.86	0.47	2.266
1.86	0.48	2.269
1.86	0.49	2.271
1.86	0.5	2.272
1.87	0.32	2.006
1.87	0.33	2.027
1.87	0.34	2.047
1.87	0.35	2.066
1.87	0.36	2.084
1.87	0.37	2.1
1.87	0.38	2.115
1.87	0.39	2.128
1.87	0.4	2.141
1.87	0.41	2.152
1.87	0.42	2.162
1.87	0.43	2.17
1.87	0.44	2.178
1.87	0.45	2.184
1.87	0.46	2.19
1.87	0.47	2.194
1.87	0.48	2.196
1.87	0.49	2.198
1.87	0.5	2.199
1.88	0.35	2.001
1.88	0.36	2.018
1.88	0.37	2.033
1.88	0.38	2.048
1.88	0.39	2.061
1.88	0.4	2.073
1.88	0.41	2.084
1.88	0.42	2.094
1.88	0.43	2.102
1.88	0.44	2.109
1.88	0.45	2.116
1.88	0.46	2.121
1.88	0.47	2.124
1.88	0.48	2.127
1.88	0.49	2.129
1.88	0.5	2.129
1.89	0.4	2.009
1.89	0.41	2.02
1.89	0.42	2.029
1.89	0.43	2.037
1.89	0.44	2.044
1.89	0.45	2.05
1.89	0.46	2.055
1.89	0.47	2.059
1.89	0.48	2.062
1.89	0.49	2.063
1.89	0.5	2.064
1.9	0.48	2.
1.9	0.49	2.002
1.9	0.5	2.002

==> Plot_data/Fig9/BR12/BRgadisdata.dat <==
1.	0.02	5.784
1.	0.03	8.086
1.	0.04	10.16
1.	0.05	12.05
1.	0.06	13.8
1.	0.07	15.43
1.	0.08	16.95
1.	0.09	18.39
1.	0.1	19.74
1.	0.11	21.02
1.	0.12	22.24
1.	0.13	23.4
1.	0.14	24.49
1.	0.15	25.54
1.	0.16	26.54
1.	0.17	27.49
1.	0.18	28.39
1.	0.19	29.26
1.	0.2	30.08
1.	0.21	30.87
1.	0.22	31.62
1.	0.23	32.34
1.	0.24	33.02
1.	0.25	33.67
1.	0.26	34.29
1.	0.27	34.88
1.	0.28	35.43
1.	0.29	35.96
1.	0.3	36.46
1.	0.31	36.93
1.	0.32	37.38
1.	0.33	37.8
1.	0.34	38.19
1.	0.35	38.55
1.	0.36	38.9
1.	0.37	39.21
1.	0.38	39.5
1.	0.39	39.77
1.	0.4	40.01
1.	0.41	40.23
1.	0.42	40.43
1.	0.43	40.6
1.	0.44	40.75
1.	0.45	40.87
1.	0.46	40.98
1.	0.47	41.06
1.	0.48	41.11
1.	0.49	41.15
1.	0.5	41.16
1.01	0.02	5.628
1.01	0.03	7.868
1.01	0.04	9.884
1.01	0.05	11.73
1.01	0.06	13.43
1.01	0.07	15.02
1.01	0.08	16.5
1.01	0.09	17.9
1.01	0.1	19.22
1.01	0.11	20.46
1.01	0.12	21.65
1.01	0.13	22.77
1.01	0.14	23.84
1.01	0.15	24.86
1.01	0.16	25.83
1.01	0.17	26.76
1.01	0.18	27.64
1.01	0.19	28.48
1.01	0.2	29.28
1.01	0.21	30.05
1.01	0.22	30.78
1.01	0.23	31.48
1.01	0.24	32.14
1.01	0.25	32.78
1.01	0.26	33.38
1.01	0.27	33.95
1.01	0.28	34.49
1.01	0.29	35.01
1.01	0.3	35.49
1.01	0.31	35.95
1.01	0.32	36.39
1.01	0.33	36.79
1.01	0.34	37.18
1.01	0.35	37.53
1.01	0.36	37.86
1.01	0.37	38.17
1.01	0.38	38.46
1.01	0.39	38.72
1.01	0.4	38.95
1.01	0.41	39.17
1.01	0.42	39.36
1.01	0.43	39.52
1.01	0.44	39.67
1.01	0.45	39.79
1.01	0.46	39.89
1.01	0.47	39.97
1.01	0.48	40.02
1.01	0.49	40.06
1.01	0.5	40.07
1.02	0.02	5.474
1.02	0.03	7.653
1.02	0.04	9.615
1.02	0.05	11.41
1.02	0.06	13.07
1.02	0.07	14.61
1.02	0.08	16.05
1.02	0.09	17.41
1.02	0.1	18.7
1.02	0.11	19.91
1.02	0.12	21.06
1.02	0.13	22.16
1.02	0.14	23.2
1.02	0.15	24.19
1.02	0.16	25.13
1.02	0.17	26.03
1.02	0.18	26.89
1.02	0.19	27.71
1.02	0.2	28.5
1.02	0.21	29.24
1.02	0.22	29.95
1.02	0.23	30.63
1.02	0.24	31.28
1.02	0.25	31.89
1.02	0.26	32.48
1.02	0.27	33.04
1.02	0.28	33.56
1.02	0.29	34.07
1.02	0.3	34.54
1.02	0.31	34.99
1.02	0.32	35.41
1.02	0.33	35.8
1.02	0.34	36.18
1.02	0.35	36.52
1.02	0.36	36.85
1.02	0.37	37.15
1.02	0.38	37.42
1.02	0.39	37.68
1.02	0.4	37.91
1.02	0.41	38.11
1.02	0.42	38.3
1.02	0.43	38.46
1.02	0.44	38.6
1.02	0.45	38.72
1.02	0.46	38.82
1.02	0.47	38.89
1.02	0.48	38.95
1.02	0.49	38.98
1.02	0.5	38.99
1.03	0.02	5.321
1.03	0.03	7.441
1.03	0.04	9.349
1.03	0.05	11.09
1.03	0.06	12.71
1.03	0.07	14.21
1.03	0.08	15.61
1.03	0.09	16.94
1.03	0.1	18.18
1.03	0.11	19.37
1.03	0.12	20.49
1.03	0.13	21.55
1.03	0.14	22.56
1.03	0.15	23.53
1.03	0.16	24.45
1.03	0.17	25.32
1.03	0.18	26.16
1.03	0.19	26.96
1.03	0.2	27.72
1.03	0.21	28.44
1.03	0.22	29.14
1.03	0.23	29.8
1.03	0.24	30.43
1.03	0.25	31.02
1.03	0.26	31.59
1.03	0.27	32.14
1.03	0.28	32.65
1.03	0.29	33.14
1.03	0.3	33.6
1.03	0.31	34.03
1.03	0.32	34.44
1.03	0.33	34.83
1.03	0.34	35.19
1.03	0.35	35.53
1.03	0.36	35.84
1.03	0.37	36.13
1.03	0.38	36.4
1.03	0.39	36.65
1.03	0.4	36.87
1.03	0.41	37.08
1.03	0.42	37.26
1.03	0.43	37.41
1.03	0.44	37.55
1.03	0.45	37.67
1.03	0.46	37.76
1.03	0.47	37.84
1.03	0.48	37.89
1.03	0.49	37.92
1.03	0.5	37.93
1.04	0.02	5.171
1.04	0.03	7.232
1.04	0.04	9.087
1.04	0.05	10.78
1.04	0.06	12.35
1.04	0.07	13.81
1.04	0.08	15.18
1.04	0.09	16.46
1.04	0.1	17.68
1.04	0.11	18.83
1.04	0.12	19.92
1.04	0.13	20.95
1.04	0.14	21.94
1.04	0.15	22.88
1.04	0.16	23.77
1.04	0.17	24.62
1.04	0.18	25.43
1.04	0.19	26.21
1.04	0.2	26.95
1.04	0.21	27.66
1.04	0.22	28.33
1.04	0.23	28.97
1.04	0.24	29.58
1.04	0.25	30.17
1.04	0.26	30.72
1.04	0.27	31.25
1.04	0.28	31.75
1.04	0.29	32.22
1.04	0.3	32.67
1.04	0.31	33.09
1.04	0.32	33.49
1.04	0.33	33.87
1.04	0.34	34.22
1.04	0.35	34.55
1.04	0.36	34.85
1.04	0.37	35.14
1.04	0.38	35.4
1.04	0.39	35.64
1.04	0.4	35.86
1.04	0.41	36.05
1.04	0.42	36.23
1.04	0.43	36.38
1.04	0.44	36.52
1.04	0.45	36.63
1.04	0.46	36.72
1.04	0.47	36.79
1.04	0.48	36.84
1.04	0.49	36.87
1.04	0.5	36.88
1.05	0.02	5.023
1.05	0.03	7.025
1.05	0.04	8.828
1.05	0.05	10.48
1.05	0.06	12.
1.05	0.07	13.42
1.05	0.08	14.75
1.05	0.09	16.
1.05	0.1	17.18
1.05	0.11	18.3
1.05	0.12	19.36
1.05	0.13	20.36
1.05	0.14	21.32
1.05	0.15	22.23
1.05	0.16	23.1
1.05	0.17	23.93
1.05	0.18	24.72
1.05	0.19	25.47
1.05	0.2	26.19
1.05	0.21	26.88
1.05	0.22	27.54
1.05	0.23	28.16
1.05	0.24	28.76
1.05	0.25	29.32
1.05	0.26	29.86
1.05	0.27	30.37
1.05	0.28	30.86
1.05	0.29	31.32
1.05	0.3	31.76
1.05	0.31	32.17
1.05	0.32	32.56
1.05	0.33	32.92
1.05	0.34	33.26
1.05	0.35	33.58
1.05	0.36	33.88
1.05	0.37	34.15
1.05	0.38	34.41
1.05	0.39	34.64
1.05	0.4	34.85
1.05	0.41	35.04
1.05	0.42	35.21
1.05	0.43	35.36
1.05	0.44	35.49
1.05	0.45	35.6
1.05	0.46	35.69
1.05	0.47	35.76
1.05	0.48	35.81
1.05	0.49	35.84
1.05	0.5	35.85
1.06	0.03	6.821
1.06	0.04	8.573
1.06	0.05	10.17
1.06	0.06	11.66
1.06	0.07	13.03
1.06	0.08	14.33
1.06	0.09	15.54
1.06	0.1	16.69
1.06	0.11	17.77
1.06	0.12	18.8
1.06	0.13	19.78
1.06	0.14	20.71
1.06	0.15	21.6
1.06	0.16	22.44
1.06	0.17	23.25
1.06	0.18	24.02
1.06	0.19	24.75
1.06	0.2	25.45
1.06	0.21	26.12
1.06	0.22	26.75
1.06	0.23	27.36
1.06	0.24	27.94
1.06	0.25	28.49
1.06	0.26	29.01
1.06	0.27	29.51
1.06	0.28	29.98
1.06	0.29	30.43
1.06	0.3	30.85
1.06	0.31	31.25
1.06	0.32	31.63
1.06	0.33	31.99
1.06	0.34	32.32
1.06	0.35	32.63
1.06	0.36	32.92
1.06	0.37	33.19
1.06	0.38	33.43
1.06	0.39	33.66
1.06	0.4	33.87
1.06	0.41	34.05
1.06	0.42	34.22
1.06	0.43	34.36
1.06	0.44	34.49
1.06	0.45	34.6
1.06	0.46	34.68
1.06	0.47	34.75
1.06	0.48	34.8
1.06	0.49	34.83
1.06	0.5	34.84
1.07	0.03	6.62
1.07	0.04	8.321
1.07	0.05	9.877
1.07	0.06	11.31
1.07	0.07	12.65
1.07	0.08	13.91
1.07	0.09	15.09
1.07	0.1	16.2
1.07	0.11	17.26
1.07	0.12	18.26
1.07	0.13	19.21
1.07	0.14	20.11
1.07	0.15	20.97
1.07	0.16	21.79
1.07	0.17	22.58
1.07	0.18	23.32
1.07	0.19	24.04
1.07	0.2	24.72
1.07	0.21	25.36
1.07	0.22	25.98
1.07	0.23	26.57
1.07	0.24	27.13
1.07	0.25	27.67
1.07	0.26	28.18
1.07	0.27	28.66
1.07	0.28	29.12
1.07	0.29	29.56
1.07	0.3	29.97
1.07	0.31	30.36
1.07	0.32	30.72
1.07	0.33	31.07
1.07	0.34	31.39
1.07	0.35	31.69
1.07	0.36	31.97
1.07	0.37	32.23
1.07	0.38	32.47
1.07	0.39	32.69
1.07	0.4	32.89
1.07	0.41	33.07
1.07	0.42	33.24
1.07	0.43	33.38
1.07	0.44	33.5
1.07	0.45	33.6
1.07	0.46	33.69
1.07	0.47	33.75
1.07	0.48	33.8
1.07	0.49	33.83
1.07	0.5	33.84
1.08	0.03	6.422
1.08	0.04	8.073
1.08	0.05	9.583
1.08	0.06	10.98
1.08	0.07	12.28
1.08	0.08	13.5
1.08	0.09	14.64
1.08	0.1	15.73
1.08	0.11	16.75
1.08	0.12	17.72
1.08	0.13	18.65
1.08	0.14	19.52
1.08	0.15	20.36
1.08	0.16	21.16
1.08	0.17	21.92
1.08	0.18	22.64
1.08	0.19	23.33
1.08	0.2	23.99
1.08	0.21	24.62
1.08	0.22	25.22
1.08	0.23	25.8
1.08	0.24	26.34
1.08	0.25	26.86
1.08	0.26	27.36
1.08	0.27	27.83
1.08	0.28	28.27
1.08	0.29	28.7
1.08	0.3	29.1
1.08	0.31	29.47
1.08	0.32	29.83
1.08	0.33	30.16
1.08	0.34	30.48
1.08	0.35	30.77
1.08	0.36	31.04
1.08	0.37	31.3
1.08	0.38	31.53
1.08	0.39	31.74
1.08	0.4	31.94
1.08	0.41	32.11
1.08	0.42	32.27
1.08	0.43	32.41
1.08	0.44	32.53
1.08	0.45	32.63
1.08	0.46	32.71
1.08	0.47	32.77
1.08	0.48	32.82
1.08	0.49	32.85
1.08	0.5	32.85
1.09	0.03	6.227
1.09	0.04	7.829
1.09	0.05	9.294
1.09	0.06	10.65
1.09	0.07	11.91
1.09	0.08	13.09
1.09	0.09	14.21
1.09	0.1	15.26
1.09	0.11	16.25
1.09	0.12	17.2
1.09	0.13	18.09
1.09	0.14	18.94
1.09	0.15	19.76
1.09	0.16	20.53
1.09	0.17	21.27
1.09	0.18	21.97
1.09	0.19	22.64
1.09	0.2	23.28
1.09	0.21	23.9
1.09	0.22	24.48
1.09	0.23	25.04
1.09	0.24	25.57
1.09	0.25	26.07
1.09	0.26	26.55
1.09	0.27	27.01
1.09	0.28	27.44
1.09	0.29	27.85
1.09	0.3	28.24
1.09	0.31	28.6
1.09	0.32	28.95
1.09	0.33	29.28
1.09	0.34	29.58
1.09	0.35	29.86
1.09	0.36	30.13
1.09	0.37	30.38
1.09	0.38	30.6
1.09	0.39	30.81
1.09	0.4	31.
1.09	0.41	31.17
1.09	0.42	31.32
1.09	0.43	31.45
1.09	0.44	31.57
1.09	0.45	31.67
1.09	0.46	31.75
1.09	0.47	31.81
1.09	0.48	31.85
1.09	0.49	31.88
1.09	0.5	31.89
1.1	0.03	6.035
1.1	0.04	7.588
1.1	0.05	9.01
1.1	0.06	10.32
1.1	0.07	11.55
1.1	0.08	12.7
1.1	0.09	13.78
1.1	0.1	14.8
1.1	0.11	15.76
1.1	0.12	16.68
1.1	0.13	17.55
1.1	0.14	18.37
1.1	0.15	19.16
1.1	0.16	19.91
1.1	0.17	20.63
1.1	0.18	21.31
1.1	0.19	21.96
1.1	0.2	22.59
1.1	0.21	23.18
1.1	0.22	23.75
1.1	0.23	24.29
1.1	0.24	24.8
1.1	0.25	25.29
1.1	0.26	25.76
1.1	0.27	26.2
1.1	0.28	26.62
1.1	0.29	27.02
1.1	0.3	27.4
1.1	0.31	27.75
1.1	0.32	28.09
1.1	0.33	28.4
1.1	0.34	28.7
1.1	0.35	28.97
1.1	0.36	29.23
1.1	0.37	29.47
1.1	0.38	29.69
1.1	0.39	29.89
1.1	0.4	30.07
1.1	0.41	30.24
1.1	0.42	30.39
1.1	0.43	30.52
1.1	0.44	30.63
1.1	0.45	30.72
1.1	0.46	30.8
1.1	0.47	30.86
1.1	0.48	30.9
1.1	0.49	30.93
1.1	0.5	30.94
1.11	0.03	5.845
1.11	0.04	7.352
1.11	0.05	8.73
1.11	0.06	10.01
1.11	0.07	11.19
1.11	0.08	12.31
1.11	0.09	13.35
1.11	0.1	14.34
1.11	0.11	15.28
1.11	0.12	16.17
1.11	0.13	17.01
1.11	0.14	17.81
1.11	0.15	18.58
1.11	0.16	19.31
1.11	0.17	20.
1.11	0.18	20.66
1.11	0.19	21.3
1.11	0.2	21.9
1.11	0.21	22.48
1.11	0.22	23.03
1.11	0.23	23.55
1.11	0.24	24.05
1.11	0.25	24.53
1.11	0.26	24.98
1.11	0.27	25.41
1.11	0.28	25.82
1.11	0.29	26.2
1.11	0.3	26.57
1.11	0.31	26.91
1.11	0.32	27.24
1.11	0.33	27.55
1.11	0.34	27.83
1.11	0.35	28.1
1.11	0.36	28.35
1.11	0.37	28.58
1.11	0.38	28.79
1.11	0.39	28.99
1.11	0.4	29.17
1.11	0.41	29.33
1.11	0.42	29.47
1.11	0.43	29.6
1.11	0.44	29.71
1.11	0.45	29.8
1.11	0.46	29.87
1.11	0.47	29.93
1.11	0.48	29.97
1.11	0.49	30.
1.11	0.5	30.01
1.12	0.03	5.659
1.12	0.04	7.119
1.12	0.05	8.455
1.12	0.06	9.691
1.12	0.07	10.84
1.12	0.08	11.92
1.12	0.09	12.94
1.12	0.1	13.9
1.12	0.11	14.81
1.12	0.12	15.67
1.12	0.13	16.48
1.12	0.14	17.26
1.12	0.15	18.01
1.12	0.16	18.71
1.12	0.17	19.39
1.12	0.18	20.03
1.12	0.19	20.64
1.12	0.2	21.23
1.12	0.21	21.79
1.12	0.22	22.32
1.12	0.23	22.83
1.12	0.24	23.31
1.12	0.25	23.77
1.12	0.26	24.21
1.12	0.27	24.63
1.12	0.28	25.03
1.12	0.29	25.4
1.12	0.3	25.76
1.12	0.31	26.09
1.12	0.32	26.41
1.12	0.33	26.7
1.12	0.34	26.98
1.12	0.35	27.24
1.12	0.36	27.48
1.12	0.37	27.71
1.12	0.38	27.92
1.12	0.39	28.11
1.12	0.4	28.28
1.12	0.41	28.43
1.12	0.42	28.57
1.12	0.43	28.7
1.12	0.44	28.8
1.12	0.45	28.89
1.12	0.46	28.96
1.12	0.47	29.02
1.12	0.48	29.06
1.12	0.49	29.08
1.12	0.5	29.09
1.13	0.03	5.476
1.13	0.04	6.89
1.13	0.05	8.185
1.13	0.06	9.383
1.13	0.07	10.5
1.13	0.08	11.55
1.13	0.09	12.53
1.13	0.1	13.46
1.13	0.11	14.34
1.13	0.12	15.18
1.13	0.13	15.97
1.13	0.14	16.72
1.13	0.15	17.44
1.13	0.16	18.13
1.13	0.17	18.78
1.13	0.18	19.41
1.13	0.19	20.
1.13	0.2	20.57
1.13	0.21	21.11
1.13	0.22	21.63
1.13	0.23	22.12
1.13	0.24	22.59
1.13	0.25	23.04
1.13	0.26	23.46
1.13	0.27	23.87
1.13	0.28	24.25
1.13	0.29	24.62
1.13	0.3	24.96
1.13	0.31	25.28
1.13	0.32	25.59
1.13	0.33	25.88
1.13	0.34	26.15
1.13	0.35	26.4
1.13	0.36	26.64
1.13	0.37	26.85
1.13	0.38	27.06
1.13	0.39	27.24
1.13	0.4	27.41
1.13	0.41	27.56
1.13	0.42	27.69
1.13	0.43	27.81
1.13	0.44	27.91
1.13	0.45	28.
1.13	0.46	28.07
1.13	0.47	28.13
1.13	0.48	28.16
1.13	0.49	28.19
1.13	0.5	28.2
1.14	0.03	5.297
1.14	0.04	6.666
1.14	0.05	7.92
1.14	0.06	9.081
1.14	0.07	10.16
1.14	0.08	11.18
1.14	0.09	12.13
1.14	0.1	13.03
1.14	0.11	13.89
1.14	0.12	14.69
1.14	0.13	15.46
1.14	0.14	16.2
1.14	0.15	16.89
1.14	0.16	17.56
1.14	0.17	18.19
1.14	0.18	18.8
1.14	0.19	19.37
1.14	0.2	19.92
1.14	0.21	20.45
1.14	0.22	20.95
1.14	0.23	21.43
1.14	0.24	21.88
1.14	0.25	22.32
1.14	0.26	22.73
1.14	0.27	23.12
1.14	0.28	23.49
1.14	0.29	23.85
1.14	0.3	24.18
1.14	0.31	24.5
1.14	0.32	24.79
1.14	0.33	25.07
1.14	0.34	25.33
1.14	0.35	25.58
1.14	0.36	25.81
1.14	0.37	26.02
1.14	0.38	26.21
1.14	0.39	26.39
1.14	0.4	26.55
1.14	0.41	26.7
1.14	0.42	26.83
1.14	0.43	26.94
1.14	0.44	27.04
1.14	0.45	27.13
1.14	0.46	27.2
1.14	0.47	27.25
1.14	0.48	27.29
1.14	0.49	27.31
1.14	0.5	27.32
1.15	0.03	5.12
1.15	0.04	6.446
1.15	0.05	7.661
1.15	0.06	8.785
1.15	0.07	9.832
1.15	0.08	10.81
1.15	0.09	11.74
1.15	0.1	12.61
1.15	0.11	13.44
1.15	0.12	14.22
1.15	0.13	14.97
1.15	0.14	15.68
1.15	0.15	16.35
1.15	0.16	17.
1.15	0.17	17.61
1.15	0.18	18.2
1.15	0.19	18.76
1.15	0.2	19.29
1.15	0.21	19.8
1.15	0.22	20.29
1.15	0.23	20.75
1.15	0.24	21.19
1.15	0.25	21.61
1.15	0.26	22.01
1.15	0.27	22.39
1.15	0.28	22.75
1.15	0.29	23.09
1.15	0.3	23.42
1.15	0.31	23.72
1.15	0.32	24.01
1.15	0.33	24.28
1.15	0.34	24.54
1.15	0.35	24.77
1.15	0.36	24.99
1.15	0.37	25.2
1.15	0.38	25.39
1.15	0.39	25.56
1.15	0.4	25.72
1.15	0.41	25.86
1.15	0.42	25.99
1.15	0.43	26.1
1.15	0.44	26.19
1.15	0.45	26.28
1.15	0.46	26.34
1.15	0.47	26.39
1.15	0.48	26.43
1.15	0.49	26.45
1.15	0.5	26.46
1.16	0.04	6.231
1.16	0.05	7.406
1.16	0.06	8.494
1.16	0.07	9.509
1.16	0.08	10.46
1.16	0.09	11.36
1.16	0.1	12.2
1.16	0.11	13.
1.16	0.12	13.76
1.16	0.13	14.48
1.16	0.14	15.17
1.16	0.15	15.83
1.16	0.16	16.45
1.16	0.17	17.05
1.16	0.18	17.61
1.16	0.19	18.16
1.16	0.2	18.67
1.16	0.21	19.17
1.16	0.22	19.64
1.16	0.23	20.09
1.16	0.24	20.51
1.16	0.25	20.92
1.16	0.26	21.31
1.16	0.27	21.68
1.16	0.28	22.03
1.16	0.29	22.36
1.16	0.3	22.67
1.16	0.31	22.97
1.16	0.32	23.25
1.16	0.33	23.51
1.16	0.34	23.76
1.16	0.35	23.99
1.16	0.36	24.2
1.16	0.37	24.4
1.16	0.38	24.58
1.16	0.39	24.75
1.16	0.4	24.9
1.16	0.41	25.04
1.16	0.42	25.16
1.16	0.43	25.27
1.16	0.44	25.36
1.16	0.45	25.44
1.16	0.46	25.51
1.16	0.47	25.56
1.16	0.48	25.59
1.16	0.49	25.61
1.16	0.5	25.62
1.17	0.04	6.02
1.17	0.05	7.157
1.17	0.06	8.211
1.17	0.07	9.193
1.17	0.08	10.11
1.17	0.09	10.98
1.17	0.1	11.8
1.17	0.11	12.58
1.17	0.12	13.31
1.17	0.13	14.01
1.17	0.14	14.68
1.17	0.15	15.31
1.17	0.16	15.92
1.17	0.17	16.49
1.17	0.18	17.04
1.17	0.19	17.57
1.17	0.2	18.07
1.17	0.21	18.55
1.17	0.22	19.
1.17	0.23	19.44
1.17	0.24	19.85
1.17	0.25	20.25
1.17	0.26	20.62
1.17	0.27	20.98
1.17	0.28	21.32
1.17	0.29	21.64
1.17	0.3	21.94
1.17	0.31	22.23
1.17	0.32	22.5
1.17	0.33	22.76
1.17	0.34	22.99
1.17	0.35	23.22
1.17	0.36	23.42
1.17	0.37	23.62
1.17	0.38	23.79
1.17	0.39	23.96
1.17	0.4	24.1
1.17	0.41	24.24
1.17	0.42	24.36
1.17	0.43	24.46
1.17	0.44	24.55
1.17	0.45	24.63
1.17	0.46	24.69
1.17	0.47	24.74
1.17	0.48	24.77
1.17	0.49	24.8
1.17	0.5	24.8
1.18	0.04	5.814
1.18	0.05	6.914
1.18	0.06	7.934
1.18	0.07	8.884
1.18	0.08	9.776
1.18	0.09	10.62
1.18	0.1	11.41
1.18	0.11	12.16
1.18	0.12	12.87
1.18	0.13	13.55
1.18	0.14	14.19
1.18	0.15	14.81
1.18	0.16	15.39
1.18	0.17	15.95
1.18	0.18	16.49
1.18	0.19	16.99
1.18	0.2	17.48
1.18	0.21	17.94
1.18	0.22	18.39
1.18	0.23	18.81
1.18	0.24	19.21
1.18	0.25	19.59
1.18	0.26	19.95
1.18	0.27	20.3
1.18	0.28	20.63
1.18	0.29	20.94
1.18	0.3	21.23
1.18	0.31	21.51
1.18	0.32	21.77
1.18	0.33	22.02
1.18	0.34	22.25
1.18	0.35	22.47
1.18	0.36	22.67
1.18	0.37	22.86
1.18	0.38	23.03
1.18	0.39	23.18
1.18	0.4	23.33
1.18	0.41	23.46
1.18	0.42	23.57
1.18	0.43	23.67
1.18	0.44	23.76
1.18	0.45	23.84
1.18	0.46	23.9
1.18	0.47	23.94
1.18	0.48	23.98
1.18	0.49	24.
1.18	0.5	24.
1.19	0.04	5.613
1.19	0.05	6.677
1.19	0.06	7.663
1.19	0.07	8.583
1.19	0.08	9.446
1.19	0.09	10.26
1.19	0.1	11.03
1.19	0.11	11.75
1.19	0.12	12.44
1.19	0.13	13.1
1.19	0.14	13.72
1.19	0.15	14.32
1.19	0.16	14.89
1.19	0.17	15.43
1.19	0.18	15.94
1.19	0.19	16.44
1.19	0.2	16.91
1.19	0.21	17.36
1.19	0.22	17.78
1.19	0.23	18.19
1.19	0.24	18.58
1.19	0.25	18.95
1.19	0.26	19.3
1.19	0.27	19.64
1.19	0.28	19.96
1.19	0.29	20.26
1.19	0.3	20.54
1.19	0.31	20.81
1.19	0.32	21.07
1.19	0.33	21.31
1.19	0.34	21.53
1.19	0.35	21.74
1.19	0.36	21.93
1.19	0.37	22.11
1.19	0.38	22.28
1.19	0.39	22.43
1.19	0.4	22.57
1.19	0.41	22.7
1.19	0.42	22.81
1.19	0.43	22.91
1.19	0.44	22.99
1.19	0.45	23.06
1.19	0.46	23.12
1.19	0.47	23.17
1.19	0.48	23.2
1.19	0.49	23.22
1.19	0.5	23.23
1.2	0.04	5.417
1.2	0.05	6.446
1.2	0.06	7.4
1.2	0.07	8.29
1.2	0.08	9.125
1.2	0.09	9.912
1.2	0.1	10.65
1.2	0.11	11.36
1.2	0.12	12.03
1.2	0.13	12.66
1.2	0.14	13.27
1.2	0.15	13.84
1.2	0.16	14.39
1.2	0.17	14.92
1.2	0.18	15.42
1.2	0.19	15.89
1.2	0.2	16.35
1.2	0.21	16.78
1.2	0.22	17.2
1.2	0.23	17.59
1.2	0.24	17.97
1.2	0.25	18.33
1.2	0.26	18.67
1.2	0.27	19.
1.2	0.28	19.3
1.2	0.29	19.6
1.2	0.3	19.87
1.2	0.31	20.13
1.2	0.32	20.38
1.2	0.33	20.61
1.2	0.34	20.83
1.2	0.35	21.03
1.2	0.36	21.22
1.2	0.37	21.39
1.2	0.38	21.56
1.2	0.39	21.7
1.2	0.4	21.84
1.2	0.41	21.96
1.2	0.42	22.07
1.2	0.43	22.16
1.2	0.44	22.24
1.2	0.45	22.31
1.2	0.46	22.37
1.2	0.47	22.42
1.2	0.48	22.45
1.2	0.49	22.47
1.2	0.5	22.47
1.21	0.04	5.226
1.21	0.05	6.221
1.21	0.06	7.144
1.21	0.07	8.005
1.21	0.08	8.813
1.21	0.09	9.574
1.21	0.1	10.29
1.21	0.11	10.98
1.21	0.12	11.62
1.21	0.13	12.24
1.21	0.14	12.82
1.21	0.15	13.38
1.21	0.16	13.91
1.21	0.17	14.42
1.21	0.18	14.9
1.21	0.19	15.37
1.21	0.2	15.81
1.21	0.21	16.23
1.21	0.22	16.63
1.21	0.23	17.01
1.21	0.24	17.38
1.21	0.25	17.73
1.21	0.26	18.06
1.21	0.27	18.37
1.21	0.28	18.67
1.21	0.29	18.95
1.21	0.3	19.22
1.21	0.31	19.47
1.21	0.32	19.71
1.21	0.33	19.94
1.21	0.34	20.15
1.21	0.35	20.34
1.21	0.36	20.53
1.21	0.37	20.7
1.21	0.38	20.85
1.21	0.39	20.99
1.21	0.4	21.12
1.21	0.41	21.24
1.21	0.42	21.35
1.21	0.43	21.44
1.21	0.44	21.52
1.21	0.45	21.59
1.21	0.46	21.64
1.21	0.47	21.68
1.21	0.48	21.72
1.21	0.49	21.73
1.21	0.5	21.74
1.22	0.04	5.041
1.22	0.05	6.003
1.22	0.06	6.896
1.22	0.07	7.729
1.22	0.08	8.511
1.22	0.09	9.247
1.22	0.1	9.943
1.22	0.11	10.6
1.22	0.12	11.23
1.22	0.13	11.82
1.22	0.14	12.39
1.22	0.15	12.93
1.22	0.16	13.45
1.22	0.17	13.94
1.22	0.18	14.41
1.22	0.19	14.86
1.22	0.2	15.28
1.22	0.21	15.69
1.22	0.22	16.08
1.22	0.23	16.45
1.22	0.24	16.8
1.22	0.25	17.14
1.22	0.26	17.46
1.22	0.27	17.77
1.22	0.28	18.06
1.22	0.29	18.33
1.22	0.3	18.59
1.22	0.31	18.83
1.22	0.32	19.07
1.22	0.33	19.28
1.22	0.34	19.49
1.22	0.35	19.68
1.22	0.36	19.85
1.22	0.37	20.02
1.22	0.38	20.17
1.22	0.39	20.31
1.22	0.4	20.43
1.22	0.41	20.55
1.22	0.42	20.65
1.22	0.43	20.74
1.22	0.44	20.82
1.22	0.45	20.88
1.22	0.46	20.94
1.22	0.47	20.98
1.22	0.48	21.01
1.22	0.49	21.02
1.22	0.5	21.03
1.23	0.05	5.792
1.23	0.06	6.655
1.23	0.07	7.461
1.23	0.08	8.218
1.23	0.09	8.931
1.23	0.1	9.604
1.23	0.11	10.24
1.23	0.12	10.85
1.23	0.13	11.43
1.23	0.14	11.98
1.23	0.15	12.5
1.23	0.16	13.
1.23	0.17	13.47
1.23	0.18	13.93
1.23	0.19	14.36
1.23	0.2	14.78
1.23	0.21	15.17
1.23	0.22	15.55
1.23	0.23	15.91
1.23	0.24	16.25
1.23	0.25	16.58
1.23	0.26	16.89
1.23	0.27	17.18
1.23	0.28	17.46
1.23	0.29	17.73
1.23	0.3	17.98
1.23	0.31	18.22
1.23	0.32	18.44
1.23	0.33	18.65
1.23	0.34	18.85
1.23	0.35	19.03
1.23	0.36	19.2
1.23	0.37	19.36
1.23	0.38	19.51
1.23	0.39	19.65
1.23	0.4	19.77
1.23	0.41	19.88
1.23	0.42	19.98
1.23	0.43	20.06
1.23	0.44	20.14
1.23	0.45	20.2
1.23	0.46	20.25
1.23	0.47	20.29
1.23	0.48	20.32
1.23	0.49	20.34
1.23	0.5	20.34
1.24	0.05	5.588
1.24	0.06	6.423
1.24	0.07	7.202
1.24	0.08	7.935
1.24	0.09	8.625
1.24	0.1	9.277
1.24	0.11	9.895
1.24	0.12	10.48
1.24	0.13	11.04
1.24	0.14	11.57
1.24	0.15	12.08
1.24	0.16	12.56
1.24	0.17	13.02
1.24	0.18	13.46
1.24	0.19	13.88
1.24	0.2	14.29
1.24	0.21	14.67
1.24	0.22	15.03
1.24	0.23	15.38
1.24	0.24	15.71
1.24	0.25	16.03
1.24	0.26	16.33
1.24	0.27	16.62
1.24	0.28	16.89
1.24	0.29	17.15
1.24	0.3	17.39
1.24	0.31	17.62
1.24	0.32	17.84
1.24	0.33	18.04
1.24	0.34	18.23
1.24	0.35	18.41
1.24	0.36	18.58
1.24	0.37	18.73
1.24	0.38	18.88
1.24	0.39	19.01
1.24	0.4	19.12
1.24	0.41	19.23
1.24	0.42	19.33
1.24	0.43	19.41
1.24	0.44	19.48
1.24	0.45	19.54
1.24	0.46	19.59
1.24	0.47	19.63
1.24	0.48	19.66
1.24	0.49	19.68
1.24	0.5	19.68
1.25	0.05	5.391
1.25	0.06	6.198
1.25	0.07	6.953
1.25	0.08	7.662
1.25	0.09	8.33
1.25	0.1	8.962
1.25	0.11	9.56
1.25	0.12	10.13
1.25	0.13	10.67
1.25	0.14	11.19
1.25	0.15	11.68
1.25	0.16	12.14
1.25	0.17	12.59
1.25	0.18	13.02
1.25	0.19	13.43
1.25	0.2	13.81
1.25	0.21	14.19
1.25	0.22	14.54
1.25	0.23	14.88
1.25	0.24	15.2
1.25	0.25	15.51
1.25	0.26	15.8
1.25	0.27	16.07
1.25	0.28	16.34
1.25	0.29	16.59
1.25	0.3	16.82
1.25	0.31	17.05
1.25	0.32	17.26
1.25	0.33	17.46
1.25	0.34	17.64
1.25	0.35	17.81
1.25	0.36	17.98
1.25	0.37	18.13
1.25	0.38	18.26
1.25	0.39	18.39
1.25	0.4	18.5
1.25	0.41	18.61
1.25	0.42	18.7
1.25	0.43	18.78
1.25	0.44	18.85
1.25	0.45	18.91
1.25	0.46	18.96
1.25	0.47	19.
1.25	0.48	19.03
1.25	0.49	19.04
1.25	0.5	19.05
1.26	0.05	5.202
1.26	0.06	5.983
1.26	0.07	6.713
1.26	0.08	7.399
1.26	0.09	8.046
1.26	0.1	8.658
1.26	0.11	9.238
1.26	0.12	9.79
1.26	0.13	10.31
1.26	0.14	10.81
1.26	0.15	11.29
1.26	0.16	11.74
1.26	0.17	12.18
1.26	0.18	12.59
1.26	0.19	12.98
1.26	0.2	13.36
1.26	0.21	13.72
1.26	0.22	14.06
1.26	0.23	14.39
1.26	0.24	14.7
1.26	0.25	15.
1.26	0.26	15.28
1.26	0.27	15.55
1.26	0.28	15.81
1.26	0.29	16.05
1.26	0.3	16.28
1.26	0.31	16.5
1.26	0.32	16.7
1.26	0.33	16.89
1.26	0.34	17.07
1.26	0.35	17.24
1.26	0.36	17.4
1.26	0.37	17.54
1.26	0.38	17.68
1.26	0.39	17.8
1.26	0.4	17.91
1.26	0.41	18.01
1.26	0.42	18.1
1.26	0.43	18.18
1.26	0.44	18.25
1.26	0.45	18.31
1.26	0.46	18.35
1.26	0.47	18.39
1.26	0.48	18.42
1.26	0.49	18.43
1.26	0.5	18.44
1.27	0.05	5.02
1.27	0.06	5.776
1.27	0.07	6.483
1.27	0.08	7.148
1.27	0.09	7.775
1.27	0.1	8.367
1.27	0.11	8.93
1.27	0.12	9.464
1.27	0.13	9.972
1.27	0.14	10.46
1.27	0.15	10.92
1.27	0.16	11.36
1.27	0.17	11.78
1.27	0.18	12.18
1.27	0.19	12.56
1.27	0.2	12.93
1.27	0.21	13.28
1.27	0.22	13.61
1.27	0.23	13.93
1.27	0.24	14.23
1.27	0.25	14.52
1.27	0.26	14.79
1.27	0.27	15.05
1.27	0.28	15.3
1.27	0.29	15.54
1.27	0.3	15.76
1.27	0.31	15.97
1.27	0.32	16.17
1.27	0.33	16.35
1.27	0.34	16.53
1.27	0.35	16.69
1.27	0.36	16.84
1.27	0.37	16.98
1.27	0.38	17.11
1.27	0.39	17.23
1.27	0.4	17.34
1.27	0.41	17.44
1.27	0.42	17.53
1.27	0.43	17.6
1.27	0.44	17.67
1.27	0.45	17.73
1.27	0.46	17.77
1.27	0.47	17.81
1.27	0.48	17.83
1.27	0.49	17.85
1.27	0.5	17.85
1.28	0.06	5.578
1.28	0.07	6.263
1.28	0.08	6.907
1.28	0.09	7.514
1.28	0.1	8.089
1.28	0.11	8.634
1.28	0.12	9.152
1.28	0.13	9.645
1.28	0.14	10.11
1.28	0.15	10.56
1.28	0.16	10.99
1.28	0.17	11.4
1.28	0.18	11.79
1.28	0.19	12.16
1.28	0.2	12.51
1.28	0.21	12.85
1.28	0.22	13.17
1.28	0.23	13.48
1.28	0.24	13.78
1.28	0.25	14.06
1.28	0.26	14.32
1.28	0.27	14.58
1.28	0.28	14.82
1.28	0.29	15.05
1.28	0.3	15.26
1.28	0.31	15.47
1.28	0.32	15.66
1.28	0.33	15.84
1.28	0.34	16.01
1.28	0.35	16.17
1.28	0.36	16.31
1.28	0.37	16.45
1.28	0.38	16.58
1.28	0.39	16.69
1.28	0.4	16.8
1.28	0.41	16.89
1.28	0.42	16.98
1.28	0.43	17.05
1.28	0.44	17.12
1.28	0.45	17.17
1.28	0.46	17.21
1.28	0.47	17.25
1.28	0.48	17.27
1.28	0.49	17.29
1.28	0.5	17.29
1.29	0.06	5.389
1.29	0.07	6.053
1.29	0.08	6.677
1.29	0.09	7.266
1.29	0.1	7.824
1.29	0.11	8.353
1.29	0.12	8.855
1.29	0.13	9.334
1.29	0.14	9.789
1.29	0.15	10.22
1.29	0.16	10.64
1.29	0.17	11.03
1.29	0.18	11.41
1.29	0.19	11.77
1.29	0.2	12.12
1.29	0.21	12.45
1.29	0.22	12.76
1.29	0.23	13.06
1.29	0.24	13.35
1.29	0.25	13.62
1.29	0.26	13.88
1.29	0.27	14.12
1.29	0.28	14.36
1.29	0.29	14.58
1.29	0.3	14.79
1.29	0.31	14.99
1.29	0.32	15.17
1.29	0.33	15.35
1.29	0.34	15.51
1.29	0.35	15.67
1.29	0.36	15.81
1.29	0.37	15.94
1.29	0.38	16.07
1.29	0.39	16.18
1.29	0.4	16.28
1.29	0.41	16.37
1.29	0.42	16.45
1.29	0.43	16.53
1.29	0.44	16.59
1.29	0.45	16.64
1.29	0.46	16.68
1.29	0.47	16.72
1.29	0.48	16.74
1.29	0.49	16.76
1.29	0.5	16.76
1.3	0.06	5.209
1.3	0.07	5.853
1.3	0.08	6.459
1.3	0.09	7.031
1.3	0.1	7.572
1.3	0.11	8.085
1.3	0.12	8.573
1.3	0.13	9.037
1.3	0.14	9.48
1.3	0.15	9.902
1.3	0.16	10.3
1.3	0.17	10.69
1.3	0.18	11.06
1.3	0.19	11.41
1.3	0.2	11.74
1.3	0.21	12.06
1.3	0.22	12.37
1.3	0.23	12.66
1.3	0.24	12.93
1.3	0.25	13.2
1.3	0.26	13.45
1.3	0.27	13.69
1.3	0.28	13.92
1.3	0.29	14.13
1.3	0.3	14.34
1.3	0.31	14.53
1.3	0.32	14.71
1.3	0.33	14.88
1.3	0.34	15.04
1.3	0.35	15.19
1.3	0.36	15.33
1.3	0.37	15.46
1.3	0.38	15.58
1.3	0.39	15.69
1.3	0.4	15.79
1.3	0.41	15.88
1.3	0.42	15.96
1.3	0.43	16.03
1.3	0.44	16.09
1.3	0.45	16.14
1.3	0.46	16.18
1.3	0.47	16.21
1.3	0.48	16.24
1.3	0.49	16.25
1.3	0.5	16.26
1.31	0.06	5.039
1.31	0.07	5.664
1.31	0.08	6.252
1.31	0.09	6.807
1.31	0.1	7.332
1.31	0.11	7.831
1.31	0.12	8.305
1.31	0.13	8.756
1.31	0.14	9.186
1.31	0.15	9.597
1.31	0.16	9.988
1.31	0.17	10.36
1.31	0.18	10.72
1.31	0.19	11.06
1.31	0.2	11.39
1.31	0.21	11.7
1.31	0.22	11.99
1.31	0.23	12.28
1.31	0.24	12.55
1.31	0.25	12.8
1.31	0.26	13.05
1.31	0.27	13.28
1.31	0.28	13.5
1.31	0.29	13.71
1.31	0.3	13.91
1.31	0.31	14.1
1.31	0.32	14.27
1.31	0.33	14.44
1.31	0.34	14.6
1.31	0.35	14.74
1.31	0.36	14.88
1.31	0.37	15.
1.31	0.38	15.12
1.31	0.39	15.22
1.31	0.4	15.32
1.31	0.41	15.41
1.31	0.42	15.49
1.31	0.43	15.55
1.31	0.44	15.61
1.31	0.45	15.66
1.31	0.46	15.7
1.31	0.47	15.74
1.31	0.48	15.76
1.31	0.49	15.77
1.31	0.5	15.78
1.32	0.07	5.484
1.32	0.08	6.055
1.32	0.09	6.595
1.32	0.1	7.106
1.32	0.11	7.591
1.32	0.12	8.052
1.32	0.13	8.491
1.32	0.14	8.909
1.32	0.15	9.308
1.32	0.16	9.689
1.32	0.17	10.05
1.32	0.18	10.4
1.32	0.19	10.73
1.32	0.2	11.05
1.32	0.21	11.35
1.32	0.22	11.64
1.32	0.23	11.92
1.32	0.24	12.18
1.32	0.25	12.43
1.32	0.26	12.67
1.32	0.27	12.89
1.32	0.28	13.11
1.32	0.29	13.31
1.32	0.3	13.51
1.32	0.31	13.69
1.32	0.32	13.86
1.32	0.33	14.02
1.32	0.34	14.17
1.32	0.35	14.32
1.32	0.36	14.45
1.32	0.37	14.57
1.32	0.38	14.68
1.32	0.39	14.79
1.32	0.4	14.88
1.32	0.41	14.97
1.32	0.42	15.04
1.32	0.43	15.11
1.32	0.44	15.17
1.32	0.45	15.21
1.32	0.46	15.25
1.32	0.47	15.28
1.32	0.48	15.31
1.32	0.49	15.32
1.32	0.5	15.32
1.33	0.07	5.315
1.33	0.08	5.87
1.33	0.09	6.395
1.33	0.1	6.892
1.33	0.11	7.364
1.33	0.12	7.813
1.33	0.13	8.24
1.33	0.14	8.647
1.33	0.15	9.036
1.33	0.16	9.406
1.33	0.17	9.761
1.33	0.18	10.1
1.33	0.19	10.42
1.33	0.2	10.73
1.33	0.21	11.03
1.33	0.22	11.31
1.33	0.23	11.58
1.33	0.24	11.83
1.33	0.25	12.08
1.33	0.26	12.31
1.33	0.27	12.53
1.33	0.28	12.74
1.33	0.29	12.94
1.33	0.3	13.13
1.33	0.31	13.3
1.33	0.32	13.47
1.33	0.33	13.63
1.33	0.34	13.78
1.33	0.35	13.91
1.33	0.36	14.04
1.33	0.37	14.16
1.33	0.38	14.27
1.33	0.39	14.37
1.33	0.4	14.46
1.33	0.41	14.55
1.33	0.42	14.62
1.33	0.43	14.69
1.33	0.44	14.74
1.33	0.45	14.79
1.33	0.46	14.83
1.33	0.47	14.86
1.33	0.48	14.88
1.33	0.49	14.89
1.33	0.5	14.9
1.34	0.07	5.155
1.34	0.08	5.696
1.34	0.09	6.207
1.34	0.1	6.691
1.34	0.11	7.15
1.34	0.12	7.587
1.34	0.13	8.004
1.34	0.14	8.4
1.34	0.15	8.779
1.34	0.16	9.141
1.34	0.17	9.486
1.34	0.18	9.816
1.34	0.19	10.13
1.34	0.2	10.43
1.34	0.21	10.72
1.34	0.22	10.99
1.34	0.23	11.26
1.34	0.24	11.5
1.34	0.25	11.74
1.34	0.26	11.97
1.34	0.27	12.18
1.34	0.28	12.39
1.34	0.29	12.58
1.34	0.3	12.77
1.34	0.31	12.94
1.34	0.32	13.1
1.34	0.33	13.26
1.34	0.34	13.4
1.34	0.35	13.54
1.34	0.36	13.66
1.34	0.37	13.78
1.34	0.38	13.89
1.34	0.39	13.98
1.34	0.4	14.07
1.34	0.41	14.15
1.34	0.42	14.23
1.34	0.43	14.29
1.34	0.44	14.35
1.34	0.45	14.39
1.34	0.46	14.43
1.34	0.47	14.46
1.34	0.48	14.48
1.34	0.49	14.49
1.34	0.5	14.5
1.35	0.07	5.005
1.35	0.08	5.532
1.35	0.09	6.03
1.35	0.1	6.501
1.35	0.11	6.949
1.35	0.12	7.376
1.35	0.13	7.781
1.35	0.14	8.169
1.35	0.15	8.538
1.35	0.16	8.891
1.35	0.17	9.227
1.35	0.18	9.549
1.35	0.19	9.857
1.35	0.2	10.15
1.35	0.21	10.43
1.35	0.22	10.7
1.35	0.23	10.95
1.35	0.24	11.2
1.35	0.25	11.43
1.35	0.26	11.65
1.35	0.27	11.86
1.35	0.28	12.06
1.35	0.29	12.25
1.35	0.3	12.43
1.35	0.31	12.6
1.35	0.32	12.76
1.35	0.33	12.91
1.35	0.34	13.05
1.35	0.35	13.18
1.35	0.36	13.3
1.35	0.37	13.42
1.35	0.38	13.52
1.35	0.39	13.62
1.35	0.4	13.71
1.35	0.41	13.79
1.35	0.42	13.86
1.35	0.43	13.92
1.35	0.44	13.97
1.35	0.45	14.02
1.35	0.46	14.05
1.35	0.47	14.08
1.35	0.48	14.1
1.35	0.49	14.12
1.35	0.5	14.12
1.36	0.08	5.378
1.36	0.09	5.863
1.36	0.1	6.324
1.36	0.11	6.761
1.36	0.12	7.177
1.36	0.13	7.573
1.36	0.14	7.951
1.36	0.15	8.312
1.36	0.16	8.656
1.36	0.17	8.985
1.36	0.18	9.299
1.36	0.19	9.6
1.36	0.2	9.887
1.36	0.21	10.16
1.36	0.22	10.42
1.36	0.23	10.67
1.36	0.24	10.91
1.36	0.25	11.14
1.36	0.26	11.35
1.36	0.27	11.56
1.36	0.28	11.75
1.36	0.29	11.94
1.36	0.3	12.11
1.36	0.31	12.28
1.36	0.32	12.44
1.36	0.33	12.58
1.36	0.34	12.72
1.36	0.35	12.85
1.36	0.36	12.97
1.36	0.37	13.08
1.36	0.38	13.18
1.36	0.39	13.28
1.36	0.4	13.36
1.36	0.41	13.44
1.36	0.42	13.51
1.36	0.43	13.57
1.36	0.44	13.62
1.36	0.45	13.67
1.36	0.46	13.7
1.36	0.47	13.73
1.36	0.48	13.75
1.36	0.49	13.76
1.36	0.5	13.77
1.37	0.08	5.233
1.37	0.09	5.707
1.37	0.1	6.157
1.37	0.11	6.584
1.37	0.12	6.99
1.37	0.13	7.377
1.37	0.14	7.747
1.37	0.15	8.099
1.37	0.16	8.436
1.37	0.17	8.757
1.37	0.18	9.065
1.37	0.19	9.358
1.37	0.2	9.639
1.37	0.21	9.907
1.37	0.22	10.16
1.37	0.23	10.41
1.37	0.24	10.64
1.37	0.25	10.86
1.37	0.26	11.07
1.37	0.27	11.27
1.37	0.28	11.47
1.37	0.29	11.65
1.37	0.3	11.82
1.37	0.31	11.98
1.37	0.32	12.13
1.37	0.33	12.28
1.37	0.34	12.41
1.37	0.35	12.54
1.37	0.36	12.65
1.37	0.37	12.76
1.37	0.38	12.86
1.37	0.39	12.96
1.37	0.4	13.04
1.37	0.41	13.11
1.37	0.42	13.18
1.37	0.43	13.24
1.37	0.44	13.29
1.37	0.45	13.34
1.37	0.46	13.37
1.37	0.47	13.4
1.37	0.48	13.42
1.37	0.49	13.43
1.37	0.5	13.43
1.38	0.08	5.098
1.38	0.09	5.561
1.38	0.1	6.
1.38	0.11	6.417
1.38	0.12	6.815
1.38	0.13	7.194
1.38	0.14	7.555
1.38	0.15	7.9
1.38	0.16	8.229
1.38	0.17	8.544
1.38	0.18	8.845
1.38	0.19	9.132
1.38	0.2	9.407
1.38	0.21	9.669
1.38	0.22	9.92
1.38	0.23	10.16
1.38	0.24	10.39
1.38	0.25	10.6
1.38	0.26	10.81
1.38	0.27	11.01
1.38	0.28	11.2
1.38	0.29	11.37
1.38	0.3	11.54
1.38	0.31	11.7
1.38	0.32	11.85
1.38	0.33	11.99
1.38	0.34	12.12
1.38	0.35	12.24
1.38	0.36	12.36
1.38	0.37	12.47
1.38	0.38	12.56
1.38	0.39	12.65
1.38	0.4	12.74
1.38	0.41	12.81
1.38	0.42	12.88
1.38	0.43	12.93
1.38	0.44	12.98
1.38	0.45	13.03
1.38	0.46	13.06
1.38	0.47	13.09
1.38	0.48	13.11
1.38	0.49	13.12
1.38	0.5	13.12
1.39	0.09	5.423
1.39	0.1	5.853
1.39	0.11	6.261
1.39	0.12	6.65
1.39	0.13	7.021
1.39	0.14	7.375
1.39	0.15	7.712
1.39	0.16	8.035
1.39	0.17	8.343
1.39	0.18	8.638
1.39	0.19	8.919
1.39	0.2	9.188
1.39	0.21	9.445
1.39	0.22	9.691
1.39	0.23	9.925
1.39	0.24	10.15
1.39	0.25	10.36
1.39	0.26	10.56
1.39	0.27	10.76
1.39	0.28	10.94
1.39	0.29	11.11
1.39	0.3	11.28
1.39	0.31	11.43
1.39	0.32	11.58
1.39	0.33	11.72
1.39	0.34	11.85
1.39	0.35	11.97
1.39	0.36	12.08
1.39	0.37	12.19
1.39	0.38	12.28
1.39	0.39	12.37
1.39	0.4	12.45
1.39	0.41	12.52
1.39	0.42	12.59
1.39	0.43	12.65
1.39	0.44	12.69
1.39	0.45	12.74
1.39	0.46	12.77
1.39	0.47	12.8
1.39	0.48	12.82
1.39	0.49	12.83
1.39	0.5	12.83
1.4	0.09	5.293
1.4	0.1	5.714
1.4	0.11	6.114
1.4	0.12	6.495
1.4	0.13	6.858
1.4	0.14	7.205
1.4	0.15	7.535
1.4	0.16	7.852
1.4	0.17	8.154
1.4	0.18	8.442
1.4	0.19	8.719
1.4	0.2	8.982
1.4	0.21	9.234
1.4	0.22	9.475
1.4	0.23	9.705
1.4	0.24	9.924
1.4	0.25	10.13
1.4	0.26	10.33
1.4	0.27	10.52
1.4	0.28	10.7
1.4	0.29	10.87
1.4	0.3	11.03
1.4	0.31	11.19
1.4	0.32	11.33
1.4	0.33	11.46
1.4	0.34	11.59
1.4	0.35	11.71
1.4	0.36	11.82
1.4	0.37	11.92
1.4	0.38	12.02
1.4	0.39	12.1
1.4	0.4	12.18
1.4	0.41	12.25
1.4	0.42	12.32
1.4	0.43	12.37
1.4	0.44	12.42
1.4	0.45	12.46
1.4	0.46	12.5
1.4	0.47	12.52
1.4	0.48	12.54
1.4	0.49	12.55
1.4	0.5	12.56
1.41	0.09	5.128
1.41	0.1	5.537
1.41	0.11	5.925
1.41	0.12	6.295
1.41	0.13	6.648
1.41	0.14	6.985
1.41	0.15	7.307
1.41	0.16	7.614
1.41	0.17	7.908
1.41	0.18	8.189
1.41	0.19	8.457
1.41	0.2	8.713
1.41	0.21	8.959
1.41	0.22	9.193
1.41	0.23	9.416
1.41	0.24	9.629
1.41	0.25	9.832
1.41	0.26	10.03
1.41	0.27	10.21
1.41	0.28	10.38
1.41	0.29	10.55
1.41	0.3	10.71
1.41	0.31	10.86
1.41	0.32	11.
1.41	0.33	11.13
1.41	0.34	11.25
1.41	0.35	11.37
1.41	0.36	11.47
1.41	0.37	11.57
1.41	0.38	11.67
1.41	0.39	11.75
1.41	0.4	11.83
1.41	0.41	11.9
1.41	0.42	11.96
1.41	0.43	12.01
1.41	0.44	12.06
1.41	0.45	12.1
1.41	0.46	12.13
1.41	0.47	12.16
1.41	0.48	12.17
1.41	0.49	12.19
1.41	0.5	12.19
1.42	0.1	5.366
1.42	0.11	5.743
1.42	0.12	6.103
1.42	0.13	6.446
1.42	0.14	6.773
1.42	0.15	7.086
1.42	0.16	7.385
1.42	0.17	7.67
1.42	0.18	7.943
1.42	0.19	8.204
1.42	0.2	8.454
1.42	0.21	8.692
1.42	0.22	8.92
1.42	0.23	9.137
1.42	0.24	9.344
1.42	0.25	9.542
1.42	0.26	9.73
1.42	0.27	9.909
1.42	0.28	10.08
1.42	0.29	10.24
1.42	0.3	10.39
1.42	0.31	10.54
1.42	0.32	10.67
1.42	0.33	10.8
1.42	0.34	10.92
1.42	0.35	11.03
1.42	0.36	11.14
1.42	0.37	11.24
1.42	0.38	11.33
1.42	0.39	11.41
1.42	0.4	11.48
1.42	0.41	11.55
1.42	0.42	11.61
1.42	0.43	11.66
1.42	0.44	11.71
1.42	0.45	11.75
1.42	0.46	11.78
1.42	0.47	11.8
1.42	0.48	11.82
1.42	0.49	11.83
1.42	0.5	11.83
1.43	0.1	5.201
1.43	0.11	5.568
1.43	0.12	5.917
1.43	0.13	6.251
1.43	0.14	6.569
1.43	0.15	6.873
1.43	0.16	7.163
1.43	0.17	7.441
1.43	0.18	7.706
1.43	0.19	7.96
1.43	0.2	8.203
1.43	0.21	8.434
1.43	0.22	8.656
1.43	0.23	8.867
1.43	0.24	9.069
1.43	0.25	9.261
1.43	0.26	9.444
1.43	0.27	9.618
1.43	0.28	9.784
1.43	0.29	9.941
1.43	0.3	10.09
1.43	0.31	10.23
1.43	0.32	10.36
1.43	0.33	10.49
1.43	0.34	10.6
1.43	0.35	10.71
1.43	0.36	10.81
1.43	0.37	10.91
1.43	0.38	11.
1.43	0.39	11.08
1.43	0.4	11.15
1.43	0.41	11.21
1.43	0.42	11.27
1.43	0.43	11.32
1.43	0.44	11.37
1.43	0.45	11.41
1.43	0.46	11.44
1.43	0.47	11.46
1.43	0.48	11.48
1.43	0.49	11.49
1.43	0.5	11.49
1.44	0.1	5.042
1.44	0.11	5.399
1.44	0.12	5.738
1.44	0.13	6.062
1.44	0.14	6.372
1.44	0.15	6.667
1.44	0.16	6.95
1.44	0.17	7.22
1.44	0.18	7.478
1.44	0.19	7.725
1.44	0.2	7.96
1.44	0.21	8.186
1.44	0.22	8.401
1.44	0.23	8.607
1.44	0.24	8.803
1.44	0.25	8.99
1.44	0.26	9.168
1.44	0.27	9.338
1.44	0.28	9.499
1.44	0.29	9.651
1.44	0.3	9.796
1.44	0.31	9.933
1.44	0.32	10.06
1.44	0.33	10.18
1.44	0.34	10.3
1.44	0.35	10.4
1.44	0.36	10.5
1.44	0.37	10.59
1.44	0.38	10.68
1.44	0.39	10.76
1.44	0.4	10.83
1.44	0.41	10.89
1.44	0.42	10.95
1.44	0.43	11.
1.44	0.44	11.04
1.44	0.45	11.08
1.44	0.46	11.11
1.44	0.47	11.13
1.44	0.48	11.15
1.44	0.49	11.16
1.44	0.5	11.16
1.45	0.11	5.236
1.45	0.12	5.566
1.45	0.13	5.881
1.45	0.14	6.182
1.45	0.15	6.469
1.45	0.16	6.744
1.45	0.17	7.006
1.45	0.18	7.258
1.45	0.19	7.498
1.45	0.2	7.727
1.45	0.21	7.946
1.45	0.22	8.156
1.45	0.23	8.356
1.45	0.24	8.547
1.45	0.25	8.729
1.45	0.26	8.902
1.45	0.27	9.067
1.45	0.28	9.224
1.45	0.29	9.372
1.45	0.3	9.513
1.45	0.31	9.646
1.45	0.32	9.772
1.45	0.33	9.89
1.45	0.34	10.
1.45	0.35	10.1
1.45	0.36	10.2
1.45	0.37	10.29
1.45	0.38	10.37
1.45	0.39	10.45
1.45	0.4	10.52
1.45	0.41	10.58
1.45	0.42	10.63
1.45	0.43	10.68
1.45	0.44	10.72
1.45	0.45	10.76
1.45	0.46	10.79
1.45	0.47	10.81
1.45	0.48	10.83
1.45	0.49	10.84
1.45	0.5	10.84
1.46	0.11	5.08
1.46	0.12	5.401
1.46	0.13	5.707
1.46	0.14	5.999
1.46	0.15	6.279
1.46	0.16	6.546
1.46	0.17	6.801
1.46	0.18	7.045
1.46	0.19	7.279
1.46	0.2	7.502
1.46	0.21	7.716
1.46	0.22	7.92
1.46	0.23	8.114
1.46	0.24	8.3
1.46	0.25	8.477
1.46	0.26	8.646
1.46	0.27	8.806
1.46	0.28	8.959
1.46	0.29	9.103
1.46	0.3	9.24
1.46	0.31	9.37
1.46	0.32	9.492
1.46	0.33	9.607
1.46	0.34	9.714
1.46	0.35	9.815
1.46	0.36	9.909
1.46	0.37	9.996
1.46	0.38	10.08
1.46	0.39	10.15
1.46	0.4	10.22
1.46	0.41	10.28
1.46	0.42	10.33
1.46	0.43	10.38
1.46	0.44	10.42
1.46	0.45	10.45
1.46	0.46	10.48
1.46	0.47	10.5
1.46	0.48	10.52
1.46	0.49	10.53
1.46	0.5	10.53
1.47	0.12	5.241
1.47	0.13	5.539
1.47	0.14	5.824
1.47	0.15	6.096
1.47	0.16	6.355
1.47	0.17	6.604
1.47	0.18	6.842
1.47	0.19	7.069
1.47	0.2	7.286
1.47	0.21	7.494
1.47	0.22	7.692
1.47	0.23	7.882
1.47	0.24	8.062
1.47	0.25	8.235
1.47	0.26	8.399
1.47	0.27	8.555
1.47	0.28	8.703
1.47	0.29	8.844
1.47	0.3	8.978
1.47	0.31	9.104
1.47	0.32	9.222
1.47	0.33	9.334
1.47	0.34	9.439
1.47	0.35	9.537
1.47	0.36	9.629
1.47	0.37	9.713
1.47	0.38	9.791
1.47	0.39	9.863
1.47	0.4	9.928
1.47	0.41	9.987
1.47	0.42	10.04
1.47	0.43	10.09
1.47	0.44	10.13
1.47	0.45	10.16
1.47	0.46	10.19
1.47	0.47	10.21
1.47	0.48	10.22
1.47	0.49	10.23
1.47	0.5	10.24
1.48	0.12	5.089
1.48	0.13	5.378
1.48	0.14	5.655
1.48	0.15	5.92
1.48	0.16	6.172
1.48	0.17	6.414
1.48	0.18	6.645
1.48	0.19	6.867
1.48	0.2	7.078
1.48	0.21	7.28
1.48	0.22	7.473
1.48	0.23	7.658
1.48	0.24	7.834
1.48	0.25	8.001
1.48	0.26	8.161
1.48	0.27	8.313
1.48	0.28	8.458
1.48	0.29	8.595
1.48	0.3	8.725
1.48	0.31	8.847
1.48	0.32	8.963
1.48	0.33	9.072
1.48	0.34	9.174
1.48	0.35	9.27
1.48	0.36	9.359
1.48	0.37	9.441
1.48	0.38	9.517
1.48	0.39	9.587
1.48	0.4	9.65
1.48	0.41	9.708
1.48	0.42	9.759
1.48	0.43	9.804
1.48	0.44	9.843
1.48	0.45	9.876
1.48	0.46	9.902
1.48	0.47	9.923
1.48	0.48	9.938
1.48	0.49	9.947
1.48	0.5	9.95
1.49	0.13	5.224
1.49	0.14	5.493
1.49	0.15	5.751
1.49	0.16	5.997
1.49	0.17	6.232
1.49	0.18	6.457
1.49	0.19	6.672
1.49	0.2	6.878
1.49	0.21	7.075
1.49	0.22	7.263
1.49	0.23	7.443
1.49	0.24	7.614
1.49	0.25	7.777
1.49	0.26	7.933
1.49	0.27	8.081
1.49	0.28	8.222
1.49	0.29	8.355
1.49	0.3	8.482
1.49	0.31	8.601
1.49	0.32	8.714
1.49	0.33	8.82
1.49	0.34	8.92
1.49	0.35	9.013
1.49	0.36	9.099
1.49	0.37	9.179
1.49	0.38	9.254
1.49	0.39	9.321
1.49	0.4	9.383
1.49	0.41	9.439
1.49	0.42	9.489
1.49	0.43	9.533
1.49	0.44	9.571
1.49	0.45	9.603
1.49	0.46	9.629
1.49	0.47	9.649
1.49	0.48	9.664
1.49	0.49	9.672
1.49	0.5	9.675
1.5	0.13	5.076
1.5	0.14	5.338
1.5	0.15	5.589
1.5	0.16	5.828
1.5	0.17	6.057
1.5	0.18	6.276
1.5	0.19	6.486
1.5	0.2	6.687
1.5	0.21	6.878
1.5	0.22	7.061
1.5	0.23	7.236
1.5	0.24	7.403
1.5	0.25	7.562
1.5	0.26	7.714
1.5	0.27	7.858
1.5	0.28	7.995
1.5	0.29	8.125
1.5	0.3	8.248
1.5	0.31	8.365
1.5	0.32	8.475
1.5	0.33	8.578
1.5	0.34	8.675
1.5	0.35	8.765
1.5	0.36	8.85
1.5	0.37	8.928
1.5	0.38	9.
1.5	0.39	9.066
1.5	0.4	9.127
1.5	0.41	9.181
1.5	0.42	9.229
1.5	0.43	9.272
1.5	0.44	9.309
1.5	0.45	9.34
1.5	0.46	9.366
1.5	0.47	9.386
1.5	0.48	9.4
1.5	0.49	9.408
1.5	0.5	9.411
1.51	0.14	5.189
1.51	0.15	5.433
1.51	0.16	5.667
1.51	0.17	5.89
1.51	0.18	6.103
1.51	0.19	6.307
1.51	0.2	6.503
1.51	0.21	6.689
1.51	0.22	6.868
1.51	0.23	7.038
1.51	0.24	7.201
1.51	0.25	7.356
1.51	0.26	7.503
1.51	0.27	7.644
1.51	0.28	7.778
1.51	0.29	7.904
1.51	0.3	8.024
1.51	0.31	8.138
1.51	0.32	8.245
1.51	0.33	8.345
1.51	0.34	8.44
1.51	0.35	8.528
1.51	0.36	8.61
1.51	0.37	8.687
1.51	0.38	8.757
1.51	0.39	8.821
1.51	0.4	8.88
1.51	0.41	8.933
1.51	0.42	8.98
1.51	0.43	9.022
1.51	0.44	9.058
1.51	0.45	9.088
1.51	0.46	9.113
1.51	0.47	9.133
1.51	0.48	9.146
1.51	0.49	9.155
1.51	0.5	9.157
1.52	0.14	5.047
1.52	0.15	5.284
1.52	0.16	5.512
1.52	0.17	5.729
1.52	0.18	5.937
1.52	0.19	6.136
1.52	0.2	6.326
1.52	0.21	6.508
1.52	0.22	6.682
1.52	0.23	6.848
1.52	0.24	7.007
1.52	0.25	7.158
1.52	0.26	7.302
1.52	0.27	7.439
1.52	0.28	7.569
1.52	0.29	7.692
1.52	0.3	7.809
1.52	0.31	7.92
1.52	0.32	8.024
1.52	0.33	8.122
1.52	0.34	8.214
1.52	0.35	8.3
1.52	0.36	8.381
1.52	0.37	8.455
1.52	0.38	8.523
1.52	0.39	8.586
1.52	0.4	8.644
1.52	0.41	8.695
1.52	0.42	8.741
1.52	0.43	8.782
1.52	0.44	8.817
1.52	0.45	8.847
1.52	0.46	8.871
1.52	0.47	8.89
1.52	0.48	8.903
1.52	0.49	8.911
1.52	0.5	8.914
1.53	0.15	5.142
1.53	0.16	5.364
1.53	0.17	5.575
1.53	0.18	5.778
1.53	0.19	5.972
1.53	0.2	6.157
1.53	0.21	6.335
1.53	0.22	6.504
1.53	0.23	6.666
1.53	0.24	6.821
1.53	0.25	6.968
1.53	0.26	7.108
1.53	0.27	7.242
1.53	0.28	7.369
1.53	0.29	7.489
1.53	0.3	7.603
1.53	0.31	7.711
1.53	0.32	7.813
1.53	0.33	7.908
1.53	0.34	7.998
1.53	0.35	8.082
1.53	0.36	8.16
1.53	0.37	8.233
1.53	0.38	8.299
1.53	0.39	8.361
1.53	0.4	8.417
1.53	0.41	8.467
1.53	0.42	8.512
1.53	0.43	8.551
1.53	0.44	8.586
1.53	0.45	8.615
1.53	0.46	8.638
1.53	0.47	8.657
1.53	0.48	8.67
1.53	0.49	8.678
1.53	0.5	8.68
1.54	0.15	5.006
1.54	0.16	5.222
1.54	0.17	5.428
1.54	0.18	5.626
1.54	0.19	5.815
1.54	0.2	5.996
1.54	0.21	6.169
1.54	0.22	6.334
1.54	0.23	6.492
1.54	0.24	6.642
1.54	0.25	6.786
1.54	0.26	6.923
1.54	0.27	7.053
1.54	0.28	7.177
1.54	0.29	7.294
1.54	0.3	7.406
1.54	0.31	7.511
1.54	0.32	7.61
1.54	0.33	7.703
1.54	0.34	7.791
1.54	0.35	7.873
1.54	0.36	7.949
1.54	0.37	8.02
1.54	0.38	8.085
1.54	0.39	8.145
1.54	0.4	8.199
1.54	0.41	8.248
1.54	0.42	8.292
1.54	0.43	8.331
1.54	0.44	8.364
1.54	0.45	8.392
1.54	0.46	8.415
1.54	0.47	8.433
1.54	0.48	8.446
1.54	0.49	8.454
1.54	0.5	8.456
1.55	0.16	5.086
1.55	0.17	5.287
1.55	0.18	5.48
1.55	0.19	5.665
1.55	0.2	5.841
1.55	0.21	6.01
1.55	0.22	6.171
1.55	0.23	6.325
1.55	0.24	6.472
1.55	0.25	6.612
1.55	0.26	6.745
1.55	0.27	6.872
1.55	0.28	6.993
1.55	0.29	7.108
1.55	0.3	7.216
1.55	0.31	7.319
1.55	0.32	7.416
1.55	0.33	7.507
1.55	0.34	7.592
1.55	0.35	7.672
1.55	0.36	7.746
1.55	0.37	7.815
1.55	0.38	7.879
1.55	0.39	7.937
1.55	0.4	7.99
1.55	0.41	8.038
1.55	0.42	8.081
1.55	0.43	8.119
1.55	0.44	8.151
1.55	0.45	8.179
1.55	0.46	8.201
1.55	0.47	8.219
1.55	0.48	8.231
1.55	0.49	8.239
1.55	0.5	8.241
1.56	0.17	5.153
1.56	0.18	5.341
1.56	0.19	5.521
1.56	0.2	5.693
1.56	0.21	5.857
1.56	0.22	6.015
1.56	0.23	6.165
1.56	0.24	6.308
1.56	0.25	6.445
1.56	0.26	6.575
1.56	0.27	6.699
1.56	0.28	6.817
1.56	0.29	6.929
1.56	0.3	7.035
1.56	0.31	7.135
1.56	0.32	7.229
1.56	0.33	7.318
1.56	0.34	7.402
1.56	0.35	7.48
1.56	0.36	7.552
1.56	0.37	7.62
1.56	0.38	7.682
1.56	0.39	7.739
1.56	0.4	7.79
1.56	0.41	7.837
1.56	0.42	7.879
1.56	0.43	7.916
1.56	0.44	7.948
1.56	0.45	7.974
1.56	0.46	7.996
1.56	0.47	8.013
1.56	0.48	8.026
1.56	0.49	8.033
1.56	0.5	8.035
1.57	0.17	5.024
1.57	0.18	5.207
1.57	0.19	5.383
1.57	0.2	5.551
1.57	0.21	5.711
1.57	0.22	5.865
1.57	0.23	6.012
1.57	0.24	6.152
1.57	0.25	6.285
1.57	0.26	6.412
1.57	0.27	6.533
1.57	0.28	6.648
1.57	0.29	6.758
1.57	0.3	6.861
1.57	0.31	6.959
1.57	0.32	7.051
1.57	0.33	7.138
1.57	0.34	7.219
1.57	0.35	7.295
1.57	0.36	7.366
1.57	0.37	7.432
1.57	0.38	7.493
1.57	0.39	7.548
1.57	0.4	7.599
1.57	0.41	7.644
1.57	0.42	7.685
1.57	0.43	7.721
1.57	0.44	7.752
1.57	0.45	7.778
1.57	0.46	7.8
1.57	0.47	7.816
1.57	0.48	7.828
1.57	0.49	7.835
1.57	0.5	7.838
1.58	0.18	5.079
1.58	0.19	5.251
1.58	0.2	5.415
1.58	0.21	5.572
1.58	0.22	5.722
1.58	0.23	5.865
1.58	0.24	6.002
1.58	0.25	6.132
1.58	0.26	6.256
1.58	0.27	6.374
1.58	0.28	6.487
1.58	0.29	6.593
1.58	0.3	6.694
1.58	0.31	6.79
1.58	0.32	6.88
1.58	0.33	6.965
1.58	0.34	7.044
1.58	0.35	7.118
1.58	0.36	7.188
1.58	0.37	7.252
1.58	0.38	7.311
1.58	0.39	7.365
1.58	0.4	7.415
1.58	0.41	7.459
1.58	0.42	7.499
1.58	0.43	7.534
1.58	0.44	7.565
1.58	0.45	7.59
1.58	0.46	7.611
1.58	0.47	7.627
1.58	0.48	7.639
1.58	0.49	7.646
1.58	0.5	7.648
1.59	0.19	5.124
1.59	0.2	5.284
1.59	0.21	5.438
1.59	0.22	5.584
1.59	0.23	5.724
1.59	0.24	5.857
1.59	0.25	5.985
1.59	0.26	6.106
1.59	0.27	6.222
1.59	0.28	6.331
1.59	0.29	6.436
1.59	0.3	6.534
1.59	0.31	6.627
1.59	0.32	6.715
1.59	0.33	6.798
1.59	0.34	6.876
1.59	0.35	6.948
1.59	0.36	7.016
1.59	0.37	7.079
1.59	0.38	7.137
1.59	0.39	7.19
1.59	0.4	7.238
1.59	0.41	7.282
1.59	0.42	7.321
1.59	0.43	7.355
1.59	0.44	7.384
1.59	0.45	7.409
1.59	0.46	7.43
1.59	0.47	7.446
1.59	0.48	7.457
1.59	0.49	7.464
1.59	0.5	7.466
1.6	0.19	5.003
1.6	0.2	5.159
1.6	0.21	5.309
1.6	0.22	5.452
1.6	0.23	5.589
1.6	0.24	5.719
1.6	0.25	5.843
1.6	0.26	5.962
1.6	0.27	6.075
1.6	0.28	6.182
1.6	0.29	6.284
1.6	0.3	6.38
1.6	0.31	6.471
1.6	0.32	6.557
1.6	0.33	6.638
1.6	0.34	6.714
1.6	0.35	6.785
1.6	0.36	6.851
1.6	0.37	6.912
1.6	0.38	6.969
1.6	0.39	7.021
1.6	0.4	7.068
1.6	0.41	7.111
1.6	0.42	7.149
1.6	0.43	7.182
1.6	0.44	7.211
1.6	0.45	7.236
1.6	0.46	7.256
1.6	0.47	7.271
1.6	0.48	7.282
1.6	0.49	7.289
1.6	0.5	7.291
1.61	0.2	5.001
1.61	0.21	5.147
1.61	0.22	5.286
1.61	0.23	5.418
1.61	0.24	5.545
1.61	0.25	5.666
1.61	0.26	5.781
1.61	0.27	5.891
1.61	0.28	5.995
1.61	0.29	6.093
1.61	0.3	6.187
1.61	0.31	6.276
1.61	0.32	6.359
1.61	0.33	6.438
1.61	0.34	6.511
1.61	0.35	6.58
1.61	0.36	6.645
1.61	0.37	6.704
1.61	0.38	6.759
1.61	0.39	6.809
1.61	0.4	6.855
1.61	0.41	6.897
1.61	0.42	6.933
1.61	0.43	6.966
1.61	0.44	6.994
1.61	0.45	7.018
1.61	0.46	7.037
1.61	0.47	7.052
1.61	0.48	7.063
1.61	0.49	7.07
1.61	0.5	7.072
1.62	0.22	5.123
1.62	0.23	5.251
1.62	0.24	5.374
1.62	0.25	5.492
1.62	0.26	5.603
1.62	0.27	5.71
1.62	0.28	5.811
1.62	0.29	5.907
1.62	0.3	5.998
1.62	0.31	6.084
1.62	0.32	6.165
1.62	0.33	6.241
1.62	0.34	6.313
1.62	0.35	6.379
1.62	0.36	6.442
1.62	0.37	6.5
1.62	0.38	6.553
1.62	0.39	6.602
1.62	0.4	6.646
1.62	0.41	6.687
1.62	0.42	6.722
1.62	0.43	6.754
1.62	0.44	6.781
1.62	0.45	6.804
1.62	0.46	6.823
1.62	0.47	6.838
1.62	0.48	6.848
1.62	0.49	6.855
1.62	0.5	6.857
1.63	0.23	5.088
1.63	0.24	5.207
1.63	0.25	5.321
1.63	0.26	5.429
1.63	0.27	5.533
1.63	0.28	5.631
1.63	0.29	5.724
1.63	0.3	5.812
1.63	0.31	5.895
1.63	0.32	5.974
1.63	0.33	6.048
1.63	0.34	6.118
1.63	0.35	6.183
1.63	0.36	6.243
1.63	0.37	6.299
1.63	0.38	6.351
1.63	0.39	6.398
1.63	0.4	6.442
1.63	0.41	6.481
1.63	0.42	6.515
1.63	0.43	6.546
1.63	0.44	6.572
1.63	0.45	6.595
1.63	0.46	6.613
1.63	0.47	6.627
1.63	0.48	6.638
1.63	0.49	6.644
1.63	0.5	6.646
1.64	0.24	5.043
1.64	0.25	5.154
1.64	0.26	5.259
1.64	0.27	5.359
1.64	0.28	5.454
1.64	0.29	5.544
1.64	0.3	5.63
1.64	0.31	5.711
1.64	0.32	5.787
1.64	0.33	5.859
1.64	0.34	5.926
1.64	0.35	5.99
1.64	0.36	6.048
1.64	0.37	6.103
1.64	0.38	6.153
1.64	0.39	6.199
1.64	0.4	6.241
1.64	0.41	6.279
1.64	0.42	6.312
1.64	0.43	6.342
1.64	0.44	6.368
1.64	0.45	6.39
1.64	0.46	6.407
1.64	0.47	6.421
1.64	0.48	6.431
1.64	0.49	6.437
1.64	0.5	6.439
1.65	0.26	5.092
1.65	0.27	5.189
1.65	0.28	5.281
1.65	0.29	5.369
1.65	0.3	5.452
1.65	0.31	5.53
1.65	0.32	5.604
1.65	0.33	5.674
1.65	0.34	5.739
1.65	0.35	5.8
1.65	0.36	5.857
1.65	0.37	5.91
1.65	0.38	5.959
1.65	0.39	6.004
1.65	0.4	6.044
1.65	0.41	6.081
1.65	0.42	6.114
1.65	0.43	6.142
1.65	0.44	6.167
1.65	0.45	6.188
1.65	0.46	6.206
1.65	0.47	6.219
1.65	0.48	6.229
1.65	0.49	6.234
1.65	0.5	6.236
1.66	0.27	5.023
1.66	0.28	5.112
1.66	0.29	5.197
1.66	0.3	5.277
1.66	0.31	5.353
1.66	0.32	5.425
1.66	0.33	5.493
1.66	0.34	5.556
1.66	0.35	5.615
1.66	0.36	5.67
1.66	0.37	5.722
1.66	0.38	5.769
1.66	0.39	5.812
1.66	0.4	5.852
1.66	0.41	5.887
1.66	0.42	5.919
1.66	0.43	5.947
1.66	0.44	5.971
1.66	0.45	5.991
1.66	0.46	6.008
1.66	0.47	6.021
1.66	0.48	6.03
1.66	0.49	6.036
1.66	0.5	6.038
1.67	0.29	5.029
1.67	0.3	5.107
1.67	0.31	5.18
1.67	0.32	5.25
1.67	0.33	5.315
1.67	0.34	5.377
1.67	0.35	5.434
1.67	0.36	5.488
1.67	0.37	5.537
1.67	0.38	5.583
1.67	0.39	5.625
1.67	0.4	5.663
1.67	0.41	5.698
1.67	0.42	5.728
1.67	0.43	5.755
1.67	0.44	5.779
1.67	0.45	5.799
1.67	0.46	5.815
1.67	0.47	5.827
1.67	0.48	5.836
1.67	0.49	5.842
1.67	0.5	5.844
1.68	0.31	5.011
1.68	0.32	5.078
1.68	0.33	5.142
1.68	0.34	5.201
1.68	0.35	5.257
1.68	0.36	5.309
1.68	0.37	5.357
1.68	0.38	5.401
1.68	0.39	5.442
1.68	0.4	5.479
1.68	0.41	5.512
1.68	0.42	5.542
1.68	0.43	5.568
1.68	0.44	5.591
1.68	0.45	5.61
1.68	0.46	5.626
1.68	0.47	5.638
1.68	0.48	5.647
1.68	0.49	5.652
1.68	0.5	5.654
1.69	0.34	5.03
1.69	0.35	5.084
1.69	0.36	5.134
1.69	0.37	5.18
1.69	0.38	5.223
1.69	0.39	5.263
1.69	0.4	5.299
1.69	0.41	5.331
1.69	0.42	5.36
1.69	0.43	5.385
1.69	0.44	5.407
1.69	0.45	5.426
1.69	0.46	5.441
1.69	0.47	5.453
1.69	0.48	5.461
1.69	0.49	5.466
1.69	0.5	5.468
1.7	0.37	5.008
1.7	0.38	5.05
1.7	0.39	5.088
1.7	0.4	5.122
1.7	0.41	5.154
1.7	0.42	5.182
1.7	0.43	5.206
1.7	0.44	5.228
1.7	0.45	5.246
1.7	0.46	5.26
1.7	0.47	5.272
1.7	0.48	5.28
1.7	0.49	5.285
1.7	0.5	5.286
1.71	0.42	5.008
1.71	0.43	5.032
1.71	0.44	5.052
1.71	0.45	5.07
1.71	0.46	5.084
1.71	0.47	5.095
1.71	0.48	5.103
1.71	0.49	5.108
1.71	0.5	5.109

==> Plot_data/Fig9/BR12/BRgaexcdata.dat <==
1.	0.01	2.855
1.	0.02	4.925
1.	0.03	6.597
1.	0.04	8.02
1.	0.05	9.267
1.	0.06	10.38
1.	0.07	11.39
1.	0.08	12.32
1.	0.09	13.18
1.	0.1	13.97
1.	0.11	14.71
1.	0.12	15.4
1.	0.13	16.06
1.	0.14	16.67
1.	0.15	17.25
1.	0.16	17.8
1.	0.17	18.31
1.	0.18	18.8
1.	0.19	19.27
1.	0.2	19.71
1.	0.21	20.13
1.	0.22	20.52
1.	0.23	20.9
1.	0.24	21.26
1.	0.25	21.6
1.	0.26	21.92
1.	0.27	22.22
1.	0.28	22.51
1.	0.29	22.78
1.	0.3	23.04
1.	0.31	23.28
1.	0.32	23.51
1.	0.33	23.72
1.	0.34	23.92
1.	0.35	24.1
1.	0.36	24.28
1.	0.37	24.44
1.	0.38	24.58
1.	0.39	24.72
1.	0.4	24.84
1.	0.41	24.95
1.	0.42	25.05
1.	0.43	25.14
1.	0.44	25.21
1.	0.45	25.27
1.	0.46	25.32
1.	0.47	25.36
1.	0.48	25.39
1.	0.49	25.41
1.	0.5	25.42
1.01	0.01	2.779
1.01	0.02	4.793
1.01	0.03	6.421
1.01	0.04	7.807
1.01	0.05	9.022
1.01	0.06	10.11
1.01	0.07	11.09
1.01	0.08	12.
1.01	0.09	12.83
1.01	0.1	13.6
1.01	0.11	14.32
1.01	0.12	15.
1.01	0.13	15.63
1.01	0.14	16.23
1.01	0.15	16.8
1.01	0.16	17.33
1.01	0.17	17.83
1.01	0.18	18.31
1.01	0.19	18.76
1.01	0.2	19.19
1.01	0.21	19.6
1.01	0.22	19.99
1.01	0.23	20.35
1.01	0.24	20.7
1.01	0.25	21.03
1.01	0.26	21.34
1.01	0.27	21.64
1.01	0.28	21.92
1.01	0.29	22.18
1.01	0.3	22.43
1.01	0.31	22.67
1.01	0.32	22.89
1.01	0.33	23.1
1.01	0.34	23.29
1.01	0.35	23.47
1.01	0.36	23.64
1.01	0.37	23.8
1.01	0.38	23.94
1.01	0.39	24.07
1.01	0.4	24.19
1.01	0.41	24.3
1.01	0.42	24.39
1.01	0.43	24.48
1.01	0.44	24.55
1.01	0.45	24.61
1.01	0.46	24.66
1.01	0.47	24.7
1.01	0.48	24.73
1.01	0.49	24.75
1.01	0.5	24.75
1.02	0.01	2.703
1.02	0.02	4.663
1.02	0.03	6.248
1.02	0.04	7.597
1.02	0.05	8.78
1.02	0.06	9.838
1.02	0.07	10.8
1.02	0.08	11.68
1.02	0.09	12.49
1.02	0.1	13.24
1.02	0.11	13.94
1.02	0.12	14.6
1.02	0.13	15.22
1.02	0.14	15.8
1.02	0.15	16.35
1.02	0.16	16.87
1.02	0.17	17.36
1.02	0.18	17.82
1.02	0.19	18.26
1.02	0.2	18.68
1.02	0.21	19.08
1.02	0.22	19.46
1.02	0.23	19.81
1.02	0.24	20.15
1.02	0.25	20.47
1.02	0.26	20.78
1.02	0.27	21.07
1.02	0.28	21.34
1.02	0.29	21.6
1.02	0.3	21.84
1.02	0.31	22.07
1.02	0.32	22.28
1.02	0.33	22.49
1.02	0.34	22.68
1.02	0.35	22.85
1.02	0.36	23.02
1.02	0.37	23.17
1.02	0.38	23.31
1.02	0.39	23.43
1.02	0.4	23.55
1.02	0.41	23.65
1.02	0.42	23.75
1.02	0.43	23.83
1.02	0.44	23.9
1.02	0.45	23.96
1.02	0.46	24.01
1.02	0.47	24.05
1.02	0.48	24.07
1.02	0.49	24.09
1.02	0.5	24.1
1.03	0.01	2.628
1.03	0.02	4.535
1.03	0.03	6.078
1.03	0.04	7.39
1.03	0.05	8.542
1.03	0.06	9.572
1.03	0.07	10.51
1.03	0.08	11.36
1.03	0.09	12.15
1.03	0.1	12.88
1.03	0.11	13.57
1.03	0.12	14.21
1.03	0.13	14.81
1.03	0.14	15.37
1.03	0.15	15.91
1.03	0.16	16.41
1.03	0.17	16.89
1.03	0.18	17.34
1.03	0.19	17.77
1.03	0.2	18.18
1.03	0.21	18.57
1.03	0.22	18.93
1.03	0.23	19.28
1.03	0.24	19.61
1.03	0.25	19.92
1.03	0.26	20.22
1.03	0.27	20.5
1.03	0.28	20.77
1.03	0.29	21.02
1.03	0.3	21.25
1.03	0.31	21.48
1.03	0.32	21.69
1.03	0.33	21.88
1.03	0.34	22.07
1.03	0.35	22.24
1.03	0.36	22.4
1.03	0.37	22.55
1.03	0.38	22.68
1.03	0.39	22.81
1.03	0.4	22.92
1.03	0.41	23.02
1.03	0.42	23.11
1.03	0.43	23.19
1.03	0.44	23.26
1.03	0.45	23.32
1.03	0.46	23.37
1.03	0.47	23.4
1.03	0.48	23.43
1.03	0.49	23.45
1.03	0.5	23.45
1.04	0.01	2.554
1.04	0.02	4.409
1.04	0.03	5.909
1.04	0.04	7.187
1.04	0.05	8.307
1.04	0.06	9.309
1.04	0.07	10.22
1.04	0.08	11.05
1.04	0.09	11.82
1.04	0.1	12.53
1.04	0.11	13.2
1.04	0.12	13.82
1.04	0.13	14.41
1.04	0.14	14.96
1.04	0.15	15.48
1.04	0.16	15.97
1.04	0.17	16.43
1.04	0.18	16.87
1.04	0.19	17.29
1.04	0.2	17.69
1.04	0.21	18.06
1.04	0.22	18.42
1.04	0.23	18.76
1.04	0.24	19.08
1.04	0.25	19.38
1.04	0.26	19.67
1.04	0.27	19.95
1.04	0.28	20.2
1.04	0.29	20.45
1.04	0.3	20.68
1.04	0.31	20.9
1.04	0.32	21.1
1.04	0.33	21.29
1.04	0.34	21.47
1.04	0.35	21.64
1.04	0.36	21.79
1.04	0.37	21.94
1.04	0.38	22.07
1.04	0.39	22.19
1.04	0.4	22.3
1.04	0.41	22.4
1.04	0.42	22.49
1.04	0.43	22.56
1.04	0.44	22.63
1.04	0.45	22.69
1.04	0.46	22.73
1.04	0.47	22.77
1.04	0.48	22.79
1.04	0.49	22.81
1.04	0.5	22.82
1.05	0.01	2.481
1.05	0.02	4.284
1.05	0.03	5.743
1.05	0.04	6.986
1.05	0.05	8.075
1.05	0.06	9.05
1.05	0.07	9.934
1.05	0.08	10.74
1.05	0.09	11.49
1.05	0.1	12.19
1.05	0.11	12.83
1.05	0.12	13.44
1.05	0.13	14.01
1.05	0.14	14.54
1.05	0.15	15.05
1.05	0.16	15.53
1.05	0.17	15.98
1.05	0.18	16.41
1.05	0.19	16.82
1.05	0.2	17.2
1.05	0.21	17.57
1.05	0.22	17.91
1.05	0.23	18.24
1.05	0.24	18.56
1.05	0.25	18.85
1.05	0.26	19.13
1.05	0.27	19.4
1.05	0.28	19.65
1.05	0.29	19.89
1.05	0.3	20.11
1.05	0.31	20.32
1.05	0.32	20.52
1.05	0.33	20.71
1.05	0.34	20.88
1.05	0.35	21.04
1.05	0.36	21.2
1.05	0.37	21.33
1.05	0.38	21.46
1.05	0.39	21.58
1.05	0.4	21.69
1.05	0.41	21.78
1.05	0.42	21.87
1.05	0.43	21.95
1.05	0.44	22.01
1.05	0.45	22.07
1.05	0.46	22.11
1.05	0.47	22.15
1.05	0.48	22.17
1.05	0.49	22.19
1.05	0.5	22.19
1.06	0.01	2.409
1.06	0.02	4.162
1.06	0.03	5.58
1.06	0.04	6.788
1.06	0.05	7.848
1.06	0.06	8.795
1.06	0.07	9.655
1.06	0.08	10.44
1.06	0.09	11.17
1.06	0.1	11.84
1.06	0.11	12.47
1.06	0.12	13.06
1.06	0.13	13.62
1.06	0.14	14.14
1.06	0.15	14.63
1.06	0.16	15.1
1.06	0.17	15.54
1.06	0.18	15.95
1.06	0.19	16.35
1.06	0.2	16.72
1.06	0.21	17.08
1.06	0.22	17.42
1.06	0.23	17.74
1.06	0.24	18.04
1.06	0.25	18.33
1.06	0.26	18.6
1.06	0.27	18.86
1.06	0.28	19.1
1.06	0.29	19.34
1.06	0.3	19.55
1.06	0.31	19.76
1.06	0.32	19.95
1.06	0.33	20.13
1.06	0.34	20.3
1.06	0.35	20.46
1.06	0.36	20.61
1.06	0.37	20.74
1.06	0.38	20.87
1.06	0.39	20.98
1.06	0.4	21.09
1.06	0.41	21.18
1.06	0.42	21.26
1.06	0.43	21.34
1.06	0.44	21.4
1.06	0.45	21.46
1.06	0.46	21.5
1.06	0.47	21.53
1.06	0.48	21.56
1.06	0.49	21.57
1.06	0.5	21.58
1.07	0.01	2.338
1.07	0.02	4.041
1.07	0.03	5.419
1.07	0.04	6.593
1.07	0.05	7.623
1.07	0.06	8.545
1.07	0.07	9.381
1.07	0.08	10.15
1.07	0.09	10.85
1.07	0.1	11.51
1.07	0.11	12.12
1.07	0.12	12.7
1.07	0.13	13.23
1.07	0.14	13.74
1.07	0.15	14.22
1.07	0.16	14.67
1.07	0.17	15.1
1.07	0.18	15.5
1.07	0.19	15.89
1.07	0.2	16.25
1.07	0.21	16.6
1.07	0.22	16.93
1.07	0.23	17.24
1.07	0.24	17.53
1.07	0.25	17.81
1.07	0.26	18.08
1.07	0.27	18.33
1.07	0.28	18.57
1.07	0.29	18.79
1.07	0.3	19.01
1.07	0.31	19.21
1.07	0.32	19.39
1.07	0.33	19.57
1.07	0.34	19.74
1.07	0.35	19.89
1.07	0.36	20.03
1.07	0.37	20.16
1.07	0.38	20.29
1.07	0.39	20.4
1.07	0.4	20.5
1.07	0.41	20.59
1.07	0.42	20.67
1.07	0.43	20.74
1.07	0.44	20.8
1.07	0.45	20.86
1.07	0.46	20.9
1.07	0.47	20.93
1.07	0.48	20.95
1.07	0.49	20.97
1.07	0.5	20.97
1.08	0.01	2.268
1.08	0.02	3.921
1.08	0.03	5.261
1.08	0.04	6.401
1.08	0.05	7.403
1.08	0.06	8.299
1.08	0.07	9.111
1.08	0.08	9.855
1.08	0.09	10.54
1.08	0.1	11.18
1.08	0.11	11.78
1.08	0.12	12.33
1.08	0.13	12.86
1.08	0.14	13.35
1.08	0.15	13.81
1.08	0.16	14.25
1.08	0.17	14.67
1.08	0.18	15.06
1.08	0.19	15.44
1.08	0.2	15.79
1.08	0.21	16.13
1.08	0.22	16.45
1.08	0.23	16.75
1.08	0.24	17.04
1.08	0.25	17.31
1.08	0.26	17.57
1.08	0.27	17.81
1.08	0.28	18.04
1.08	0.29	18.26
1.08	0.3	18.47
1.08	0.31	18.66
1.08	0.32	18.85
1.08	0.33	19.02
1.08	0.34	19.18
1.08	0.35	19.33
1.08	0.36	19.47
1.08	0.37	19.59
1.08	0.38	19.71
1.08	0.39	19.82
1.08	0.4	19.92
1.08	0.41	20.01
1.08	0.42	20.09
1.08	0.43	20.16
1.08	0.44	20.22
1.08	0.45	20.27
1.08	0.46	20.31
1.08	0.47	20.34
1.08	0.48	20.36
1.08	0.49	20.38
1.08	0.5	20.38
1.09	0.01	2.199
1.09	0.02	3.804
1.09	0.03	5.105
1.09	0.04	6.213
1.09	0.05	7.186
1.09	0.06	8.056
1.09	0.07	8.846
1.09	0.08	9.569
1.09	0.09	10.24
1.09	0.1	10.86
1.09	0.11	11.44
1.09	0.12	11.98
1.09	0.13	12.49
1.09	0.14	12.97
1.09	0.15	13.42
1.09	0.16	13.84
1.09	0.17	14.25
1.09	0.18	14.63
1.09	0.19	15.
1.09	0.2	15.34
1.09	0.21	15.67
1.09	0.22	15.98
1.09	0.23	16.27
1.09	0.24	16.55
1.09	0.25	16.82
1.09	0.26	17.07
1.09	0.27	17.3
1.09	0.28	17.53
1.09	0.29	17.74
1.09	0.3	17.94
1.09	0.31	18.13
1.09	0.32	18.31
1.09	0.33	18.47
1.09	0.34	18.63
1.09	0.35	18.78
1.09	0.36	18.91
1.09	0.37	19.04
1.09	0.38	19.15
1.09	0.39	19.26
1.09	0.4	19.35
1.09	0.41	19.44
1.09	0.42	19.51
1.09	0.43	19.58
1.09	0.44	19.64
1.09	0.45	19.69
1.09	0.46	19.73
1.09	0.47	19.76
1.09	0.48	19.78
1.09	0.49	19.8
1.09	0.5	19.8
1.1	0.01	2.131
1.1	0.02	3.689
1.1	0.03	4.952
1.1	0.04	6.028
1.1	0.05	6.973
1.1	0.06	7.819
1.1	0.07	8.586
1.1	0.08	9.289
1.1	0.09	9.938
1.1	0.1	10.54
1.1	0.11	11.1
1.1	0.12	11.63
1.1	0.13	12.12
1.1	0.14	12.59
1.1	0.15	13.03
1.1	0.16	13.44
1.1	0.17	13.84
1.1	0.18	14.21
1.1	0.19	14.56
1.1	0.2	14.9
1.1	0.21	15.21
1.1	0.22	15.52
1.1	0.23	15.8
1.1	0.24	16.07
1.1	0.25	16.33
1.1	0.26	16.57
1.1	0.27	16.8
1.1	0.28	17.02
1.1	0.29	17.23
1.1	0.3	17.42
1.1	0.31	17.61
1.1	0.32	17.78
1.1	0.33	17.94
1.1	0.34	18.09
1.1	0.35	18.23
1.1	0.36	18.37
1.1	0.37	18.49
1.1	0.38	18.6
1.1	0.39	18.7
1.1	0.4	18.79
1.1	0.41	18.88
1.1	0.42	18.95
1.1	0.43	19.02
1.1	0.44	19.07
1.1	0.45	19.12
1.1	0.46	19.16
1.1	0.47	19.19
1.1	0.48	19.21
1.1	0.49	19.23
1.1	0.5	19.23
1.11	0.01	2.064
1.11	0.02	3.575
1.11	0.03	4.801
1.11	0.04	5.846
1.11	0.05	6.764
1.11	0.06	7.585
1.11	0.07	8.331
1.11	0.08	9.013
1.11	0.09	9.644
1.11	0.1	10.23
1.11	0.11	10.78
1.11	0.12	11.29
1.11	0.13	11.77
1.11	0.14	12.22
1.11	0.15	12.65
1.11	0.16	13.05
1.11	0.17	13.43
1.11	0.18	13.79
1.11	0.19	14.14
1.11	0.2	14.46
1.11	0.21	14.77
1.11	0.22	15.06
1.11	0.23	15.34
1.11	0.24	15.6
1.11	0.25	15.85
1.11	0.26	16.09
1.11	0.27	16.32
1.11	0.28	16.53
1.11	0.29	16.73
1.11	0.3	16.92
1.11	0.31	17.1
1.11	0.32	17.26
1.11	0.33	17.42
1.11	0.34	17.57
1.11	0.35	17.71
1.11	0.36	17.83
1.11	0.37	17.95
1.11	0.38	18.06
1.11	0.39	18.16
1.11	0.4	18.25
1.11	0.41	18.33
1.11	0.42	18.4
1.11	0.43	18.47
1.11	0.44	18.52
1.11	0.45	18.57
1.11	0.46	18.61
1.11	0.47	18.64
1.11	0.48	18.66
1.11	0.49	18.67
1.11	0.5	18.67
1.12	0.02	3.464
1.12	0.03	4.653
1.12	0.04	5.668
1.12	0.05	6.559
1.12	0.06	7.357
1.12	0.07	8.08
1.12	0.08	8.744
1.12	0.09	9.356
1.12	0.1	9.924
1.12	0.11	10.45
1.12	0.12	10.95
1.12	0.13	11.42
1.12	0.14	11.86
1.12	0.15	12.27
1.12	0.16	12.66
1.12	0.17	13.04
1.12	0.18	13.39
1.12	0.19	13.72
1.12	0.2	14.04
1.12	0.21	14.34
1.12	0.22	14.62
1.12	0.23	14.89
1.12	0.24	15.15
1.12	0.25	15.39
1.12	0.26	15.62
1.12	0.27	15.84
1.12	0.28	16.04
1.12	0.29	16.24
1.12	0.3	16.42
1.12	0.31	16.6
1.12	0.32	16.76
1.12	0.33	16.91
1.12	0.34	17.05
1.12	0.35	17.19
1.12	0.36	17.31
1.12	0.37	17.43
1.12	0.38	17.53
1.12	0.39	17.63
1.12	0.4	17.72
1.12	0.41	17.79
1.12	0.42	17.86
1.12	0.43	17.93
1.12	0.44	17.98
1.12	0.45	18.03
1.12	0.46	18.06
1.12	0.47	18.09
1.12	0.48	18.11
1.12	0.49	18.12
1.12	0.5	18.13
1.13	0.02	3.354
1.13	0.03	4.508
1.13	0.04	5.493
1.13	0.05	6.358
1.13	0.06	7.133
1.13	0.07	7.835
1.13	0.08	8.479
1.13	0.09	9.074
1.13	0.1	9.626
1.13	0.11	10.14
1.13	0.12	10.62
1.13	0.13	11.08
1.13	0.14	11.5
1.13	0.15	11.91
1.13	0.16	12.29
1.13	0.17	12.65
1.13	0.18	12.99
1.13	0.19	13.31
1.13	0.2	13.62
1.13	0.21	13.91
1.13	0.22	14.19
1.13	0.23	14.45
1.13	0.24	14.7
1.13	0.25	14.93
1.13	0.26	15.16
1.13	0.27	15.37
1.13	0.28	15.57
1.13	0.29	15.76
1.13	0.3	15.94
1.13	0.31	16.11
1.13	0.32	16.26
1.13	0.33	16.41
1.13	0.34	16.55
1.13	0.35	16.68
1.13	0.36	16.8
1.13	0.37	16.91
1.13	0.38	17.01
1.13	0.39	17.11
1.13	0.4	17.19
1.13	0.41	17.27
1.13	0.42	17.34
1.13	0.43	17.4
1.13	0.44	17.45
1.13	0.45	17.49
1.13	0.46	17.53
1.13	0.47	17.56
1.13	0.48	17.58
1.13	0.49	17.59
1.13	0.5	17.59
1.14	0.02	3.247
1.14	0.03	4.366
1.14	0.04	5.322
1.14	0.05	6.162
1.14	0.06	6.913
1.14	0.07	7.596
1.14	0.08	8.221
1.14	0.09	8.798
1.14	0.1	9.335
1.14	0.11	9.835
1.14	0.12	10.3
1.14	0.13	10.74
1.14	0.14	11.16
1.14	0.15	11.55
1.14	0.16	11.92
1.14	0.17	12.27
1.14	0.18	12.6
1.14	0.19	12.91
1.14	0.2	13.21
1.14	0.21	13.5
1.14	0.22	13.76
1.14	0.23	14.02
1.14	0.24	14.26
1.14	0.25	14.49
1.14	0.26	14.71
1.14	0.27	14.91
1.14	0.28	15.11
1.14	0.29	15.29
1.14	0.3	15.46
1.14	0.31	15.63
1.14	0.32	15.78
1.14	0.33	15.93
1.14	0.34	16.06
1.14	0.35	16.19
1.14	0.36	16.3
1.14	0.37	16.41
1.14	0.38	16.51
1.14	0.39	16.6
1.14	0.4	16.68
1.14	0.41	16.76
1.14	0.42	16.83
1.14	0.43	16.88
1.14	0.44	16.93
1.14	0.45	16.98
1.14	0.46	17.01
1.14	0.47	17.04
1.14	0.48	17.06
1.14	0.49	17.07
1.14	0.5	17.07
1.15	0.02	3.142
1.15	0.03	4.227
1.15	0.04	5.154
1.15	0.05	5.969
1.15	0.06	6.699
1.15	0.07	7.361
1.15	0.08	7.968
1.15	0.09	8.529
1.15	0.1	9.05
1.15	0.11	9.536
1.15	0.12	9.991
1.15	0.13	10.42
1.15	0.14	10.82
1.15	0.15	11.2
1.15	0.16	11.56
1.15	0.17	11.9
1.15	0.18	12.22
1.15	0.19	12.53
1.15	0.2	12.82
1.15	0.21	13.09
1.15	0.22	13.35
1.15	0.23	13.6
1.15	0.24	13.83
1.15	0.25	14.06
1.15	0.26	14.27
1.15	0.27	14.47
1.15	0.28	14.66
1.15	0.29	14.83
1.15	0.3	15.
1.15	0.31	15.16
1.15	0.32	15.31
1.15	0.33	15.45
1.15	0.34	15.58
1.15	0.35	15.7
1.15	0.36	15.82
1.15	0.37	15.92
1.15	0.38	16.02
1.15	0.39	16.11
1.15	0.4	16.19
1.15	0.41	16.26
1.15	0.42	16.32
1.15	0.43	16.38
1.15	0.44	16.43
1.15	0.45	16.47
1.15	0.46	16.51
1.15	0.47	16.53
1.15	0.48	16.55
1.15	0.49	16.56
1.15	0.5	16.57
1.16	0.02	3.039
1.16	0.03	4.091
1.16	0.04	4.991
1.16	0.05	5.781
1.16	0.06	6.49
1.16	0.07	7.133
1.16	0.08	7.722
1.16	0.09	8.266
1.16	0.1	8.772
1.16	0.11	9.243
1.16	0.12	9.685
1.16	0.13	10.1
1.16	0.14	10.49
1.16	0.15	10.86
1.16	0.16	11.21
1.16	0.17	11.54
1.16	0.18	11.85
1.16	0.19	12.15
1.16	0.2	12.43
1.16	0.21	12.7
1.16	0.22	12.95
1.16	0.23	13.19
1.16	0.24	13.42
1.16	0.25	13.63
1.16	0.26	13.84
1.16	0.27	14.03
1.16	0.28	14.22
1.16	0.29	14.39
1.16	0.3	14.55
1.16	0.31	14.71
1.16	0.32	14.85
1.16	0.33	14.99
1.16	0.34	15.12
1.16	0.35	15.23
1.16	0.36	15.34
1.16	0.37	15.45
1.16	0.38	15.54
1.16	0.39	15.63
1.16	0.4	15.7
1.16	0.41	15.77
1.16	0.42	15.84
1.16	0.43	15.89
1.16	0.44	15.94
1.16	0.45	15.98
1.16	0.46	16.01
1.16	0.47	16.04
1.16	0.48	16.06
1.16	0.49	16.07
1.16	0.5	16.07
1.17	0.02	2.938
1.17	0.03	3.958
1.17	0.04	4.831
1.17	0.05	5.598
1.17	0.06	6.285
1.17	0.07	6.909
1.17	0.08	7.481
1.17	0.09	8.01
1.17	0.1	8.501
1.17	0.11	8.959
1.17	0.12	9.388
1.17	0.13	9.791
1.17	0.14	10.17
1.17	0.15	10.53
1.17	0.16	10.87
1.17	0.17	11.19
1.17	0.18	11.49
1.17	0.19	11.78
1.17	0.2	12.05
1.17	0.21	12.31
1.17	0.22	12.56
1.17	0.23	12.79
1.17	0.24	13.01
1.17	0.25	13.22
1.17	0.26	13.42
1.17	0.27	13.61
1.17	0.28	13.79
1.17	0.29	13.96
1.17	0.3	14.12
1.17	0.31	14.26
1.17	0.32	14.41
1.17	0.33	14.54
1.17	0.34	14.66
1.17	0.35	14.78
1.17	0.36	14.88
1.17	0.37	14.98
1.17	0.38	15.07
1.17	0.39	15.16
1.17	0.4	15.23
1.17	0.41	15.3
1.17	0.42	15.36
1.17	0.43	15.42
1.17	0.44	15.46
1.17	0.45	15.5
1.17	0.46	15.53
1.17	0.47	15.56
1.17	0.48	15.57
1.17	0.49	15.59
1.17	0.5	15.59
1.18	0.02	2.84
1.18	0.03	3.829
1.18	0.04	4.675
1.18	0.05	5.419
1.18	0.06	6.086
1.18	0.07	6.692
1.18	0.08	7.247
1.18	0.09	7.76
1.18	0.1	8.237
1.18	0.11	8.682
1.18	0.12	9.098
1.18	0.13	9.49
1.18	0.14	9.859
1.18	0.15	10.21
1.18	0.16	10.54
1.18	0.17	10.85
1.18	0.18	11.14
1.18	0.19	11.42
1.18	0.2	11.69
1.18	0.21	11.94
1.18	0.22	12.18
1.18	0.23	12.4
1.18	0.24	12.62
1.18	0.25	12.82
1.18	0.26	13.02
1.18	0.27	13.2
1.18	0.28	13.37
1.18	0.29	13.54
1.18	0.3	13.69
1.18	0.31	13.84
1.18	0.32	13.97
1.18	0.33	14.1
1.18	0.34	14.22
1.18	0.35	14.33
1.18	0.36	14.44
1.18	0.37	14.53
1.18	0.38	14.62
1.18	0.39	14.7
1.18	0.4	14.78
1.18	0.41	14.84
1.18	0.42	14.9
1.18	0.43	14.95
1.18	0.44	15.
1.18	0.45	15.04
1.18	0.46	15.07
1.18	0.47	15.09
1.18	0.48	15.11
1.18	0.49	15.12
1.18	0.5	15.12
1.19	0.02	2.744
1.19	0.03	3.702
1.19	0.04	4.523
1.19	0.05	5.245
1.19	0.06	5.893
1.19	0.07	6.481
1.19	0.08	7.02
1.19	0.09	7.518
1.19	0.1	7.981
1.19	0.11	8.413
1.19	0.12	8.817
1.19	0.13	9.198
1.19	0.14	9.556
1.19	0.15	9.894
1.19	0.16	10.21
1.19	0.17	10.52
1.19	0.18	10.8
1.19	0.19	11.07
1.19	0.2	11.33
1.19	0.21	11.58
1.19	0.22	11.81
1.19	0.23	12.03
1.19	0.24	12.24
1.19	0.25	12.43
1.19	0.26	12.62
1.19	0.27	12.8
1.19	0.28	12.97
1.19	0.29	13.13
1.19	0.3	13.28
1.19	0.31	13.42
1.19	0.32	13.55
1.19	0.33	13.68
1.19	0.34	13.79
1.19	0.35	13.9
1.19	0.36	14.
1.19	0.37	14.1
1.19	0.38	14.18
1.19	0.39	14.26
1.19	0.4	14.33
1.19	0.41	14.4
1.19	0.42	14.45
1.19	0.43	14.5
1.19	0.44	14.55
1.19	0.45	14.58
1.19	0.46	14.61
1.19	0.47	14.64
1.19	0.48	14.65
1.19	0.49	14.66
1.19	0.5	14.67
1.2	0.02	2.65
1.2	0.03	3.579
1.2	0.04	4.375
1.2	0.05	5.076
1.2	0.06	5.704
1.2	0.07	6.275
1.2	0.08	6.799
1.2	0.09	7.283
1.2	0.1	7.732
1.2	0.11	8.152
1.2	0.12	8.545
1.2	0.13	8.914
1.2	0.14	9.262
1.2	0.15	9.59
1.2	0.16	9.9
1.2	0.17	10.19
1.2	0.18	10.47
1.2	0.19	10.74
1.2	0.2	10.99
1.2	0.21	11.22
1.2	0.22	11.45
1.2	0.23	11.66
1.2	0.24	11.87
1.2	0.25	12.06
1.2	0.26	12.24
1.2	0.27	12.41
1.2	0.28	12.58
1.2	0.29	12.73
1.2	0.3	12.88
1.2	0.31	13.01
1.2	0.32	13.14
1.2	0.33	13.26
1.2	0.34	13.38
1.2	0.35	13.48
1.2	0.36	13.58
1.2	0.37	13.67
1.2	0.38	13.76
1.2	0.39	13.83
1.2	0.4	13.9
1.2	0.41	13.96
1.2	0.42	14.02
1.2	0.43	14.07
1.2	0.44	14.11
1.2	0.45	14.15
1.2	0.46	14.18
1.2	0.47	14.2
1.2	0.48	14.22
1.2	0.49	14.22
1.2	0.5	14.23
1.21	0.02	2.559
1.21	0.03	3.46
1.21	0.04	4.232
1.21	0.05	4.912
1.21	0.06	5.522
1.21	0.07	6.076
1.21	0.08	6.585
1.21	0.09	7.054
1.21	0.1	7.491
1.21	0.11	7.899
1.21	0.12	8.28
1.21	0.13	8.639
1.21	0.14	8.977
1.21	0.15	9.296
1.21	0.16	9.598
1.21	0.17	9.883
1.21	0.18	10.15
1.21	0.19	10.41
1.21	0.2	10.65
1.21	0.21	10.88
1.21	0.22	11.1
1.21	0.23	11.31
1.21	0.24	11.51
1.21	0.25	11.69
1.21	0.26	11.87
1.21	0.27	12.04
1.21	0.28	12.2
1.21	0.29	12.35
1.21	0.3	12.49
1.21	0.31	12.62
1.21	0.32	12.75
1.21	0.33	12.87
1.21	0.34	12.98
1.21	0.35	13.08
1.21	0.36	13.17
1.21	0.37	13.26
1.21	0.38	13.34
1.21	0.39	13.42
1.21	0.4	13.49
1.21	0.41	13.55
1.21	0.42	13.6
1.21	0.43	13.65
1.21	0.44	13.69
1.21	0.45	13.72
1.21	0.46	13.75
1.21	0.47	13.78
1.21	0.48	13.79
1.21	0.49	13.8
1.21	0.5	13.8
1.22	0.02	2.471
1.22	0.03	3.344
1.22	0.04	4.093
1.22	0.05	4.753
1.22	0.06	5.345
1.22	0.07	5.883
1.22	0.08	6.377
1.22	0.09	6.834
1.22	0.1	7.258
1.22	0.11	7.654
1.22	0.12	8.025
1.22	0.13	8.374
1.22	0.14	8.702
1.22	0.15	9.012
1.22	0.16	9.305
1.22	0.17	9.582
1.22	0.18	9.845
1.22	0.19	10.09
1.22	0.2	10.33
1.22	0.21	10.56
1.22	0.22	10.77
1.22	0.23	10.97
1.22	0.24	11.16
1.22	0.25	11.34
1.22	0.26	11.52
1.22	0.27	11.68
1.22	0.28	11.83
1.22	0.29	11.98
1.22	0.3	12.12
1.22	0.31	12.25
1.22	0.32	12.37
1.22	0.33	12.48
1.22	0.34	12.59
1.22	0.35	12.69
1.22	0.36	12.78
1.22	0.37	12.87
1.22	0.38	12.95
1.22	0.39	13.02
1.22	0.4	13.08
1.22	0.41	13.14
1.22	0.42	13.2
1.22	0.43	13.24
1.22	0.44	13.28
1.22	0.45	13.32
1.22	0.46	13.34
1.22	0.47	13.37
1.22	0.48	13.38
1.22	0.49	13.39
1.22	0.5	13.39
1.23	0.02	2.386
1.23	0.03	3.231
1.23	0.04	3.958
1.23	0.05	4.599
1.23	0.06	5.174
1.23	0.07	5.697
1.23	0.08	6.177
1.23	0.09	6.621
1.23	0.1	7.033
1.23	0.11	7.418
1.23	0.12	7.778
1.23	0.13	8.117
1.23	0.14	8.437
1.23	0.15	8.738
1.23	0.16	9.023
1.23	0.17	9.293
1.23	0.18	9.548
1.23	0.19	9.791
1.23	0.2	10.02
1.23	0.21	10.24
1.23	0.22	10.45
1.23	0.23	10.64
1.23	0.24	10.83
1.23	0.25	11.01
1.23	0.26	11.17
1.23	0.27	11.33
1.23	0.28	11.48
1.23	0.29	11.62
1.23	0.3	11.76
1.23	0.31	11.88
1.23	0.32	12.
1.23	0.33	12.11
1.23	0.34	12.22
1.23	0.35	12.31
1.23	0.36	12.4
1.23	0.37	12.49
1.23	0.38	12.56
1.23	0.39	12.63
1.23	0.4	12.7
1.23	0.41	12.76
1.23	0.42	12.81
1.23	0.43	12.85
1.23	0.44	12.89
1.23	0.45	12.92
1.23	0.46	12.95
1.23	0.47	12.97
1.23	0.48	12.99
1.23	0.49	13.
1.23	0.5	13.
1.24	0.02	2.303
1.24	0.03	3.123
1.24	0.04	3.828
1.24	0.05	4.45
1.24	0.06	5.009
1.24	0.07	5.517
1.24	0.08	5.984
1.24	0.09	6.415
1.24	0.1	6.816
1.24	0.11	7.19
1.24	0.12	7.541
1.24	0.13	7.871
1.24	0.14	8.181
1.24	0.15	8.474
1.24	0.16	8.752
1.24	0.17	9.014
1.24	0.18	9.262
1.24	0.19	9.498
1.24	0.2	9.722
1.24	0.21	9.934
1.24	0.22	10.14
1.24	0.23	10.33
1.24	0.24	10.51
1.24	0.25	10.68
1.24	0.26	10.84
1.24	0.27	11.
1.24	0.28	11.14
1.24	0.29	11.28
1.24	0.3	11.41
1.24	0.31	11.53
1.24	0.32	11.65
1.24	0.33	11.76
1.24	0.34	11.86
1.24	0.35	11.95
1.24	0.36	12.04
1.24	0.37	12.12
1.24	0.38	12.2
1.24	0.39	12.26
1.24	0.4	12.33
1.24	0.41	12.38
1.24	0.42	12.43
1.24	0.43	12.48
1.24	0.44	12.51
1.24	0.45	12.55
1.24	0.46	12.57
1.24	0.47	12.59
1.24	0.48	12.61
1.24	0.49	12.62
1.24	0.5	12.62
1.25	0.02	2.224
1.25	0.03	3.019
1.25	0.04	3.703
1.25	0.05	4.307
1.25	0.06	4.851
1.25	0.07	5.345
1.25	0.08	5.798
1.25	0.09	6.218
1.25	0.1	6.608
1.25	0.11	6.972
1.25	0.12	7.313
1.25	0.13	7.634
1.25	0.14	7.936
1.25	0.15	8.221
1.25	0.16	8.491
1.25	0.17	8.746
1.25	0.18	8.988
1.25	0.19	9.217
1.25	0.2	9.435
1.25	0.21	9.642
1.25	0.22	9.838
1.25	0.23	10.02
1.25	0.24	10.2
1.25	0.25	10.37
1.25	0.26	10.53
1.25	0.27	10.68
1.25	0.28	10.82
1.25	0.29	10.95
1.25	0.3	11.08
1.25	0.31	11.2
1.25	0.32	11.31
1.25	0.33	11.42
1.25	0.34	11.52
1.25	0.35	11.61
1.25	0.36	11.69
1.25	0.37	11.77
1.25	0.38	11.84
1.25	0.39	11.91
1.25	0.4	11.97
1.25	0.41	12.03
1.25	0.42	12.07
1.25	0.43	12.12
1.25	0.44	12.15
1.25	0.45	12.18
1.25	0.46	12.21
1.25	0.47	12.23
1.25	0.48	12.24
1.25	0.49	12.25
1.25	0.5	12.26
1.26	0.02	2.147
1.26	0.03	2.918
1.26	0.04	3.583
1.26	0.05	4.17
1.26	0.06	4.698
1.26	0.07	5.179
1.26	0.08	5.62
1.26	0.09	6.028
1.26	0.1	6.408
1.26	0.11	6.762
1.26	0.12	7.094
1.26	0.13	7.406
1.26	0.14	7.701
1.26	0.15	7.978
1.26	0.16	8.241
1.26	0.17	8.49
1.26	0.18	8.725
1.26	0.19	8.949
1.26	0.2	9.16
1.26	0.21	9.362
1.26	0.22	9.552
1.26	0.23	9.734
1.26	0.24	9.905
1.26	0.25	10.07
1.26	0.26	10.22
1.26	0.27	10.37
1.26	0.28	10.51
1.26	0.29	10.64
1.26	0.3	10.76
1.26	0.31	10.88
1.26	0.32	10.99
1.26	0.33	11.09
1.26	0.34	11.19
1.26	0.35	11.28
1.26	0.36	11.36
1.26	0.37	11.44
1.26	0.38	11.51
1.26	0.39	11.57
1.26	0.4	11.63
1.26	0.41	11.68
1.26	0.42	11.73
1.26	0.43	11.77
1.26	0.44	11.81
1.26	0.45	11.84
1.26	0.46	11.86
1.26	0.47	11.88
1.26	0.48	11.9
1.26	0.49	11.9
1.26	0.5	11.91
1.27	0.02	2.073
1.27	0.03	2.821
1.27	0.04	3.467
1.27	0.05	4.038
1.27	0.06	4.552
1.27	0.07	5.02
1.27	0.08	5.449
1.27	0.09	5.847
1.27	0.1	6.216
1.27	0.11	6.561
1.27	0.12	6.885
1.27	0.13	7.189
1.27	0.14	7.476
1.27	0.15	7.746
1.27	0.16	8.002
1.27	0.17	8.244
1.27	0.18	8.474
1.27	0.19	8.692
1.27	0.2	8.898
1.27	0.21	9.094
1.27	0.22	9.28
1.27	0.23	9.457
1.27	0.24	9.624
1.27	0.25	9.783
1.27	0.26	9.934
1.27	0.27	10.08
1.27	0.28	10.21
1.27	0.29	10.34
1.27	0.3	10.46
1.27	0.31	10.57
1.27	0.32	10.68
1.27	0.33	10.78
1.27	0.34	10.87
1.27	0.35	10.96
1.27	0.36	11.04
1.27	0.37	11.12
1.27	0.38	11.18
1.27	0.39	11.25
1.27	0.4	11.3
1.27	0.41	11.36
1.27	0.42	11.4
1.27	0.43	11.44
1.27	0.44	11.48
1.27	0.45	11.51
1.27	0.46	11.53
1.27	0.47	11.55
1.27	0.48	11.56
1.27	0.49	11.57
1.27	0.5	11.57
1.28	0.02	2.003
1.28	0.03	2.729
1.28	0.04	3.357
1.28	0.05	3.912
1.28	0.06	4.412
1.28	0.07	4.868
1.28	0.08	5.286
1.28	0.09	5.673
1.28	0.1	6.034
1.28	0.11	6.37
1.28	0.12	6.685
1.28	0.13	6.982
1.28	0.14	7.261
1.28	0.15	7.525
1.28	0.16	7.774
1.28	0.17	8.011
1.28	0.18	8.234
1.28	0.19	8.447
1.28	0.2	8.648
1.28	0.21	8.839
1.28	0.22	9.021
1.28	0.23	9.193
1.28	0.24	9.356
1.28	0.25	9.511
1.28	0.26	9.658
1.28	0.27	9.797
1.28	0.28	9.928
1.28	0.29	10.05
1.28	0.3	10.17
1.28	0.31	10.28
1.28	0.32	10.38
1.28	0.33	10.48
1.28	0.34	10.57
1.28	0.35	10.66
1.28	0.36	10.74
1.28	0.37	10.81
1.28	0.38	10.88
1.28	0.39	10.94
1.28	0.4	11.
1.28	0.41	11.05
1.28	0.42	11.09
1.28	0.43	11.13
1.28	0.44	11.16
1.28	0.45	11.19
1.28	0.46	11.22
1.28	0.47	11.24
1.28	0.48	11.25
1.28	0.49	11.26
1.28	0.5	11.26
1.29	0.03	2.641
1.29	0.04	3.251
1.29	0.05	3.792
1.29	0.06	4.279
1.29	0.07	4.723
1.29	0.08	5.131
1.29	0.09	5.508
1.29	0.1	5.86
1.29	0.11	6.188
1.29	0.12	6.495
1.29	0.13	6.784
1.29	0.14	7.057
1.29	0.15	7.314
1.29	0.16	7.558
1.29	0.17	7.788
1.29	0.18	8.007
1.29	0.19	8.214
1.29	0.2	8.41
1.29	0.21	8.597
1.29	0.22	8.774
1.29	0.23	8.942
1.29	0.24	9.101
1.29	0.25	9.252
1.29	0.26	9.396
1.29	0.27	9.532
1.29	0.28	9.66
1.29	0.29	9.781
1.29	0.3	9.896
1.29	0.31	10.
1.29	0.32	10.11
1.29	0.33	10.2
1.29	0.34	10.29
1.29	0.35	10.37
1.29	0.36	10.45
1.29	0.37	10.52
1.29	0.38	10.59
1.29	0.39	10.65
1.29	0.4	10.7
1.29	0.41	10.75
1.29	0.42	10.79
1.29	0.43	10.83
1.29	0.44	10.87
1.29	0.45	10.89
1.29	0.46	10.92
1.29	0.47	10.94
1.29	0.48	10.95
1.29	0.49	10.96
1.29	0.5	10.96
1.3	0.03	2.557
1.3	0.04	3.151
1.3	0.05	3.678
1.3	0.06	4.153
1.3	0.07	4.585
1.3	0.08	4.983
1.3	0.09	5.352
1.3	0.1	5.694
1.3	0.11	6.014
1.3	0.12	6.315
1.3	0.13	6.597
1.3	0.14	6.863
1.3	0.15	7.115
1.3	0.16	7.352
1.3	0.17	7.577
1.3	0.18	7.791
1.3	0.19	7.993
1.3	0.2	8.185
1.3	0.21	8.367
1.3	0.22	8.54
1.3	0.23	8.704
1.3	0.24	8.86
1.3	0.25	9.007
1.3	0.26	9.147
1.3	0.27	9.28
1.3	0.28	9.406
1.3	0.29	9.524
1.3	0.3	9.636
1.3	0.31	9.741
1.3	0.32	9.84
1.3	0.33	9.933
1.3	0.34	10.02
1.3	0.35	10.1
1.3	0.36	10.18
1.3	0.37	10.25
1.3	0.38	10.31
1.3	0.39	10.37
1.3	0.4	10.42
1.3	0.41	10.47
1.3	0.42	10.51
1.3	0.43	10.55
1.3	0.44	10.58
1.3	0.45	10.61
1.3	0.46	10.63
1.3	0.47	10.65
1.3	0.48	10.66
1.3	0.49	10.67
1.3	0.5	10.67
1.31	0.03	2.477
1.31	0.04	3.056
1.31	0.05	3.57
1.31	0.06	4.033
1.31	0.07	4.455
1.31	0.08	4.843
1.31	0.09	5.203
1.31	0.1	5.538
1.31	0.11	5.85
1.31	0.12	6.144
1.31	0.13	6.42
1.31	0.14	6.68
1.31	0.15	6.926
1.31	0.16	7.158
1.31	0.17	7.378
1.31	0.18	7.586
1.31	0.19	7.784
1.31	0.2	7.972
1.31	0.21	8.15
1.31	0.22	8.319
1.31	0.23	8.479
1.31	0.24	8.631
1.31	0.25	8.776
1.31	0.26	8.913
1.31	0.27	9.042
1.31	0.28	9.165
1.31	0.29	9.281
1.31	0.3	9.39
1.31	0.31	9.493
1.31	0.32	9.59
1.31	0.33	9.681
1.31	0.34	9.766
1.31	0.35	9.845
1.31	0.36	9.919
1.31	0.37	9.987
1.31	0.38	10.05
1.31	0.39	10.11
1.31	0.4	10.16
1.31	0.41	10.21
1.31	0.42	10.25
1.31	0.43	10.29
1.31	0.44	10.32
1.31	0.45	10.34
1.31	0.46	10.37
1.31	0.47	10.38
1.31	0.48	10.4
1.31	0.49	10.4
1.31	0.5	10.41
1.32	0.03	2.402
1.32	0.04	2.966
1.32	0.05	3.467
1.32	0.06	3.919
1.32	0.07	4.331
1.32	0.08	4.711
1.32	0.09	5.062
1.32	0.1	5.39
1.32	0.11	5.696
1.32	0.12	5.982
1.32	0.13	6.252
1.32	0.14	6.507
1.32	0.15	6.747
1.32	0.16	6.974
1.32	0.17	7.189
1.32	0.18	7.393
1.32	0.19	7.587
1.32	0.2	7.77
1.32	0.21	7.945
1.32	0.22	8.11
1.32	0.23	8.267
1.32	0.24	8.416
1.32	0.25	8.557
1.32	0.26	8.691
1.32	0.27	8.818
1.32	0.28	8.938
1.32	0.29	9.052
1.32	0.3	9.159
1.32	0.31	9.26
1.32	0.32	9.354
1.32	0.33	9.443
1.32	0.34	9.527
1.32	0.35	9.604
1.32	0.36	9.676
1.32	0.37	9.743
1.32	0.38	9.804
1.32	0.39	9.861
1.32	0.4	9.912
1.32	0.41	9.958
1.32	0.42	9.999
1.32	0.43	10.03
1.32	0.44	10.07
1.32	0.45	10.09
1.32	0.46	10.11
1.32	0.47	10.13
1.32	0.48	10.14
1.32	0.49	10.15
1.32	0.5	10.15
1.33	0.03	2.33
1.33	0.04	2.881
1.33	0.05	3.37
1.33	0.06	3.812
1.33	0.07	4.215
1.33	0.08	4.586
1.33	0.09	4.93
1.33	0.1	5.25
1.33	0.11	5.549
1.33	0.12	5.83
1.33	0.13	6.094
1.33	0.14	6.343
1.33	0.15	6.579
1.33	0.16	6.801
1.33	0.17	7.012
1.33	0.18	7.212
1.33	0.19	7.401
1.33	0.2	7.581
1.33	0.21	7.752
1.33	0.22	7.914
1.33	0.23	8.067
1.33	0.24	8.213
1.33	0.25	8.352
1.33	0.26	8.483
1.33	0.27	8.607
1.33	0.28	8.725
1.33	0.29	8.836
1.33	0.3	8.941
1.33	0.31	9.04
1.33	0.32	9.133
1.33	0.33	9.22
1.33	0.34	9.301
1.33	0.35	9.377
1.33	0.36	9.448
1.33	0.37	9.513
1.33	0.38	9.574
1.33	0.39	9.629
1.33	0.4	9.679
1.33	0.41	9.724
1.33	0.42	9.764
1.33	0.43	9.799
1.33	0.44	9.83
1.33	0.45	9.856
1.33	0.46	9.877
1.33	0.47	9.893
1.33	0.48	9.905
1.33	0.49	9.912
1.33	0.5	9.914
1.34	0.03	2.263
1.34	0.04	2.8
1.34	0.05	3.278
1.34	0.06	3.71
1.34	0.07	4.105
1.34	0.08	4.468
1.34	0.09	4.805
1.34	0.1	5.119
1.34	0.11	5.412
1.34	0.12	5.687
1.34	0.13	5.946
1.34	0.14	6.19
1.34	0.15	6.421
1.34	0.16	6.639
1.34	0.17	6.845
1.34	0.18	7.041
1.34	0.19	7.227
1.34	0.2	7.403
1.34	0.21	7.57
1.34	0.22	7.729
1.34	0.23	7.88
1.34	0.24	8.023
1.34	0.25	8.159
1.34	0.26	8.287
1.34	0.27	8.409
1.34	0.28	8.525
1.34	0.29	8.634
1.34	0.3	8.737
1.34	0.31	8.833
1.34	0.32	8.925
1.34	0.33	9.01
1.34	0.34	9.09
1.34	0.35	9.164
1.34	0.36	9.234
1.34	0.37	9.298
1.34	0.38	9.357
1.34	0.39	9.411
1.34	0.4	9.46
1.34	0.41	9.504
1.34	0.42	9.544
1.34	0.43	9.578
1.34	0.44	9.608
1.34	0.45	9.634
1.34	0.46	9.654
1.34	0.47	9.67
1.34	0.48	9.682
1.34	0.49	9.689
1.34	0.5	9.691
1.35	0.03	2.2
1.35	0.04	2.725
1.35	0.05	3.192
1.35	0.06	3.615
1.35	0.07	4.002
1.35	0.08	4.358
1.35	0.09	4.688
1.35	0.1	4.995
1.35	0.11	5.283
1.35	0.12	5.552
1.35	0.13	5.806
1.35	0.14	6.046
1.35	0.15	6.272
1.35	0.16	6.486
1.35	0.17	6.689
1.35	0.18	6.881
1.35	0.19	7.063
1.35	0.2	7.236
1.35	0.21	7.4
1.35	0.22	7.556
1.35	0.23	7.704
1.35	0.24	7.845
1.35	0.25	7.978
1.35	0.26	8.104
1.35	0.27	8.224
1.35	0.28	8.337
1.35	0.29	8.444
1.35	0.3	8.545
1.35	0.31	8.64
1.35	0.32	8.729
1.35	0.33	8.813
1.35	0.34	8.892
1.35	0.35	8.965
1.35	0.36	9.033
1.35	0.37	9.096
1.35	0.38	9.154
1.35	0.39	9.207
1.35	0.4	9.255
1.35	0.41	9.299
1.35	0.42	9.337
1.35	0.43	9.371
1.35	0.44	9.401
1.35	0.45	9.426
1.35	0.46	9.446
1.35	0.47	9.462
1.35	0.48	9.473
1.35	0.49	9.48
1.35	0.5	9.482
1.36	0.03	2.14
1.36	0.04	2.654
1.36	0.05	3.111
1.36	0.06	3.526
1.36	0.07	3.905
1.36	0.08	4.254
1.36	0.09	4.578
1.36	0.1	4.879
1.36	0.11	5.161
1.36	0.12	5.426
1.36	0.13	5.676
1.36	0.14	5.911
1.36	0.15	6.133
1.36	0.16	6.343
1.36	0.17	6.542
1.36	0.18	6.731
1.36	0.19	6.91
1.36	0.2	7.08
1.36	0.21	7.241
1.36	0.22	7.394
1.36	0.23	7.54
1.36	0.24	7.678
1.36	0.25	7.808
1.36	0.26	7.933
1.36	0.27	8.05
1.36	0.28	8.161
1.36	0.29	8.266
1.36	0.3	8.366
1.36	0.31	8.459
1.36	0.32	8.547
1.36	0.33	8.629
1.36	0.34	8.706
1.36	0.35	8.778
1.36	0.36	8.845
1.36	0.37	8.907
1.36	0.38	8.964
1.36	0.39	9.016
1.36	0.4	9.064
1.36	0.41	9.106
1.36	0.42	9.144
1.36	0.43	9.178
1.36	0.44	9.207
1.36	0.45	9.231
1.36	0.46	9.251
1.36	0.47	9.266
1.36	0.48	9.277
1.36	0.49	9.284
1.36	0.5	9.286
1.37	0.03	2.084
1.37	0.04	2.587
1.37	0.05	3.035
1.37	0.06	3.442
1.37	0.07	3.814
1.37	0.08	4.156
1.37	0.09	4.474
1.37	0.1	4.77
1.37	0.11	5.048
1.37	0.12	5.308
1.37	0.13	5.553
1.37	0.14	5.784
1.37	0.15	6.002
1.37	0.16	6.209
1.37	0.17	6.404
1.37	0.18	6.59
1.37	0.19	6.766
1.37	0.2	6.933
1.37	0.21	7.092
1.37	0.22	7.242
1.37	0.23	7.385
1.37	0.24	7.521
1.37	0.25	7.65
1.37	0.26	7.772
1.37	0.27	7.887
1.37	0.28	7.997
1.37	0.29	8.1
1.37	0.3	8.198
1.37	0.31	8.29
1.37	0.32	8.376
1.37	0.33	8.457
1.37	0.34	8.533
1.37	0.35	8.604
1.37	0.36	8.67
1.37	0.37	8.73
1.37	0.38	8.786
1.37	0.39	8.838
1.37	0.4	8.884
1.37	0.41	8.926
1.37	0.42	8.964
1.37	0.43	8.997
1.37	0.44	9.025
1.37	0.45	9.049
1.37	0.46	9.069
1.37	0.47	9.084
1.37	0.48	9.095
1.37	0.49	9.101
1.37	0.5	9.103
1.38	0.03	2.031
1.38	0.04	2.524
1.38	0.05	2.964
1.38	0.06	3.363
1.38	0.07	3.728
1.38	0.08	4.065
1.38	0.09	4.377
1.38	0.1	4.668
1.38	0.11	4.941
1.38	0.12	5.197
1.38	0.13	5.438
1.38	0.14	5.665
1.38	0.15	5.88
1.38	0.16	6.083
1.38	0.17	6.276
1.38	0.18	6.458
1.38	0.19	6.631
1.38	0.2	6.796
1.38	0.21	6.952
1.38	0.22	7.1
1.38	0.23	7.241
1.38	0.24	7.374
1.38	0.25	7.501
1.38	0.26	7.621
1.38	0.27	7.735
1.38	0.28	7.843
1.38	0.29	7.945
1.38	0.3	8.041
1.38	0.31	8.131
1.38	0.32	8.216
1.38	0.33	8.296
1.38	0.34	8.371
1.38	0.35	8.44
1.38	0.36	8.505
1.38	0.37	8.565
1.38	0.38	8.62
1.38	0.39	8.671
1.38	0.4	8.716
1.38	0.41	8.758
1.38	0.42	8.795
1.38	0.43	8.827
1.38	0.44	8.855
1.38	0.45	8.879
1.38	0.46	8.898
1.38	0.47	8.913
1.38	0.48	8.924
1.38	0.49	8.93
1.38	0.5	8.932
1.39	0.04	2.465
1.39	0.05	2.897
1.39	0.06	3.288
1.39	0.07	3.647
1.39	0.08	3.978
1.39	0.09	4.286
1.39	0.1	4.572
1.39	0.11	4.84
1.39	0.12	5.092
1.39	0.13	5.329
1.39	0.14	5.553
1.39	0.15	5.765
1.39	0.16	5.965
1.39	0.17	6.154
1.39	0.18	6.334
1.39	0.19	6.505
1.39	0.2	6.667
1.39	0.21	6.821
1.39	0.22	6.967
1.39	0.23	7.105
1.39	0.24	7.237
1.39	0.25	7.362
1.39	0.26	7.48
1.39	0.27	7.592
1.39	0.28	7.698
1.39	0.29	7.799
1.39	0.3	7.893
1.39	0.31	7.982
1.39	0.32	8.066
1.39	0.33	8.145
1.39	0.34	8.218
1.39	0.35	8.287
1.39	0.36	8.351
1.39	0.37	8.41
1.39	0.38	8.464
1.39	0.39	8.514
1.39	0.4	8.559
1.39	0.41	8.6
1.39	0.42	8.636
1.39	0.43	8.668
1.39	0.44	8.696
1.39	0.45	8.719
1.39	0.46	8.738
1.39	0.47	8.753
1.39	0.48	8.763
1.39	0.49	8.77
1.39	0.5	8.772
1.4	0.04	2.409
1.4	0.05	2.833
1.4	0.06	3.218
1.4	0.07	3.571
1.4	0.08	3.897
1.4	0.09	4.199
1.4	0.1	4.481
1.4	0.11	4.746
1.4	0.12	4.994
1.4	0.13	5.227
1.4	0.14	5.448
1.4	0.15	5.656
1.4	0.16	5.853
1.4	0.17	6.04
1.4	0.18	6.218
1.4	0.19	6.386
1.4	0.2	6.545
1.4	0.21	6.697
1.4	0.22	6.841
1.4	0.23	6.978
1.4	0.24	7.107
1.4	0.25	7.23
1.4	0.26	7.347
1.4	0.27	7.458
1.4	0.28	7.562
1.4	0.29	7.661
1.4	0.3	7.754
1.4	0.31	7.842
1.4	0.32	7.925
1.4	0.33	8.003
1.4	0.34	8.075
1.4	0.35	8.143
1.4	0.36	8.206
1.4	0.37	8.264
1.4	0.38	8.317
1.4	0.39	8.367
1.4	0.4	8.411
1.4	0.41	8.451
1.4	0.42	8.487
1.4	0.43	8.519
1.4	0.44	8.546
1.4	0.45	8.569
1.4	0.46	8.587
1.4	0.47	8.602
1.4	0.48	8.612
1.4	0.49	8.619
1.4	0.5	8.621
1.41	0.04	2.336
1.41	0.05	2.749
1.41	0.06	3.124
1.41	0.07	3.468
1.41	0.08	3.786
1.41	0.09	4.081
1.41	0.1	4.356
1.41	0.11	4.614
1.41	0.12	4.856
1.41	0.13	5.084
1.41	0.14	5.299
1.41	0.15	5.503
1.41	0.16	5.695
1.41	0.17	5.878
1.41	0.18	6.051
1.41	0.19	6.215
1.41	0.2	6.371
1.41	0.21	6.519
1.41	0.22	6.66
1.41	0.23	6.793
1.41	0.24	6.92
1.41	0.25	7.04
1.41	0.26	7.154
1.41	0.27	7.262
1.41	0.28	7.364
1.41	0.29	7.461
1.41	0.3	7.552
1.41	0.31	7.638
1.41	0.32	7.719
1.41	0.33	7.795
1.41	0.34	7.865
1.41	0.35	7.932
1.41	0.36	7.993
1.41	0.37	8.05
1.41	0.38	8.102
1.41	0.39	8.15
1.41	0.4	8.194
1.41	0.41	8.233
1.41	0.42	8.268
1.41	0.43	8.299
1.41	0.44	8.325
1.41	0.45	8.348
1.41	0.46	8.366
1.41	0.47	8.38
1.41	0.48	8.39
1.41	0.49	8.396
1.41	0.5	8.398
1.42	0.04	2.266
1.42	0.05	2.668
1.42	0.06	3.034
1.42	0.07	3.369
1.42	0.08	3.679
1.42	0.09	3.966
1.42	0.1	4.235
1.42	0.11	4.486
1.42	0.12	4.723
1.42	0.13	4.945
1.42	0.14	5.155
1.42	0.15	5.354
1.42	0.16	5.542
1.42	0.17	5.72
1.42	0.18	5.889
1.42	0.19	6.05
1.42	0.2	6.202
1.42	0.21	6.346
1.42	0.22	6.484
1.42	0.23	6.614
1.42	0.24	6.738
1.42	0.25	6.855
1.42	0.26	6.967
1.42	0.27	7.072
1.42	0.28	7.172
1.42	0.29	7.266
1.42	0.3	7.355
1.42	0.31	7.439
1.42	0.32	7.518
1.42	0.33	7.592
1.42	0.34	7.661
1.42	0.35	7.726
1.42	0.36	7.786
1.42	0.37	7.841
1.42	0.38	7.892
1.42	0.39	7.939
1.42	0.4	7.982
1.42	0.41	8.02
1.42	0.42	8.054
1.42	0.43	8.084
1.42	0.44	8.11
1.42	0.45	8.132
1.42	0.46	8.15
1.42	0.47	8.164
1.42	0.48	8.174
1.42	0.49	8.18
1.42	0.5	8.182
1.43	0.04	2.198
1.43	0.05	2.59
1.43	0.06	2.946
1.43	0.07	3.273
1.43	0.08	3.575
1.43	0.09	3.855
1.43	0.1	4.117
1.43	0.11	4.363
1.43	0.12	4.593
1.43	0.13	4.81
1.43	0.14	5.016
1.43	0.15	5.209
1.43	0.16	5.393
1.43	0.17	5.567
1.43	0.18	5.732
1.43	0.19	5.889
1.43	0.2	6.037
1.43	0.21	6.178
1.43	0.22	6.312
1.43	0.23	6.44
1.43	0.24	6.561
1.43	0.25	6.675
1.43	0.26	6.784
1.43	0.27	6.887
1.43	0.28	6.985
1.43	0.29	7.077
1.43	0.3	7.164
1.43	0.31	7.246
1.43	0.32	7.323
1.43	0.33	7.395
1.43	0.34	7.463
1.43	0.35	7.526
1.43	0.36	7.584
1.43	0.37	7.639
1.43	0.38	7.689
1.43	0.39	7.734
1.43	0.4	7.776
1.43	0.41	7.813
1.43	0.42	7.847
1.43	0.43	7.876
1.43	0.44	7.901
1.43	0.45	7.923
1.43	0.46	7.94
1.43	0.47	7.954
1.43	0.48	7.963
1.43	0.49	7.969
1.43	0.5	7.971
1.44	0.04	2.132
1.44	0.05	2.514
1.44	0.06	2.861
1.44	0.07	3.179
1.44	0.08	3.474
1.44	0.09	3.748
1.44	0.1	4.003
1.44	0.11	4.243
1.44	0.12	4.468
1.44	0.13	4.68
1.44	0.14	4.88
1.44	0.15	5.069
1.44	0.16	5.248
1.44	0.17	5.418
1.44	0.18	5.579
1.44	0.19	5.732
1.44	0.2	5.877
1.44	0.21	6.015
1.44	0.22	6.146
1.44	0.23	6.271
1.44	0.24	6.389
1.44	0.25	6.501
1.44	0.26	6.607
1.44	0.27	6.707
1.44	0.28	6.803
1.44	0.29	6.893
1.44	0.3	6.978
1.44	0.31	7.058
1.44	0.32	7.133
1.44	0.33	7.204
1.44	0.34	7.27
1.44	0.35	7.331
1.44	0.36	7.389
1.44	0.37	7.442
1.44	0.38	7.49
1.44	0.39	7.535
1.44	0.4	7.576
1.44	0.41	7.612
1.44	0.42	7.645
1.44	0.43	7.673
1.44	0.44	7.698
1.44	0.45	7.719
1.44	0.46	7.736
1.44	0.47	7.749
1.44	0.48	7.759
1.44	0.49	7.765
1.44	0.5	7.766
1.45	0.04	2.069
1.45	0.05	2.441
1.45	0.06	2.779
1.45	0.07	3.089
1.45	0.08	3.377
1.45	0.09	3.643
1.45	0.1	3.893
1.45	0.11	4.126
1.45	0.12	4.346
1.45	0.13	4.553
1.45	0.14	4.748
1.45	0.15	4.933
1.45	0.16	5.108
1.45	0.17	5.274
1.45	0.18	5.431
1.45	0.19	5.581
1.45	0.2	5.722
1.45	0.21	5.857
1.45	0.22	5.985
1.45	0.23	6.106
1.45	0.24	6.222
1.45	0.25	6.331
1.45	0.26	6.435
1.45	0.27	6.533
1.45	0.28	6.626
1.45	0.29	6.714
1.45	0.3	6.797
1.45	0.31	6.875
1.45	0.32	6.949
1.45	0.33	7.018
1.45	0.34	7.082
1.45	0.35	7.142
1.45	0.36	7.198
1.45	0.37	7.25
1.45	0.38	7.298
1.45	0.39	7.341
1.45	0.4	7.381
1.45	0.41	7.417
1.45	0.42	7.449
1.45	0.43	7.477
1.45	0.44	7.501
1.45	0.45	7.521
1.45	0.46	7.538
1.45	0.47	7.551
1.45	0.48	7.56
1.45	0.49	7.566
1.45	0.5	7.568
1.46	0.04	2.008
1.46	0.05	2.37
1.46	0.06	2.7
1.46	0.07	3.002
1.46	0.08	3.282
1.46	0.09	3.543
1.46	0.1	3.786
1.46	0.11	4.014
1.46	0.12	4.228
1.46	0.13	4.43
1.46	0.14	4.621
1.46	0.15	4.802
1.46	0.16	4.972
1.46	0.17	5.134
1.46	0.18	5.288
1.46	0.19	5.434
1.46	0.2	5.572
1.46	0.21	5.704
1.46	0.22	5.829
1.46	0.23	5.947
1.46	0.24	6.06
1.46	0.25	6.167
1.46	0.26	6.268
1.46	0.27	6.364
1.46	0.28	6.455
1.46	0.29	6.541
1.46	0.3	6.622
1.46	0.31	6.698
1.46	0.32	6.77
1.46	0.33	6.837
1.46	0.34	6.9
1.46	0.35	6.959
1.46	0.36	7.014
1.46	0.37	7.064
1.46	0.38	7.111
1.46	0.39	7.154
1.46	0.4	7.192
1.46	0.41	7.227
1.46	0.42	7.258
1.46	0.43	7.286
1.46	0.44	7.309
1.46	0.45	7.329
1.46	0.46	7.346
1.46	0.47	7.358
1.46	0.48	7.367
1.46	0.49	7.373
1.46	0.5	7.375
1.47	0.05	2.302
1.47	0.06	2.623
1.47	0.07	2.919
1.47	0.08	3.192
1.47	0.09	3.446
1.47	0.1	3.683
1.47	0.11	3.905
1.47	0.12	4.115
1.47	0.13	4.312
1.47	0.14	4.498
1.47	0.15	4.674
1.47	0.16	4.841
1.47	0.17	4.999
1.47	0.18	5.149
1.47	0.19	5.292
1.47	0.2	5.427
1.47	0.21	5.555
1.47	0.22	5.677
1.47	0.23	5.793
1.47	0.24	5.903
1.47	0.25	6.007
1.47	0.26	6.106
1.47	0.27	6.2
1.47	0.28	6.289
1.47	0.29	6.373
1.47	0.3	6.452
1.47	0.31	6.527
1.47	0.32	6.597
1.47	0.33	6.663
1.47	0.34	6.724
1.47	0.35	6.782
1.47	0.36	6.835
1.47	0.37	6.884
1.47	0.38	6.93
1.47	0.39	6.972
1.47	0.4	7.009
1.47	0.41	7.044
1.47	0.42	7.074
1.47	0.43	7.101
1.47	0.44	7.124
1.47	0.45	7.143
1.47	0.46	7.159
1.47	0.47	7.172
1.47	0.48	7.18
1.47	0.49	7.186
1.47	0.5	7.187
1.48	0.05	2.237
1.48	0.06	2.55
1.48	0.07	2.838
1.48	0.08	3.104
1.48	0.09	3.352
1.48	0.1	3.583
1.48	0.11	3.801
1.48	0.12	4.005
1.48	0.13	4.197
1.48	0.14	4.379
1.48	0.15	4.551
1.48	0.16	4.714
1.48	0.17	4.868
1.48	0.18	5.015
1.48	0.19	5.154
1.48	0.2	5.286
1.48	0.21	5.411
1.48	0.22	5.531
1.48	0.23	5.644
1.48	0.24	5.751
1.48	0.25	5.853
1.48	0.26	5.95
1.48	0.27	6.042
1.48	0.28	6.128
1.48	0.29	6.21
1.48	0.3	6.288
1.48	0.31	6.36
1.48	0.32	6.429
1.48	0.33	6.493
1.48	0.34	6.554
1.48	0.35	6.61
1.48	0.36	6.662
1.48	0.37	6.71
1.48	0.38	6.755
1.48	0.39	6.795
1.48	0.4	6.832
1.48	0.41	6.866
1.48	0.42	6.895
1.48	0.43	6.921
1.48	0.44	6.944
1.48	0.45	6.963
1.48	0.46	6.979
1.48	0.47	6.991
1.48	0.48	6.999
1.48	0.49	7.004
1.48	0.5	7.006
1.49	0.05	2.174
1.49	0.06	2.479
1.49	0.07	2.76
1.49	0.08	3.02
1.49	0.09	3.261
1.49	0.1	3.487
1.49	0.11	3.699
1.49	0.12	3.899
1.49	0.13	4.087
1.49	0.14	4.264
1.49	0.15	4.432
1.49	0.16	4.591
1.49	0.17	4.742
1.49	0.18	4.885
1.49	0.19	5.021
1.49	0.2	5.15
1.49	0.21	5.273
1.49	0.22	5.389
1.49	0.23	5.5
1.49	0.24	5.605
1.49	0.25	5.704
1.49	0.26	5.799
1.49	0.27	5.888
1.49	0.28	5.973
1.49	0.29	6.053
1.49	0.3	6.128
1.49	0.31	6.2
1.49	0.32	6.267
1.49	0.33	6.33
1.49	0.34	6.388
1.49	0.35	6.443
1.49	0.36	6.494
1.49	0.37	6.541
1.49	0.38	6.585
1.49	0.39	6.625
1.49	0.4	6.661
1.49	0.41	6.693
1.49	0.42	6.722
1.49	0.43	6.748
1.49	0.44	6.77
1.49	0.45	6.788
1.49	0.46	6.804
1.49	0.47	6.815
1.49	0.48	6.824
1.49	0.49	6.829
1.49	0.5	6.831
1.5	0.05	2.114
1.5	0.06	2.411
1.5	0.07	2.685
1.5	0.08	2.938
1.5	0.09	3.174
1.5	0.1	3.395
1.5	0.11	3.602
1.5	0.12	3.797
1.5	0.13	3.98
1.5	0.14	4.154
1.5	0.15	4.318
1.5	0.16	4.473
1.5	0.17	4.62
1.5	0.18	4.76
1.5	0.19	4.893
1.5	0.2	5.019
1.5	0.21	5.138
1.5	0.22	5.252
1.5	0.23	5.36
1.5	0.24	5.463
1.5	0.25	5.56
1.5	0.26	5.652
1.5	0.27	5.74
1.5	0.28	5.823
1.5	0.29	5.901
1.5	0.3	5.975
1.5	0.31	6.044
1.5	0.32	6.11
1.5	0.33	6.171
1.5	0.34	6.229
1.5	0.35	6.282
1.5	0.36	6.332
1.5	0.37	6.378
1.5	0.38	6.421
1.5	0.39	6.459
1.5	0.4	6.495
1.5	0.41	6.527
1.5	0.42	6.555
1.5	0.43	6.58
1.5	0.44	6.601
1.5	0.45	6.62
1.5	0.46	6.634
1.5	0.47	6.646
1.5	0.48	6.654
1.5	0.49	6.659
1.5	0.5	6.661
1.51	0.05	2.056
1.51	0.06	2.346
1.51	0.07	2.613
1.51	0.08	2.86
1.51	0.09	3.091
1.51	0.1	3.306
1.51	0.11	3.508
1.51	0.12	3.698
1.51	0.13	3.877
1.51	0.14	4.047
1.51	0.15	4.207
1.51	0.16	4.359
1.51	0.17	4.503
1.51	0.18	4.639
1.51	0.19	4.769
1.51	0.2	4.892
1.51	0.21	5.009
1.51	0.22	5.12
1.51	0.23	5.225
1.51	0.24	5.326
1.51	0.25	5.421
1.51	0.26	5.511
1.51	0.27	5.596
1.51	0.28	5.677
1.51	0.29	5.754
1.51	0.3	5.826
1.51	0.31	5.894
1.51	0.32	5.958
1.51	0.33	6.018
1.51	0.34	6.074
1.51	0.35	6.127
1.51	0.36	6.175
1.51	0.37	6.22
1.51	0.38	6.262
1.51	0.39	6.3
1.51	0.4	6.334
1.51	0.41	6.365
1.51	0.42	6.393
1.51	0.43	6.418
1.51	0.44	6.439
1.51	0.45	6.456
1.51	0.46	6.471
1.51	0.47	6.482
1.51	0.48	6.49
1.51	0.49	6.495
1.51	0.5	6.497
1.52	0.05	2.
1.52	0.06	2.283
1.52	0.07	2.544
1.52	0.08	2.785
1.52	0.09	3.01
1.52	0.1	3.22
1.52	0.11	3.418
1.52	0.12	3.603
1.52	0.13	3.778
1.52	0.14	3.944
1.52	0.15	4.1
1.52	0.16	4.249
1.52	0.17	4.389
1.52	0.18	4.523
1.52	0.19	4.649
1.52	0.2	4.77
1.52	0.21	4.884
1.52	0.22	4.992
1.52	0.23	5.096
1.52	0.24	5.194
1.52	0.25	5.286
1.52	0.26	5.375
1.52	0.27	5.458
1.52	0.28	5.537
1.52	0.29	5.612
1.52	0.3	5.683
1.52	0.31	5.749
1.52	0.32	5.812
1.52	0.33	5.87
1.52	0.34	5.925
1.52	0.35	5.976
1.52	0.36	6.024
1.52	0.37	6.068
1.52	0.38	6.108
1.52	0.39	6.146
1.52	0.4	6.179
1.52	0.41	6.21
1.52	0.42	6.237
1.52	0.43	6.261
1.52	0.44	6.281
1.52	0.45	6.299
1.52	0.46	6.313
1.52	0.47	6.324
1.52	0.48	6.332
1.52	0.49	6.336
1.52	0.5	6.338
1.53	0.06	2.223
1.53	0.07	2.477
1.53	0.08	2.713
1.53	0.09	2.933
1.53	0.1	3.138
1.53	0.11	3.331
1.53	0.12	3.512
1.53	0.13	3.683
1.53	0.14	3.845
1.53	0.15	3.998
1.53	0.16	4.142
1.53	0.17	4.28
1.53	0.18	4.41
1.53	0.19	4.534
1.53	0.2	4.652
1.53	0.21	4.763
1.53	0.22	4.869
1.53	0.23	4.97
1.53	0.24	5.066
1.53	0.25	5.157
1.53	0.26	5.243
1.53	0.27	5.325
1.53	0.28	5.402
1.53	0.29	5.475
1.53	0.3	5.544
1.53	0.31	5.609
1.53	0.32	5.67
1.53	0.33	5.727
1.53	0.34	5.781
1.53	0.35	5.831
1.53	0.36	5.878
1.53	0.37	5.921
1.53	0.38	5.96
1.53	0.39	5.997
1.53	0.4	6.03
1.53	0.41	6.059
1.53	0.42	6.086
1.53	0.43	6.109
1.53	0.44	6.129
1.53	0.45	6.146
1.53	0.46	6.16
1.53	0.47	6.171
1.53	0.48	6.179
1.53	0.49	6.183
1.53	0.5	6.185
1.54	0.06	2.165
1.54	0.07	2.414
1.54	0.08	2.644
1.54	0.09	2.858
1.54	0.1	3.059
1.54	0.11	3.247
1.54	0.12	3.424
1.54	0.13	3.591
1.54	0.14	3.749
1.54	0.15	3.899
1.54	0.16	4.04
1.54	0.17	4.175
1.54	0.18	4.302
1.54	0.19	4.423
1.54	0.2	4.538
1.54	0.21	4.647
1.54	0.22	4.751
1.54	0.23	4.849
1.54	0.24	4.943
1.54	0.25	5.032
1.54	0.26	5.116
1.54	0.27	5.196
1.54	0.28	5.271
1.54	0.29	5.343
1.54	0.3	5.41
1.54	0.31	5.474
1.54	0.32	5.534
1.54	0.33	5.59
1.54	0.34	5.642
1.54	0.35	5.691
1.54	0.36	5.737
1.54	0.37	5.779
1.54	0.38	5.818
1.54	0.39	5.853
1.54	0.4	5.885
1.54	0.41	5.914
1.54	0.42	5.94
1.54	0.43	5.963
1.54	0.44	5.983
1.54	0.45	5.999
1.54	0.46	6.013
1.54	0.47	6.023
1.54	0.48	6.031
1.54	0.49	6.035
1.54	0.5	6.037
1.55	0.06	2.11
1.55	0.07	2.352
1.55	0.08	2.577
1.55	0.09	2.787
1.55	0.1	2.983
1.55	0.11	3.167
1.55	0.12	3.34
1.55	0.13	3.503
1.55	0.14	3.657
1.55	0.15	3.804
1.55	0.16	3.942
1.55	0.17	4.073
1.55	0.18	4.198
1.55	0.19	4.316
1.55	0.2	4.428
1.55	0.21	4.535
1.55	0.22	4.637
1.55	0.23	4.733
1.55	0.24	4.825
1.55	0.25	4.911
1.55	0.26	4.994
1.55	0.27	5.072
1.55	0.28	5.146
1.55	0.29	5.216
1.55	0.3	5.281
1.55	0.31	5.344
1.55	0.32	5.402
1.55	0.33	5.457
1.55	0.34	5.508
1.55	0.35	5.556
1.55	0.36	5.601
1.55	0.37	5.642
1.55	0.38	5.68
1.55	0.39	5.714
1.55	0.4	5.746
1.55	0.41	5.774
1.55	0.42	5.8
1.55	0.43	5.822
1.55	0.44	5.841
1.55	0.45	5.857
1.55	0.46	5.871
1.55	0.47	5.881
1.55	0.48	5.888
1.55	0.49	5.893
1.55	0.5	5.894
1.56	0.06	2.057
1.56	0.07	2.294
1.56	0.08	2.513
1.56	0.09	2.718
1.56	0.1	2.91
1.56	0.11	3.089
1.56	0.12	3.259
1.56	0.13	3.418
1.56	0.14	3.569
1.56	0.15	3.712
1.56	0.16	3.847
1.56	0.17	3.976
1.56	0.18	4.097
1.56	0.19	4.213
1.56	0.2	4.323
1.56	0.21	4.427
1.56	0.22	4.527
1.56	0.23	4.621
1.56	0.24	4.71
1.56	0.25	4.795
1.56	0.26	4.876
1.56	0.27	4.952
1.56	0.28	5.024
1.56	0.29	5.093
1.56	0.3	5.157
1.56	0.31	5.218
1.56	0.32	5.275
1.56	0.33	5.329
1.56	0.34	5.379
1.56	0.35	5.426
1.56	0.36	5.469
1.56	0.37	5.509
1.56	0.38	5.546
1.56	0.39	5.58
1.56	0.4	5.611
1.56	0.41	5.639
1.56	0.42	5.664
1.56	0.43	5.686
1.56	0.44	5.704
1.56	0.45	5.72
1.56	0.46	5.733
1.56	0.47	5.743
1.56	0.48	5.751
1.56	0.49	5.755
1.56	0.5	5.756
1.57	0.06	2.006
1.57	0.07	2.238
1.57	0.08	2.452
1.57	0.09	2.652
1.57	0.1	2.839
1.57	0.11	3.015
1.57	0.12	3.181
1.57	0.13	3.337
1.57	0.14	3.484
1.57	0.15	3.624
1.57	0.16	3.756
1.57	0.17	3.882
1.57	0.18	4.001
1.57	0.19	4.114
1.57	0.2	4.221
1.57	0.21	4.323
1.57	0.22	4.42
1.57	0.23	4.513
1.57	0.24	4.6
1.57	0.25	4.683
1.57	0.26	4.762
1.57	0.27	4.837
1.57	0.28	4.907
1.57	0.29	4.974
1.57	0.3	5.037
1.57	0.31	5.097
1.57	0.32	5.152
1.57	0.33	5.205
1.57	0.34	5.254
1.57	0.35	5.3
1.57	0.36	5.342
1.57	0.37	5.382
1.57	0.38	5.418
1.57	0.39	5.451
1.57	0.4	5.481
1.57	0.41	5.509
1.57	0.42	5.533
1.57	0.43	5.554
1.57	0.44	5.573
1.57	0.45	5.588
1.57	0.46	5.601
1.57	0.47	5.611
1.57	0.48	5.618
1.57	0.49	5.622
1.57	0.5	5.623
1.58	0.07	2.184
1.58	0.08	2.393
1.58	0.09	2.589
1.58	0.1	2.772
1.58	0.11	2.944
1.58	0.12	3.105
1.58	0.13	3.258
1.58	0.14	3.402
1.58	0.15	3.539
1.58	0.16	3.668
1.58	0.17	3.791
1.58	0.18	3.907
1.58	0.19	4.018
1.58	0.2	4.123
1.58	0.21	4.223
1.58	0.22	4.318
1.58	0.23	4.408
1.58	0.24	4.494
1.58	0.25	4.575
1.58	0.26	4.652
1.58	0.27	4.725
1.58	0.28	4.794
1.58	0.29	4.86
1.58	0.3	4.921
1.58	0.31	4.979
1.58	0.32	5.034
1.58	0.33	5.085
1.58	0.34	5.133
1.58	0.35	5.178
1.58	0.36	5.22
1.58	0.37	5.258
1.58	0.38	5.294
1.58	0.39	5.326
1.58	0.4	5.356
1.58	0.41	5.382
1.58	0.42	5.406
1.58	0.43	5.427
1.58	0.44	5.445
1.58	0.45	5.46
1.58	0.46	5.473
1.58	0.47	5.482
1.58	0.48	5.489
1.58	0.49	5.493
1.58	0.5	5.495
1.59	0.07	2.132
1.59	0.08	2.337
1.59	0.09	2.528
1.59	0.1	2.707
1.59	0.11	2.875
1.59	0.12	3.033
1.59	0.13	3.182
1.59	0.14	3.323
1.59	0.15	3.457
1.59	0.16	3.583
1.59	0.17	3.703
1.59	0.18	3.817
1.59	0.19	3.926
1.59	0.2	4.029
1.59	0.21	4.126
1.59	0.22	4.219
1.59	0.23	4.307
1.59	0.24	4.391
1.59	0.25	4.47
1.59	0.26	4.546
1.59	0.27	4.617
1.59	0.28	4.685
1.59	0.29	4.749
1.59	0.3	4.809
1.59	0.31	4.866
1.59	0.32	4.92
1.59	0.33	4.97
1.59	0.34	5.017
1.59	0.35	5.061
1.59	0.36	5.101
1.59	0.37	5.139
1.59	0.38	5.174
1.59	0.39	5.206
1.59	0.4	5.235
1.59	0.41	5.261
1.59	0.42	5.284
1.59	0.43	5.304
1.59	0.44	5.322
1.59	0.45	5.337
1.59	0.46	5.349
1.59	0.47	5.358
1.59	0.48	5.365
1.59	0.49	5.369
1.59	0.5	5.37
1.6	0.07	2.082
1.6	0.08	2.282
1.6	0.09	2.469
1.6	0.1	2.644
1.6	0.11	2.808
1.6	0.12	2.963
1.6	0.13	3.109
1.6	0.14	3.247
1.6	0.15	3.378
1.6	0.16	3.502
1.6	0.17	3.619
1.6	0.18	3.731
1.6	0.19	3.836
1.6	0.2	3.937
1.6	0.21	4.033
1.6	0.22	4.123
1.6	0.23	4.21
1.6	0.24	4.292
1.6	0.25	4.369
1.6	0.26	4.443
1.6	0.27	4.513
1.6	0.28	4.579
1.6	0.29	4.642
1.6	0.3	4.701
1.6	0.31	4.757
1.6	0.32	4.809
1.6	0.33	4.858
1.6	0.34	4.904
1.6	0.35	4.947
1.6	0.36	4.987
1.6	0.37	5.024
1.6	0.38	5.058
1.6	0.39	5.089
1.6	0.4	5.117
1.6	0.41	5.143
1.6	0.42	5.165
1.6	0.43	5.185
1.6	0.44	5.202
1.6	0.45	5.217
1.6	0.46	5.229
1.6	0.47	5.238
1.6	0.48	5.245
1.6	0.49	5.249
1.6	0.5	5.25
1.61	0.07	2.019
1.61	0.08	2.214
1.61	0.09	2.396
1.61	0.1	2.566
1.61	0.11	2.726
1.61	0.12	2.877
1.61	0.13	3.019
1.61	0.14	3.153
1.61	0.15	3.28
1.61	0.16	3.401
1.61	0.17	3.515
1.61	0.18	3.624
1.61	0.19	3.727
1.61	0.2	3.825
1.61	0.21	3.918
1.61	0.22	4.006
1.61	0.23	4.09
1.61	0.24	4.17
1.61	0.25	4.246
1.61	0.26	4.317
1.61	0.27	4.386
1.61	0.28	4.45
1.61	0.29	4.511
1.61	0.3	4.568
1.61	0.31	4.623
1.61	0.32	4.674
1.61	0.33	4.722
1.61	0.34	4.766
1.61	0.35	4.808
1.61	0.36	4.847
1.61	0.37	4.883
1.61	0.38	4.916
1.61	0.39	4.946
1.61	0.4	4.974
1.61	0.41	4.998
1.61	0.42	5.021
1.61	0.43	5.04
1.61	0.44	5.057
1.61	0.45	5.071
1.61	0.46	5.083
1.61	0.47	5.092
1.61	0.48	5.098
1.61	0.49	5.102
1.61	0.5	5.103
1.62	0.08	2.147
1.62	0.09	2.324
1.62	0.1	2.49
1.62	0.11	2.645
1.62	0.12	2.792
1.62	0.13	2.93
1.62	0.14	3.06
1.62	0.15	3.184
1.62	0.16	3.301
1.62	0.17	3.413
1.62	0.18	3.518
1.62	0.19	3.619
1.62	0.2	3.714
1.62	0.21	3.805
1.62	0.22	3.891
1.62	0.23	3.972
1.62	0.24	4.05
1.62	0.25	4.124
1.62	0.26	4.194
1.62	0.27	4.26
1.62	0.28	4.323
1.62	0.29	4.382
1.62	0.3	4.438
1.62	0.31	4.491
1.62	0.32	4.54
1.62	0.33	4.587
1.62	0.34	4.631
1.62	0.35	4.671
1.62	0.36	4.709
1.62	0.37	4.744
1.62	0.38	4.776
1.62	0.39	4.806
1.62	0.4	4.833
1.62	0.41	4.857
1.62	0.42	4.878
1.62	0.43	4.897
1.62	0.44	4.914
1.62	0.45	4.927
1.62	0.46	4.939
1.62	0.47	4.947
1.62	0.48	4.954
1.62	0.49	4.957
1.62	0.5	4.959
1.63	0.08	2.082
1.63	0.09	2.254
1.63	0.1	2.414
1.63	0.11	2.566
1.63	0.12	2.708
1.63	0.13	2.842
1.63	0.14	2.969
1.63	0.15	3.09
1.63	0.16	3.204
1.63	0.17	3.312
1.63	0.18	3.415
1.63	0.19	3.512
1.63	0.2	3.605
1.63	0.21	3.693
1.63	0.22	3.777
1.63	0.23	3.857
1.63	0.24	3.932
1.63	0.25	4.004
1.63	0.26	4.072
1.63	0.27	4.136
1.63	0.28	4.197
1.63	0.29	4.255
1.63	0.3	4.31
1.63	0.31	4.361
1.63	0.32	4.409
1.63	0.33	4.455
1.63	0.34	4.497
1.63	0.35	4.537
1.63	0.36	4.573
1.63	0.37	4.607
1.63	0.38	4.639
1.63	0.39	4.668
1.63	0.4	4.694
1.63	0.41	4.717
1.63	0.42	4.738
1.63	0.43	4.756
1.63	0.44	4.772
1.63	0.45	4.786
1.63	0.46	4.797
1.63	0.47	4.805
1.63	0.48	4.811
1.63	0.49	4.815
1.63	0.5	4.816
1.64	0.08	2.017
1.64	0.09	2.184
1.64	0.1	2.341
1.64	0.11	2.488
1.64	0.12	2.626
1.64	0.13	2.757
1.64	0.14	2.88
1.64	0.15	2.997
1.64	0.16	3.108
1.64	0.17	3.213
1.64	0.18	3.313
1.64	0.19	3.408
1.64	0.2	3.498
1.64	0.21	3.584
1.64	0.22	3.665
1.64	0.23	3.743
1.64	0.24	3.816
1.64	0.25	3.886
1.64	0.26	3.952
1.64	0.27	4.015
1.64	0.28	4.074
1.64	0.29	4.13
1.64	0.3	4.183
1.64	0.31	4.233
1.64	0.32	4.28
1.64	0.33	4.324
1.64	0.34	4.366
1.64	0.35	4.404
1.64	0.36	4.44
1.64	0.37	4.473
1.64	0.38	4.504
1.64	0.39	4.532
1.64	0.4	4.557
1.64	0.41	4.58
1.64	0.42	4.6
1.64	0.43	4.618
1.64	0.44	4.634
1.64	0.45	4.647
1.64	0.46	4.657
1.64	0.47	4.666
1.64	0.48	4.672
1.64	0.49	4.675
1.64	0.5	4.676
1.65	0.09	2.116
1.65	0.1	2.268
1.65	0.11	2.411
1.65	0.12	2.545
1.65	0.13	2.672
1.65	0.14	2.792
1.65	0.15	2.906
1.65	0.16	3.014
1.65	0.17	3.116
1.65	0.18	3.213
1.65	0.19	3.305
1.65	0.2	3.393
1.65	0.21	3.476
1.65	0.22	3.556
1.65	0.23	3.631
1.65	0.24	3.702
1.65	0.25	3.77
1.65	0.26	3.834
1.65	0.27	3.895
1.65	0.28	3.953
1.65	0.29	4.008
1.65	0.3	4.059
1.65	0.31	4.108
1.65	0.32	4.154
1.65	0.33	4.196
1.65	0.34	4.237
1.65	0.35	4.274
1.65	0.36	4.309
1.65	0.37	4.341
1.65	0.38	4.371
1.65	0.39	4.398
1.65	0.4	4.423
1.65	0.41	4.445
1.65	0.42	4.465
1.65	0.43	4.482
1.65	0.44	4.497
1.65	0.45	4.51
1.65	0.46	4.52
1.65	0.47	4.528
1.65	0.48	4.534
1.65	0.49	4.537
1.65	0.5	4.539
1.66	0.09	2.05
1.66	0.1	2.197
1.66	0.11	2.336
1.66	0.12	2.466
1.66	0.13	2.59
1.66	0.14	2.706
1.66	0.15	2.817
1.66	0.16	2.921
1.66	0.17	3.021
1.66	0.18	3.115
1.66	0.19	3.205
1.66	0.2	3.29
1.66	0.21	3.371
1.66	0.22	3.448
1.66	0.23	3.521
1.66	0.24	3.59
1.66	0.25	3.656
1.66	0.26	3.719
1.66	0.27	3.778
1.66	0.28	3.834
1.66	0.29	3.887
1.66	0.3	3.937
1.66	0.31	3.985
1.66	0.32	4.029
1.66	0.33	4.071
1.66	0.34	4.11
1.66	0.35	4.146
1.66	0.36	4.18
1.66	0.37	4.211
1.66	0.38	4.24
1.66	0.39	4.266
1.66	0.4	4.29
1.66	0.41	4.312
1.66	0.42	4.331
1.66	0.43	4.348
1.66	0.44	4.363
1.66	0.45	4.375
1.66	0.46	4.385
1.66	0.47	4.393
1.66	0.48	4.399
1.66	0.49	4.402
1.66	0.5	4.403
1.67	0.1	2.128
1.67	0.11	2.262
1.67	0.12	2.389
1.67	0.13	2.509
1.67	0.14	2.622
1.67	0.15	2.729
1.67	0.16	2.831
1.67	0.17	2.927
1.67	0.18	3.019
1.67	0.19	3.106
1.67	0.2	3.189
1.67	0.21	3.267
1.67	0.22	3.342
1.67	0.23	3.413
1.67	0.24	3.481
1.67	0.25	3.545
1.67	0.26	3.605
1.67	0.27	3.663
1.67	0.28	3.717
1.67	0.29	3.769
1.67	0.3	3.818
1.67	0.31	3.864
1.67	0.32	3.907
1.67	0.33	3.947
1.67	0.34	3.985
1.67	0.35	4.02
1.67	0.36	4.053
1.67	0.37	4.084
1.67	0.38	4.112
1.67	0.39	4.137
1.67	0.4	4.161
1.67	0.41	4.182
1.67	0.42	4.2
1.67	0.43	4.217
1.67	0.44	4.231
1.67	0.45	4.243
1.67	0.46	4.253
1.67	0.47	4.261
1.67	0.48	4.266
1.67	0.49	4.269
1.67	0.5	4.27
1.68	0.1	2.06
1.68	0.11	2.19
1.68	0.12	2.313
1.68	0.13	2.429
1.68	0.14	2.539
1.68	0.15	2.643
1.68	0.16	2.742
1.68	0.17	2.836
1.68	0.18	2.925
1.68	0.19	3.009
1.68	0.2	3.089
1.68	0.21	3.166
1.68	0.22	3.238
1.68	0.23	3.307
1.68	0.24	3.373
1.68	0.25	3.435
1.68	0.26	3.494
1.68	0.27	3.55
1.68	0.28	3.603
1.68	0.29	3.653
1.68	0.3	3.7
1.68	0.31	3.745
1.68	0.32	3.787
1.68	0.33	3.826
1.68	0.34	3.863
1.68	0.35	3.897
1.68	0.36	3.929
1.68	0.37	3.959
1.68	0.38	3.986
1.68	0.39	4.011
1.68	0.4	4.033
1.68	0.41	4.054
1.68	0.42	4.072
1.68	0.43	4.088
1.68	0.44	4.102
1.68	0.45	4.113
1.68	0.46	4.123
1.68	0.47	4.13
1.68	0.48	4.136
1.68	0.49	4.139
1.68	0.5	4.14
1.69	0.11	2.12
1.69	0.12	2.239
1.69	0.13	2.352
1.69	0.14	2.458
1.69	0.15	2.559
1.69	0.16	2.655
1.69	0.17	2.746
1.69	0.18	2.832
1.69	0.19	2.914
1.69	0.2	2.992
1.69	0.21	3.066
1.69	0.22	3.137
1.69	0.23	3.204
1.69	0.24	3.267
1.69	0.25	3.328
1.69	0.26	3.385
1.69	0.27	3.439
1.69	0.28	3.491
1.69	0.29	3.539
1.69	0.3	3.585
1.69	0.31	3.628
1.69	0.32	3.669
1.69	0.33	3.707
1.69	0.34	3.743
1.69	0.35	3.776
1.69	0.36	3.807
1.69	0.37	3.836
1.69	0.38	3.862
1.69	0.39	3.887
1.69	0.4	3.909
1.69	0.41	3.928
1.69	0.42	3.946
1.69	0.43	3.961
1.69	0.44	3.975
1.69	0.45	3.986
1.69	0.46	3.995
1.69	0.47	4.003
1.69	0.48	4.008
1.69	0.49	4.011
1.69	0.5	4.012
1.7	0.11	2.051
1.7	0.12	2.166
1.7	0.13	2.275
1.7	0.14	2.379
1.7	0.15	2.477
1.7	0.16	2.57
1.7	0.17	2.658
1.7	0.18	2.742
1.7	0.19	2.821
1.7	0.2	2.897
1.7	0.21	2.969
1.7	0.22	3.037
1.7	0.23	3.102
1.7	0.24	3.164
1.7	0.25	3.222
1.7	0.26	3.278
1.7	0.27	3.331
1.7	0.28	3.38
1.7	0.29	3.428
1.7	0.3	3.472
1.7	0.31	3.514
1.7	0.32	3.554
1.7	0.33	3.591
1.7	0.34	3.625
1.7	0.35	3.658
1.7	0.36	3.688
1.7	0.37	3.716
1.7	0.38	3.741
1.7	0.39	3.765
1.7	0.4	3.786
1.7	0.41	3.805
1.7	0.42	3.822
1.7	0.43	3.838
1.7	0.44	3.851
1.7	0.45	3.862
1.7	0.46	3.871
1.7	0.47	3.878
1.7	0.48	3.882
1.7	0.49	3.885
1.7	0.5	3.886
1.71	0.12	2.095
1.71	0.13	2.201
1.71	0.14	2.301
1.71	0.15	2.396
1.71	0.16	2.486
1.71	0.17	2.572
1.71	0.18	2.653
1.71	0.19	2.73
1.71	0.2	2.804
1.71	0.21	2.873
1.71	0.22	2.94
1.71	0.23	3.003
1.71	0.24	3.062
1.71	0.25	3.119
1.71	0.26	3.173
1.71	0.27	3.224
1.71	0.28	3.273
1.71	0.29	3.318
1.71	0.3	3.362
1.71	0.31	3.402
1.71	0.32	3.441
1.71	0.33	3.477
1.71	0.34	3.51
1.71	0.35	3.542
1.71	0.36	3.571
1.71	0.37	3.598
1.71	0.38	3.623
1.71	0.39	3.646
1.71	0.4	3.666
1.71	0.41	3.685
1.71	0.42	3.701
1.71	0.43	3.716
1.71	0.44	3.729
1.71	0.45	3.739
1.71	0.46	3.748
1.71	0.47	3.755
1.71	0.48	3.76
1.71	0.49	3.763
1.71	0.5	3.764
1.72	0.12	2.026
1.72	0.13	2.128
1.72	0.14	2.225
1.72	0.15	2.318
1.72	0.16	2.405
1.72	0.17	2.488
1.72	0.18	2.566
1.72	0.19	2.641
1.72	0.2	2.712
1.72	0.21	2.78
1.72	0.22	2.844
1.72	0.23	2.905
1.72	0.24	2.963
1.72	0.25	3.019
1.72	0.26	3.071
1.72	0.27	3.12
1.72	0.28	3.167
1.72	0.29	3.212
1.72	0.3	3.254
1.72	0.31	3.293
1.72	0.32	3.33
1.72	0.33	3.365
1.72	0.34	3.398
1.72	0.35	3.428
1.72	0.36	3.456
1.72	0.37	3.483
1.72	0.38	3.507
1.72	0.39	3.529
1.72	0.4	3.549
1.72	0.41	3.567
1.72	0.42	3.583
1.72	0.43	3.597
1.72	0.44	3.61
1.72	0.45	3.62
1.72	0.46	3.628
1.72	0.47	3.635
1.72	0.48	3.64
1.72	0.49	3.642
1.72	0.5	3.643
1.73	0.13	2.057
1.73	0.14	2.151
1.73	0.15	2.241
1.73	0.16	2.325
1.73	0.17	2.406
1.73	0.18	2.482
1.73	0.19	2.554
1.73	0.2	2.623
1.73	0.21	2.689
1.73	0.22	2.751
1.73	0.23	2.81
1.73	0.24	2.867
1.73	0.25	2.92
1.73	0.26	2.971
1.73	0.27	3.019
1.73	0.28	3.064
1.73	0.29	3.107
1.73	0.3	3.148
1.73	0.31	3.186
1.73	0.32	3.222
1.73	0.33	3.256
1.73	0.34	3.288
1.73	0.35	3.317
1.73	0.36	3.345
1.73	0.37	3.37
1.73	0.38	3.393
1.73	0.39	3.415
1.73	0.4	3.434
1.73	0.41	3.452
1.73	0.42	3.467
1.73	0.43	3.481
1.73	0.44	3.493
1.73	0.45	3.503
1.73	0.46	3.511
1.73	0.47	3.518
1.73	0.48	3.522
1.73	0.49	3.525
1.73	0.5	3.526
1.74	0.14	2.079
1.74	0.15	2.166
1.74	0.16	2.248
1.74	0.17	2.325
1.74	0.18	2.399
1.74	0.19	2.47
1.74	0.2	2.536
1.74	0.21	2.6
1.74	0.22	2.66
1.74	0.23	2.718
1.74	0.24	2.772
1.74	0.25	2.824
1.74	0.26	2.873
1.74	0.27	2.92
1.74	0.28	2.964
1.74	0.29	3.005
1.74	0.3	3.045
1.74	0.31	3.082
1.74	0.32	3.117
1.74	0.33	3.149
1.74	0.34	3.18
1.74	0.35	3.209
1.74	0.36	3.235
1.74	0.37	3.26
1.74	0.38	3.283
1.74	0.39	3.303
1.74	0.4	3.322
1.74	0.41	3.339
1.74	0.42	3.354
1.74	0.43	3.368
1.74	0.44	3.379
1.74	0.45	3.389
1.74	0.46	3.397
1.74	0.47	3.403
1.74	0.48	3.407
1.74	0.49	3.41
1.74	0.5	3.411
1.75	0.14	2.009
1.75	0.15	2.093
1.75	0.16	2.172
1.75	0.17	2.247
1.75	0.18	2.319
1.75	0.19	2.387
1.75	0.2	2.452
1.75	0.21	2.513
1.75	0.22	2.572
1.75	0.23	2.627
1.75	0.24	2.68
1.75	0.25	2.73
1.75	0.26	2.778
1.75	0.27	2.823
1.75	0.28	2.866
1.75	0.29	2.906
1.75	0.3	2.944
1.75	0.31	2.98
1.75	0.32	3.014
1.75	0.33	3.046
1.75	0.34	3.075
1.75	0.35	3.103
1.75	0.36	3.129
1.75	0.37	3.153
1.75	0.38	3.175
1.75	0.39	3.195
1.75	0.4	3.213
1.75	0.41	3.229
1.75	0.42	3.244
1.75	0.43	3.257
1.75	0.44	3.268
1.75	0.45	3.278
1.75	0.46	3.285
1.75	0.47	3.291
1.75	0.48	3.296
1.75	0.49	3.298
1.75	0.5	3.299
1.76	0.15	2.022
1.76	0.16	2.098
1.76	0.17	2.171
1.76	0.18	2.241
1.76	0.19	2.306
1.76	0.2	2.369
1.76	0.21	2.429
1.76	0.22	2.485
1.76	0.23	2.539
1.76	0.24	2.59
1.76	0.25	2.639
1.76	0.26	2.685
1.76	0.27	2.729
1.76	0.28	2.77
1.76	0.29	2.809
1.76	0.3	2.846
1.76	0.31	2.881
1.76	0.32	2.914
1.76	0.33	2.944
1.76	0.34	2.973
1.76	0.35	3.
1.76	0.36	3.025
1.76	0.37	3.048
1.76	0.38	3.069
1.76	0.39	3.089
1.76	0.4	3.106
1.76	0.41	3.122
1.76	0.42	3.137
1.76	0.43	3.149
1.76	0.44	3.16
1.76	0.45	3.169
1.76	0.46	3.177
1.76	0.47	3.182
1.76	0.48	3.186
1.76	0.49	3.189
1.76	0.5	3.19
1.77	0.16	2.027
1.77	0.17	2.097
1.77	0.18	2.164
1.77	0.19	2.228
1.77	0.2	2.289
1.77	0.21	2.346
1.77	0.22	2.401
1.77	0.23	2.453
1.77	0.24	2.503
1.77	0.25	2.55
1.77	0.26	2.595
1.77	0.27	2.637
1.77	0.28	2.677
1.77	0.29	2.715
1.77	0.3	2.751
1.77	0.31	2.784
1.77	0.32	2.816
1.77	0.33	2.846
1.77	0.34	2.874
1.77	0.35	2.9
1.77	0.36	2.924
1.77	0.37	2.946
1.77	0.38	2.967
1.77	0.39	2.986
1.77	0.4	3.003
1.77	0.41	3.018
1.77	0.42	3.032
1.77	0.43	3.044
1.77	0.44	3.055
1.77	0.45	3.064
1.77	0.46	3.071
1.77	0.47	3.076
1.77	0.48	3.08
1.77	0.49	3.083
1.77	0.5	3.084
1.78	0.17	2.025
1.78	0.18	2.09
1.78	0.19	2.152
1.78	0.2	2.211
1.78	0.21	2.267
1.78	0.22	2.32
1.78	0.23	2.37
1.78	0.24	2.418
1.78	0.25	2.464
1.78	0.26	2.507
1.78	0.27	2.548
1.78	0.28	2.587
1.78	0.29	2.623
1.78	0.3	2.658
1.78	0.31	2.691
1.78	0.32	2.721
1.78	0.33	2.75
1.78	0.34	2.777
1.78	0.35	2.802
1.78	0.36	2.826
1.78	0.37	2.847
1.78	0.38	2.867
1.78	0.39	2.886
1.78	0.4	2.902
1.78	0.41	2.917
1.78	0.42	2.93
1.78	0.43	2.942
1.78	0.44	2.952
1.78	0.45	2.961
1.78	0.46	2.968
1.78	0.47	2.973
1.78	0.48	2.977
1.78	0.49	2.98
1.78	0.5	2.98
1.79	0.18	2.019
1.79	0.19	2.078
1.79	0.2	2.135
1.79	0.21	2.189
1.79	0.22	2.241
1.79	0.23	2.289
1.79	0.24	2.336
1.79	0.25	2.38
1.79	0.26	2.422
1.79	0.27	2.461
1.79	0.28	2.499
1.79	0.29	2.534
1.79	0.3	2.568
1.79	0.31	2.6
1.79	0.32	2.629
1.79	0.33	2.657
1.79	0.34	2.683
1.79	0.35	2.708
1.79	0.36	2.73
1.79	0.37	2.751
1.79	0.38	2.771
1.79	0.39	2.788
1.79	0.4	2.804
1.79	0.41	2.819
1.79	0.42	2.832
1.79	0.43	2.843
1.79	0.44	2.853
1.79	0.45	2.861
1.79	0.46	2.868
1.79	0.47	2.873
1.79	0.48	2.877
1.79	0.49	2.879
1.79	0.5	2.88
1.8	0.19	2.007
1.8	0.2	2.062
1.8	0.21	2.114
1.8	0.22	2.164
1.8	0.23	2.211
1.8	0.24	2.256
1.8	0.25	2.299
1.8	0.26	2.339
1.8	0.27	2.378
1.8	0.28	2.414
1.8	0.29	2.448
1.8	0.3	2.481
1.8	0.31	2.511
1.8	0.32	2.54
1.8	0.33	2.567
1.8	0.34	2.593
1.8	0.35	2.616
1.8	0.36	2.638
1.8	0.37	2.658
1.8	0.38	2.677
1.8	0.39	2.694
1.8	0.4	2.71
1.8	0.41	2.724
1.8	0.42	2.736
1.8	0.43	2.747
1.8	0.44	2.757
1.8	0.45	2.765
1.8	0.46	2.771
1.8	0.47	2.777
1.8	0.48	2.78
1.8	0.49	2.782
1.8	0.5	2.783
1.81	0.21	2.042
1.81	0.22	2.09
1.81	0.23	2.136
1.81	0.24	2.179
1.81	0.25	2.22
1.81	0.26	2.26
1.81	0.27	2.297
1.81	0.28	2.332
1.81	0.29	2.365
1.81	0.3	2.397
1.81	0.31	2.426
1.81	0.32	2.454
1.81	0.33	2.48
1.81	0.34	2.505
1.81	0.35	2.528
1.81	0.36	2.549
1.81	0.37	2.569
1.81	0.38	2.587
1.81	0.39	2.603
1.81	0.4	2.618
1.81	0.41	2.632
1.81	0.42	2.644
1.81	0.43	2.655
1.81	0.44	2.664
1.81	0.45	2.672
1.81	0.46	2.678
1.81	0.47	2.683
1.81	0.48	2.686
1.81	0.49	2.689
1.81	0.5	2.689
1.82	0.22	2.018
1.82	0.23	2.063
1.82	0.24	2.105
1.82	0.25	2.145
1.82	0.26	2.183
1.82	0.27	2.219
1.82	0.28	2.253
1.82	0.29	2.285
1.82	0.3	2.315
1.82	0.31	2.344
1.82	0.32	2.371
1.82	0.33	2.396
1.82	0.34	2.42
1.82	0.35	2.442
1.82	0.36	2.463
1.82	0.37	2.482
1.82	0.38	2.499
1.82	0.39	2.515
1.82	0.4	2.53
1.82	0.41	2.543
1.82	0.42	2.555
1.82	0.43	2.565
1.82	0.44	2.574
1.82	0.45	2.582
1.82	0.46	2.588
1.82	0.47	2.593
1.82	0.48	2.596
1.82	0.49	2.598
1.82	0.5	2.599
1.83	0.24	2.033
1.83	0.25	2.072
1.83	0.26	2.109
1.83	0.27	2.143
1.83	0.28	2.176
1.83	0.29	2.208
1.83	0.3	2.237
1.83	0.31	2.265
1.83	0.32	2.291
1.83	0.33	2.316
1.83	0.34	2.338
1.83	0.35	2.36
1.83	0.36	2.38
1.83	0.37	2.398
1.83	0.38	2.415
1.83	0.39	2.431
1.83	0.4	2.445
1.83	0.41	2.458
1.83	0.42	2.469
1.83	0.43	2.479
1.83	0.44	2.488
1.83	0.45	2.495
1.83	0.46	2.501
1.83	0.47	2.506
1.83	0.48	2.509
1.83	0.49	2.511
1.83	0.5	2.511
1.84	0.25	2.002
1.84	0.26	2.037
1.84	0.27	2.071
1.84	0.28	2.103
1.84	0.29	2.133
1.84	0.3	2.162
1.84	0.31	2.189
1.84	0.32	2.214
1.84	0.33	2.238
1.84	0.34	2.26
1.84	0.35	2.281
1.84	0.36	2.3
1.84	0.37	2.318
1.84	0.38	2.335
1.84	0.39	2.35
1.84	0.4	2.363
1.84	0.41	2.376
1.84	0.42	2.387
1.84	0.43	2.396
1.84	0.44	2.405
1.84	0.45	2.412
1.84	0.46	2.417
1.84	0.47	2.422
1.84	0.48	2.425
1.84	0.49	2.427
1.84	0.5	2.428
1.85	0.27	2.002
1.85	0.28	2.033
1.85	0.29	2.062
1.85	0.3	2.09
1.85	0.31	2.116
1.85	0.32	2.14
1.85	0.33	2.164
1.85	0.34	2.185
1.85	0.35	2.205
1.85	0.36	2.224
1.85	0.37	2.241
1.85	0.38	2.257
1.85	0.39	2.272
1.85	0.4	2.285
1.85	0.41	2.297
1.85	0.42	2.308
1.85	0.43	2.317
1.85	0.44	2.325
1.85	0.45	2.332
1.85	0.46	2.338
1.85	0.47	2.342
1.85	0.48	2.345
1.85	0.49	2.347
1.85	0.5	2.347
1.86	0.3	2.021
1.86	0.31	2.046
1.86	0.32	2.07
1.86	0.33	2.092
1.86	0.34	2.113
1.86	0.35	2.133
1.86	0.36	2.151
1.86	0.37	2.168
1.86	0.38	2.183
1.86	0.39	2.197
1.86	0.4	2.21
1.86	0.41	2.222
1.86	0.42	2.232
1.86	0.43	2.241
1.86	0.44	2.249
1.86	0.45	2.256
1.86	0.46	2.261
1.86	0.47	2.265
1.86	0.48	2.268
1.86	0.49	2.27
1.86	0.5	2.271
1.87	0.32	2.003
1.87	0.33	2.025
1.87	0.34	2.045
1.87	0.35	2.064
1.87	0.36	2.082
1.87	0.37	2.098
1.87	0.38	2.113
1.87	0.39	2.127
1.87	0.4	2.139
1.87	0.41	2.15
1.87	0.42	2.16
1.87	0.43	2.169
1.87	0.44	2.177
1.87	0.45	2.183
1.87	0.46	2.189
1.87	0.47	2.193
1.87	0.48	2.196
1.87	0.49	2.197
1.87	0.5	2.198
1.88	0.36	2.016
1.88	0.37	2.032
1.88	0.38	2.046
1.88	0.39	2.059
1.88	0.4	2.072
1.88	0.41	2.083
1.88	0.42	2.092
1.88	0.43	2.101
1.88	0.44	2.108
1.88	0.45	2.115
1.88	0.46	2.12
1.88	0.47	2.124
1.88	0.48	2.126
1.88	0.49	2.128
1.88	0.5	2.129
1.89	0.4	2.008
1.89	0.41	2.018
1.89	0.42	2.028
1.89	0.43	2.036
1.89	0.44	2.043
1.89	0.45	2.049
1.89	0.46	2.054
1.89	0.47	2.058
1.89	0.48	2.061
1.89	0.49	2.063
1.89	0.5	2.063
1.9	0.49	2.001
1.9	0.5	2.002

==> Plot_data/Fig9/BR12/BRggdisdata.dat <==
1.	0.01	7.01
1.	0.02	6.871
1.	0.03	6.734
1.	0.04	6.598
1.	0.05	6.463
1.	0.06	6.329
1.	0.07	6.197
1.	0.08	6.067
1.	0.09	5.937
1.	0.1	5.809
1.	0.11	5.682
1.	0.12	5.557
1.	0.13	5.433
1.	0.14	5.31
1.	0.15	5.189
1.	0.16	5.069
1.01	0.01	6.723
1.01	0.02	6.59
1.01	0.03	6.458
1.01	0.04	6.327
1.01	0.05	6.198
1.01	0.06	6.07
1.01	0.07	5.943
1.01	0.08	5.818
1.01	0.09	5.693
1.01	0.1	5.571
1.01	0.11	5.449
1.01	0.12	5.329
1.01	0.13	5.21
1.01	0.14	5.092
1.02	0.01	6.444
1.02	0.02	6.316
1.02	0.03	6.189
1.02	0.04	6.064
1.02	0.05	5.94
1.02	0.06	5.818
1.02	0.07	5.696
1.02	0.08	5.576
1.02	0.09	5.457
1.02	0.1	5.339
1.02	0.11	5.222
1.02	0.12	5.107
1.03	0.01	6.172
1.03	0.02	6.05
1.03	0.03	5.929
1.03	0.04	5.809
1.03	0.05	5.69
1.03	0.06	5.572
1.03	0.07	5.456
1.03	0.08	5.341
1.03	0.09	5.226
1.03	0.1	5.114
1.03	0.11	5.002
1.04	0.01	5.909
1.04	0.02	5.792
1.04	0.03	5.676
1.04	0.04	5.561
1.04	0.05	5.447
1.04	0.06	5.334
1.04	0.07	5.223
1.04	0.08	5.112
1.04	0.09	5.003
1.05	0.01	5.654
1.05	0.02	5.541
1.05	0.03	5.43
1.05	0.04	5.32
1.05	0.05	5.211
1.05	0.06	5.103
1.06	0.01	5.406
1.06	0.02	5.299
1.06	0.03	5.192
1.06	0.04	5.087
1.07	0.01	5.167
1.07	0.02	5.064

==> Plot_data/Fig9/BR12/BRggexcdata.dat <==
1.	0.01	6.9
1.	0.02	6.766
1.	0.03	6.632
1.	0.04	6.5
1.	0.05	6.369
1.	0.06	6.24
1.	0.07	6.111
1.	0.08	5.984
1.	0.09	5.858
1.	0.1	5.733
1.	0.11	5.61
1.	0.12	5.487
1.	0.13	5.366
1.	0.14	5.247
1.	0.15	5.128
1.	0.16	5.011
1.	0.17	4.895
1.	0.18	4.78
1.	0.19	4.667
1.	0.2	4.555
1.	0.21	4.444
1.	0.22	4.334
1.	0.23	4.226
1.	0.24	4.119
1.	0.25	4.013
1.	0.26	3.909
1.	0.27	3.805
1.	0.28	3.704
1.	0.29	3.603
1.	0.3	3.504
1.	0.31	3.406
1.	0.32	3.31
1.	0.33	3.214
1.	0.34	3.12
1.	0.35	3.028
1.	0.36	2.937
1.	0.37	2.847
1.	0.38	2.758
1.	0.39	2.671
1.	0.4	2.585
1.	0.41	2.501
1.	0.42	2.418
1.	0.43	2.336
1.	0.44	2.255
1.	0.45	2.176
1.	0.46	2.099
1.	0.47	2.022
1.01	0.01	6.621
1.01	0.02	6.492
1.01	0.03	6.364
1.01	0.04	6.237
1.01	0.05	6.111
1.01	0.06	5.987
1.01	0.07	5.863
1.01	0.08	5.741
1.01	0.09	5.62
1.01	0.1	5.5
1.01	0.11	5.382
1.01	0.12	5.264
1.01	0.13	5.148
1.01	0.14	5.033
1.01	0.15	4.919
1.01	0.16	4.807
1.01	0.17	4.695
1.01	0.18	4.585
1.01	0.19	4.476
1.01	0.2	4.369
1.01	0.21	4.262
1.01	0.22	4.157
1.01	0.23	4.053
1.01	0.24	3.95
1.01	0.25	3.849
1.01	0.26	3.749
1.01	0.27	3.65
1.01	0.28	3.552
1.01	0.29	3.456
1.01	0.3	3.36
1.01	0.31	3.267
1.01	0.32	3.174
1.01	0.33	3.083
1.01	0.34	2.992
1.01	0.35	2.904
1.01	0.36	2.816
1.01	0.37	2.73
1.01	0.38	2.645
1.01	0.39	2.561
1.01	0.4	2.479
1.01	0.41	2.398
1.01	0.42	2.318
1.01	0.43	2.24
1.01	0.44	2.163
1.01	0.45	2.087
1.01	0.46	2.012
1.02	0.01	6.349
1.02	0.02	6.225
1.02	0.03	6.102
1.02	0.04	5.98
1.02	0.05	5.86
1.02	0.06	5.74
1.02	0.07	5.622
1.02	0.08	5.505
1.02	0.09	5.389
1.02	0.1	5.274
1.02	0.11	5.16
1.02	0.12	5.047
1.02	0.13	4.936
1.02	0.14	4.825
1.02	0.15	4.716
1.02	0.16	4.608
1.02	0.17	4.501
1.02	0.18	4.396
1.02	0.19	4.291
1.02	0.2	4.188
1.02	0.21	4.086
1.02	0.22	3.985
1.02	0.23	3.885
1.02	0.24	3.787
1.02	0.25	3.689
1.02	0.26	3.593
1.02	0.27	3.498
1.02	0.28	3.405
1.02	0.29	3.312
1.02	0.3	3.221
1.02	0.31	3.131
1.02	0.32	3.042
1.02	0.33	2.954
1.02	0.34	2.868
1.02	0.35	2.783
1.02	0.36	2.699
1.02	0.37	2.616
1.02	0.38	2.535
1.02	0.39	2.455
1.02	0.4	2.376
1.02	0.41	2.298
1.02	0.42	2.222
1.02	0.43	2.146
1.02	0.44	2.073
1.03	0.01	6.085
1.03	0.02	5.966
1.03	0.03	5.848
1.03	0.04	5.731
1.03	0.05	5.615
1.03	0.06	5.501
1.03	0.07	5.387
1.03	0.08	5.275
1.03	0.09	5.163
1.03	0.1	5.053
1.03	0.11	4.944
1.03	0.12	4.836
1.03	0.13	4.729
1.03	0.14	4.623
1.03	0.15	4.519
1.03	0.16	4.415
1.03	0.17	4.313
1.03	0.18	4.211
1.03	0.19	4.111
1.03	0.2	4.012
1.03	0.21	3.914
1.03	0.22	3.818
1.03	0.23	3.722
1.03	0.24	3.628
1.03	0.25	3.534
1.03	0.26	3.442
1.03	0.27	3.351
1.03	0.28	3.261
1.03	0.29	3.173
1.03	0.3	3.085
1.03	0.31	2.999
1.03	0.32	2.914
1.03	0.33	2.83
1.03	0.34	2.747
1.03	0.35	2.666
1.03	0.36	2.585
1.03	0.37	2.506
1.03	0.38	2.428
1.03	0.39	2.351
1.03	0.4	2.275
1.03	0.41	2.201
1.03	0.42	2.128
1.03	0.43	2.056
1.04	0.01	5.828
1.04	0.02	5.714
1.04	0.03	5.601
1.04	0.04	5.489
1.04	0.05	5.378
1.04	0.06	5.268
1.04	0.07	5.159
1.04	0.08	5.052
1.04	0.09	4.945
1.04	0.1	4.839
1.04	0.11	4.735
1.04	0.12	4.631
1.04	0.13	4.529
1.04	0.14	4.427
1.04	0.15	4.327
1.04	0.16	4.228
1.04	0.17	4.13
1.04	0.18	4.033
1.04	0.19	3.937
1.04	0.2	3.842
1.04	0.21	3.748
1.04	0.22	3.655
1.04	0.23	3.564
1.04	0.24	3.473
1.04	0.25	3.384
1.04	0.26	3.296
1.04	0.27	3.208
1.04	0.28	3.122
1.04	0.29	3.038
1.04	0.3	2.954
1.04	0.31	2.871
1.04	0.32	2.79
1.04	0.33	2.709
1.04	0.34	2.63
1.04	0.35	2.552
1.04	0.36	2.475
1.04	0.37	2.399
1.04	0.38	2.324
1.04	0.39	2.251
1.04	0.4	2.178
1.04	0.41	2.107
1.04	0.42	2.037
1.05	0.01	5.579
1.05	0.02	5.469
1.05	0.03	5.361
1.05	0.04	5.254
1.05	0.05	5.148
1.05	0.06	5.042
1.05	0.07	4.938
1.05	0.08	4.835
1.05	0.09	4.733
1.05	0.1	4.631
1.05	0.11	4.531
1.05	0.12	4.432
1.05	0.13	4.334
1.05	0.14	4.237
1.05	0.15	4.141
1.05	0.16	4.046
1.05	0.17	3.952
1.05	0.18	3.859
1.05	0.19	3.767
1.05	0.2	3.676
1.05	0.21	3.586
1.05	0.22	3.498
1.05	0.23	3.41
1.05	0.24	3.323
1.05	0.25	3.238
1.05	0.26	3.153
1.05	0.27	3.07
1.05	0.28	2.988
1.05	0.29	2.906
1.05	0.3	2.826
1.05	0.31	2.747
1.05	0.32	2.669
1.05	0.33	2.592
1.05	0.34	2.516
1.05	0.35	2.441
1.05	0.36	2.368
1.05	0.37	2.295
1.05	0.38	2.223
1.05	0.39	2.153
1.05	0.4	2.084
1.05	0.41	2.016
1.06	0.01	5.337
1.06	0.02	5.232
1.06	0.03	5.129
1.06	0.04	5.026
1.06	0.05	4.924
1.06	0.06	4.823
1.06	0.07	4.724
1.06	0.08	4.625
1.06	0.09	4.527
1.06	0.1	4.43
1.06	0.11	4.334
1.06	0.12	4.239
1.06	0.13	4.145
1.06	0.14	4.052
1.06	0.15	3.961
1.06	0.16	3.87
1.06	0.17	3.78
1.06	0.18	3.691
1.06	0.19	3.603
1.06	0.2	3.516
1.06	0.21	3.43
1.06	0.22	3.345
1.06	0.23	3.261
1.06	0.24	3.178
1.06	0.25	3.096
1.06	0.26	3.016
1.06	0.27	2.936
1.06	0.28	2.857
1.06	0.29	2.779
1.06	0.3	2.702
1.06	0.31	2.627
1.06	0.32	2.552
1.06	0.33	2.478
1.06	0.34	2.406
1.06	0.35	2.334
1.06	0.36	2.264
1.06	0.37	2.194
1.06	0.38	2.126
1.06	0.39	2.059
1.07	0.01	5.103
1.07	0.02	5.003
1.07	0.03	4.904
1.07	0.04	4.805
1.07	0.05	4.708
1.07	0.06	4.611
1.07	0.07	4.516
1.07	0.08	4.421
1.07	0.09	4.328
1.07	0.1	4.235
1.07	0.11	4.143
1.07	0.12	4.053
1.07	0.13	3.963
1.07	0.14	3.874
1.07	0.15	3.786
1.07	0.16	3.699
1.07	0.17	3.613
1.07	0.18	3.528
1.07	0.19	3.444
1.07	0.2	3.361
1.07	0.21	3.278
1.07	0.22	3.197
1.07	0.23	3.117
1.07	0.24	3.038
1.07	0.25	2.959
1.07	0.26	2.882
1.07	0.27	2.806
1.07	0.28	2.73
1.07	0.29	2.656
1.07	0.3	2.583
1.07	0.31	2.51
1.07	0.32	2.439
1.07	0.33	2.369
1.07	0.34	2.299
1.07	0.35	2.231
1.07	0.36	2.163
1.07	0.37	2.097
1.07	0.38	2.032
1.08	0.01	4.876
1.08	0.02	4.781
1.08	0.03	4.686
1.08	0.04	4.592
1.08	0.05	4.499
1.08	0.06	4.406
1.08	0.07	4.315
1.08	0.08	4.225
1.08	0.09	4.135
1.08	0.1	4.047
1.08	0.11	3.959
1.08	0.12	3.872
1.08	0.13	3.786
1.08	0.14	3.701
1.08	0.15	3.617
1.08	0.16	3.534
1.08	0.17	3.452
1.08	0.18	3.37
1.08	0.19	3.29
1.08	0.2	3.21
1.08	0.21	3.132
1.08	0.22	3.054
1.08	0.23	2.978
1.08	0.24	2.902
1.08	0.25	2.827
1.08	0.26	2.753
1.08	0.27	2.68
1.08	0.28	2.608
1.08	0.29	2.537
1.08	0.3	2.467
1.08	0.31	2.398
1.08	0.32	2.33
1.08	0.33	2.262
1.08	0.34	2.196
1.08	0.35	2.131
1.08	0.36	2.066
1.08	0.37	2.003
1.09	0.01	4.657
1.09	0.02	4.566
1.09	0.03	4.475
1.09	0.04	4.385
1.09	0.05	4.296
1.09	0.06	4.208
1.09	0.07	4.121
1.09	0.08	4.035
1.09	0.09	3.949
1.09	0.1	3.864
1.09	0.11	3.78
1.09	0.12	3.698
1.09	0.13	3.615
1.09	0.14	3.534
1.09	0.15	3.454
1.09	0.16	3.374
1.09	0.17	3.296
1.09	0.18	3.218
1.09	0.19	3.141
1.09	0.2	3.065
1.09	0.21	2.99
1.09	0.22	2.916
1.09	0.23	2.843
1.09	0.24	2.771
1.09	0.25	2.699
1.09	0.26	2.629
1.09	0.27	2.559
1.09	0.28	2.49
1.09	0.29	2.422
1.09	0.3	2.355
1.09	0.31	2.289
1.09	0.32	2.224
1.09	0.33	2.16
1.09	0.34	2.096
1.09	0.35	2.034
1.1	0.01	4.446
1.1	0.02	4.359
1.1	0.03	4.272
1.1	0.04	4.186
1.1	0.05	4.101
1.1	0.06	4.017
1.1	0.07	3.934
1.1	0.08	3.851
1.1	0.09	3.769
1.1	0.1	3.688
1.1	0.11	3.608
1.1	0.12	3.529
1.1	0.13	3.451
1.1	0.14	3.373
1.1	0.15	3.296
1.1	0.16	3.221
1.1	0.17	3.145
1.1	0.18	3.071
1.1	0.19	2.998
1.1	0.2	2.925
1.1	0.21	2.854
1.1	0.22	2.783
1.1	0.23	2.713
1.1	0.24	2.644
1.1	0.25	2.576
1.1	0.26	2.508
1.1	0.27	2.442
1.1	0.28	2.376
1.1	0.29	2.311
1.1	0.3	2.247
1.1	0.31	2.184
1.1	0.32	2.122
1.1	0.33	2.061
1.1	0.34	2.
1.11	0.01	4.242
1.11	0.02	4.159
1.11	0.03	4.076
1.11	0.04	3.994
1.11	0.05	3.913
1.11	0.06	3.833
1.11	0.07	3.753
1.11	0.08	3.674
1.11	0.09	3.596
1.11	0.1	3.519
1.11	0.11	3.442
1.11	0.12	3.367
1.11	0.13	3.292
1.11	0.14	3.218
1.11	0.15	3.145
1.11	0.16	3.072
1.11	0.17	3.001
1.11	0.18	2.93
1.11	0.19	2.86
1.11	0.2	2.791
1.11	0.21	2.722
1.11	0.22	2.655
1.11	0.23	2.588
1.11	0.24	2.522
1.11	0.25	2.457
1.11	0.26	2.393
1.11	0.27	2.329
1.11	0.28	2.266
1.11	0.29	2.205
1.11	0.3	2.144
1.11	0.31	2.083
1.11	0.32	2.024
1.12	0.01	4.046
1.12	0.02	3.967
1.12	0.03	3.888
1.12	0.04	3.809
1.12	0.05	3.732
1.12	0.06	3.655
1.12	0.07	3.579
1.12	0.08	3.504
1.12	0.09	3.429
1.12	0.1	3.356
1.12	0.11	3.283
1.12	0.12	3.211
1.12	0.13	3.139
1.12	0.14	3.069
1.12	0.15	2.999
1.12	0.16	2.93
1.12	0.17	2.861
1.12	0.18	2.794
1.12	0.19	2.727
1.12	0.2	2.661
1.12	0.21	2.596
1.12	0.22	2.531
1.12	0.23	2.467
1.12	0.24	2.405
1.12	0.25	2.342
1.12	0.26	2.281
1.12	0.27	2.221
1.12	0.28	2.161
1.12	0.29	2.102
1.12	0.3	2.044
1.13	0.01	3.858
1.13	0.02	3.782
1.13	0.03	3.706
1.13	0.04	3.632
1.13	0.05	3.558
1.13	0.06	3.484
1.13	0.07	3.412
1.13	0.08	3.34
1.13	0.09	3.269
1.13	0.1	3.199
1.13	0.11	3.129
1.13	0.12	3.06
1.13	0.13	2.992
1.13	0.14	2.925
1.13	0.15	2.858
1.13	0.16	2.792
1.13	0.17	2.727
1.13	0.18	2.663
1.13	0.19	2.599
1.13	0.2	2.536
1.13	0.21	2.474
1.13	0.22	2.412
1.13	0.23	2.352
1.13	0.24	2.292
1.13	0.25	2.232
1.13	0.26	2.174
1.13	0.27	2.116
1.13	0.28	2.059
1.13	0.29	2.003
1.14	0.01	3.676
1.14	0.02	3.604
1.14	0.03	3.532
1.14	0.04	3.461
1.14	0.05	3.39
1.14	0.06	3.321
1.14	0.07	3.251
1.14	0.08	3.183
1.14	0.09	3.115
1.14	0.1	3.048
1.14	0.11	2.982
1.14	0.12	2.916
1.14	0.13	2.851
1.14	0.14	2.787
1.14	0.15	2.724
1.14	0.16	2.661
1.14	0.17	2.599
1.14	0.18	2.537
1.14	0.19	2.476
1.14	0.2	2.416
1.14	0.21	2.357
1.14	0.22	2.298
1.14	0.23	2.241
1.14	0.24	2.183
1.14	0.25	2.127
1.14	0.26	2.071
1.14	0.27	2.016
1.15	0.01	3.503
1.15	0.02	3.434
1.15	0.03	3.365
1.15	0.04	3.297
1.15	0.05	3.23
1.15	0.06	3.163
1.15	0.07	3.098
1.15	0.08	3.032
1.15	0.09	2.968
1.15	0.1	2.904
1.15	0.11	2.841
1.15	0.12	2.778
1.15	0.13	2.716
1.15	0.14	2.655
1.15	0.15	2.594
1.15	0.16	2.534
1.15	0.17	2.475
1.15	0.18	2.417
1.15	0.19	2.359
1.15	0.2	2.302
1.15	0.21	2.245
1.15	0.22	2.189
1.15	0.23	2.134
1.15	0.24	2.08
1.15	0.25	2.026
1.16	0.01	3.337
1.16	0.02	3.271
1.16	0.03	3.205
1.16	0.04	3.141
1.16	0.05	3.077
1.16	0.06	3.013
1.16	0.07	2.95
1.16	0.08	2.888
1.16	0.09	2.827
1.16	0.1	2.766
1.16	0.11	2.705
1.16	0.12	2.646
1.16	0.13	2.587
1.16	0.14	2.528
1.16	0.15	2.471
1.16	0.16	2.414
1.16	0.17	2.357
1.16	0.18	2.301
1.16	0.19	2.246
1.16	0.2	2.192
1.16	0.21	2.138
1.16	0.22	2.085
1.16	0.23	2.032
1.17	0.01	3.178
1.17	0.02	3.115
1.17	0.03	3.053
1.17	0.04	2.991
1.17	0.05	2.93
1.17	0.06	2.869
1.17	0.07	2.81
1.17	0.08	2.75
1.17	0.09	2.692
1.17	0.1	2.634
1.17	0.11	2.576
1.17	0.12	2.519
1.17	0.13	2.463
1.17	0.14	2.408
1.17	0.15	2.353
1.17	0.16	2.298
1.17	0.17	2.245
1.17	0.18	2.191
1.17	0.19	2.139
1.17	0.2	2.087
1.17	0.21	2.036
1.18	0.01	3.026
1.18	0.02	2.966
1.18	0.03	2.907
1.18	0.04	2.848
1.18	0.05	2.79
1.18	0.06	2.732
1.18	0.07	2.675
1.18	0.08	2.619
1.18	0.09	2.563
1.18	0.1	2.508
1.18	0.11	2.453
1.18	0.12	2.399
1.18	0.13	2.345
1.18	0.14	2.292
1.18	0.15	2.24
1.18	0.16	2.188
1.18	0.17	2.137
1.18	0.18	2.086
1.18	0.19	2.036
1.19	0.01	2.881
1.19	0.02	2.824
1.19	0.03	2.768
1.19	0.04	2.712
1.19	0.05	2.656
1.19	0.06	2.602
1.19	0.07	2.547
1.19	0.08	2.494
1.19	0.09	2.44
1.19	0.1	2.388
1.19	0.11	2.336
1.19	0.12	2.284
1.19	0.13	2.233
1.19	0.14	2.183
1.19	0.15	2.133
1.19	0.16	2.083
1.19	0.17	2.035
1.2	0.01	2.744
1.2	0.02	2.69
1.2	0.03	2.636
1.2	0.04	2.582
1.2	0.05	2.53
1.2	0.06	2.477
1.2	0.07	2.426
1.2	0.08	2.374
1.2	0.09	2.324
1.2	0.1	2.274
1.2	0.11	2.224
1.2	0.12	2.175
1.2	0.13	2.126
1.2	0.14	2.078
1.2	0.15	2.031
1.21	0.01	2.614
1.21	0.02	2.562
1.21	0.03	2.51
1.21	0.04	2.46
1.21	0.05	2.409
1.21	0.06	2.359
1.21	0.07	2.31
1.21	0.08	2.261
1.21	0.09	2.213
1.21	0.1	2.165
1.21	0.11	2.118
1.21	0.12	2.071
1.21	0.13	2.025
1.22	0.01	2.49
1.22	0.02	2.441
1.22	0.03	2.392
1.22	0.04	2.343
1.22	0.05	2.295
1.22	0.06	2.248
1.22	0.07	2.201
1.22	0.08	2.154
1.22	0.09	2.108
1.22	0.1	2.063
1.22	0.11	2.018
1.23	0.01	2.373
1.23	0.02	2.326
1.23	0.03	2.279
1.23	0.04	2.233
1.23	0.05	2.188
1.23	0.06	2.142
1.23	0.07	2.097
1.23	0.08	2.053
1.23	0.09	2.009
1.24	0.01	2.263
1.24	0.02	2.218
1.24	0.03	2.174
1.24	0.04	2.129
1.24	0.05	2.086
1.24	0.06	2.043
1.25	0.01	2.159
1.25	0.02	2.116
1.25	0.03	2.074
1.25	0.04	2.032
1.26	0.01	2.062
1.26	0.02	2.021

==> Plot_data/Fig9/LUM12/lumcombdisdata.dat <==
1.	0.68	5.01
1.	0.69	5.046
1.	0.7	5.083
1.	0.71	5.119
1.	0.72	5.155
1.	0.73	5.191
1.	0.74	5.226
1.	0.75	5.261
1.	0.76	5.296
1.	0.77	5.331
1.	0.78	5.365
1.	0.79	5.4
1.	0.8	5.434
1.	0.81	5.468
1.	0.82	5.501
1.	0.83	5.535
1.	0.84	5.568
1.	0.85	5.601
1.	0.86	5.634
1.	0.87	5.666
1.	0.88	5.699
1.	0.89	5.731
1.	0.9	5.763
1.	0.91	5.795
1.	0.92	5.827
1.	0.93	5.859
1.	0.94	5.89
1.	0.95	5.921
1.	0.96	5.952
1.	0.97	5.983
1.	0.98	6.014
1.	0.99	6.045
1.	1.	6.075
1.	1.01	6.105
1.	1.02	6.135
1.	1.03	6.165
1.	1.04	6.195
1.	1.05	6.225
1.	1.06	6.255
1.	1.07	6.284
1.	1.08	6.313
1.	1.09	6.343
1.	1.1	6.372
1.	1.11	6.4
1.	1.12	6.429
1.	1.13	6.458
1.	1.14	6.486
1.	1.15	6.515
1.	1.16	6.543
1.	1.17	6.571
1.	1.18	6.599
1.	1.19	6.627
1.	1.2	6.655
1.	1.21	6.683
1.	1.22	6.71
1.	1.23	6.738
1.	1.24	6.765
1.	1.25	6.792
1.	1.26	6.819
1.	1.27	6.846
1.	1.28	6.873
1.	1.29	6.9
1.	1.3	6.927
1.	1.31	6.953
1.	1.32	6.98
1.	1.33	7.006
1.	1.34	7.032
1.	1.35	7.059
1.	1.36	7.085
1.	1.37	7.111
1.	1.38	7.137
1.	1.39	7.162
1.	1.4	7.188
1.	1.41	7.214
1.	1.42	7.239
1.	1.43	7.265
1.	1.44	7.29
1.	1.45	7.315
1.	1.46	7.34
1.	1.47	7.366
1.	1.48	7.391
1.	1.49	7.416
1.	1.5	7.44
1.	1.51	7.465
1.	1.52	7.49
1.	1.53	7.514
1.	1.54	7.539
1.	1.55	7.563
1.	1.56	7.588
1.	1.57	7.612
1.	1.58	7.636
1.	1.59	7.66
1.	1.6	7.684
1.	1.61	7.708
1.	1.62	7.732
1.	1.63	7.756
1.	1.64	7.78
1.	1.65	7.804
1.	1.66	7.827
1.	1.67	7.851
1.	1.68	7.874
1.	1.69	7.898
1.	1.7	7.921
1.	1.71	7.944
1.	1.72	7.967
1.	1.73	7.99
1.	1.74	8.014
1.	1.75	8.037
1.	1.76	8.059
1.	1.77	8.082
1.	1.78	8.105
1.	1.79	8.128
1.	1.8	8.151
1.	1.81	8.173
1.	1.82	8.196
1.	1.83	8.218
1.	1.84	8.241
1.	1.85	8.263
1.	1.86	8.285
1.	1.87	8.307
1.	1.88	8.33
1.	1.89	8.352
1.	1.9	8.374
1.	1.91	8.396
1.	1.92	8.418
1.	1.93	8.44
1.	1.94	8.462
1.	1.95	8.483
1.	1.96	8.505
1.	1.97	8.527
1.	1.98	8.548
1.	1.99	8.57
1.	2.	8.591
1.	2.01	8.613
1.	2.02	8.634
1.	2.03	8.656
1.	2.04	8.677
1.	2.05	8.698
1.	2.06	8.719
1.	2.07	8.74
1.	2.08	8.762
1.	2.09	8.783
1.	2.1	8.804
1.	2.11	8.825
1.	2.12	8.845
1.	2.13	8.866
1.	2.14	8.887
1.	2.15	8.908
1.	2.16	8.928
1.	2.17	8.949
1.	2.18	8.97
1.	2.19	8.99
1.	2.2	9.011
1.	2.21	9.031
1.	2.22	9.052
1.	2.23	9.072
1.	2.24	9.092
1.	2.25	9.113
1.	2.26	9.133
1.	2.27	9.153
1.	2.28	9.173
1.	2.29	9.193
1.	2.3	9.213
1.	2.31	9.233
1.	2.32	9.253
1.	2.33	9.273
1.	2.34	9.293
1.	2.35	9.313
1.	2.36	9.333
1.	2.37	9.352
1.	2.38	9.372
1.	2.39	9.392
1.	2.4	9.411
1.	2.41	9.431
1.	2.42	9.451
1.	2.43	9.47
1.	2.44	9.49
1.	2.45	9.509
1.	2.46	9.528
1.	2.47	9.548
1.	2.48	9.567
1.	2.49	9.586
1.	2.5	9.605
1.	2.51	9.625
1.	2.52	9.644
1.	2.53	9.663
1.	2.54	9.682
1.	2.55	9.701
1.	2.56	9.72
1.	2.57	9.739
1.	2.58	9.758
1.	2.59	9.777
1.	2.6	9.796
1.	2.61	9.815
1.	2.62	9.833
1.	2.63	9.852
1.	2.64	9.871
1.	2.65	9.889
1.	2.66	9.908
1.	2.67	9.927
1.	2.68	9.945
1.	2.69	9.964
1.	2.7	9.982
1.	2.71	10.
1.	2.72	10.02
1.	2.73	10.04
1.	2.74	10.06
1.	2.75	10.07
1.	2.76	10.09
1.	2.77	10.11
1.	2.78	10.13
1.	2.79	10.15
1.	2.8	10.17
1.	2.81	10.18
1.	2.82	10.2
1.	2.83	10.22
1.	2.84	10.24
1.	2.85	10.26
1.	2.86	10.27
1.	2.87	10.29
1.	2.88	10.31
1.	2.89	10.33
1.	2.9	10.35
1.	2.91	10.36
1.	2.92	10.38
1.	2.93	10.4
1.	2.94	10.42
1.	2.95	10.43
1.	2.96	10.45
1.	2.97	10.47
1.	2.98	10.49
1.	2.99	10.5
1.	3.	10.52
1.	3.01	10.54
1.	3.02	10.56
1.	3.03	10.57
1.	3.04	10.59
1.	3.05	10.61
1.	3.06	10.63
1.	3.07	10.64
1.	3.08	10.66
1.	3.09	10.68
1.	3.1	10.7
1.	3.11	10.71
1.	3.12	10.73
1.	3.13	10.75
1.	3.14	10.76
1.	3.15	10.78
1.	3.16	10.8
1.	3.17	10.82
1.	3.18	10.83
1.	3.19	10.85
1.	3.2	10.87
1.	3.21	10.88
1.	3.22	10.9
1.	3.23	10.92
1.	3.24	10.94
1.	3.25	10.95
1.	3.26	10.97
1.	3.27	10.99
1.	3.28	11.
1.	3.29	11.02
1.	3.3	11.04
1.	3.31	11.05
1.	3.32	11.07
1.	3.33	11.09
1.	3.34	11.1
1.	3.35	11.12
1.	3.36	11.14
1.	3.37	11.15
1.	3.38	11.17
1.	3.39	11.19
1.	3.4	11.2
1.	3.41	11.22
1.	3.42	11.23
1.	3.43	11.25
1.	3.44	11.27
1.	3.45	11.28
1.	3.46	11.3
1.	3.47	11.32
1.	3.48	11.33
1.	3.49	11.35
1.	3.5	11.37
1.	3.51	11.38
1.	3.52	11.4
1.	3.53	11.41
1.	3.54	11.43
1.	3.55	11.45
1.	3.56	11.46
1.	3.57	11.48
1.	3.58	11.49
1.	3.59	11.51
1.	3.6	11.53
1.	3.61	11.54
1.	3.62	11.56
1.	3.63	11.57
1.	3.64	11.59
1.	3.65	11.61
1.	3.66	11.62
1.	3.67	11.64
1.	3.68	11.65
1.	3.69	11.67
1.	3.7	11.69
1.	3.71	11.7
1.	3.72	11.72
1.	3.73	11.73
1.	3.74	11.75
1.	3.75	11.76
1.	3.76	11.78
1.	3.77	11.8
1.	3.78	11.81
1.	3.79	11.83
1.	3.8	11.84
1.	3.81	11.86
1.	3.82	11.87
1.	3.83	11.89
1.	3.84	11.9
1.	3.85	11.92
1.	3.86	11.94
1.	3.87	11.95
1.	3.88	11.97
1.	3.89	11.98
1.	3.9	12.
1.	3.91	12.01
1.	3.92	12.03
1.	3.93	12.04
1.	3.94	12.06
1.	3.95	12.07
1.	3.96	12.09
1.	3.97	12.1
1.	3.98	12.12
1.	3.99	12.13
1.	4.	12.15
1.	4.01	12.17
1.	4.02	12.18
1.	4.03	12.2
1.	4.04	12.21
1.	4.05	12.23
1.	4.06	12.24
1.	4.07	12.26
1.	4.08	12.27
1.	4.09	12.29
1.	4.1	12.3
1.	4.11	12.32
1.	4.12	12.33
1.	4.13	12.35
1.	4.14	12.36
1.	4.15	12.38
1.	4.16	12.39
1.	4.17	12.41
1.	4.18	12.42
1.	4.19	12.44
1.	4.2	12.45
1.	4.21	12.46
1.	4.22	12.48
1.	4.23	12.49
1.	4.24	12.51
1.	4.25	12.52
1.	4.26	12.54
1.	4.27	12.55
1.	4.28	12.57
1.	4.29	12.58
1.	4.3	12.6
1.	4.31	12.61
1.	4.32	12.63
1.	4.33	12.64
1.	4.34	12.66
1.	4.35	12.67
1.	4.36	12.69
1.	4.37	12.7
1.	4.38	12.71
1.	4.39	12.73
1.	4.4	12.74
1.	4.41	12.76
1.	4.42	12.77
1.	4.43	12.79
1.	4.44	12.8
1.	4.45	12.82
1.	4.46	12.83
1.	4.47	12.84
1.	4.48	12.86
1.	4.49	12.87
1.	4.5	12.89
1.	4.51	12.9
1.	4.52	12.92
1.	4.53	12.93
1.	4.54	12.94
1.	4.55	12.96
1.	4.56	12.97
1.	4.57	12.99
1.	4.58	13.
1.	4.59	13.02
1.	4.6	13.03
1.	4.61	13.04
1.	4.62	13.06
1.	4.63	13.07
1.	4.64	13.09
1.	4.65	13.1
1.	4.66	13.11
1.	4.67	13.13
1.	4.68	13.14
1.	4.69	13.16
1.	4.7	13.17
1.	4.71	13.18
1.	4.72	13.2
1.	4.73	13.21
1.	4.74	13.23
1.	4.75	13.24
1.	4.76	13.25
1.	4.77	13.27
1.	4.78	13.28
1.	4.79	13.3
1.	4.8	13.31
1.	4.81	13.32
1.	4.82	13.34
1.	4.83	13.35
1.	4.84	13.37
1.	4.85	13.38
1.	4.86	13.39
1.	4.87	13.41
1.	4.88	13.42
1.	4.89	13.43
1.	4.9	13.45
1.	4.91	13.46
1.	4.92	13.48
1.	4.93	13.49
1.	4.94	13.5
1.	4.95	13.52
1.	4.96	13.53
1.	4.97	13.54
1.	4.98	13.56
1.	4.99	13.57
1.	5.	13.58
1.05	0.96	5.023
1.05	0.97	5.049
1.05	0.98	5.075
1.05	0.99	5.101
1.05	1.	5.126
1.05	1.01	5.152
1.05	1.02	5.178
1.05	1.03	5.203
1.05	1.04	5.228
1.05	1.05	5.253
1.05	1.06	5.278
1.05	1.07	5.303
1.05	1.08	5.328
1.05	1.09	5.352
1.05	1.1	5.377
1.05	1.11	5.401
1.05	1.12	5.425
1.05	1.13	5.45
1.05	1.14	5.474
1.05	1.15	5.498
1.05	1.16	5.521
1.05	1.17	5.545
1.05	1.18	5.569
1.05	1.19	5.592
1.05	1.2	5.616
1.05	1.21	5.639
1.05	1.22	5.662
1.05	1.23	5.686
1.05	1.24	5.709
1.05	1.25	5.732
1.05	1.26	5.754
1.05	1.27	5.777
1.05	1.28	5.8
1.05	1.29	5.823
1.05	1.3	5.845
1.05	1.31	5.868
1.05	1.32	5.89
1.05	1.33	5.912
1.05	1.34	5.934
1.05	1.35	5.956
1.05	1.36	5.978
1.05	1.37	6.
1.05	1.38	6.022
1.05	1.39	6.044
1.05	1.4	6.066
1.05	1.41	6.087
1.05	1.42	6.109
1.05	1.43	6.13
1.05	1.44	6.152
1.05	1.45	6.173
1.05	1.46	6.194
1.05	1.47	6.216
1.05	1.48	6.237
1.05	1.49	6.258
1.05	1.5	6.279
1.05	1.51	6.3
1.05	1.52	6.32
1.05	1.53	6.341
1.05	1.54	6.362
1.05	1.55	6.382
1.05	1.56	6.403
1.05	1.57	6.423
1.05	1.58	6.444
1.05	1.59	6.464
1.05	1.6	6.485
1.05	1.61	6.505
1.05	1.62	6.525
1.05	1.63	6.545
1.05	1.64	6.565
1.05	1.65	6.585
1.05	1.66	6.605
1.05	1.67	6.625
1.05	1.68	6.645
1.05	1.69	6.664
1.05	1.7	6.684
1.05	1.71	6.704
1.05	1.72	6.723
1.05	1.73	6.743
1.05	1.74	6.762
1.05	1.75	6.782
1.05	1.76	6.801
1.05	1.77	6.82
1.05	1.78	6.84
1.05	1.79	6.859
1.05	1.8	6.878
1.05	1.81	6.897
1.05	1.82	6.916
1.05	1.83	6.935
1.05	1.84	6.954
1.05	1.85	6.973
1.05	1.86	6.992
1.05	1.87	7.01
1.05	1.88	7.029
1.05	1.89	7.048
1.05	1.9	7.066
1.05	1.91	7.085
1.05	1.92	7.103
1.05	1.93	7.122
1.05	1.94	7.14
1.05	1.95	7.159
1.05	1.96	7.177
1.05	1.97	7.195
1.05	1.98	7.214
1.05	1.99	7.232
1.05	2.	7.25
1.05	2.01	7.268
1.05	2.02	7.286
1.05	2.03	7.304
1.05	2.04	7.322
1.05	2.05	7.34
1.05	2.06	7.358
1.05	2.07	7.376
1.05	2.08	7.394
1.05	2.09	7.411
1.05	2.1	7.429
1.05	2.11	7.447
1.05	2.12	7.464
1.05	2.13	7.482
1.05	2.14	7.499
1.05	2.15	7.517
1.05	2.16	7.534
1.05	2.17	7.552
1.05	2.18	7.569
1.05	2.19	7.587
1.05	2.2	7.604
1.05	2.21	7.621
1.05	2.22	7.638
1.05	2.23	7.655
1.05	2.24	7.673
1.05	2.25	7.69
1.05	2.26	7.707
1.05	2.27	7.724
1.05	2.28	7.741
1.05	2.29	7.758
1.05	2.3	7.775
1.05	2.31	7.792
1.05	2.32	7.808
1.05	2.33	7.825
1.05	2.34	7.842
1.05	2.35	7.859
1.05	2.36	7.875
1.05	2.37	7.892
1.05	2.38	7.909
1.05	2.39	7.925
1.05	2.4	7.942
1.05	2.41	7.958
1.05	2.42	7.975
1.05	2.43	7.991
1.05	2.44	8.008
1.05	2.45	8.024
1.05	2.46	8.041
1.05	2.47	8.057
1.05	2.48	8.073
1.05	2.49	8.089
1.05	2.5	8.106
1.05	2.51	8.122
1.05	2.52	8.138
1.05	2.53	8.154
1.05	2.54	8.17
1.05	2.55	8.186
1.05	2.56	8.202
1.05	2.57	8.218
1.05	2.58	8.234
1.05	2.59	8.25
1.05	2.6	8.266
1.05	2.61	8.282
1.05	2.62	8.298
1.05	2.63	8.314
1.05	2.64	8.33
1.05	2.65	8.345
1.05	2.66	8.361
1.05	2.67	8.377
1.05	2.68	8.392
1.05	2.69	8.408
1.05	2.7	8.424
1.05	2.71	8.439
1.05	2.72	8.455
1.05	2.73	8.47
1.05	2.74	8.486
1.05	2.75	8.501
1.05	2.76	8.517
1.05	2.77	8.532
1.05	2.78	8.548
1.05	2.79	8.563
1.05	2.8	8.578
1.05	2.81	8.594
1.05	2.82	8.609
1.05	2.83	8.624
1.05	2.84	8.639
1.05	2.85	8.655
1.05	2.86	8.67
1.05	2.87	8.685
1.05	2.88	8.7
1.05	2.89	8.715
1.05	2.9	8.73
1.05	2.91	8.745
1.05	2.92	8.76
1.05	2.93	8.775
1.05	2.94	8.79
1.05	2.95	8.805
1.05	2.96	8.82
1.05	2.97	8.835
1.05	2.98	8.85
1.05	2.99	8.865
1.05	3.	8.879
1.05	3.01	8.894
1.05	3.02	8.909
1.05	3.03	8.924
1.05	3.04	8.938
1.05	3.05	8.953
1.05	3.06	8.968
1.05	3.07	8.982
1.05	3.08	8.997
1.05	3.09	9.012
1.05	3.1	9.026
1.05	3.11	9.041
1.05	3.12	9.055
1.05	3.13	9.07
1.05	3.14	9.084
1.05	3.15	9.099
1.05	3.16	9.113
1.05	3.17	9.127
1.05	3.18	9.142
1.05	3.19	9.156
1.05	3.2	9.171
1.05	3.21	9.185
1.05	3.22	9.199
1.05	3.23	9.213
1.05	3.24	9.228
1.05	3.25	9.242
1.05	3.26	9.256
1.05	3.27	9.27
1.05	3.28	9.284
1.05	3.29	9.299
1.05	3.3	9.313
1.05	3.31	9.327
1.05	3.32	9.341
1.05	3.33	9.355
1.05	3.34	9.369
1.05	3.35	9.383
1.05	3.36	9.397
1.05	3.37	9.411
1.05	3.38	9.425
1.05	3.39	9.439
1.05	3.4	9.453
1.05	3.41	9.467
1.05	3.42	9.481
1.05	3.43	9.494
1.05	3.44	9.508
1.05	3.45	9.522
1.05	3.46	9.536
1.05	3.47	9.55
1.05	3.48	9.563
1.05	3.49	9.577
1.05	3.5	9.591
1.05	3.51	9.604
1.05	3.52	9.618
1.05	3.53	9.632
1.05	3.54	9.645
1.05	3.55	9.659
1.05	3.56	9.673
1.05	3.57	9.686
1.05	3.58	9.7
1.05	3.59	9.713
1.05	3.6	9.727
1.05	3.61	9.74
1.05	3.62	9.754
1.05	3.63	9.767
1.05	3.64	9.781
1.05	3.65	9.794
1.05	3.66	9.808
1.05	3.67	9.821
1.05	3.68	9.834
1.05	3.69	9.848
1.05	3.7	9.861
1.05	3.71	9.874
1.05	3.72	9.888
1.05	3.73	9.901
1.05	3.74	9.914
1.05	3.75	9.927
1.05	3.76	9.941
1.05	3.77	9.954
1.05	3.78	9.967
1.05	3.79	9.98
1.05	3.8	9.993
1.05	3.81	10.01
1.05	3.82	10.02
1.05	3.83	10.03
1.05	3.84	10.05
1.05	3.85	10.06
1.05	3.86	10.07
1.05	3.87	10.08
1.05	3.88	10.1
1.05	3.89	10.11
1.05	3.9	10.12
1.05	3.91	10.14
1.05	3.92	10.15
1.05	3.93	10.16
1.05	3.94	10.18
1.05	3.95	10.19
1.05	3.96	10.2
1.05	3.97	10.21
1.05	3.98	10.23
1.05	3.99	10.24
1.05	4.	10.25
1.05	4.01	10.27
1.05	4.02	10.28
1.05	4.03	10.29
1.05	4.04	10.3
1.05	4.05	10.32
1.05	4.06	10.33
1.05	4.07	10.34
1.05	4.08	10.36
1.05	4.09	10.37
1.05	4.1	10.38
1.05	4.11	10.39
1.05	4.12	10.41
1.05	4.13	10.42
1.05	4.14	10.43
1.05	4.15	10.44
1.05	4.16	10.46
1.05	4.17	10.47
1.05	4.18	10.48
1.05	4.19	10.49
1.05	4.2	10.51
1.05	4.21	10.52
1.05	4.22	10.53
1.05	4.23	10.54
1.05	4.24	10.56
1.05	4.25	10.57
1.05	4.26	10.58
1.05	4.27	10.59
1.05	4.28	10.61
1.05	4.29	10.62
1.05	4.3	10.63
1.05	4.31	10.64
1.05	4.32	10.66
1.05	4.33	10.67
1.05	4.34	10.68
1.05	4.35	10.69
1.05	4.36	10.7
1.05	4.37	10.72
1.05	4.38	10.73
1.05	4.39	10.74
1.05	4.4	10.75
1.05	4.41	10.77
1.05	4.42	10.78
1.05	4.43	10.79
1.05	4.44	10.8
1.05	4.45	10.81
1.05	4.46	10.83
1.05	4.47	10.84
1.05	4.48	10.85
1.05	4.49	10.86
1.05	4.5	10.87
1.05	4.51	10.89
1.05	4.52	10.9
1.05	4.53	10.91
1.05	4.54	10.92
1.05	4.55	10.94
1.05	4.56	10.95
1.05	4.57	10.96
1.05	4.58	10.97
1.05	4.59	10.98
1.05	4.6	11.
1.05	4.61	11.01
1.05	4.62	11.02
1.05	4.63	11.03
1.05	4.64	11.04
1.05	4.65	11.05
1.05	4.66	11.07
1.05	4.67	11.08
1.05	4.68	11.09
1.05	4.69	11.1
1.05	4.7	11.11
1.05	4.71	11.13
1.05	4.72	11.14
1.05	4.73	11.15
1.05	4.74	11.16
1.05	4.75	11.17
1.05	4.76	11.18
1.05	4.77	11.2
1.05	4.78	11.21
1.05	4.79	11.22
1.05	4.8	11.23
1.05	4.81	11.24
1.05	4.82	11.25
1.05	4.83	11.27
1.05	4.84	11.28
1.05	4.85	11.29
1.05	4.86	11.3
1.05	4.87	11.31
1.05	4.88	11.32
1.05	4.89	11.34
1.05	4.9	11.35
1.05	4.91	11.36
1.05	4.92	11.37
1.05	4.93	11.38
1.05	4.94	11.39
1.05	4.95	11.41
1.05	4.96	11.42
1.05	4.97	11.43
1.05	4.98	11.44
1.05	4.99	11.45
1.05	5.	11.46
1.1	1.37	5.014
1.1	1.38	5.033
1.1	1.39	5.051
1.1	1.4	5.069
1.1	1.41	5.087
1.1	1.42	5.105
1.1	1.43	5.123
1.1	1.44	5.141
1.1	1.45	5.159
1.1	1.46	5.176
1.1	1.47	5.194
1.1	1.48	5.212
1.1	1.49	5.229
1.1	1.5	5.247
1.1	1.51	5.264
1.1	1.52	5.282
1.1	1.53	5.299
1.1	1.54	5.316
1.1	1.55	5.334
1.1	1.56	5.351
1.1	1.57	5.368
1.1	1.58	5.385
1.1	1.59	5.402
1.1	1.6	5.419
1.1	1.61	5.436
1.1	1.62	5.453
1.1	1.63	5.469
1.1	1.64	5.486
1.1	1.65	5.503
1.1	1.66	5.52
1.1	1.67	5.536
1.1	1.68	5.553
1.1	1.69	5.569
1.1	1.7	5.586
1.1	1.71	5.602
1.1	1.72	5.618
1.1	1.73	5.635
1.1	1.74	5.651
1.1	1.75	5.667
1.1	1.76	5.683
1.1	1.77	5.7
1.1	1.78	5.716
1.1	1.79	5.732
1.1	1.8	5.748
1.1	1.81	5.764
1.1	1.82	5.779
1.1	1.83	5.795
1.1	1.84	5.811
1.1	1.85	5.827
1.1	1.86	5.843
1.1	1.87	5.858
1.1	1.88	5.874
1.1	1.89	5.89
1.1	1.9	5.905
1.1	1.91	5.921
1.1	1.92	5.936
1.1	1.93	5.952
1.1	1.94	5.967
1.1	1.95	5.982
1.1	1.96	5.998
1.1	1.97	6.013
1.1	1.98	6.028
1.1	1.99	6.043
1.1	2.	6.059
1.1	2.01	6.074
1.1	2.02	6.089
1.1	2.03	6.104
1.1	2.04	6.119
1.1	2.05	6.134
1.1	2.06	6.149
1.1	2.07	6.164
1.1	2.08	6.178
1.1	2.09	6.193
1.1	2.1	6.208
1.1	2.11	6.223
1.1	2.12	6.238
1.1	2.13	6.252
1.1	2.14	6.267
1.1	2.15	6.282
1.1	2.16	6.296
1.1	2.17	6.311
1.1	2.18	6.325
1.1	2.19	6.34
1.1	2.2	6.354
1.1	2.21	6.369
1.1	2.22	6.383
1.1	2.23	6.397
1.1	2.24	6.412
1.1	2.25	6.426
1.1	2.26	6.44
1.1	2.27	6.455
1.1	2.28	6.469
1.1	2.29	6.483
1.1	2.3	6.497
1.1	2.31	6.511
1.1	2.32	6.525
1.1	2.33	6.539
1.1	2.34	6.553
1.1	2.35	6.567
1.1	2.36	6.581
1.1	2.37	6.595
1.1	2.38	6.609
1.1	2.39	6.623
1.1	2.4	6.637
1.1	2.41	6.651
1.1	2.42	6.664
1.1	2.43	6.678
1.1	2.44	6.692
1.1	2.45	6.706
1.1	2.46	6.719
1.1	2.47	6.733
1.1	2.48	6.746
1.1	2.49	6.76
1.1	2.5	6.774
1.1	2.51	6.787
1.1	2.52	6.801
1.1	2.53	6.814
1.1	2.54	6.828
1.1	2.55	6.841
1.1	2.56	6.854
1.1	2.57	6.868
1.1	2.58	6.881
1.1	2.59	6.894
1.1	2.6	6.908
1.1	2.61	6.921
1.1	2.62	6.934
1.1	2.63	6.948
1.1	2.64	6.961
1.1	2.65	6.974
1.1	2.66	6.987
1.1	2.67	7.
1.1	2.68	7.013
1.1	2.69	7.026
1.1	2.7	7.039
1.1	2.71	7.052
1.1	2.72	7.065
1.1	2.73	7.078
1.1	2.74	7.091
1.1	2.75	7.104
1.1	2.76	7.117
1.1	2.77	7.13
1.1	2.78	7.143
1.1	2.79	7.156
1.1	2.8	7.169
1.1	2.81	7.181
1.1	2.82	7.194
1.1	2.83	7.207
1.1	2.84	7.22
1.1	2.85	7.232
1.1	2.86	7.245
1.1	2.87	7.258
1.1	2.88	7.27
1.1	2.89	7.283
1.1	2.9	7.295
1.1	2.91	7.308
1.1	2.92	7.321
1.1	2.93	7.333
1.1	2.94	7.346
1.1	2.95	7.358
1.1	2.96	7.371
1.1	2.97	7.383
1.1	2.98	7.395
1.1	2.99	7.408
1.1	3.	7.42
1.1	3.01	7.432
1.1	3.02	7.445
1.1	3.03	7.457
1.1	3.04	7.469
1.1	3.05	7.482
1.1	3.06	7.494
1.1	3.07	7.506
1.1	3.08	7.518
1.1	3.09	7.531
1.1	3.1	7.543
1.1	3.11	7.555
1.1	3.12	7.567
1.1	3.13	7.579
1.1	3.14	7.591
1.1	3.15	7.603
1.1	3.16	7.615
1.1	3.17	7.627
1.1	3.18	7.64
1.1	3.19	7.652
1.1	3.2	7.663
1.1	3.21	7.675
1.1	3.22	7.687
1.1	3.23	7.699
1.1	3.24	7.711
1.1	3.25	7.723
1.1	3.26	7.735
1.1	3.27	7.747
1.1	3.28	7.759
1.1	3.29	7.771
1.1	3.3	7.782
1.1	3.31	7.794
1.1	3.32	7.806
1.1	3.33	7.818
1.1	3.34	7.829
1.1	3.35	7.841
1.1	3.36	7.853
1.1	3.37	7.864
1.1	3.38	7.876
1.1	3.39	7.888
1.1	3.4	7.899
1.1	3.41	7.911
1.1	3.42	7.923
1.1	3.43	7.934
1.1	3.44	7.946
1.1	3.45	7.957
1.1	3.46	7.969
1.1	3.47	7.98
1.1	3.48	7.992
1.1	3.49	8.003
1.1	3.5	8.015
1.1	3.51	8.026
1.1	3.52	8.038
1.1	3.53	8.049
1.1	3.54	8.06
1.1	3.55	8.072
1.1	3.56	8.083
1.1	3.57	8.094
1.1	3.58	8.106
1.1	3.59	8.117
1.1	3.6	8.128
1.1	3.61	8.14
1.1	3.62	8.151
1.1	3.63	8.162
1.1	3.64	8.173
1.1	3.65	8.185
1.1	3.66	8.196
1.1	3.67	8.207
1.1	3.68	8.218
1.1	3.69	8.229
1.1	3.7	8.24
1.1	3.71	8.252
1.1	3.72	8.263
1.1	3.73	8.274
1.1	3.74	8.285
1.1	3.75	8.296
1.1	3.76	8.307
1.1	3.77	8.318
1.1	3.78	8.329
1.1	3.79	8.34
1.1	3.8	8.351
1.1	3.81	8.362
1.1	3.82	8.373
1.1	3.83	8.384
1.1	3.84	8.395
1.1	3.85	8.406
1.1	3.86	8.417
1.1	3.87	8.428
1.1	3.88	8.439
1.1	3.89	8.449
1.1	3.9	8.46
1.1	3.91	8.471
1.1	3.92	8.482
1.1	3.93	8.493
1.1	3.94	8.504
1.1	3.95	8.514
1.1	3.96	8.525
1.1	3.97	8.536
1.1	3.98	8.547
1.1	3.99	8.557
1.1	4.	8.568
1.1	4.01	8.579
1.1	4.02	8.589
1.1	4.03	8.6
1.1	4.04	8.611
1.1	4.05	8.621
1.1	4.06	8.632
1.1	4.07	8.643
1.1	4.08	8.653
1.1	4.09	8.664
1.1	4.1	8.674
1.1	4.11	8.685
1.1	4.12	8.696
1.1	4.13	8.706
1.1	4.14	8.717
1.1	4.15	8.727
1.1	4.16	8.738
1.1	4.17	8.748
1.1	4.18	8.759
1.1	4.19	8.769
1.1	4.2	8.78
1.1	4.21	8.79
1.1	4.22	8.801
1.1	4.23	8.811
1.1	4.24	8.821
1.1	4.25	8.832
1.1	4.26	8.842
1.1	4.27	8.852
1.1	4.28	8.863
1.1	4.29	8.873
1.1	4.3	8.884
1.1	4.31	8.894
1.1	4.32	8.904
1.1	4.33	8.914
1.1	4.34	8.925
1.1	4.35	8.935
1.1	4.36	8.945
1.1	4.37	8.956
1.1	4.38	8.966
1.1	4.39	8.976
1.1	4.4	8.986
1.1	4.41	8.996
1.1	4.42	9.007
1.1	4.43	9.017
1.1	4.44	9.027
1.1	4.45	9.037
1.1	4.46	9.047
1.1	4.47	9.057
1.1	4.48	9.068
1.1	4.49	9.078
1.1	4.5	9.088
1.1	4.51	9.098
1.1	4.52	9.108
1.1	4.53	9.118
1.1	4.54	9.128
1.1	4.55	9.138
1.1	4.56	9.148
1.1	4.57	9.158
1.1	4.58	9.168
1.1	4.59	9.178
1.1	4.6	9.188
1.1	4.61	9.198
1.1	4.62	9.208
1.1	4.63	9.218
1.1	4.64	9.228
1.1	4.65	9.238
1.1	4.66	9.248
1.1	4.67	9.258
1.1	4.68	9.268
1.1	4.69	9.278
1.1	4.7	9.288
1.1	4.71	9.297
1.1	4.72	9.307
1.1	4.73	9.317
1.1	4.74	9.327
1.1	4.75	9.337
1.1	4.76	9.347
1.1	4.77	9.356
1.1	4.78	9.366
1.1	4.79	9.376
1.1	4.8	9.386
1.1	4.81	9.396
1.1	4.82	9.405
1.1	4.83	9.415
1.1	4.84	9.425
1.1	4.85	9.435
1.1	4.86	9.444
1.1	4.87	9.454
1.1	4.88	9.464
1.1	4.89	9.473
1.1	4.9	9.483
1.1	4.91	9.493
1.1	4.92	9.502
1.1	4.93	9.512
1.1	4.94	9.522
1.1	4.95	9.531
1.1	4.96	9.541
1.1	4.97	9.551
1.1	4.98	9.56
1.1	4.99	9.57
1.1	5.	9.579
1.15	1.99	5.004
1.15	2.	5.016
1.15	2.01	5.029
1.15	2.02	5.041
1.15	2.03	5.054
1.15	2.04	5.066
1.15	2.05	5.078
1.15	2.06	5.091
1.15	2.07	5.103
1.15	2.08	5.115
1.15	2.09	5.128
1.15	2.1	5.14
1.15	2.11	5.152
1.15	2.12	5.164
1.15	2.13	5.177
1.15	2.14	5.189
1.15	2.15	5.201
1.15	2.16	5.213
1.15	2.17	5.225
1.15	2.18	5.237
1.15	2.19	5.249
1.15	2.2	5.261
1.15	2.21	5.273
1.15	2.22	5.285
1.15	2.23	5.297
1.15	2.24	5.309
1.15	2.25	5.32
1.15	2.26	5.332
1.15	2.27	5.344
1.15	2.28	5.356
1.15	2.29	5.368
1.15	2.3	5.379
1.15	2.31	5.391
1.15	2.32	5.403
1.15	2.33	5.414
1.15	2.34	5.426
1.15	2.35	5.437
1.15	2.36	5.449
1.15	2.37	5.46
1.15	2.38	5.472
1.15	2.39	5.483
1.15	2.4	5.495
1.15	2.41	5.506
1.15	2.42	5.518
1.15	2.43	5.529
1.15	2.44	5.541
1.15	2.45	5.552
1.15	2.46	5.563
1.15	2.47	5.574
1.15	2.48	5.586
1.15	2.49	5.597
1.15	2.5	5.608
1.15	2.51	5.619
1.15	2.52	5.631
1.15	2.53	5.642
1.15	2.54	5.653
1.15	2.55	5.664
1.15	2.56	5.675
1.15	2.57	5.686
1.15	2.58	5.697
1.15	2.59	5.708
1.15	2.6	5.719
1.15	2.61	5.73
1.15	2.62	5.741
1.15	2.63	5.752
1.15	2.64	5.763
1.15	2.65	5.774
1.15	2.66	5.785
1.15	2.67	5.796
1.15	2.68	5.807
1.15	2.69	5.817
1.15	2.7	5.828
1.15	2.71	5.839
1.15	2.72	5.85
1.15	2.73	5.861
1.15	2.74	5.871
1.15	2.75	5.882
1.15	2.76	5.893
1.15	2.77	5.903
1.15	2.78	5.914
1.15	2.79	5.925
1.15	2.8	5.935
1.15	2.81	5.946
1.15	2.82	5.956
1.15	2.83	5.967
1.15	2.84	5.977
1.15	2.85	5.988
1.15	2.86	5.998
1.15	2.87	6.009
1.15	2.88	6.019
1.15	2.89	6.03
1.15	2.9	6.04
1.15	2.91	6.051
1.15	2.92	6.061
1.15	2.93	6.071
1.15	2.94	6.082
1.15	2.95	6.092
1.15	2.96	6.102
1.15	2.97	6.113
1.15	2.98	6.123
1.15	2.99	6.133
1.15	3.	6.143
1.15	3.01	6.154
1.15	3.02	6.164
1.15	3.03	6.174
1.15	3.04	6.184
1.15	3.05	6.194
1.15	3.06	6.205
1.15	3.07	6.215
1.15	3.08	6.225
1.15	3.09	6.235
1.15	3.1	6.245
1.15	3.11	6.255
1.15	3.12	6.265
1.15	3.13	6.275
1.15	3.14	6.285
1.15	3.15	6.295
1.15	3.16	6.305
1.15	3.17	6.315
1.15	3.18	6.325
1.15	3.19	6.335
1.15	3.2	6.345
1.15	3.21	6.355
1.15	3.22	6.365
1.15	3.23	6.375
1.15	3.24	6.385
1.15	3.25	6.394
1.15	3.26	6.404
1.15	3.27	6.414
1.15	3.28	6.424
1.15	3.29	6.434
1.15	3.3	6.443
1.15	3.31	6.453
1.15	3.32	6.463
1.15	3.33	6.473
1.15	3.34	6.482
1.15	3.35	6.492
1.15	3.36	6.502
1.15	3.37	6.511
1.15	3.38	6.521
1.15	3.39	6.531
1.15	3.4	6.54
1.15	3.41	6.55
1.15	3.42	6.559
1.15	3.43	6.569
1.15	3.44	6.579
1.15	3.45	6.588
1.15	3.46	6.598
1.15	3.47	6.607
1.15	3.48	6.617
1.15	3.49	6.626
1.15	3.5	6.636
1.15	3.51	6.645
1.15	3.52	6.655
1.15	3.53	6.664
1.15	3.54	6.674
1.15	3.55	6.683
1.15	3.56	6.692
1.15	3.57	6.702
1.15	3.58	6.711
1.15	3.59	6.721
1.15	3.6	6.73
1.15	3.61	6.739
1.15	3.62	6.749
1.15	3.63	6.758
1.15	3.64	6.767
1.15	3.65	6.776
1.15	3.66	6.786
1.15	3.67	6.795
1.15	3.68	6.804
1.15	3.69	6.813
1.15	3.7	6.823
1.15	3.71	6.832
1.15	3.72	6.841
1.15	3.73	6.85
1.15	3.74	6.859
1.15	3.75	6.869
1.15	3.76	6.878
1.15	3.77	6.887
1.15	3.78	6.896
1.15	3.79	6.905
1.15	3.8	6.914
1.15	3.81	6.923
1.15	3.82	6.932
1.15	3.83	6.942
1.15	3.84	6.951
1.15	3.85	6.96
1.15	3.86	6.969
1.15	3.87	6.978
1.15	3.88	6.987
1.15	3.89	6.996
1.15	3.9	7.005
1.15	3.91	7.014
1.15	3.92	7.023
1.15	3.93	7.032
1.15	3.94	7.04
1.15	3.95	7.049
1.15	3.96	7.058
1.15	3.97	7.067
1.15	3.98	7.076
1.15	3.99	7.085
1.15	4.	7.094
1.15	4.01	7.103
1.15	4.02	7.112
1.15	4.03	7.12
1.15	4.04	7.129
1.15	4.05	7.138
1.15	4.06	7.147
1.15	4.07	7.156
1.15	4.08	7.164
1.15	4.09	7.173
1.15	4.1	7.182
1.15	4.11	7.191
1.15	4.12	7.2
1.15	4.13	7.208
1.15	4.14	7.217
1.15	4.15	7.226
1.15	4.16	7.234
1.15	4.17	7.243
1.15	4.18	7.252
1.15	4.19	7.26
1.15	4.2	7.269
1.15	4.21	7.278
1.15	4.22	7.286
1.15	4.23	7.295
1.15	4.24	7.304
1.15	4.25	7.312
1.15	4.26	7.321
1.15	4.27	7.329
1.15	4.28	7.338
1.15	4.29	7.347
1.15	4.3	7.355
1.15	4.31	7.364
1.15	4.32	7.372
1.15	4.33	7.381
1.15	4.34	7.389
1.15	4.35	7.398
1.15	4.36	7.406
1.15	4.37	7.415
1.15	4.38	7.423
1.15	4.39	7.432
1.15	4.4	7.44
1.15	4.41	7.449
1.15	4.42	7.457
1.15	4.43	7.465
1.15	4.44	7.474
1.15	4.45	7.482
1.15	4.46	7.491
1.15	4.47	7.499
1.15	4.48	7.507
1.15	4.49	7.516
1.15	4.5	7.524
1.15	4.51	7.533
1.15	4.52	7.541
1.15	4.53	7.549
1.15	4.54	7.558
1.15	4.55	7.566
1.15	4.56	7.574
1.15	4.57	7.583
1.15	4.58	7.591
1.15	4.59	7.599
1.15	4.6	7.607
1.15	4.61	7.616
1.15	4.62	7.624
1.15	4.63	7.632
1.15	4.64	7.64
1.15	4.65	7.649
1.15	4.66	7.657
1.15	4.67	7.665
1.15	4.68	7.673
1.15	4.69	7.681
1.15	4.7	7.69
1.15	4.71	7.698
1.15	4.72	7.706
1.15	4.73	7.714
1.15	4.74	7.722
1.15	4.75	7.73
1.15	4.76	7.739
1.15	4.77	7.747
1.15	4.78	7.755
1.15	4.79	7.763
1.15	4.8	7.771
1.15	4.81	7.779
1.15	4.82	7.787
1.15	4.83	7.795
1.15	4.84	7.803
1.15	4.85	7.811
1.15	4.86	7.819
1.15	4.87	7.827
1.15	4.88	7.835
1.15	4.89	7.843
1.15	4.9	7.852
1.15	4.91	7.86
1.15	4.92	7.868
1.15	4.93	7.876
1.15	4.94	7.883
1.15	4.95	7.891
1.15	4.96	7.899
1.15	4.97	7.907
1.15	4.98	7.915
1.15	4.99	7.923
1.15	5.	7.931
1.2	2.95	5.007
1.2	2.96	5.015
1.2	2.97	5.024
1.2	2.98	5.032
1.2	2.99	5.041
1.2	3.	5.049
1.2	3.01	5.058
1.2	3.02	5.066
1.2	3.03	5.074
1.2	3.04	5.083
1.2	3.05	5.091
1.2	3.06	5.099
1.2	3.07	5.108
1.2	3.08	5.116
1.2	3.09	5.124
1.2	3.1	5.133
1.2	3.11	5.141
1.2	3.12	5.149
1.2	3.13	5.157
1.2	3.14	5.166
1.2	3.15	5.174
1.2	3.16	5.182
1.2	3.17	5.19
1.2	3.18	5.198
1.2	3.19	5.207
1.2	3.2	5.215
1.2	3.21	5.223
1.2	3.22	5.231
1.2	3.23	5.239
1.2	3.24	5.247
1.2	3.25	5.255
1.2	3.26	5.263
1.2	3.27	5.271
1.2	3.28	5.28
1.2	3.29	5.288
1.2	3.3	5.296
1.2	3.31	5.304
1.2	3.32	5.312
1.2	3.33	5.32
1.2	3.34	5.328
1.2	3.35	5.336
1.2	3.36	5.344
1.2	3.37	5.351
1.2	3.38	5.359
1.2	3.39	5.367
1.2	3.4	5.375
1.2	3.41	5.383
1.2	3.42	5.391
1.2	3.43	5.399
1.2	3.44	5.407
1.2	3.45	5.415
1.2	3.46	5.422
1.2	3.47	5.43
1.2	3.48	5.438
1.2	3.49	5.446
1.2	3.5	5.454
1.2	3.51	5.462
1.2	3.52	5.469
1.2	3.53	5.477
1.2	3.54	5.485
1.2	3.55	5.493
1.2	3.56	5.5
1.2	3.57	5.508
1.2	3.58	5.516
1.2	3.59	5.523
1.2	3.6	5.531
1.2	3.61	5.539
1.2	3.62	5.546
1.2	3.63	5.554
1.2	3.64	5.562
1.2	3.65	5.569
1.2	3.66	5.577
1.2	3.67	5.585
1.2	3.68	5.592
1.2	3.69	5.6
1.2	3.7	5.607
1.2	3.71	5.615
1.2	3.72	5.623
1.2	3.73	5.63
1.2	3.74	5.638
1.2	3.75	5.645
1.2	3.76	5.653
1.2	3.77	5.66
1.2	3.78	5.668
1.2	3.79	5.675
1.2	3.8	5.683
1.2	3.81	5.69
1.2	3.82	5.698
1.2	3.83	5.705
1.2	3.84	5.712
1.2	3.85	5.72
1.2	3.86	5.727
1.2	3.87	5.735
1.2	3.88	5.742
1.2	3.89	5.75
1.2	3.9	5.757
1.2	3.91	5.764
1.2	3.92	5.772
1.2	3.93	5.779
1.2	3.94	5.786
1.2	3.95	5.794
1.2	3.96	5.801
1.2	3.97	5.808
1.2	3.98	5.816
1.2	3.99	5.823
1.2	4.	5.83
1.2	4.01	5.838
1.2	4.02	5.845
1.2	4.03	5.852
1.2	4.04	5.859
1.2	4.05	5.867
1.2	4.06	5.874
1.2	4.07	5.881
1.2	4.08	5.888
1.2	4.09	5.896
1.2	4.1	5.903
1.2	4.11	5.91
1.2	4.12	5.917
1.2	4.13	5.924
1.2	4.14	5.931
1.2	4.15	5.939
1.2	4.16	5.946
1.2	4.17	5.953
1.2	4.18	5.96
1.2	4.19	5.967
1.2	4.2	5.974
1.2	4.21	5.981
1.2	4.22	5.988
1.2	4.23	5.996
1.2	4.24	6.003
1.2	4.25	6.01
1.2	4.26	6.017
1.2	4.27	6.024
1.2	4.28	6.031
1.2	4.29	6.038
1.2	4.3	6.045
1.2	4.31	6.052
1.2	4.32	6.059
1.2	4.33	6.066
1.2	4.34	6.073
1.2	4.35	6.08
1.2	4.36	6.087
1.2	4.37	6.094
1.2	4.38	6.101
1.2	4.39	6.108
1.2	4.4	6.115
1.2	4.41	6.122
1.2	4.42	6.129
1.2	4.43	6.136
1.2	4.44	6.143
1.2	4.45	6.149
1.2	4.46	6.156
1.2	4.47	6.163
1.2	4.48	6.17
1.2	4.49	6.177
1.2	4.5	6.184
1.2	4.51	6.191
1.2	4.52	6.198
1.2	4.53	6.205
1.2	4.54	6.211
1.2	4.55	6.218
1.2	4.56	6.225
1.2	4.57	6.232
1.2	4.58	6.239
1.2	4.59	6.245
1.2	4.6	6.252
1.2	4.61	6.259
1.2	4.62	6.266
1.2	4.63	6.273
1.2	4.64	6.279
1.2	4.65	6.286
1.2	4.66	6.293
1.2	4.67	6.3
1.2	4.68	6.306
1.2	4.69	6.313
1.2	4.7	6.32
1.2	4.71	6.327
1.2	4.72	6.333
1.2	4.73	6.34
1.2	4.74	6.347
1.2	4.75	6.353
1.2	4.76	6.36
1.2	4.77	6.367
1.2	4.78	6.373
1.2	4.79	6.38
1.2	4.8	6.387
1.2	4.81	6.393
1.2	4.82	6.4
1.2	4.83	6.407
1.2	4.84	6.413
1.2	4.85	6.42
1.2	4.86	6.427
1.2	4.87	6.433
1.2	4.88	6.44
1.2	4.89	6.446
1.2	4.9	6.453
1.2	4.91	6.46
1.2	4.92	6.466
1.2	4.93	6.473
1.2	4.94	6.479
1.2	4.95	6.486
1.2	4.96	6.492
1.2	4.97	6.499
1.2	4.98	6.505
1.2	4.99	6.512
1.2	5.	6.518
1.25	4.38	5.002
1.25	4.39	5.008
1.25	4.4	5.014
1.25	4.41	5.019
1.25	4.42	5.025
1.25	4.43	5.031
1.25	4.44	5.036
1.25	4.45	5.042
1.25	4.46	5.048
1.25	4.47	5.053
1.25	4.48	5.059
1.25	4.49	5.065
1.25	4.5	5.07
1.25	4.51	5.076
1.25	4.52	5.081
1.25	4.53	5.087
1.25	4.54	5.093
1.25	4.55	5.098
1.25	4.56	5.104
1.25	4.57	5.109
1.25	4.58	5.115
1.25	4.59	5.121
1.25	4.6	5.126
1.25	4.61	5.132
1.25	4.62	5.137
1.25	4.63	5.143
1.25	4.64	5.148
1.25	4.65	5.154
1.25	4.66	5.16
1.25	4.67	5.165
1.25	4.68	5.171
1.25	4.69	5.176
1.25	4.7	5.182
1.25	4.71	5.187
1.25	4.72	5.193
1.25	4.73	5.198
1.25	4.74	5.204
1.25	4.75	5.209
1.25	4.76	5.215
1.25	4.77	5.22
1.25	4.78	5.226
1.25	4.79	5.231
1.25	4.8	5.236
1.25	4.81	5.242
1.25	4.82	5.247
1.25	4.83	5.253
1.25	4.84	5.258
1.25	4.85	5.264
1.25	4.86	5.269
1.25	4.87	5.274
1.25	4.88	5.28
1.25	4.89	5.285
1.25	4.9	5.291
1.25	4.91	5.296
1.25	4.92	5.302
1.25	4.93	5.307
1.25	4.94	5.312
1.25	4.95	5.318
1.25	4.96	5.323
1.25	4.97	5.328
1.25	4.98	5.334
1.25	4.99	5.339
1.25	5.	5.344

==> Plot_data/Fig9/LUM12/lumcombexcdata.dat <==
1.	0.25	2.7
1.	0.26	2.754
1.	0.27	2.806
1.	0.28	2.858
1.	0.29	2.908
1.	0.3	2.958
1.	0.31	3.007
1.	0.32	3.055
1.	0.33	3.103
1.	0.34	3.149
1.	0.35	3.195
1.	0.36	3.241
1.	0.37	3.285
1.	0.38	3.329
1.	0.39	3.373
1.	0.4	3.416
1.	0.41	3.458
1.	0.42	3.5
1.	0.43	3.542
1.	0.44	3.583
1.	0.45	3.623
1.	0.46	3.663
1.	0.47	3.703
1.	0.48	3.742
1.	0.49	3.781
1.	0.5	3.819
1.	0.51	3.857
1.	0.52	3.895
1.	0.53	3.932
1.	0.54	3.969
1.	0.55	4.005
1.	0.56	4.042
1.	0.57	4.078
1.	0.58	4.113
1.	0.59	4.148
1.	0.6	4.183
1.	0.61	4.218
1.	0.62	4.253
1.	0.63	4.287
1.	0.64	4.321
1.	0.65	4.354
1.	0.66	4.388
1.	0.67	4.421
1.	0.68	4.454
1.	0.69	4.486
1.	0.7	4.519
1.	0.71	4.551
1.	0.72	4.583
1.	0.73	4.614
1.	0.74	4.646
1.	0.75	4.677
1.	0.76	4.708
1.	0.77	4.739
1.	0.78	4.77
1.	0.79	4.8
1.	0.8	4.831
1.	0.81	4.861
1.	0.82	4.891
1.	0.83	4.92
1.	0.84	4.95
1.	0.85	4.979
1.	0.86	5.009
1.	0.87	5.038
1.	0.88	5.066
1.	0.89	5.095
1.	0.9	5.124
1.	0.91	5.152
1.	0.92	5.18
1.	0.93	5.208
1.	0.94	5.236
1.	0.95	5.264
1.	0.96	5.292
1.	0.97	5.319
1.	0.98	5.347
1.	0.99	5.374
1.	1.	5.401
1.	1.01	5.428
1.	1.02	5.455
1.	1.03	5.481
1.	1.04	5.508
1.	1.05	5.534
1.	1.06	5.561
1.	1.07	5.587
1.	1.08	5.613
1.	1.09	5.639
1.	1.1	5.664
1.	1.11	5.69
1.	1.12	5.716
1.	1.13	5.741
1.	1.14	5.767
1.	1.15	5.792
1.	1.16	5.817
1.	1.17	5.842
1.	1.18	5.867
1.	1.19	5.892
1.	1.2	5.916
1.	1.21	5.941
1.	1.22	5.965
1.	1.23	5.99
1.	1.24	6.014
1.	1.25	6.038
1.	1.26	6.062
1.	1.27	6.086
1.	1.28	6.11
1.	1.29	6.134
1.	1.3	6.158
1.	1.31	6.182
1.	1.32	6.205
1.	1.33	6.229
1.	1.34	6.252
1.	1.35	6.275
1.	1.36	6.298
1.	1.37	6.322
1.	1.38	6.345
1.	1.39	6.368
1.	1.4	6.39
1.	1.41	6.413
1.	1.42	6.436
1.	1.43	6.458
1.	1.44	6.481
1.	1.45	6.503
1.	1.46	6.526
1.	1.47	6.548
1.	1.48	6.57
1.	1.49	6.593
1.	1.5	6.615
1.	1.51	6.637
1.	1.52	6.659
1.	1.53	6.68
1.	1.54	6.702
1.	1.55	6.724
1.	1.56	6.746
1.	1.57	6.767
1.	1.58	6.789
1.	1.59	6.81
1.	1.6	6.832
1.	1.61	6.853
1.	1.62	6.874
1.	1.63	6.895
1.	1.64	6.916
1.	1.65	6.938
1.	1.66	6.959
1.	1.67	6.979
1.	1.68	7.
1.	1.69	7.021
1.	1.7	7.042
1.	1.71	7.063
1.	1.72	7.083
1.	1.73	7.104
1.	1.74	7.124
1.	1.75	7.145
1.	1.76	7.165
1.	1.77	7.185
1.	1.78	7.206
1.	1.79	7.226
1.	1.8	7.246
1.	1.81	7.266
1.	1.82	7.286
1.	1.83	7.306
1.	1.84	7.326
1.	1.85	7.346
1.	1.86	7.366
1.	1.87	7.386
1.	1.88	7.405
1.	1.89	7.425
1.	1.9	7.445
1.	1.91	7.464
1.	1.92	7.484
1.	1.93	7.503
1.	1.94	7.523
1.	1.95	7.542
1.	1.96	7.561
1.	1.97	7.58
1.	1.98	7.6
1.	1.99	7.619
1.	2.	7.638
1.	2.01	7.657
1.	2.02	7.676
1.	2.03	7.695
1.	2.04	7.714
1.	2.05	7.733
1.	2.06	7.752
1.	2.07	7.77
1.	2.08	7.789
1.	2.09	7.808
1.	2.1	7.827
1.	2.11	7.845
1.	2.12	7.864
1.	2.13	7.882
1.	2.14	7.901
1.	2.15	7.919
1.	2.16	7.938
1.	2.17	7.956
1.	2.18	7.974
1.	2.19	7.993
1.	2.2	8.011
1.	2.21	8.029
1.	2.22	8.047
1.	2.23	8.065
1.	2.24	8.083
1.	2.25	8.101
1.	2.26	8.119
1.	2.27	8.137
1.	2.28	8.155
1.	2.29	8.173
1.	2.3	8.191
1.	2.31	8.209
1.	2.32	8.226
1.	2.33	8.244
1.	2.34	8.262
1.	2.35	8.279
1.	2.36	8.297
1.	2.37	8.315
1.	2.38	8.332
1.	2.39	8.35
1.	2.4	8.367
1.	2.41	8.384
1.	2.42	8.402
1.	2.43	8.419
1.	2.44	8.436
1.	2.45	8.454
1.	2.46	8.471
1.	2.47	8.488
1.	2.48	8.505
1.	2.49	8.522
1.	2.5	8.539
1.	2.51	8.557
1.	2.52	8.574
1.	2.53	8.591
1.	2.54	8.608
1.	2.55	8.624
1.	2.56	8.641
1.	2.57	8.658
1.	2.58	8.675
1.	2.59	8.692
1.	2.6	8.709
1.	2.61	8.725
1.	2.62	8.742
1.	2.63	8.759
1.	2.64	8.775
1.	2.65	8.792
1.	2.66	8.809
1.	2.67	8.825
1.	2.68	8.842
1.	2.69	8.858
1.	2.7	8.875
1.	2.71	8.891
1.	2.72	8.907
1.	2.73	8.924
1.	2.74	8.94
1.	2.75	8.956
1.	2.76	8.973
1.	2.77	8.989
1.	2.78	9.005
1.	2.79	9.021
1.	2.8	9.037
1.	2.81	9.053
1.	2.82	9.07
1.	2.83	9.086
1.	2.84	9.102
1.	2.85	9.118
1.	2.86	9.134
1.	2.87	9.15
1.	2.88	9.166
1.	2.89	9.181
1.	2.9	9.197
1.	2.91	9.213
1.	2.92	9.229
1.	2.93	9.245
1.	2.94	9.261
1.	2.95	9.276
1.	2.96	9.292
1.	2.97	9.308
1.	2.98	9.323
1.	2.99	9.339
1.	3.	9.355
1.	3.01	9.37
1.	3.02	9.386
1.	3.03	9.401
1.	3.04	9.417
1.	3.05	9.432
1.	3.06	9.448
1.	3.07	9.463
1.	3.08	9.478
1.	3.09	9.494
1.	3.1	9.509
1.	3.11	9.525
1.	3.12	9.54
1.	3.13	9.555
1.	3.14	9.57
1.	3.15	9.586
1.	3.16	9.601
1.	3.17	9.616
1.	3.18	9.631
1.	3.19	9.646
1.	3.2	9.661
1.	3.21	9.676
1.	3.22	9.691
1.	3.23	9.707
1.	3.24	9.722
1.	3.25	9.737
1.	3.26	9.751
1.	3.27	9.766
1.	3.28	9.781
1.	3.29	9.796
1.	3.3	9.811
1.	3.31	9.826
1.	3.32	9.841
1.	3.33	9.856
1.	3.34	9.87
1.	3.35	9.885
1.	3.36	9.9
1.	3.37	9.915
1.	3.38	9.929
1.	3.39	9.944
1.	3.4	9.959
1.	3.41	9.973
1.	3.42	9.988
1.	3.43	10.
1.	3.44	10.02
1.	3.45	10.03
1.	3.46	10.05
1.	3.47	10.06
1.	3.48	10.08
1.	3.49	10.09
1.	3.5	10.1
1.	3.51	10.12
1.	3.52	10.13
1.	3.53	10.15
1.	3.54	10.16
1.	3.55	10.18
1.	3.56	10.19
1.	3.57	10.2
1.	3.58	10.22
1.	3.59	10.23
1.	3.6	10.25
1.	3.61	10.26
1.	3.62	10.28
1.	3.63	10.29
1.	3.64	10.3
1.	3.65	10.32
1.	3.66	10.33
1.	3.67	10.35
1.	3.68	10.36
1.	3.69	10.37
1.	3.7	10.39
1.	3.71	10.4
1.	3.72	10.42
1.	3.73	10.43
1.	3.74	10.44
1.	3.75	10.46
1.	3.76	10.47
1.	3.77	10.49
1.	3.78	10.5
1.	3.79	10.51
1.	3.8	10.53
1.	3.81	10.54
1.	3.82	10.56
1.	3.83	10.57
1.	3.84	10.58
1.	3.85	10.6
1.	3.86	10.61
1.	3.87	10.62
1.	3.88	10.64
1.	3.89	10.65
1.	3.9	10.67
1.	3.91	10.68
1.	3.92	10.69
1.	3.93	10.71
1.	3.94	10.72
1.	3.95	10.73
1.	3.96	10.75
1.	3.97	10.76
1.	3.98	10.77
1.	3.99	10.79
1.	4.	10.8
1.	4.01	10.82
1.	4.02	10.83
1.	4.03	10.84
1.	4.04	10.86
1.	4.05	10.87
1.	4.06	10.88
1.	4.07	10.9
1.	4.08	10.91
1.	4.09	10.92
1.	4.1	10.94
1.	4.11	10.95
1.	4.12	10.96
1.	4.13	10.98
1.	4.14	10.99
1.	4.15	11.
1.	4.16	11.02
1.	4.17	11.03
1.	4.18	11.04
1.	4.19	11.06
1.	4.2	11.07
1.	4.21	11.08
1.	4.22	11.09
1.	4.23	11.11
1.	4.24	11.12
1.	4.25	11.13
1.	4.26	11.15
1.	4.27	11.16
1.	4.28	11.17
1.	4.29	11.19
1.	4.3	11.2
1.	4.31	11.21
1.	4.32	11.23
1.	4.33	11.24
1.	4.34	11.25
1.	4.35	11.26
1.	4.36	11.28
1.	4.37	11.29
1.	4.38	11.3
1.	4.39	11.32
1.	4.4	11.33
1.	4.41	11.34
1.	4.42	11.35
1.	4.43	11.37
1.	4.44	11.38
1.	4.45	11.39
1.	4.46	11.41
1.	4.47	11.42
1.	4.48	11.43
1.	4.49	11.44
1.	4.5	11.46
1.	4.51	11.47
1.	4.52	11.48
1.	4.53	11.5
1.	4.54	11.51
1.	4.55	11.52
1.	4.56	11.53
1.	4.57	11.55
1.	4.58	11.56
1.	4.59	11.57
1.	4.6	11.58
1.	4.61	11.6
1.	4.62	11.61
1.	4.63	11.62
1.	4.64	11.63
1.	4.65	11.65
1.	4.66	11.66
1.	4.67	11.67
1.	4.68	11.68
1.	4.69	11.7
1.	4.7	11.71
1.	4.71	11.72
1.	4.72	11.73
1.	4.73	11.75
1.	4.74	11.76
1.	4.75	11.77
1.	4.76	11.78
1.	4.77	11.8
1.	4.78	11.81
1.	4.79	11.82
1.	4.8	11.83
1.	4.81	11.84
1.	4.82	11.86
1.	4.83	11.87
1.	4.84	11.88
1.	4.85	11.89
1.	4.86	11.91
1.	4.87	11.92
1.	4.88	11.93
1.	4.89	11.94
1.	4.9	11.96
1.	4.91	11.97
1.	4.92	11.98
1.	4.93	11.99
1.	4.94	12.
1.	4.95	12.02
1.	4.96	12.03
1.	4.97	12.04
1.	4.98	12.05
1.	4.99	12.06
1.	5.	12.08
1.05	0.25	2.268
1.05	0.26	2.313
1.05	0.27	2.357
1.05	0.28	2.4
1.05	0.29	2.443
1.05	0.3	2.485
1.05	0.31	2.526
1.05	0.32	2.566
1.05	0.33	2.606
1.05	0.34	2.645
1.05	0.35	2.684
1.05	0.36	2.722
1.05	0.37	2.759
1.05	0.38	2.796
1.05	0.39	2.833
1.05	0.4	2.869
1.05	0.41	2.905
1.05	0.42	2.94
1.05	0.43	2.975
1.05	0.44	3.009
1.05	0.45	3.043
1.05	0.46	3.077
1.05	0.47	3.11
1.05	0.48	3.143
1.05	0.49	3.175
1.05	0.5	3.208
1.05	0.51	3.239
1.05	0.52	3.271
1.05	0.53	3.302
1.05	0.54	3.333
1.05	0.55	3.364
1.05	0.56	3.395
1.05	0.57	3.425
1.05	0.58	3.455
1.05	0.59	3.484
1.05	0.6	3.514
1.05	0.61	3.543
1.05	0.62	3.572
1.05	0.63	3.6
1.05	0.64	3.629
1.05	0.65	3.657
1.05	0.66	3.685
1.05	0.67	3.713
1.05	0.68	3.741
1.05	0.69	3.768
1.05	0.7	3.795
1.05	0.71	3.822
1.05	0.72	3.849
1.05	0.73	3.876
1.05	0.74	3.902
1.05	0.75	3.928
1.05	0.76	3.955
1.05	0.77	3.98
1.05	0.78	4.006
1.05	0.79	4.032
1.05	0.8	4.057
1.05	0.81	4.083
1.05	0.82	4.108
1.05	0.83	4.133
1.05	0.84	4.157
1.05	0.85	4.182
1.05	0.86	4.207
1.05	0.87	4.231
1.05	0.88	4.255
1.05	0.89	4.279
1.05	0.9	4.303
1.05	0.91	4.327
1.05	0.92	4.351
1.05	0.93	4.374
1.05	0.94	4.398
1.05	0.95	4.421
1.05	0.96	4.444
1.05	0.97	4.468
1.05	0.98	4.491
1.05	0.99	4.513
1.05	1.	4.536
1.05	1.01	4.559
1.05	1.02	4.581
1.05	1.03	4.604
1.05	1.04	4.626
1.05	1.05	4.648
1.05	1.06	4.67
1.05	1.07	4.692
1.05	1.08	4.714
1.05	1.09	4.736
1.05	1.1	4.758
1.05	1.11	4.779
1.05	1.12	4.801
1.05	1.13	4.822
1.05	1.14	4.843
1.05	1.15	4.864
1.05	1.16	4.886
1.05	1.17	4.907
1.05	1.18	4.927
1.05	1.19	4.948
1.05	1.2	4.969
1.05	1.21	4.99
1.05	1.22	5.01
1.05	1.23	5.031
1.05	1.24	5.051
1.05	1.25	5.072
1.05	1.26	5.092
1.05	1.27	5.112
1.05	1.28	5.132
1.05	1.29	5.152
1.05	1.3	5.172
1.05	1.31	5.192
1.05	1.32	5.212
1.05	1.33	5.231
1.05	1.34	5.251
1.05	1.35	5.271
1.05	1.36	5.29
1.05	1.37	5.309
1.05	1.38	5.329
1.05	1.39	5.348
1.05	1.4	5.367
1.05	1.41	5.386
1.05	1.42	5.405
1.05	1.43	5.424
1.05	1.44	5.443
1.05	1.45	5.462
1.05	1.46	5.481
1.05	1.47	5.5
1.05	1.48	5.518
1.05	1.49	5.537
1.05	1.5	5.556
1.05	1.51	5.574
1.05	1.52	5.593
1.05	1.53	5.611
1.05	1.54	5.629
1.05	1.55	5.647
1.05	1.56	5.666
1.05	1.57	5.684
1.05	1.58	5.702
1.05	1.59	5.72
1.05	1.6	5.738
1.05	1.61	5.756
1.05	1.62	5.774
1.05	1.63	5.791
1.05	1.64	5.809
1.05	1.65	5.827
1.05	1.66	5.844
1.05	1.67	5.862
1.05	1.68	5.879
1.05	1.69	5.897
1.05	1.7	5.914
1.05	1.71	5.932
1.05	1.72	5.949
1.05	1.73	5.966
1.05	1.74	5.984
1.05	1.75	6.001
1.05	1.76	6.018
1.05	1.77	6.035
1.05	1.78	6.052
1.05	1.79	6.069
1.05	1.8	6.086
1.05	1.81	6.103
1.05	1.82	6.12
1.05	1.83	6.136
1.05	1.84	6.153
1.05	1.85	6.17
1.05	1.86	6.186
1.05	1.87	6.203
1.05	1.88	6.22
1.05	1.89	6.236
1.05	1.9	6.253
1.05	1.91	6.269
1.05	1.92	6.285
1.05	1.93	6.302
1.05	1.94	6.318
1.05	1.95	6.334
1.05	1.96	6.351
1.05	1.97	6.367
1.05	1.98	6.383
1.05	1.99	6.399
1.05	2.	6.415
1.05	2.01	6.431
1.05	2.02	6.447
1.05	2.03	6.463
1.05	2.04	6.479
1.05	2.05	6.495
1.05	2.06	6.511
1.05	2.07	6.526
1.05	2.08	6.542
1.05	2.09	6.558
1.05	2.1	6.573
1.05	2.11	6.589
1.05	2.12	6.605
1.05	2.13	6.62
1.05	2.14	6.636
1.05	2.15	6.651
1.05	2.16	6.667
1.05	2.17	6.682
1.05	2.18	6.698
1.05	2.19	6.713
1.05	2.2	6.728
1.05	2.21	6.743
1.05	2.22	6.759
1.05	2.23	6.774
1.05	2.24	6.789
1.05	2.25	6.804
1.05	2.26	6.819
1.05	2.27	6.834
1.05	2.28	6.849
1.05	2.29	6.864
1.05	2.3	6.879
1.05	2.31	6.894
1.05	2.32	6.909
1.05	2.33	6.924
1.05	2.34	6.939
1.05	2.35	6.954
1.05	2.36	6.969
1.05	2.37	6.983
1.05	2.38	6.998
1.05	2.39	7.013
1.05	2.4	7.027
1.05	2.41	7.042
1.05	2.42	7.057
1.05	2.43	7.071
1.05	2.44	7.086
1.05	2.45	7.1
1.05	2.46	7.115
1.05	2.47	7.129
1.05	2.48	7.144
1.05	2.49	7.158
1.05	2.5	7.172
1.05	2.51	7.187
1.05	2.52	7.201
1.05	2.53	7.215
1.05	2.54	7.229
1.05	2.55	7.244
1.05	2.56	7.258
1.05	2.57	7.272
1.05	2.58	7.286
1.05	2.59	7.3
1.05	2.6	7.314
1.05	2.61	7.328
1.05	2.62	7.342
1.05	2.63	7.356
1.05	2.64	7.37
1.05	2.65	7.384
1.05	2.66	7.398
1.05	2.67	7.412
1.05	2.68	7.426
1.05	2.69	7.44
1.05	2.7	7.454
1.05	2.71	7.467
1.05	2.72	7.481
1.05	2.73	7.495
1.05	2.74	7.509
1.05	2.75	7.522
1.05	2.76	7.536
1.05	2.77	7.55
1.05	2.78	7.563
1.05	2.79	7.577
1.05	2.8	7.59
1.05	2.81	7.604
1.05	2.82	7.617
1.05	2.83	7.631
1.05	2.84	7.644
1.05	2.85	7.658
1.05	2.86	7.671
1.05	2.87	7.685
1.05	2.88	7.698
1.05	2.89	7.711
1.05	2.9	7.725
1.05	2.91	7.738
1.05	2.92	7.751
1.05	2.93	7.765
1.05	2.94	7.778
1.05	2.95	7.791
1.05	2.96	7.804
1.05	2.97	7.817
1.05	2.98	7.831
1.05	2.99	7.844
1.05	3.	7.857
1.05	3.01	7.87
1.05	3.02	7.883
1.05	3.03	7.896
1.05	3.04	7.909
1.05	3.05	7.922
1.05	3.06	7.935
1.05	3.07	7.948
1.05	3.08	7.961
1.05	3.09	7.974
1.05	3.1	7.987
1.05	3.11	8.
1.05	3.12	8.012
1.05	3.13	8.025
1.05	3.14	8.038
1.05	3.15	8.051
1.05	3.16	8.064
1.05	3.17	8.076
1.05	3.18	8.089
1.05	3.19	8.102
1.05	3.2	8.114
1.05	3.21	8.127
1.05	3.22	8.14
1.05	3.23	8.152
1.05	3.24	8.165
1.05	3.25	8.178
1.05	3.26	8.19
1.05	3.27	8.203
1.05	3.28	8.215
1.05	3.29	8.228
1.05	3.3	8.24
1.05	3.31	8.253
1.05	3.32	8.265
1.05	3.33	8.278
1.05	3.34	8.29
1.05	3.35	8.302
1.05	3.36	8.315
1.05	3.37	8.327
1.05	3.38	8.34
1.05	3.39	8.352
1.05	3.4	8.364
1.05	3.41	8.376
1.05	3.42	8.389
1.05	3.43	8.401
1.05	3.44	8.413
1.05	3.45	8.425
1.05	3.46	8.438
1.05	3.47	8.45
1.05	3.48	8.462
1.05	3.49	8.474
1.05	3.5	8.486
1.05	3.51	8.498
1.05	3.52	8.511
1.05	3.53	8.523
1.05	3.54	8.535
1.05	3.55	8.547
1.05	3.56	8.559
1.05	3.57	8.571
1.05	3.58	8.583
1.05	3.59	8.595
1.05	3.6	8.607
1.05	3.61	8.619
1.05	3.62	8.631
1.05	3.63	8.642
1.05	3.64	8.654
1.05	3.65	8.666
1.05	3.66	8.678
1.05	3.67	8.69
1.05	3.68	8.702
1.05	3.69	8.714
1.05	3.7	8.725
1.05	3.71	8.737
1.05	3.72	8.749
1.05	3.73	8.761
1.05	3.74	8.772
1.05	3.75	8.784
1.05	3.76	8.796
1.05	3.77	8.808
1.05	3.78	8.819
1.05	3.79	8.831
1.05	3.8	8.843
1.05	3.81	8.854
1.05	3.82	8.866
1.05	3.83	8.877
1.05	3.84	8.889
1.05	3.85	8.901
1.05	3.86	8.912
1.05	3.87	8.924
1.05	3.88	8.935
1.05	3.89	8.947
1.05	3.9	8.958
1.05	3.91	8.97
1.05	3.92	8.981
1.05	3.93	8.993
1.05	3.94	9.004
1.05	3.95	9.015
1.05	3.96	9.027
1.05	3.97	9.038
1.05	3.98	9.05
1.05	3.99	9.061
1.05	4.	9.072
1.05	4.01	9.084
1.05	4.02	9.095
1.05	4.03	9.106
1.05	4.04	9.118
1.05	4.05	9.129
1.05	4.06	9.14
1.05	4.07	9.151
1.05	4.08	9.163
1.05	4.09	9.174
1.05	4.1	9.185
1.05	4.11	9.196
1.05	4.12	9.207
1.05	4.13	9.219
1.05	4.14	9.23
1.05	4.15	9.241
1.05	4.16	9.252
1.05	4.17	9.263
1.05	4.18	9.274
1.05	4.19	9.285
1.05	4.2	9.296
1.05	4.21	9.307
1.05	4.22	9.318
1.05	4.23	9.329
1.05	4.24	9.34
1.05	4.25	9.351
1.05	4.26	9.362
1.05	4.27	9.373
1.05	4.28	9.384
1.05	4.29	9.395
1.05	4.3	9.406
1.05	4.31	9.417
1.05	4.32	9.428
1.05	4.33	9.439
1.05	4.34	9.45
1.05	4.35	9.461
1.05	4.36	9.472
1.05	4.37	9.483
1.05	4.38	9.493
1.05	4.39	9.504
1.05	4.4	9.515
1.05	4.41	9.526
1.05	4.42	9.537
1.05	4.43	9.547
1.05	4.44	9.558
1.05	4.45	9.569
1.05	4.46	9.58
1.05	4.47	9.59
1.05	4.48	9.601
1.05	4.49	9.612
1.05	4.5	9.623
1.05	4.51	9.633
1.05	4.52	9.644
1.05	4.53	9.655
1.05	4.54	9.665
1.05	4.55	9.676
1.05	4.56	9.687
1.05	4.57	9.697
1.05	4.58	9.708
1.05	4.59	9.718
1.05	4.6	9.729
1.05	4.61	9.739
1.05	4.62	9.75
1.05	4.63	9.761
1.05	4.64	9.771
1.05	4.65	9.782
1.05	4.66	9.792
1.05	4.67	9.803
1.05	4.68	9.813
1.05	4.69	9.824
1.05	4.7	9.834
1.05	4.71	9.845
1.05	4.72	9.855
1.05	4.73	9.865
1.05	4.74	9.876
1.05	4.75	9.886
1.05	4.76	9.897
1.05	4.77	9.907
1.05	4.78	9.917
1.05	4.79	9.928
1.05	4.8	9.938
1.05	4.81	9.949
1.05	4.82	9.959
1.05	4.83	9.969
1.05	4.84	9.979
1.05	4.85	9.99
1.05	4.86	10.
1.05	4.87	10.01
1.05	4.88	10.02
1.05	4.89	10.03
1.05	4.9	10.04
1.05	4.91	10.05
1.05	4.92	10.06
1.05	4.93	10.07
1.05	4.94	10.08
1.05	4.95	10.09
1.05	4.96	10.1
1.05	4.97	10.11
1.05	4.98	10.12
1.05	4.99	10.13
1.05	5.	10.14
1.1	0.29	2.033
1.1	0.3	2.068
1.1	0.31	2.102
1.1	0.32	2.136
1.1	0.33	2.169
1.1	0.34	2.202
1.1	0.35	2.234
1.1	0.36	2.265
1.1	0.37	2.297
1.1	0.38	2.328
1.1	0.39	2.358
1.1	0.4	2.388
1.1	0.41	2.418
1.1	0.42	2.447
1.1	0.43	2.476
1.1	0.44	2.505
1.1	0.45	2.533
1.1	0.46	2.561
1.1	0.47	2.588
1.1	0.48	2.616
1.1	0.49	2.643
1.1	0.5	2.67
1.1	0.51	2.696
1.1	0.52	2.723
1.1	0.53	2.749
1.1	0.54	2.775
1.1	0.55	2.8
1.1	0.56	2.825
1.1	0.57	2.851
1.1	0.58	2.875
1.1	0.59	2.9
1.1	0.6	2.925
1.1	0.61	2.949
1.1	0.62	2.973
1.1	0.63	2.997
1.1	0.64	3.021
1.1	0.65	3.044
1.1	0.66	3.067
1.1	0.67	3.091
1.1	0.68	3.114
1.1	0.69	3.136
1.1	0.7	3.159
1.1	0.71	3.181
1.1	0.72	3.204
1.1	0.73	3.226
1.1	0.74	3.248
1.1	0.75	3.27
1.1	0.76	3.292
1.1	0.77	3.313
1.1	0.78	3.335
1.1	0.79	3.356
1.1	0.8	3.377
1.1	0.81	3.398
1.1	0.82	3.419
1.1	0.83	3.44
1.1	0.84	3.46
1.1	0.85	3.481
1.1	0.86	3.501
1.1	0.87	3.522
1.1	0.88	3.542
1.1	0.89	3.562
1.1	0.9	3.582
1.1	0.91	3.602
1.1	0.92	3.622
1.1	0.93	3.641
1.1	0.94	3.661
1.1	0.95	3.68
1.1	0.96	3.699
1.1	0.97	3.719
1.1	0.98	3.738
1.1	0.99	3.757
1.1	1.	3.776
1.1	1.01	3.795
1.1	1.02	3.813
1.1	1.03	3.832
1.1	1.04	3.85
1.1	1.05	3.869
1.1	1.06	3.887
1.1	1.07	3.906
1.1	1.08	3.924
1.1	1.09	3.942
1.1	1.1	3.96
1.1	1.11	3.978
1.1	1.12	3.996
1.1	1.13	4.014
1.1	1.14	4.031
1.1	1.15	4.049
1.1	1.16	4.067
1.1	1.17	4.084
1.1	1.18	4.101
1.1	1.19	4.119
1.1	1.2	4.136
1.1	1.21	4.153
1.1	1.22	4.17
1.1	1.23	4.187
1.1	1.24	4.204
1.1	1.25	4.221
1.1	1.26	4.238
1.1	1.27	4.255
1.1	1.28	4.272
1.1	1.29	4.288
1.1	1.3	4.305
1.1	1.31	4.321
1.1	1.32	4.338
1.1	1.33	4.354
1.1	1.34	4.371
1.1	1.35	4.387
1.1	1.36	4.403
1.1	1.37	4.419
1.1	1.38	4.435
1.1	1.39	4.451
1.1	1.4	4.467
1.1	1.41	4.483
1.1	1.42	4.499
1.1	1.43	4.515
1.1	1.44	4.531
1.1	1.45	4.547
1.1	1.46	4.562
1.1	1.47	4.578
1.1	1.48	4.593
1.1	1.49	4.609
1.1	1.5	4.624
1.1	1.51	4.64
1.1	1.52	4.655
1.1	1.53	4.67
1.1	1.54	4.686
1.1	1.55	4.701
1.1	1.56	4.716
1.1	1.57	4.731
1.1	1.58	4.746
1.1	1.59	4.761
1.1	1.6	4.776
1.1	1.61	4.791
1.1	1.62	4.806
1.1	1.63	4.821
1.1	1.64	4.835
1.1	1.65	4.85
1.1	1.66	4.865
1.1	1.67	4.879
1.1	1.68	4.894
1.1	1.69	4.908
1.1	1.7	4.923
1.1	1.71	4.937
1.1	1.72	4.952
1.1	1.73	4.966
1.1	1.74	4.981
1.1	1.75	4.995
1.1	1.76	5.009
1.1	1.77	5.023
1.1	1.78	5.037
1.1	1.79	5.052
1.1	1.8	5.066
1.1	1.81	5.08
1.1	1.82	5.094
1.1	1.83	5.108
1.1	1.84	5.122
1.1	1.85	5.136
1.1	1.86	5.149
1.1	1.87	5.163
1.1	1.88	5.177
1.1	1.89	5.191
1.1	1.9	5.204
1.1	1.91	5.218
1.1	1.92	5.232
1.1	1.93	5.245
1.1	1.94	5.259
1.1	1.95	5.272
1.1	1.96	5.286
1.1	1.97	5.299
1.1	1.98	5.313
1.1	1.99	5.326
1.1	2.	5.34
1.1	2.01	5.353
1.1	2.02	5.366
1.1	2.03	5.38
1.1	2.04	5.393
1.1	2.05	5.406
1.1	2.06	5.419
1.1	2.07	5.432
1.1	2.08	5.445
1.1	2.09	5.458
1.1	2.1	5.472
1.1	2.11	5.485
1.1	2.12	5.498
1.1	2.13	5.51
1.1	2.14	5.523
1.1	2.15	5.536
1.1	2.16	5.549
1.1	2.17	5.562
1.1	2.18	5.575
1.1	2.19	5.588
1.1	2.2	5.6
1.1	2.21	5.613
1.1	2.22	5.626
1.1	2.23	5.638
1.1	2.24	5.651
1.1	2.25	5.664
1.1	2.26	5.676
1.1	2.27	5.689
1.1	2.28	5.701
1.1	2.29	5.714
1.1	2.3	5.726
1.1	2.31	5.739
1.1	2.32	5.751
1.1	2.33	5.763
1.1	2.34	5.776
1.1	2.35	5.788
1.1	2.36	5.8
1.1	2.37	5.813
1.1	2.38	5.825
1.1	2.39	5.837
1.1	2.4	5.849
1.1	2.41	5.861
1.1	2.42	5.874
1.1	2.43	5.886
1.1	2.44	5.898
1.1	2.45	5.91
1.1	2.46	5.922
1.1	2.47	5.934
1.1	2.48	5.946
1.1	2.49	5.958
1.1	2.5	5.97
1.1	2.51	5.982
1.1	2.52	5.994
1.1	2.53	6.006
1.1	2.54	6.017
1.1	2.55	6.029
1.1	2.56	6.041
1.1	2.57	6.053
1.1	2.58	6.065
1.1	2.59	6.076
1.1	2.6	6.088
1.1	2.61	6.1
1.1	2.62	6.112
1.1	2.63	6.123
1.1	2.64	6.135
1.1	2.65	6.146
1.1	2.66	6.158
1.1	2.67	6.17
1.1	2.68	6.181
1.1	2.69	6.193
1.1	2.7	6.204
1.1	2.71	6.216
1.1	2.72	6.227
1.1	2.73	6.238
1.1	2.74	6.25
1.1	2.75	6.261
1.1	2.76	6.273
1.1	2.77	6.284
1.1	2.78	6.295
1.1	2.79	6.307
1.1	2.8	6.318
1.1	2.81	6.329
1.1	2.82	6.34
1.1	2.83	6.352
1.1	2.84	6.363
1.1	2.85	6.374
1.1	2.86	6.385
1.1	2.87	6.396
1.1	2.88	6.408
1.1	2.89	6.419
1.1	2.9	6.43
1.1	2.91	6.441
1.1	2.92	6.452
1.1	2.93	6.463
1.1	2.94	6.474
1.1	2.95	6.485
1.1	2.96	6.496
1.1	2.97	6.507
1.1	2.98	6.518
1.1	2.99	6.529
1.1	3.	6.54
1.1	3.01	6.551
1.1	3.02	6.561
1.1	3.03	6.572
1.1	3.04	6.583
1.1	3.05	6.594
1.1	3.06	6.605
1.1	3.07	6.616
1.1	3.08	6.626
1.1	3.09	6.637
1.1	3.1	6.648
1.1	3.11	6.659
1.1	3.12	6.669
1.1	3.13	6.68
1.1	3.14	6.691
1.1	3.15	6.701
1.1	3.16	6.712
1.1	3.17	6.722
1.1	3.18	6.733
1.1	3.19	6.744
1.1	3.2	6.754
1.1	3.21	6.765
1.1	3.22	6.775
1.1	3.23	6.786
1.1	3.24	6.796
1.1	3.25	6.807
1.1	3.26	6.817
1.1	3.27	6.828
1.1	3.28	6.838
1.1	3.29	6.849
1.1	3.3	6.859
1.1	3.31	6.869
1.1	3.32	6.88
1.1	3.33	6.89
1.1	3.34	6.9
1.1	3.35	6.911
1.1	3.36	6.921
1.1	3.37	6.931
1.1	3.38	6.942
1.1	3.39	6.952
1.1	3.4	6.962
1.1	3.41	6.972
1.1	3.42	6.983
1.1	3.43	6.993
1.1	3.44	7.003
1.1	3.45	7.013
1.1	3.46	7.023
1.1	3.47	7.033
1.1	3.48	7.043
1.1	3.49	7.054
1.1	3.5	7.064
1.1	3.51	7.074
1.1	3.52	7.084
1.1	3.53	7.094
1.1	3.54	7.104
1.1	3.55	7.114
1.1	3.56	7.124
1.1	3.57	7.134
1.1	3.58	7.144
1.1	3.59	7.154
1.1	3.6	7.164
1.1	3.61	7.174
1.1	3.62	7.184
1.1	3.63	7.194
1.1	3.64	7.204
1.1	3.65	7.213
1.1	3.66	7.223
1.1	3.67	7.233
1.1	3.68	7.243
1.1	3.69	7.253
1.1	3.7	7.263
1.1	3.71	7.273
1.1	3.72	7.282
1.1	3.73	7.292
1.1	3.74	7.302
1.1	3.75	7.312
1.1	3.76	7.321
1.1	3.77	7.331
1.1	3.78	7.341
1.1	3.79	7.351
1.1	3.8	7.36
1.1	3.81	7.37
1.1	3.82	7.38
1.1	3.83	7.389
1.1	3.84	7.399
1.1	3.85	7.408
1.1	3.86	7.418
1.1	3.87	7.428
1.1	3.88	7.437
1.1	3.89	7.447
1.1	3.9	7.456
1.1	3.91	7.466
1.1	3.92	7.476
1.1	3.93	7.485
1.1	3.94	7.495
1.1	3.95	7.504
1.1	3.96	7.514
1.1	3.97	7.523
1.1	3.98	7.533
1.1	3.99	7.542
1.1	4.	7.551
1.1	4.01	7.561
1.1	4.02	7.57
1.1	4.03	7.58
1.1	4.04	7.589
1.1	4.05	7.598
1.1	4.06	7.608
1.1	4.07	7.617
1.1	4.08	7.627
1.1	4.09	7.636
1.1	4.1	7.645
1.1	4.11	7.655
1.1	4.12	7.664
1.1	4.13	7.673
1.1	4.14	7.682
1.1	4.15	7.692
1.1	4.16	7.701
1.1	4.17	7.71
1.1	4.18	7.719
1.1	4.19	7.729
1.1	4.2	7.738
1.1	4.21	7.747
1.1	4.22	7.756
1.1	4.23	7.765
1.1	4.24	7.775
1.1	4.25	7.784
1.1	4.26	7.793
1.1	4.27	7.802
1.1	4.28	7.811
1.1	4.29	7.82
1.1	4.3	7.829
1.1	4.31	7.839
1.1	4.32	7.848
1.1	4.33	7.857
1.1	4.34	7.866
1.1	4.35	7.875
1.1	4.36	7.884
1.1	4.37	7.893
1.1	4.38	7.902
1.1	4.39	7.911
1.1	4.4	7.92
1.1	4.41	7.929
1.1	4.42	7.938
1.1	4.43	7.947
1.1	4.44	7.956
1.1	4.45	7.965
1.1	4.46	7.974
1.1	4.47	7.983
1.1	4.48	7.992
1.1	4.49	8.001
1.1	4.5	8.009
1.1	4.51	8.018
1.1	4.52	8.027
1.1	4.53	8.036
1.1	4.54	8.045
1.1	4.55	8.054
1.1	4.56	8.063
1.1	4.57	8.072
1.1	4.58	8.08
1.1	4.59	8.089
1.1	4.6	8.098
1.1	4.61	8.107
1.1	4.62	8.116
1.1	4.63	8.124
1.1	4.64	8.133
1.1	4.65	8.142
1.1	4.66	8.151
1.1	4.67	8.159
1.1	4.68	8.168
1.1	4.69	8.177
1.1	4.7	8.186
1.1	4.71	8.194
1.1	4.72	8.203
1.1	4.73	8.212
1.1	4.74	8.22
1.1	4.75	8.229
1.1	4.76	8.238
1.1	4.77	8.246
1.1	4.78	8.255
1.1	4.79	8.264
1.1	4.8	8.272
1.1	4.81	8.281
1.1	4.82	8.289
1.1	4.83	8.298
1.1	4.84	8.307
1.1	4.85	8.315
1.1	4.86	8.324
1.1	4.87	8.332
1.1	4.88	8.341
1.1	4.89	8.349
1.1	4.9	8.358
1.1	4.91	8.366
1.1	4.92	8.375
1.1	4.93	8.383
1.1	4.94	8.392
1.1	4.95	8.4
1.1	4.96	8.409
1.1	4.97	8.417
1.1	4.98	8.426
1.1	4.99	8.434
1.1	5.	8.443
1.15	0.42	2.022
1.15	0.43	2.046
1.15	0.44	2.069
1.15	0.45	2.093
1.15	0.46	2.116
1.15	0.47	2.139
1.15	0.48	2.161
1.15	0.49	2.184
1.15	0.5	2.206
1.15	0.51	2.228
1.15	0.52	2.25
1.15	0.53	2.271
1.15	0.54	2.292
1.15	0.55	2.313
1.15	0.56	2.334
1.15	0.57	2.355
1.15	0.58	2.376
1.15	0.59	2.396
1.15	0.6	2.416
1.15	0.61	2.436
1.15	0.62	2.456
1.15	0.63	2.476
1.15	0.64	2.496
1.15	0.65	2.515
1.15	0.66	2.534
1.15	0.67	2.553
1.15	0.68	2.572
1.15	0.69	2.591
1.15	0.7	2.61
1.15	0.71	2.629
1.15	0.72	2.647
1.15	0.73	2.665
1.15	0.74	2.683
1.15	0.75	2.702
1.15	0.76	2.72
1.15	0.77	2.737
1.15	0.78	2.755
1.15	0.79	2.773
1.15	0.8	2.79
1.15	0.81	2.808
1.15	0.82	2.825
1.15	0.83	2.842
1.15	0.84	2.859
1.15	0.85	2.876
1.15	0.86	2.893
1.15	0.87	2.91
1.15	0.88	2.926
1.15	0.89	2.943
1.15	0.9	2.959
1.15	0.91	2.976
1.15	0.92	2.992
1.15	0.93	3.008
1.15	0.94	3.024
1.15	0.95	3.041
1.15	0.96	3.056
1.15	0.97	3.072
1.15	0.98	3.088
1.15	0.99	3.104
1.15	1.	3.119
1.15	1.01	3.135
1.15	1.02	3.151
1.15	1.03	3.166
1.15	1.04	3.181
1.15	1.05	3.197
1.15	1.06	3.212
1.15	1.07	3.227
1.15	1.08	3.242
1.15	1.09	3.257
1.15	1.1	3.272
1.15	1.11	3.287
1.15	1.12	3.301
1.15	1.13	3.316
1.15	1.14	3.331
1.15	1.15	3.345
1.15	1.16	3.36
1.15	1.17	3.374
1.15	1.18	3.389
1.15	1.19	3.403
1.15	1.2	3.417
1.15	1.21	3.431
1.15	1.22	3.446
1.15	1.23	3.46
1.15	1.24	3.474
1.15	1.25	3.488
1.15	1.26	3.502
1.15	1.27	3.515
1.15	1.28	3.529
1.15	1.29	3.543
1.15	1.3	3.557
1.15	1.31	3.57
1.15	1.32	3.584
1.15	1.33	3.598
1.15	1.34	3.611
1.15	1.35	3.625
1.15	1.36	3.638
1.15	1.37	3.651
1.15	1.38	3.665
1.15	1.39	3.678
1.15	1.4	3.691
1.15	1.41	3.704
1.15	1.42	3.717
1.15	1.43	3.73
1.15	1.44	3.743
1.15	1.45	3.756
1.15	1.46	3.769
1.15	1.47	3.782
1.15	1.48	3.795
1.15	1.49	3.808
1.15	1.5	3.821
1.15	1.51	3.833
1.15	1.52	3.846
1.15	1.53	3.859
1.15	1.54	3.871
1.15	1.55	3.884
1.15	1.56	3.896
1.15	1.57	3.909
1.15	1.58	3.921
1.15	1.59	3.934
1.15	1.6	3.946
1.15	1.61	3.958
1.15	1.62	3.97
1.15	1.63	3.983
1.15	1.64	3.995
1.15	1.65	4.007
1.15	1.66	4.019
1.15	1.67	4.031
1.15	1.68	4.043
1.15	1.69	4.055
1.15	1.7	4.067
1.15	1.71	4.079
1.15	1.72	4.091
1.15	1.73	4.103
1.15	1.74	4.115
1.15	1.75	4.127
1.15	1.76	4.138
1.15	1.77	4.15
1.15	1.78	4.162
1.15	1.79	4.174
1.15	1.8	4.185
1.15	1.81	4.197
1.15	1.82	4.208
1.15	1.83	4.22
1.15	1.84	4.231
1.15	1.85	4.243
1.15	1.86	4.254
1.15	1.87	4.266
1.15	1.88	4.277
1.15	1.89	4.289
1.15	1.9	4.3
1.15	1.91	4.311
1.15	1.92	4.323
1.15	1.93	4.334
1.15	1.94	4.345
1.15	1.95	4.356
1.15	1.96	4.367
1.15	1.97	4.378
1.15	1.98	4.39
1.15	1.99	4.401
1.15	2.	4.412
1.15	2.01	4.423
1.15	2.02	4.434
1.15	2.03	4.445
1.15	2.04	4.456
1.15	2.05	4.466
1.15	2.06	4.477
1.15	2.07	4.488
1.15	2.08	4.499
1.15	2.09	4.51
1.15	2.1	4.521
1.15	2.11	4.531
1.15	2.12	4.542
1.15	2.13	4.553
1.15	2.14	4.563
1.15	2.15	4.574
1.15	2.16	4.585
1.15	2.17	4.595
1.15	2.18	4.606
1.15	2.19	4.616
1.15	2.2	4.627
1.15	2.21	4.637
1.15	2.22	4.648
1.15	2.23	4.658
1.15	2.24	4.669
1.15	2.25	4.679
1.15	2.26	4.69
1.15	2.27	4.7
1.15	2.28	4.71
1.15	2.29	4.721
1.15	2.3	4.731
1.15	2.31	4.741
1.15	2.32	4.751
1.15	2.33	4.762
1.15	2.34	4.772
1.15	2.35	4.782
1.15	2.36	4.792
1.15	2.37	4.802
1.15	2.38	4.813
1.15	2.39	4.823
1.15	2.4	4.833
1.15	2.41	4.843
1.15	2.42	4.853
1.15	2.43	4.863
1.15	2.44	4.873
1.15	2.45	4.883
1.15	2.46	4.893
1.15	2.47	4.903
1.15	2.48	4.913
1.15	2.49	4.922
1.15	2.5	4.932
1.15	2.51	4.942
1.15	2.52	4.952
1.15	2.53	4.962
1.15	2.54	4.972
1.15	2.55	4.981
1.15	2.56	4.991
1.15	2.57	5.001
1.15	2.58	5.011
1.15	2.59	5.02
1.15	2.6	5.03
1.15	2.61	5.04
1.15	2.62	5.049
1.15	2.63	5.059
1.15	2.64	5.069
1.15	2.65	5.078
1.15	2.66	5.088
1.15	2.67	5.097
1.15	2.68	5.107
1.15	2.69	5.116
1.15	2.7	5.126
1.15	2.71	5.135
1.15	2.72	5.145
1.15	2.73	5.154
1.15	2.74	5.164
1.15	2.75	5.173
1.15	2.76	5.182
1.15	2.77	5.192
1.15	2.78	5.201
1.15	2.79	5.211
1.15	2.8	5.22
1.15	2.81	5.229
1.15	2.82	5.239
1.15	2.83	5.248
1.15	2.84	5.257
1.15	2.85	5.266
1.15	2.86	5.276
1.15	2.87	5.285
1.15	2.88	5.294
1.15	2.89	5.303
1.15	2.9	5.312
1.15	2.91	5.321
1.15	2.92	5.331
1.15	2.93	5.34
1.15	2.94	5.349
1.15	2.95	5.358
1.15	2.96	5.367
1.15	2.97	5.376
1.15	2.98	5.385
1.15	2.99	5.394
1.15	3.	5.403
1.15	3.01	5.412
1.15	3.02	5.421
1.15	3.03	5.43
1.15	3.04	5.439
1.15	3.05	5.448
1.15	3.06	5.457
1.15	3.07	5.466
1.15	3.08	5.475
1.15	3.09	5.484
1.15	3.1	5.492
1.15	3.11	5.501
1.15	3.12	5.51
1.15	3.13	5.519
1.15	3.14	5.528
1.15	3.15	5.537
1.15	3.16	5.545
1.15	3.17	5.554
1.15	3.18	5.563
1.15	3.19	5.572
1.15	3.2	5.58
1.15	3.21	5.589
1.15	3.22	5.598
1.15	3.23	5.606
1.15	3.24	5.615
1.15	3.25	5.624
1.15	3.26	5.632
1.15	3.27	5.641
1.15	3.28	5.65
1.15	3.29	5.658
1.15	3.3	5.667
1.15	3.31	5.675
1.15	3.32	5.684
1.15	3.33	5.693
1.15	3.34	5.701
1.15	3.35	5.71
1.15	3.36	5.718
1.15	3.37	5.727
1.15	3.38	5.735
1.15	3.39	5.744
1.15	3.4	5.752
1.15	3.41	5.761
1.15	3.42	5.769
1.15	3.43	5.777
1.15	3.44	5.786
1.15	3.45	5.794
1.15	3.46	5.803
1.15	3.47	5.811
1.15	3.48	5.819
1.15	3.49	5.828
1.15	3.5	5.836
1.15	3.51	5.844
1.15	3.52	5.853
1.15	3.53	5.861
1.15	3.54	5.869
1.15	3.55	5.878
1.15	3.56	5.886
1.15	3.57	5.894
1.15	3.58	5.902
1.15	3.59	5.911
1.15	3.6	5.919
1.15	3.61	5.927
1.15	3.62	5.935
1.15	3.63	5.943
1.15	3.64	5.952
1.15	3.65	5.96
1.15	3.66	5.968
1.15	3.67	5.976
1.15	3.68	5.984
1.15	3.69	5.992
1.15	3.7	6.
1.15	3.71	6.009
1.15	3.72	6.017
1.15	3.73	6.025
1.15	3.74	6.033
1.15	3.75	6.041
1.15	3.76	6.049
1.15	3.77	6.057
1.15	3.78	6.065
1.15	3.79	6.073
1.15	3.8	6.081
1.15	3.81	6.089
1.15	3.82	6.097
1.15	3.83	6.105
1.15	3.84	6.113
1.15	3.85	6.121
1.15	3.86	6.129
1.15	3.87	6.137
1.15	3.88	6.145
1.15	3.89	6.153
1.15	3.9	6.161
1.15	3.91	6.168
1.15	3.92	6.176
1.15	3.93	6.184
1.15	3.94	6.192
1.15	3.95	6.2
1.15	3.96	6.208
1.15	3.97	6.216
1.15	3.98	6.223
1.15	3.99	6.231
1.15	4.	6.239
1.15	4.01	6.247
1.15	4.02	6.255
1.15	4.03	6.262
1.15	4.04	6.27
1.15	4.05	6.278
1.15	4.06	6.286
1.15	4.07	6.293
1.15	4.08	6.301
1.15	4.09	6.309
1.15	4.1	6.316
1.15	4.11	6.324
1.15	4.12	6.332
1.15	4.13	6.34
1.15	4.14	6.347
1.15	4.15	6.355
1.15	4.16	6.363
1.15	4.17	6.37
1.15	4.18	6.378
1.15	4.19	6.385
1.15	4.2	6.393
1.15	4.21	6.401
1.15	4.22	6.408
1.15	4.23	6.416
1.15	4.24	6.423
1.15	4.25	6.431
1.15	4.26	6.439
1.15	4.27	6.446
1.15	4.28	6.454
1.15	4.29	6.461
1.15	4.3	6.469
1.15	4.31	6.476
1.15	4.32	6.484
1.15	4.33	6.491
1.15	4.34	6.499
1.15	4.35	6.506
1.15	4.36	6.514
1.15	4.37	6.521
1.15	4.38	6.529
1.15	4.39	6.536
1.15	4.4	6.544
1.15	4.41	6.551
1.15	4.42	6.558
1.15	4.43	6.566
1.15	4.44	6.573
1.15	4.45	6.581
1.15	4.46	6.588
1.15	4.47	6.595
1.15	4.48	6.603
1.15	4.49	6.61
1.15	4.5	6.617
1.15	4.51	6.625
1.15	4.52	6.632
1.15	4.53	6.639
1.15	4.54	6.647
1.15	4.55	6.654
1.15	4.56	6.661
1.15	4.57	6.669
1.15	4.58	6.676
1.15	4.59	6.683
1.15	4.6	6.691
1.15	4.61	6.698
1.15	4.62	6.705
1.15	4.63	6.712
1.15	4.64	6.72
1.15	4.65	6.727
1.15	4.66	6.734
1.15	4.67	6.741
1.15	4.68	6.749
1.15	4.69	6.756
1.15	4.7	6.763
1.15	4.71	6.77
1.15	4.72	6.777
1.15	4.73	6.784
1.15	4.74	6.792
1.15	4.75	6.799
1.15	4.76	6.806
1.15	4.77	6.813
1.15	4.78	6.82
1.15	4.79	6.827
1.15	4.8	6.834
1.15	4.81	6.842
1.15	4.82	6.849
1.15	4.83	6.856
1.15	4.84	6.863
1.15	4.85	6.87
1.15	4.86	6.877
1.15	4.87	6.884
1.15	4.88	6.891
1.15	4.89	6.898
1.15	4.9	6.905
1.15	4.91	6.912
1.15	4.92	6.919
1.15	4.93	6.926
1.15	4.94	6.933
1.15	4.95	6.94
1.15	4.96	6.947
1.15	4.97	6.954
1.15	4.98	6.961
1.15	4.99	6.968
1.15	5.	6.975
1.2	0.61	2.004
1.2	0.62	2.021
1.2	0.63	2.037
1.2	0.64	2.053
1.2	0.65	2.069
1.2	0.66	2.085
1.2	0.67	2.101
1.2	0.68	2.116
1.2	0.69	2.132
1.2	0.7	2.147
1.2	0.71	2.162
1.2	0.72	2.178
1.2	0.73	2.193
1.2	0.74	2.208
1.2	0.75	2.222
1.2	0.76	2.237
1.2	0.77	2.252
1.2	0.78	2.267
1.2	0.79	2.281
1.2	0.8	2.295
1.2	0.81	2.31
1.2	0.82	2.324
1.2	0.83	2.338
1.2	0.84	2.352
1.2	0.85	2.366
1.2	0.86	2.38
1.2	0.87	2.394
1.2	0.88	2.407
1.2	0.89	2.421
1.2	0.9	2.435
1.2	0.91	2.448
1.2	0.92	2.462
1.2	0.93	2.475
1.2	0.94	2.488
1.2	0.95	2.501
1.2	0.96	2.514
1.2	0.97	2.528
1.2	0.98	2.541
1.2	0.99	2.553
1.2	1.	2.566
1.2	1.01	2.579
1.2	1.02	2.592
1.2	1.03	2.605
1.2	1.04	2.617
1.2	1.05	2.63
1.2	1.06	2.642
1.2	1.07	2.655
1.2	1.08	2.667
1.2	1.09	2.679
1.2	1.1	2.692
1.2	1.11	2.704
1.2	1.12	2.716
1.2	1.13	2.728
1.2	1.14	2.74
1.2	1.15	2.752
1.2	1.16	2.764
1.2	1.17	2.776
1.2	1.18	2.788
1.2	1.19	2.8
1.2	1.2	2.811
1.2	1.21	2.823
1.2	1.22	2.835
1.2	1.23	2.846
1.2	1.24	2.858
1.2	1.25	2.869
1.2	1.26	2.881
1.2	1.27	2.892
1.2	1.28	2.903
1.2	1.29	2.915
1.2	1.3	2.926
1.2	1.31	2.937
1.2	1.32	2.948
1.2	1.33	2.96
1.2	1.34	2.971
1.2	1.35	2.982
1.2	1.36	2.993
1.2	1.37	3.004
1.2	1.38	3.015
1.2	1.39	3.026
1.2	1.4	3.037
1.2	1.41	3.047
1.2	1.42	3.058
1.2	1.43	3.069
1.2	1.44	3.08
1.2	1.45	3.09
1.2	1.46	3.101
1.2	1.47	3.111
1.2	1.48	3.122
1.2	1.49	3.133
1.2	1.5	3.143
1.2	1.51	3.154
1.2	1.52	3.164
1.2	1.53	3.174
1.2	1.54	3.185
1.2	1.55	3.195
1.2	1.56	3.205
1.2	1.57	3.216
1.2	1.58	3.226
1.2	1.59	3.236
1.2	1.6	3.246
1.2	1.61	3.256
1.2	1.62	3.266
1.2	1.63	3.276
1.2	1.64	3.286
1.2	1.65	3.296
1.2	1.66	3.306
1.2	1.67	3.316
1.2	1.68	3.326
1.2	1.69	3.336
1.2	1.7	3.346
1.2	1.71	3.356
1.2	1.72	3.366
1.2	1.73	3.375
1.2	1.74	3.385
1.2	1.75	3.395
1.2	1.76	3.405
1.2	1.77	3.414
1.2	1.78	3.424
1.2	1.79	3.433
1.2	1.8	3.443
1.2	1.81	3.453
1.2	1.82	3.462
1.2	1.83	3.472
1.2	1.84	3.481
1.2	1.85	3.491
1.2	1.86	3.5
1.2	1.87	3.509
1.2	1.88	3.519
1.2	1.89	3.528
1.2	1.9	3.537
1.2	1.91	3.547
1.2	1.92	3.556
1.2	1.93	3.565
1.2	1.94	3.574
1.2	1.95	3.584
1.2	1.96	3.593
1.2	1.97	3.602
1.2	1.98	3.611
1.2	1.99	3.62
1.2	2.	3.629
1.2	2.01	3.638
1.2	2.02	3.647
1.2	2.03	3.656
1.2	2.04	3.665
1.2	2.05	3.674
1.2	2.06	3.683
1.2	2.07	3.692
1.2	2.08	3.701
1.2	2.09	3.71
1.2	2.1	3.719
1.2	2.11	3.728
1.2	2.12	3.737
1.2	2.13	3.745
1.2	2.14	3.754
1.2	2.15	3.763
1.2	2.16	3.772
1.2	2.17	3.78
1.2	2.18	3.789
1.2	2.19	3.798
1.2	2.2	3.806
1.2	2.21	3.815
1.2	2.22	3.824
1.2	2.23	3.832
1.2	2.24	3.841
1.2	2.25	3.849
1.2	2.26	3.858
1.2	2.27	3.867
1.2	2.28	3.875
1.2	2.29	3.884
1.2	2.3	3.892
1.2	2.31	3.9
1.2	2.32	3.909
1.2	2.33	3.917
1.2	2.34	3.926
1.2	2.35	3.934
1.2	2.36	3.942
1.2	2.37	3.951
1.2	2.38	3.959
1.2	2.39	3.967
1.2	2.4	3.976
1.2	2.41	3.984
1.2	2.42	3.992
1.2	2.43	4.
1.2	2.44	4.009
1.2	2.45	4.017
1.2	2.46	4.025
1.2	2.47	4.033
1.2	2.48	4.041
1.2	2.49	4.05
1.2	2.5	4.058
1.2	2.51	4.066
1.2	2.52	4.074
1.2	2.53	4.082
1.2	2.54	4.09
1.2	2.55	4.098
1.2	2.56	4.106
1.2	2.57	4.114
1.2	2.58	4.122
1.2	2.59	4.13
1.2	2.6	4.138
1.2	2.61	4.146
1.2	2.62	4.154
1.2	2.63	4.162
1.2	2.64	4.17
1.2	2.65	4.178
1.2	2.66	4.186
1.2	2.67	4.193
1.2	2.68	4.201
1.2	2.69	4.209
1.2	2.7	4.217
1.2	2.71	4.225
1.2	2.72	4.232
1.2	2.73	4.24
1.2	2.74	4.248
1.2	2.75	4.256
1.2	2.76	4.263
1.2	2.77	4.271
1.2	2.78	4.279
1.2	2.79	4.287
1.2	2.8	4.294
1.2	2.81	4.302
1.2	2.82	4.31
1.2	2.83	4.317
1.2	2.84	4.325
1.2	2.85	4.332
1.2	2.86	4.34
1.2	2.87	4.348
1.2	2.88	4.355
1.2	2.89	4.363
1.2	2.9	4.37
1.2	2.91	4.378
1.2	2.92	4.385
1.2	2.93	4.393
1.2	2.94	4.4
1.2	2.95	4.408
1.2	2.96	4.415
1.2	2.97	4.423
1.2	2.98	4.43
1.2	2.99	4.438
1.2	3.	4.445
1.2	3.01	4.452
1.2	3.02	4.46
1.2	3.03	4.467
1.2	3.04	4.475
1.2	3.05	4.482
1.2	3.06	4.489
1.2	3.07	4.497
1.2	3.08	4.504
1.2	3.09	4.511
1.2	3.1	4.518
1.2	3.11	4.526
1.2	3.12	4.533
1.2	3.13	4.54
1.2	3.14	4.548
1.2	3.15	4.555
1.2	3.16	4.562
1.2	3.17	4.569
1.2	3.18	4.576
1.2	3.19	4.584
1.2	3.2	4.591
1.2	3.21	4.598
1.2	3.22	4.605
1.2	3.23	4.612
1.2	3.24	4.619
1.2	3.25	4.626
1.2	3.26	4.634
1.2	3.27	4.641
1.2	3.28	4.648
1.2	3.29	4.655
1.2	3.3	4.662
1.2	3.31	4.669
1.2	3.32	4.676
1.2	3.33	4.683
1.2	3.34	4.69
1.2	3.35	4.697
1.2	3.36	4.704
1.2	3.37	4.711
1.2	3.38	4.718
1.2	3.39	4.725
1.2	3.4	4.732
1.2	3.41	4.739
1.2	3.42	4.746
1.2	3.43	4.753
1.2	3.44	4.76
1.2	3.45	4.767
1.2	3.46	4.774
1.2	3.47	4.781
1.2	3.48	4.787
1.2	3.49	4.794
1.2	3.5	4.801
1.2	3.51	4.808
1.2	3.52	4.815
1.2	3.53	4.822
1.2	3.54	4.828
1.2	3.55	4.835
1.2	3.56	4.842
1.2	3.57	4.849
1.2	3.58	4.856
1.2	3.59	4.862
1.2	3.6	4.869
1.2	3.61	4.876
1.2	3.62	4.883
1.2	3.63	4.889
1.2	3.64	4.896
1.2	3.65	4.903
1.2	3.66	4.91
1.2	3.67	4.916
1.2	3.68	4.923
1.2	3.69	4.93
1.2	3.7	4.936
1.2	3.71	4.943
1.2	3.72	4.95
1.2	3.73	4.956
1.2	3.74	4.963
1.2	3.75	4.97
1.2	3.76	4.976
1.2	3.77	4.983
1.2	3.78	4.989
1.2	3.79	4.996
1.2	3.8	5.003
1.2	3.81	5.009
1.2	3.82	5.016
1.2	3.83	5.022
1.2	3.84	5.029
1.2	3.85	5.035
1.2	3.86	5.042
1.2	3.87	5.049
1.2	3.88	5.055
1.2	3.89	5.062
1.2	3.9	5.068
1.2	3.91	5.075
1.2	3.92	5.081
1.2	3.93	5.088
1.2	3.94	5.094
1.2	3.95	5.1
1.2	3.96	5.107
1.2	3.97	5.113
1.2	3.98	5.12
1.2	3.99	5.126
1.2	4.	5.133
1.2	4.01	5.139
1.2	4.02	5.145
1.2	4.03	5.152
1.2	4.04	5.158
1.2	4.05	5.165
1.2	4.06	5.171
1.2	4.07	5.177
1.2	4.08	5.184
1.2	4.09	5.19
1.2	4.1	5.196
1.2	4.11	5.203
1.2	4.12	5.209
1.2	4.13	5.215
1.2	4.14	5.222
1.2	4.15	5.228
1.2	4.16	5.234
1.2	4.17	5.241
1.2	4.18	5.247
1.2	4.19	5.253
1.2	4.2	5.259
1.2	4.21	5.266
1.2	4.22	5.272
1.2	4.23	5.278
1.2	4.24	5.284
1.2	4.25	5.291
1.2	4.26	5.297
1.2	4.27	5.303
1.2	4.28	5.309
1.2	4.29	5.315
1.2	4.3	5.322
1.2	4.31	5.328
1.2	4.32	5.334
1.2	4.33	5.34
1.2	4.34	5.346
1.2	4.35	5.352
1.2	4.36	5.359
1.2	4.37	5.365
1.2	4.38	5.371
1.2	4.39	5.377
1.2	4.4	5.383
1.2	4.41	5.389
1.2	4.42	5.395
1.2	4.43	5.401
1.2	4.44	5.408
1.2	4.45	5.414
1.2	4.46	5.42
1.2	4.47	5.426
1.2	4.48	5.432
1.2	4.49	5.438
1.2	4.5	5.444
1.2	4.51	5.45
1.2	4.52	5.456
1.2	4.53	5.462
1.2	4.54	5.468
1.2	4.55	5.474
1.2	4.56	5.48
1.2	4.57	5.486
1.2	4.58	5.492
1.2	4.59	5.498
1.2	4.6	5.504
1.2	4.61	5.51
1.2	4.62	5.516
1.2	4.63	5.522
1.2	4.64	5.528
1.2	4.65	5.534
1.2	4.66	5.54
1.2	4.67	5.546
1.2	4.68	5.552
1.2	4.69	5.558
1.2	4.7	5.564
1.2	4.71	5.57
1.2	4.72	5.575
1.2	4.73	5.581
1.2	4.74	5.587
1.2	4.75	5.593
1.2	4.76	5.599
1.2	4.77	5.605
1.2	4.78	5.611
1.2	4.79	5.617
1.2	4.8	5.623
1.2	4.81	5.628
1.2	4.82	5.634
1.2	4.83	5.64
1.2	4.84	5.646
1.2	4.85	5.652
1.2	4.86	5.658
1.2	4.87	5.663
1.2	4.88	5.669
1.2	4.89	5.675
1.2	4.9	5.681
1.2	4.91	5.687
1.2	4.92	5.692
1.2	4.93	5.698
1.2	4.94	5.704
1.2	4.95	5.71
1.2	4.96	5.715
1.2	4.97	5.721
1.2	4.98	5.727
1.2	4.99	5.733
1.2	5.	5.738
1.25	0.9	2.006
1.25	0.91	2.017
1.25	0.92	2.028
1.25	0.93	2.039
1.25	0.94	2.05
1.25	0.95	2.061
1.25	0.96	2.072
1.25	0.97	2.082
1.25	0.98	2.093
1.25	0.99	2.104
1.25	1.	2.114
1.25	1.01	2.125
1.25	1.02	2.135
1.25	1.03	2.146
1.25	1.04	2.156
1.25	1.05	2.167
1.25	1.06	2.177
1.25	1.07	2.187
1.25	1.08	2.197
1.25	1.09	2.208
1.25	1.1	2.218
1.25	1.11	2.228
1.25	1.12	2.238
1.25	1.13	2.248
1.25	1.14	2.258
1.25	1.15	2.267
1.25	1.16	2.277
1.25	1.17	2.287
1.25	1.18	2.297
1.25	1.19	2.307
1.25	1.2	2.316
1.25	1.21	2.326
1.25	1.22	2.335
1.25	1.23	2.345
1.25	1.24	2.355
1.25	1.25	2.364
1.25	1.26	2.373
1.25	1.27	2.383
1.25	1.28	2.392
1.25	1.29	2.402
1.25	1.3	2.411
1.25	1.31	2.42
1.25	1.32	2.429
1.25	1.33	2.438
1.25	1.34	2.448
1.25	1.35	2.457
1.25	1.36	2.466
1.25	1.37	2.475
1.25	1.38	2.484
1.25	1.39	2.493
1.25	1.4	2.502
1.25	1.41	2.511
1.25	1.42	2.52
1.25	1.43	2.528
1.25	1.44	2.537
1.25	1.45	2.546
1.25	1.46	2.555
1.25	1.47	2.564
1.25	1.48	2.572
1.25	1.49	2.581
1.25	1.5	2.59
1.25	1.51	2.598
1.25	1.52	2.607
1.25	1.53	2.615
1.25	1.54	2.624
1.25	1.55	2.632
1.25	1.56	2.641
1.25	1.57	2.649
1.25	1.58	2.658
1.25	1.59	2.666
1.25	1.6	2.675
1.25	1.61	2.683
1.25	1.62	2.691
1.25	1.63	2.699
1.25	1.64	2.708
1.25	1.65	2.716
1.25	1.66	2.724
1.25	1.67	2.732
1.25	1.68	2.741
1.25	1.69	2.749
1.25	1.7	2.757
1.25	1.71	2.765
1.25	1.72	2.773
1.25	1.73	2.781
1.25	1.74	2.789
1.25	1.75	2.797
1.25	1.76	2.805
1.25	1.77	2.813
1.25	1.78	2.821
1.25	1.79	2.829
1.25	1.8	2.837
1.25	1.81	2.845
1.25	1.82	2.852
1.25	1.83	2.86
1.25	1.84	2.868
1.25	1.85	2.876
1.25	1.86	2.884
1.25	1.87	2.891
1.25	1.88	2.899
1.25	1.89	2.907
1.25	1.9	2.915
1.25	1.91	2.922
1.25	1.92	2.93
1.25	1.93	2.937
1.25	1.94	2.945
1.25	1.95	2.953
1.25	1.96	2.96
1.25	1.97	2.968
1.25	1.98	2.975
1.25	1.99	2.983
1.25	2.	2.99
1.25	2.01	2.998
1.25	2.02	3.005
1.25	2.03	3.013
1.25	2.04	3.02
1.25	2.05	3.027
1.25	2.06	3.035
1.25	2.07	3.042
1.25	2.08	3.049
1.25	2.09	3.057
1.25	2.1	3.064
1.25	2.11	3.071
1.25	2.12	3.079
1.25	2.13	3.086
1.25	2.14	3.093
1.25	2.15	3.1
1.25	2.16	3.108
1.25	2.17	3.115
1.25	2.18	3.122
1.25	2.19	3.129
1.25	2.2	3.136
1.25	2.21	3.143
1.25	2.22	3.15
1.25	2.23	3.157
1.25	2.24	3.165
1.25	2.25	3.172
1.25	2.26	3.179
1.25	2.27	3.186
1.25	2.28	3.193
1.25	2.29	3.2
1.25	2.3	3.207
1.25	2.31	3.214
1.25	2.32	3.221
1.25	2.33	3.228
1.25	2.34	3.234
1.25	2.35	3.241
1.25	2.36	3.248
1.25	2.37	3.255
1.25	2.38	3.262
1.25	2.39	3.269
1.25	2.4	3.276
1.25	2.41	3.282
1.25	2.42	3.289
1.25	2.43	3.296
1.25	2.44	3.303
1.25	2.45	3.31
1.25	2.46	3.316
1.25	2.47	3.323
1.25	2.48	3.33
1.25	2.49	3.336
1.25	2.5	3.343
1.25	2.51	3.35
1.25	2.52	3.357
1.25	2.53	3.363
1.25	2.54	3.37
1.25	2.55	3.376
1.25	2.56	3.383
1.25	2.57	3.39
1.25	2.58	3.396
1.25	2.59	3.403
1.25	2.6	3.409
1.25	2.61	3.416
1.25	2.62	3.422
1.25	2.63	3.429
1.25	2.64	3.436
1.25	2.65	3.442
1.25	2.66	3.448
1.25	2.67	3.455
1.25	2.68	3.461
1.25	2.69	3.468
1.25	2.7	3.474
1.25	2.71	3.481
1.25	2.72	3.487
1.25	2.73	3.494
1.25	2.74	3.5
1.25	2.75	3.506
1.25	2.76	3.513
1.25	2.77	3.519
1.25	2.78	3.525
1.25	2.79	3.532
1.25	2.8	3.538
1.25	2.81	3.544
1.25	2.82	3.551
1.25	2.83	3.557
1.25	2.84	3.563
1.25	2.85	3.57
1.25	2.86	3.576
1.25	2.87	3.582
1.25	2.88	3.588
1.25	2.89	3.594
1.25	2.9	3.601
1.25	2.91	3.607
1.25	2.92	3.613
1.25	2.93	3.619
1.25	2.94	3.625
1.25	2.95	3.632
1.25	2.96	3.638
1.25	2.97	3.644
1.25	2.98	3.65
1.25	2.99	3.656
1.25	3.	3.662
1.25	3.01	3.668
1.25	3.02	3.674
1.25	3.03	3.681
1.25	3.04	3.687
1.25	3.05	3.693
1.25	3.06	3.699
1.25	3.07	3.705
1.25	3.08	3.711
1.25	3.09	3.717
1.25	3.1	3.723
1.25	3.11	3.729
1.25	3.12	3.735
1.25	3.13	3.741
1.25	3.14	3.747
1.25	3.15	3.753
1.25	3.16	3.759
1.25	3.17	3.765
1.25	3.18	3.771
1.25	3.19	3.776
1.25	3.2	3.782
1.25	3.21	3.788
1.25	3.22	3.794
1.25	3.23	3.8
1.25	3.24	3.806
1.25	3.25	3.812
1.25	3.26	3.818
1.25	3.27	3.824
1.25	3.28	3.829
1.25	3.29	3.835
1.25	3.3	3.841
1.25	3.31	3.847
1.25	3.32	3.853
1.25	3.33	3.858
1.25	3.34	3.864
1.25	3.35	3.87
1.25	3.36	3.876
1.25	3.37	3.882
1.25	3.38	3.887
1.25	3.39	3.893
1.25	3.4	3.899
1.25	3.41	3.905
1.25	3.42	3.91
1.25	3.43	3.916
1.25	3.44	3.922
1.25	3.45	3.927
1.25	3.46	3.933
1.25	3.47	3.939
1.25	3.48	3.944
1.25	3.49	3.95
1.25	3.5	3.956
1.25	3.51	3.961
1.25	3.52	3.967
1.25	3.53	3.973
1.25	3.54	3.978
1.25	3.55	3.984
1.25	3.56	3.989
1.25	3.57	3.995
1.25	3.58	4.001
1.25	3.59	4.006
1.25	3.6	4.012
1.25	3.61	4.017
1.25	3.62	4.023
1.25	3.63	4.028
1.25	3.64	4.034
1.25	3.65	4.04
1.25	3.66	4.045
1.25	3.67	4.051
1.25	3.68	4.056
1.25	3.69	4.062
1.25	3.7	4.067
1.25	3.71	4.073
1.25	3.72	4.078
1.25	3.73	4.084
1.25	3.74	4.089
1.25	3.75	4.095
1.25	3.76	4.1
1.25	3.77	4.105
1.25	3.78	4.111
1.25	3.79	4.116
1.25	3.8	4.122
1.25	3.81	4.127
1.25	3.82	4.133
1.25	3.83	4.138
1.25	3.84	4.143
1.25	3.85	4.149
1.25	3.86	4.154
1.25	3.87	4.16
1.25	3.88	4.165
1.25	3.89	4.17
1.25	3.9	4.176
1.25	3.91	4.181
1.25	3.92	4.186
1.25	3.93	4.192
1.25	3.94	4.197
1.25	3.95	4.202
1.25	3.96	4.208
1.25	3.97	4.213
1.25	3.98	4.218
1.25	3.99	4.224
1.25	4.	4.229
1.25	4.01	4.234
1.25	4.02	4.239
1.25	4.03	4.245
1.25	4.04	4.25
1.25	4.05	4.255
1.25	4.06	4.26
1.25	4.07	4.266
1.25	4.08	4.271
1.25	4.09	4.276
1.25	4.1	4.281
1.25	4.11	4.287
1.25	4.12	4.292
1.25	4.13	4.297
1.25	4.14	4.302
1.25	4.15	4.307
1.25	4.16	4.313
1.25	4.17	4.318
1.25	4.18	4.323
1.25	4.19	4.328
1.25	4.2	4.333
1.25	4.21	4.338
1.25	4.22	4.344
1.25	4.23	4.349
1.25	4.24	4.354
1.25	4.25	4.359
1.25	4.26	4.364
1.25	4.27	4.369
1.25	4.28	4.374
1.25	4.29	4.379
1.25	4.3	4.385
1.25	4.31	4.39
1.25	4.32	4.395
1.25	4.33	4.4
1.25	4.34	4.405
1.25	4.35	4.41
1.25	4.36	4.415
1.25	4.37	4.42
1.25	4.38	4.425
1.25	4.39	4.43
1.25	4.4	4.435
1.25	4.41	4.44
1.25	4.42	4.445
1.25	4.43	4.45
1.25	4.44	4.455
1.25	4.45	4.46
1.25	4.46	4.465
1.25	4.47	4.47
1.25	4.48	4.475
1.25	4.49	4.48
1.25	4.5	4.485
1.25	4.51	4.49
1.25	4.52	4.495
1.25	4.53	4.5
1.25	4.54	4.505
1.25	4.55	4.51
1.25	4.56	4.515
1.25	4.57	4.52
1.25	4.58	4.525
1.25	4.59	4.53
1.25	4.6	4.535
1.25	4.61	4.54
1.25	4.62	4.545
1.25	4.63	4.55
1.25	4.64	4.555
1.25	4.65	4.559
1.25	4.66	4.564
1.25	4.67	4.569
1.25	4.68	4.574
1.25	4.69	4.579
1.25	4.7	4.584
1.25	4.71	4.589
1.25	4.72	4.594
1.25	4.73	4.599
1.25	4.74	4.603
1.25	4.75	4.608
1.25	4.76	4.613
1.25	4.77	4.618
1.25	4.78	4.623
1.25	4.79	4.628
1.25	4.8	4.632
1.25	4.81	4.637
1.25	4.82	4.642
1.25	4.83	4.647
1.25	4.84	4.652
1.25	4.85	4.656
1.25	4.86	4.661
1.25	4.87	4.666
1.25	4.88	4.671
1.25	4.89	4.676
1.25	4.9	4.68
1.25	4.91	4.685
1.25	4.92	4.69
1.25	4.93	4.695
1.25	4.94	4.7
1.25	4.95	4.704
1.25	4.96	4.709
1.25	4.97	4.714
1.25	4.98	4.718
1.25	4.99	4.723
1.25	5.	4.728
1.3	1.29	2.
1.3	1.3	2.008
1.3	1.31	2.015
1.3	1.32	2.023
1.3	1.33	2.031
1.3	1.34	2.038
1.3	1.35	2.046
1.3	1.36	2.054
1.3	1.37	2.061
1.3	1.38	2.069
1.3	1.39	2.076
1.3	1.4	2.084
1.3	1.41	2.091
1.3	1.42	2.098
1.3	1.43	2.106
1.3	1.44	2.113
1.3	1.45	2.12
1.3	1.46	2.128
1.3	1.47	2.135
1.3	1.48	2.142
1.3	1.49	2.149
1.3	1.5	2.157
1.3	1.51	2.164
1.3	1.52	2.171
1.3	1.53	2.178
1.3	1.54	2.185
1.3	1.55	2.192
1.3	1.56	2.199
1.3	1.57	2.206
1.3	1.58	2.213
1.3	1.59	2.22
1.3	1.6	2.227
1.3	1.61	2.234
1.3	1.62	2.241
1.3	1.63	2.248
1.3	1.64	2.255
1.3	1.65	2.262
1.3	1.66	2.269
1.3	1.67	2.276
1.3	1.68	2.282
1.3	1.69	2.289
1.3	1.7	2.296
1.3	1.71	2.303
1.3	1.72	2.309
1.3	1.73	2.316
1.3	1.74	2.323
1.3	1.75	2.329
1.3	1.76	2.336
1.3	1.77	2.343
1.3	1.78	2.349
1.3	1.79	2.356
1.3	1.8	2.363
1.3	1.81	2.369
1.3	1.82	2.376
1.3	1.83	2.382
1.3	1.84	2.389
1.3	1.85	2.395
1.3	1.86	2.402
1.3	1.87	2.408
1.3	1.88	2.414
1.3	1.89	2.421
1.3	1.9	2.427
1.3	1.91	2.434
1.3	1.92	2.44
1.3	1.93	2.446
1.3	1.94	2.453
1.3	1.95	2.459
1.3	1.96	2.465
1.3	1.97	2.472
1.3	1.98	2.478
1.3	1.99	2.484
1.3	2.	2.49
1.3	2.01	2.497
1.3	2.02	2.503
1.3	2.03	2.509
1.3	2.04	2.515
1.3	2.05	2.521
1.3	2.06	2.527
1.3	2.07	2.534
1.3	2.08	2.54
1.3	2.09	2.546
1.3	2.1	2.552
1.3	2.11	2.558
1.3	2.12	2.564
1.3	2.13	2.57
1.3	2.14	2.576
1.3	2.15	2.582
1.3	2.16	2.588
1.3	2.17	2.594
1.3	2.18	2.6
1.3	2.19	2.606
1.3	2.2	2.612
1.3	2.21	2.618
1.3	2.22	2.624
1.3	2.23	2.63
1.3	2.24	2.635
1.3	2.25	2.641
1.3	2.26	2.647
1.3	2.27	2.653
1.3	2.28	2.659
1.3	2.29	2.665
1.3	2.3	2.671
1.3	2.31	2.676
1.3	2.32	2.682
1.3	2.33	2.688
1.3	2.34	2.694
1.3	2.35	2.699
1.3	2.36	2.705
1.3	2.37	2.711
1.3	2.38	2.717
1.3	2.39	2.722
1.3	2.4	2.728
1.3	2.41	2.734
1.3	2.42	2.739
1.3	2.43	2.745
1.3	2.44	2.751
1.3	2.45	2.756
1.3	2.46	2.762
1.3	2.47	2.767
1.3	2.48	2.773
1.3	2.49	2.779
1.3	2.5	2.784
1.3	2.51	2.79
1.3	2.52	2.795
1.3	2.53	2.801
1.3	2.54	2.806
1.3	2.55	2.812
1.3	2.56	2.817
1.3	2.57	2.823
1.3	2.58	2.828
1.3	2.59	2.834
1.3	2.6	2.839
1.3	2.61	2.845
1.3	2.62	2.85
1.3	2.63	2.856
1.3	2.64	2.861
1.3	2.65	2.867
1.3	2.66	2.872
1.3	2.67	2.877
1.3	2.68	2.883
1.3	2.69	2.888
1.3	2.7	2.893
1.3	2.71	2.899
1.3	2.72	2.904
1.3	2.73	2.91
1.3	2.74	2.915
1.3	2.75	2.92
1.3	2.76	2.925
1.3	2.77	2.931
1.3	2.78	2.936
1.3	2.79	2.941
1.3	2.8	2.947
1.3	2.81	2.952
1.3	2.82	2.957
1.3	2.83	2.962
1.3	2.84	2.968
1.3	2.85	2.973
1.3	2.86	2.978
1.3	2.87	2.983
1.3	2.88	2.988
1.3	2.89	2.994
1.3	2.9	2.999
1.3	2.91	3.004
1.3	2.92	3.009
1.3	2.93	3.014
1.3	2.94	3.019
1.3	2.95	3.024
1.3	2.96	3.03
1.3	2.97	3.035
1.3	2.98	3.04
1.3	2.99	3.045
1.3	3.	3.05
1.3	3.01	3.055
1.3	3.02	3.06
1.3	3.03	3.065
1.3	3.04	3.07
1.3	3.05	3.075
1.3	3.06	3.08
1.3	3.07	3.085
1.3	3.08	3.09
1.3	3.09	3.095
1.3	3.1	3.1
1.3	3.11	3.105
1.3	3.12	3.11
1.3	3.13	3.115
1.3	3.14	3.12
1.3	3.15	3.125
1.3	3.16	3.13
1.3	3.17	3.135
1.3	3.18	3.14
1.3	3.19	3.145
1.3	3.2	3.15
1.3	3.21	3.155
1.3	3.22	3.16
1.3	3.23	3.165
1.3	3.24	3.17
1.3	3.25	3.175
1.3	3.26	3.179
1.3	3.27	3.184
1.3	3.28	3.189
1.3	3.29	3.194
1.3	3.3	3.199
1.3	3.31	3.204
1.3	3.32	3.209
1.3	3.33	3.213
1.3	3.34	3.218
1.3	3.35	3.223
1.3	3.36	3.228
1.3	3.37	3.233
1.3	3.38	3.237
1.3	3.39	3.242
1.3	3.4	3.247
1.3	3.41	3.252
1.3	3.42	3.257
1.3	3.43	3.261
1.3	3.44	3.266
1.3	3.45	3.271
1.3	3.46	3.275
1.3	3.47	3.28
1.3	3.48	3.285
1.3	3.49	3.29
1.3	3.5	3.294
1.3	3.51	3.299
1.3	3.52	3.304
1.3	3.53	3.308
1.3	3.54	3.313
1.3	3.55	3.318
1.3	3.56	3.322
1.3	3.57	3.327
1.3	3.58	3.332
1.3	3.59	3.336
1.3	3.6	3.341
1.3	3.61	3.346
1.3	3.62	3.35
1.3	3.63	3.355
1.3	3.64	3.36
1.3	3.65	3.364
1.3	3.66	3.369
1.3	3.67	3.373
1.3	3.68	3.378
1.3	3.69	3.383
1.3	3.7	3.387
1.3	3.71	3.392
1.3	3.72	3.396
1.3	3.73	3.401
1.3	3.74	3.405
1.3	3.75	3.41
1.3	3.76	3.415
1.3	3.77	3.419
1.3	3.78	3.424
1.3	3.79	3.428
1.3	3.8	3.433
1.3	3.81	3.437
1.3	3.82	3.442
1.3	3.83	3.446
1.3	3.84	3.451
1.3	3.85	3.455
1.3	3.86	3.46
1.3	3.87	3.464
1.3	3.88	3.469
1.3	3.89	3.473
1.3	3.9	3.478
1.3	3.91	3.482
1.3	3.92	3.486
1.3	3.93	3.491
1.3	3.94	3.495
1.3	3.95	3.5
1.3	3.96	3.504
1.3	3.97	3.509
1.3	3.98	3.513
1.3	3.99	3.517
1.3	4.	3.522
1.3	4.01	3.526
1.3	4.02	3.531
1.3	4.03	3.535
1.3	4.04	3.539
1.3	4.05	3.544
1.3	4.06	3.548
1.3	4.07	3.553
1.3	4.08	3.557
1.3	4.09	3.561
1.3	4.1	3.566
1.3	4.11	3.57
1.3	4.12	3.574
1.3	4.13	3.579
1.3	4.14	3.583
1.3	4.15	3.587
1.3	4.16	3.592
1.3	4.17	3.596
1.3	4.18	3.6
1.3	4.19	3.605
1.3	4.2	3.609
1.3	4.21	3.613
1.3	4.22	3.617
1.3	4.23	3.622
1.3	4.24	3.626
1.3	4.25	3.63
1.3	4.26	3.634
1.3	4.27	3.639
1.3	4.28	3.643
1.3	4.29	3.647
1.3	4.3	3.652
1.3	4.31	3.656
1.3	4.32	3.66
1.3	4.33	3.664
1.3	4.34	3.668
1.3	4.35	3.673
1.3	4.36	3.677
1.3	4.37	3.681
1.3	4.38	3.685
1.3	4.39	3.69
1.3	4.4	3.694
1.3	4.41	3.698
1.3	4.42	3.702
1.3	4.43	3.706
1.3	4.44	3.71
1.3	4.45	3.715
1.3	4.46	3.719
1.3	4.47	3.723
1.3	4.48	3.727
1.3	4.49	3.731
1.3	4.5	3.735
1.3	4.51	3.74
1.3	4.52	3.744
1.3	4.53	3.748
1.3	4.54	3.752
1.3	4.55	3.756
1.3	4.56	3.76
1.3	4.57	3.764
1.3	4.58	3.769
1.3	4.59	3.773
1.3	4.6	3.777
1.3	4.61	3.781
1.3	4.62	3.785
1.3	4.63	3.789
1.3	4.64	3.793
1.3	4.65	3.797
1.3	4.66	3.801
1.3	4.67	3.805
1.3	4.68	3.809
1.3	4.69	3.814
1.3	4.7	3.818
1.3	4.71	3.822
1.3	4.72	3.826
1.3	4.73	3.83
1.3	4.74	3.834
1.3	4.75	3.838
1.3	4.76	3.842
1.3	4.77	3.846
1.3	4.78	3.85
1.3	4.79	3.854
1.3	4.8	3.858
1.3	4.81	3.862
1.3	4.82	3.866
1.3	4.83	3.87
1.3	4.84	3.874
1.3	4.85	3.878
1.3	4.86	3.882
1.3	4.87	3.886
1.3	4.88	3.89
1.3	4.89	3.894
1.3	4.9	3.898
1.3	4.91	3.902
1.3	4.92	3.906
1.3	4.93	3.91
1.3	4.94	3.914
1.3	4.95	3.918
1.3	4.96	3.922
1.3	4.97	3.926
1.3	4.98	3.93
1.3	4.99	3.934
1.3	5.	3.938
1.35	1.79	2.005
1.35	1.8	2.011
1.35	1.81	2.017
1.35	1.82	2.022
1.35	1.83	2.028
1.35	1.84	2.033
1.35	1.85	2.039
1.35	1.86	2.044
1.35	1.87	2.05
1.35	1.88	2.055
1.35	1.89	2.061
1.35	1.9	2.066
1.35	1.91	2.071
1.35	1.92	2.077
1.35	1.93	2.082
1.35	1.94	2.088
1.35	1.95	2.093
1.35	1.96	2.098
1.35	1.97	2.104
1.35	1.98	2.109
1.35	1.99	2.114
1.35	2.	2.12
1.35	2.01	2.125
1.35	2.02	2.13
1.35	2.03	2.136
1.35	2.04	2.141
1.35	2.05	2.146
1.35	2.06	2.151
1.35	2.07	2.156
1.35	2.08	2.162
1.35	2.09	2.167
1.35	2.1	2.172
1.35	2.11	2.177
1.35	2.12	2.182
1.35	2.13	2.188
1.35	2.14	2.193
1.35	2.15	2.198
1.35	2.16	2.203
1.35	2.17	2.208
1.35	2.18	2.213
1.35	2.19	2.218
1.35	2.2	2.223
1.35	2.21	2.228
1.35	2.22	2.233
1.35	2.23	2.238
1.35	2.24	2.243
1.35	2.25	2.248
1.35	2.26	2.253
1.35	2.27	2.258
1.35	2.28	2.263
1.35	2.29	2.268
1.35	2.3	2.273
1.35	2.31	2.278
1.35	2.32	2.283
1.35	2.33	2.288
1.35	2.34	2.293
1.35	2.35	2.298
1.35	2.36	2.303
1.35	2.37	2.307
1.35	2.38	2.312
1.35	2.39	2.317
1.35	2.4	2.322
1.35	2.41	2.327
1.35	2.42	2.332
1.35	2.43	2.336
1.35	2.44	2.341
1.35	2.45	2.346
1.35	2.46	2.351
1.35	2.47	2.356
1.35	2.48	2.36
1.35	2.49	2.365
1.35	2.5	2.37
1.35	2.51	2.375
1.35	2.52	2.379
1.35	2.53	2.384
1.35	2.54	2.389
1.35	2.55	2.393
1.35	2.56	2.398
1.35	2.57	2.403
1.35	2.58	2.408
1.35	2.59	2.412
1.35	2.6	2.417
1.35	2.61	2.421
1.35	2.62	2.426
1.35	2.63	2.431
1.35	2.64	2.435
1.35	2.65	2.44
1.35	2.66	2.445
1.35	2.67	2.449
1.35	2.68	2.454
1.35	2.69	2.458
1.35	2.7	2.463
1.35	2.71	2.467
1.35	2.72	2.472
1.35	2.73	2.477
1.35	2.74	2.481
1.35	2.75	2.486
1.35	2.76	2.49
1.35	2.77	2.495
1.35	2.78	2.499
1.35	2.79	2.504
1.35	2.8	2.508
1.35	2.81	2.513
1.35	2.82	2.517
1.35	2.83	2.521
1.35	2.84	2.526
1.35	2.85	2.53
1.35	2.86	2.535
1.35	2.87	2.539
1.35	2.88	2.544
1.35	2.89	2.548
1.35	2.9	2.552
1.35	2.91	2.557
1.35	2.92	2.561
1.35	2.93	2.566
1.35	2.94	2.57
1.35	2.95	2.574
1.35	2.96	2.579
1.35	2.97	2.583
1.35	2.98	2.587
1.35	2.99	2.592
1.35	3.	2.596
1.35	3.01	2.6
1.35	3.02	2.605
1.35	3.03	2.609
1.35	3.04	2.613
1.35	3.05	2.618
1.35	3.06	2.622
1.35	3.07	2.626
1.35	3.08	2.63
1.35	3.09	2.635
1.35	3.1	2.639
1.35	3.11	2.643
1.35	3.12	2.648
1.35	3.13	2.652
1.35	3.14	2.656
1.35	3.15	2.66
1.35	3.16	2.664
1.35	3.17	2.669
1.35	3.18	2.673
1.35	3.19	2.677
1.35	3.2	2.681
1.35	3.21	2.685
1.35	3.22	2.69
1.35	3.23	2.694
1.35	3.24	2.698
1.35	3.25	2.702
1.35	3.26	2.706
1.35	3.27	2.71
1.35	3.28	2.715
1.35	3.29	2.719
1.35	3.3	2.723
1.35	3.31	2.727
1.35	3.32	2.731
1.35	3.33	2.735
1.35	3.34	2.739
1.35	3.35	2.743
1.35	3.36	2.747
1.35	3.37	2.752
1.35	3.38	2.756
1.35	3.39	2.76
1.35	3.4	2.764
1.35	3.41	2.768
1.35	3.42	2.772
1.35	3.43	2.776
1.35	3.44	2.78
1.35	3.45	2.784
1.35	3.46	2.788
1.35	3.47	2.792
1.35	3.48	2.796
1.35	3.49	2.8
1.35	3.5	2.804
1.35	3.51	2.808
1.35	3.52	2.812
1.35	3.53	2.816
1.35	3.54	2.82
1.35	3.55	2.824
1.35	3.56	2.828
1.35	3.57	2.832
1.35	3.58	2.836
1.35	3.59	2.84
1.35	3.6	2.844
1.35	3.61	2.848
1.35	3.62	2.852
1.35	3.63	2.856
1.35	3.64	2.86
1.35	3.65	2.864
1.35	3.66	2.867
1.35	3.67	2.871
1.35	3.68	2.875
1.35	3.69	2.879
1.35	3.7	2.883
1.35	3.71	2.887
1.35	3.72	2.891
1.35	3.73	2.895
1.35	3.74	2.899
1.35	3.75	2.903
1.35	3.76	2.906
1.35	3.77	2.91
1.35	3.78	2.914
1.35	3.79	2.918
1.35	3.8	2.922
1.35	3.81	2.926
1.35	3.82	2.929
1.35	3.83	2.933
1.35	3.84	2.937
1.35	3.85	2.941
1.35	3.86	2.945
1.35	3.87	2.949
1.35	3.88	2.952
1.35	3.89	2.956
1.35	3.9	2.96
1.35	3.91	2.964
1.35	3.92	2.968
1.35	3.93	2.971
1.35	3.94	2.975
1.35	3.95	2.979
1.35	3.96	2.983
1.35	3.97	2.986
1.35	3.98	2.99
1.35	3.99	2.994
1.35	4.	2.998
1.35	4.01	3.001
1.35	4.02	3.005
1.35	4.03	3.009
1.35	4.04	3.013
1.35	4.05	3.016
1.35	4.06	3.02
1.35	4.07	3.024
1.35	4.08	3.028
1.35	4.09	3.031
1.35	4.1	3.035
1.35	4.11	3.039
1.35	4.12	3.042
1.35	4.13	3.046
1.35	4.14	3.05
1.35	4.15	3.053
1.35	4.16	3.057
1.35	4.17	3.061
1.35	4.18	3.064
1.35	4.19	3.068
1.35	4.2	3.072
1.35	4.21	3.075
1.35	4.22	3.079
1.35	4.23	3.083
1.35	4.24	3.086
1.35	4.25	3.09
1.35	4.26	3.094
1.35	4.27	3.097
1.35	4.28	3.101
1.35	4.29	3.104
1.35	4.3	3.108
1.35	4.31	3.112
1.35	4.32	3.115
1.35	4.33	3.119
1.35	4.34	3.123
1.35	4.35	3.126
1.35	4.36	3.13
1.35	4.37	3.133
1.35	4.38	3.137
1.35	4.39	3.14
1.35	4.4	3.144
1.35	4.41	3.148
1.35	4.42	3.151
1.35	4.43	3.155
1.35	4.44	3.158
1.35	4.45	3.162
1.35	4.46	3.165
1.35	4.47	3.169
1.35	4.48	3.172
1.35	4.49	3.176
1.35	4.5	3.18
1.35	4.51	3.183
1.35	4.52	3.187
1.35	4.53	3.19
1.35	4.54	3.194
1.35	4.55	3.197
1.35	4.56	3.201
1.35	4.57	3.204
1.35	4.58	3.208
1.35	4.59	3.211
1.35	4.6	3.215
1.35	4.61	3.218
1.35	4.62	3.222
1.35	4.63	3.225
1.35	4.64	3.229
1.35	4.65	3.232
1.35	4.66	3.236
1.35	4.67	3.239
1.35	4.68	3.243
1.35	4.69	3.246
1.35	4.7	3.249
1.35	4.71	3.253
1.35	4.72	3.256
1.35	4.73	3.26
1.35	4.74	3.263
1.35	4.75	3.267
1.35	4.76	3.27
1.35	4.77	3.274
1.35	4.78	3.277
1.35	4.79	3.28
1.35	4.8	3.284
1.35	4.81	3.287
1.35	4.82	3.291
1.35	4.83	3.294
1.35	4.84	3.297
1.35	4.85	3.301
1.35	4.86	3.304
1.35	4.87	3.308
1.35	4.88	3.311
1.35	4.89	3.314
1.35	4.9	3.318
1.35	4.91	3.321
1.35	4.92	3.325
1.35	4.93	3.328
1.35	4.94	3.331
1.35	4.95	3.335
1.35	4.96	3.338
1.35	4.97	3.341
1.35	4.98	3.345
1.35	4.99	3.348
1.35	5.	3.352
1.4	2.33	2.003
1.4	2.34	2.007
1.4	2.35	2.012
1.4	2.36	2.016
1.4	2.37	2.02
1.4	2.38	2.024
1.4	2.39	2.029
1.4	2.4	2.033
1.4	2.41	2.037
1.4	2.42	2.041
1.4	2.43	2.046
1.4	2.44	2.05
1.4	2.45	2.054
1.4	2.46	2.058
1.4	2.47	2.062
1.4	2.48	2.066
1.4	2.49	2.071
1.4	2.5	2.075
1.4	2.51	2.079
1.4	2.52	2.083
1.4	2.53	2.087
1.4	2.54	2.091
1.4	2.55	2.095
1.4	2.56	2.1
1.4	2.57	2.104
1.4	2.58	2.108
1.4	2.59	2.112
1.4	2.6	2.116
1.4	2.61	2.12
1.4	2.62	2.124
1.4	2.63	2.128
1.4	2.64	2.132
1.4	2.65	2.136
1.4	2.66	2.14
1.4	2.67	2.144
1.4	2.68	2.148
1.4	2.69	2.152
1.4	2.7	2.156
1.4	2.71	2.16
1.4	2.72	2.164
1.4	2.73	2.168
1.4	2.74	2.172
1.4	2.75	2.176
1.4	2.76	2.18
1.4	2.77	2.184
1.4	2.78	2.188
1.4	2.79	2.192
1.4	2.8	2.196
1.4	2.81	2.2
1.4	2.82	2.204
1.4	2.83	2.207
1.4	2.84	2.211
1.4	2.85	2.215
1.4	2.86	2.219
1.4	2.87	2.223
1.4	2.88	2.227
1.4	2.89	2.231
1.4	2.9	2.235
1.4	2.91	2.238
1.4	2.92	2.242
1.4	2.93	2.246
1.4	2.94	2.25
1.4	2.95	2.254
1.4	2.96	2.258
1.4	2.97	2.261
1.4	2.98	2.265
1.4	2.99	2.269
1.4	3.	2.273
1.4	3.01	2.277
1.4	3.02	2.28
1.4	3.03	2.284
1.4	3.04	2.288
1.4	3.05	2.292
1.4	3.06	2.295
1.4	3.07	2.299
1.4	3.08	2.303
1.4	3.09	2.307
1.4	3.1	2.31
1.4	3.11	2.314
1.4	3.12	2.318
1.4	3.13	2.322
1.4	3.14	2.325
1.4	3.15	2.329
1.4	3.16	2.333
1.4	3.17	2.336
1.4	3.18	2.34
1.4	3.19	2.344
1.4	3.2	2.347
1.4	3.21	2.351
1.4	3.22	2.355
1.4	3.23	2.358
1.4	3.24	2.362
1.4	3.25	2.366
1.4	3.26	2.369
1.4	3.27	2.373
1.4	3.28	2.376
1.4	3.29	2.38
1.4	3.3	2.384
1.4	3.31	2.387
1.4	3.32	2.391
1.4	3.33	2.395
1.4	3.34	2.398
1.4	3.35	2.402
1.4	3.36	2.405
1.4	3.37	2.409
1.4	3.38	2.412
1.4	3.39	2.416
1.4	3.4	2.42
1.4	3.41	2.423
1.4	3.42	2.427
1.4	3.43	2.43
1.4	3.44	2.434
1.4	3.45	2.437
1.4	3.46	2.441
1.4	3.47	2.444
1.4	3.48	2.448
1.4	3.49	2.451
1.4	3.5	2.455
1.4	3.51	2.458
1.4	3.52	2.462
1.4	3.53	2.465
1.4	3.54	2.469
1.4	3.55	2.472
1.4	3.56	2.476
1.4	3.57	2.479
1.4	3.58	2.483
1.4	3.59	2.486
1.4	3.6	2.49
1.4	3.61	2.493
1.4	3.62	2.497
1.4	3.63	2.5
1.4	3.64	2.504
1.4	3.65	2.507
1.4	3.66	2.51
1.4	3.67	2.514
1.4	3.68	2.517
1.4	3.69	2.521
1.4	3.7	2.524
1.4	3.71	2.527
1.4	3.72	2.531
1.4	3.73	2.534
1.4	3.74	2.538
1.4	3.75	2.541
1.4	3.76	2.544
1.4	3.77	2.548
1.4	3.78	2.551
1.4	3.79	2.555
1.4	3.8	2.558
1.4	3.81	2.561
1.4	3.82	2.565
1.4	3.83	2.568
1.4	3.84	2.571
1.4	3.85	2.575
1.4	3.86	2.578
1.4	3.87	2.581
1.4	3.88	2.585
1.4	3.89	2.588
1.4	3.9	2.591
1.4	3.91	2.595
1.4	3.92	2.598
1.4	3.93	2.601
1.4	3.94	2.605
1.4	3.95	2.608
1.4	3.96	2.611
1.4	3.97	2.615
1.4	3.98	2.618
1.4	3.99	2.621
1.4	4.	2.624
1.4	4.01	2.628
1.4	4.02	2.631
1.4	4.03	2.634
1.4	4.04	2.637
1.4	4.05	2.641
1.4	4.06	2.644
1.4	4.07	2.647
1.4	4.08	2.65
1.4	4.09	2.654
1.4	4.1	2.657
1.4	4.11	2.66
1.4	4.12	2.663
1.4	4.13	2.667
1.4	4.14	2.67
1.4	4.15	2.673
1.4	4.16	2.676
1.4	4.17	2.68
1.4	4.18	2.683
1.4	4.19	2.686
1.4	4.2	2.689
1.4	4.21	2.692
1.4	4.22	2.696
1.4	4.23	2.699
1.4	4.24	2.702
1.4	4.25	2.705
1.4	4.26	2.708
1.4	4.27	2.712
1.4	4.28	2.715
1.4	4.29	2.718
1.4	4.3	2.721
1.4	4.31	2.724
1.4	4.32	2.727
1.4	4.33	2.73
1.4	4.34	2.734
1.4	4.35	2.737
1.4	4.36	2.74
1.4	4.37	2.743
1.4	4.38	2.746
1.4	4.39	2.749
1.4	4.4	2.752
1.4	4.41	2.756
1.4	4.42	2.759
1.4	4.43	2.762
1.4	4.44	2.765
1.4	4.45	2.768
1.4	4.46	2.771
1.4	4.47	2.774
1.4	4.48	2.777
1.4	4.49	2.78
1.4	4.5	2.784
1.4	4.51	2.787
1.4	4.52	2.79
1.4	4.53	2.793
1.4	4.54	2.796
1.4	4.55	2.799
1.4	4.56	2.802
1.4	4.57	2.805
1.4	4.58	2.808
1.4	4.59	2.811
1.4	4.6	2.814
1.4	4.61	2.817
1.4	4.62	2.82
1.4	4.63	2.823
1.4	4.64	2.827
1.4	4.65	2.83
1.4	4.66	2.833
1.4	4.67	2.836
1.4	4.68	2.839
1.4	4.69	2.842
1.4	4.7	2.845
1.4	4.71	2.848
1.4	4.72	2.851
1.4	4.73	2.854
1.4	4.74	2.857
1.4	4.75	2.86
1.4	4.76	2.863
1.4	4.77	2.866
1.4	4.78	2.869
1.4	4.79	2.872
1.4	4.8	2.875
1.4	4.81	2.878
1.4	4.82	2.881
1.4	4.83	2.884
1.4	4.84	2.887
1.4	4.85	2.89
1.4	4.86	2.893
1.4	4.87	2.896
1.4	4.88	2.899
1.4	4.89	2.902
1.4	4.9	2.905
1.4	4.91	2.908
1.4	4.92	2.911
1.4	4.93	2.914
1.4	4.94	2.916
1.4	4.95	2.919
1.4	4.96	2.922
1.4	4.97	2.925
1.4	4.98	2.928
1.4	4.99	2.931
1.4	5.	2.934
1.45	3.25	2.001
1.45	3.26	2.004
1.45	3.27	2.007
1.45	3.28	2.01
1.45	3.29	2.013
1.45	3.3	2.016
1.45	3.31	2.019
1.45	3.32	2.022
1.45	3.33	2.025
1.45	3.34	2.028
1.45	3.35	2.031
1.45	3.36	2.034
1.45	3.37	2.037
1.45	3.38	2.04
1.45	3.39	2.043
1.45	3.4	2.046
1.45	3.41	2.049
1.45	3.42	2.052
1.45	3.43	2.055
1.45	3.44	2.058
1.45	3.45	2.061
1.45	3.46	2.064
1.45	3.47	2.067
1.45	3.48	2.07
1.45	3.49	2.073
1.45	3.5	2.076
1.45	3.51	2.079
1.45	3.52	2.082
1.45	3.53	2.085
1.45	3.54	2.088
1.45	3.55	2.091
1.45	3.56	2.094
1.45	3.57	2.097
1.45	3.58	2.1
1.45	3.59	2.103
1.45	3.6	2.106
1.45	3.61	2.109
1.45	3.62	2.112
1.45	3.63	2.115
1.45	3.64	2.117
1.45	3.65	2.12
1.45	3.66	2.123
1.45	3.67	2.126
1.45	3.68	2.129
1.45	3.69	2.132
1.45	3.7	2.135
1.45	3.71	2.138
1.45	3.72	2.141
1.45	3.73	2.143
1.45	3.74	2.146
1.45	3.75	2.149
1.45	3.76	2.152
1.45	3.77	2.155
1.45	3.78	2.158
1.45	3.79	2.161
1.45	3.8	2.163
1.45	3.81	2.166
1.45	3.82	2.169
1.45	3.83	2.172
1.45	3.84	2.175
1.45	3.85	2.178
1.45	3.86	2.181
1.45	3.87	2.183
1.45	3.88	2.186
1.45	3.89	2.189
1.45	3.9	2.192
1.45	3.91	2.195
1.45	3.92	2.197
1.45	3.93	2.2
1.45	3.94	2.203
1.45	3.95	2.206
1.45	3.96	2.209
1.45	3.97	2.211
1.45	3.98	2.214
1.45	3.99	2.217
1.45	4.	2.22
1.45	4.01	2.222
1.45	4.02	2.225
1.45	4.03	2.228
1.45	4.04	2.231
1.45	4.05	2.234
1.45	4.06	2.236
1.45	4.07	2.239
1.45	4.08	2.242
1.45	4.09	2.245
1.45	4.1	2.247
1.45	4.11	2.25
1.45	4.12	2.253
1.45	4.13	2.255
1.45	4.14	2.258
1.45	4.15	2.261
1.45	4.16	2.264
1.45	4.17	2.266
1.45	4.18	2.269
1.45	4.19	2.272
1.45	4.2	2.275
1.45	4.21	2.277
1.45	4.22	2.28
1.45	4.23	2.283
1.45	4.24	2.285
1.45	4.25	2.288
1.45	4.26	2.291
1.45	4.27	2.293
1.45	4.28	2.296
1.45	4.29	2.299
1.45	4.3	2.301
1.45	4.31	2.304
1.45	4.32	2.307
1.45	4.33	2.309
1.45	4.34	2.312
1.45	4.35	2.315
1.45	4.36	2.317
1.45	4.37	2.32
1.45	4.38	2.323
1.45	4.39	2.325
1.45	4.4	2.328
1.45	4.41	2.331
1.45	4.42	2.333
1.45	4.43	2.336
1.45	4.44	2.339
1.45	4.45	2.341
1.45	4.46	2.344
1.45	4.47	2.346
1.45	4.48	2.349
1.45	4.49	2.352
1.45	4.5	2.354
1.45	4.51	2.357
1.45	4.52	2.36
1.45	4.53	2.362
1.45	4.54	2.365
1.45	4.55	2.367
1.45	4.56	2.37
1.45	4.57	2.373
1.45	4.58	2.375
1.45	4.59	2.378
1.45	4.6	2.38
1.45	4.61	2.383
1.45	4.62	2.386
1.45	4.63	2.388
1.45	4.64	2.391
1.45	4.65	2.393
1.45	4.66	2.396
1.45	4.67	2.398
1.45	4.68	2.401
1.45	4.69	2.404
1.45	4.7	2.406
1.45	4.71	2.409
1.45	4.72	2.411
1.45	4.73	2.414
1.45	4.74	2.416
1.45	4.75	2.419
1.45	4.76	2.421
1.45	4.77	2.424
1.45	4.78	2.426
1.45	4.79	2.429
1.45	4.8	2.432
1.45	4.81	2.434
1.45	4.82	2.437
1.45	4.83	2.439
1.45	4.84	2.442
1.45	4.85	2.444
1.45	4.86	2.447
1.45	4.87	2.449
1.45	4.88	2.452
1.45	4.89	2.454
1.45	4.9	2.457
1.45	4.91	2.459
1.45	4.92	2.462
1.45	4.93	2.464
1.45	4.94	2.467
1.45	4.95	2.469
1.45	4.96	2.472
1.45	4.97	2.474
1.45	4.98	2.477
1.45	4.99	2.479
1.45	5.	2.482
1.5	4.47	2.001
1.5	4.48	2.004
1.5	4.49	2.006
1.5	4.5	2.008
1.5	4.51	2.01
1.5	4.52	2.013
1.5	4.53	2.015
1.5	4.54	2.017
1.5	4.55	2.019
1.5	4.56	2.021
1.5	4.57	2.024
1.5	4.58	2.026
1.5	4.59	2.028
1.5	4.6	2.03
1.5	4.61	2.032
1.5	4.62	2.035
1.5	4.63	2.037
1.5	4.64	2.039
1.5	4.65	2.041
1.5	4.66	2.043
1.5	4.67	2.046
1.5	4.68	2.048
1.5	4.69	2.05
1.5	4.7	2.052
1.5	4.71	2.054
1.5	4.72	2.057
1.5	4.73	2.059
1.5	4.74	2.061
1.5	4.75	2.063
1.5	4.76	2.065
1.5	4.77	2.067
1.5	4.78	2.07
1.5	4.79	2.072
1.5	4.8	2.074
1.5	4.81	2.076
1.5	4.82	2.078
1.5	4.83	2.08
1.5	4.84	2.083
1.5	4.85	2.085
1.5	4.86	2.087
1.5	4.87	2.089
1.5	4.88	2.091
1.5	4.89	2.093
1.5	4.9	2.095
1.5	4.91	2.098
1.5	4.92	2.1
1.5	4.93	2.102
1.5	4.94	2.104
1.5	4.95	2.106
1.5	4.96	2.108
1.5	4.97	2.11
1.5	4.98	2.112
1.5	4.99	2.115
1.5	5.	2.117

==> Plot_data/Fig9/LUM12/lumgadisdata.dat <==
1.	1.15	5.006
1.	1.16	5.028
1.	1.17	5.049
1.	1.18	5.071
1.	1.19	5.092
1.	1.2	5.114
1.	1.21	5.135
1.	1.22	5.156
1.	1.23	5.177
1.	1.24	5.198
1.	1.25	5.219
1.	1.26	5.24
1.	1.27	5.261
1.	1.28	5.281
1.	1.29	5.302
1.	1.3	5.323
1.	1.31	5.343
1.	1.32	5.363
1.	1.33	5.384
1.	1.34	5.404
1.	1.35	5.424
1.	1.36	5.444
1.	1.37	5.464
1.	1.38	5.484
1.	1.39	5.504
1.	1.4	5.523
1.	1.41	5.543
1.	1.42	5.563
1.	1.43	5.582
1.	1.44	5.602
1.	1.45	5.621
1.	1.46	5.641
1.	1.47	5.66
1.	1.48	5.679
1.	1.49	5.698
1.	1.5	5.717
1.	1.51	5.736
1.	1.52	5.755
1.	1.53	5.774
1.	1.54	5.793
1.	1.55	5.812
1.	1.56	5.831
1.	1.57	5.849
1.	1.58	5.868
1.	1.59	5.886
1.	1.6	5.905
1.	1.61	5.923
1.	1.62	5.942
1.	1.63	5.96
1.	1.64	5.978
1.	1.65	5.996
1.	1.66	6.015
1.	1.67	6.033
1.	1.68	6.051
1.	1.69	6.069
1.	1.7	6.087
1.	1.71	6.104
1.	1.72	6.122
1.	1.73	6.14
1.	1.74	6.158
1.	1.75	6.175
1.	1.76	6.193
1.	1.77	6.211
1.	1.78	6.228
1.	1.79	6.246
1.	1.8	6.263
1.	1.81	6.28
1.	1.82	6.298
1.	1.83	6.315
1.	1.84	6.332
1.	1.85	6.349
1.	1.86	6.367
1.	1.87	6.384
1.	1.88	6.401
1.	1.89	6.418
1.	1.9	6.435
1.	1.91	6.452
1.	1.92	6.468
1.	1.93	6.485
1.	1.94	6.502
1.	1.95	6.519
1.	1.96	6.535
1.	1.97	6.552
1.	1.98	6.569
1.	1.99	6.585
1.	2.	6.602
1.	2.01	6.618
1.	2.02	6.635
1.	2.03	6.651
1.	2.04	6.667
1.	2.05	6.684
1.	2.06	6.7
1.	2.07	6.716
1.	2.08	6.733
1.	2.09	6.749
1.	2.1	6.765
1.	2.11	6.781
1.	2.12	6.797
1.	2.13	6.813
1.	2.14	6.829
1.	2.15	6.845
1.	2.16	6.861
1.	2.17	6.877
1.	2.18	6.892
1.	2.19	6.908
1.	2.2	6.924
1.	2.21	6.94
1.	2.22	6.955
1.	2.23	6.971
1.	2.24	6.987
1.	2.25	7.002
1.	2.26	7.018
1.	2.27	7.033
1.	2.28	7.049
1.	2.29	7.064
1.	2.3	7.08
1.	2.31	7.095
1.	2.32	7.11
1.	2.33	7.126
1.	2.34	7.141
1.	2.35	7.156
1.	2.36	7.171
1.	2.37	7.187
1.	2.38	7.202
1.	2.39	7.217
1.	2.4	7.232
1.	2.41	7.247
1.	2.42	7.262
1.	2.43	7.277
1.	2.44	7.292
1.	2.45	7.307
1.	2.46	7.322
1.	2.47	7.337
1.	2.48	7.351
1.	2.49	7.366
1.	2.5	7.381
1.	2.51	7.396
1.	2.52	7.41
1.	2.53	7.425
1.	2.54	7.44
1.	2.55	7.454
1.	2.56	7.469
1.	2.57	7.484
1.	2.58	7.498
1.	2.59	7.513
1.	2.6	7.527
1.	2.61	7.542
1.	2.62	7.556
1.	2.63	7.57
1.	2.64	7.585
1.	2.65	7.599
1.	2.66	7.614
1.	2.67	7.628
1.	2.68	7.642
1.	2.69	7.656
1.	2.7	7.671
1.	2.71	7.685
1.	2.72	7.699
1.	2.73	7.713
1.	2.74	7.727
1.	2.75	7.741
1.	2.76	7.755
1.	2.77	7.769
1.	2.78	7.783
1.	2.79	7.797
1.	2.8	7.811
1.	2.81	7.825
1.	2.82	7.839
1.	2.83	7.853
1.	2.84	7.867
1.	2.85	7.881
1.	2.86	7.895
1.	2.87	7.908
1.	2.88	7.922
1.	2.89	7.936
1.	2.9	7.95
1.	2.91	7.963
1.	2.92	7.977
1.	2.93	7.991
1.	2.94	8.004
1.	2.95	8.018
1.	2.96	8.031
1.	2.97	8.045
1.	2.98	8.059
1.	2.99	8.072
1.	3.	8.086
1.	3.01	8.099
1.	3.02	8.112
1.	3.03	8.126
1.	3.04	8.139
1.	3.05	8.153
1.	3.06	8.166
1.	3.07	8.179
1.	3.08	8.193
1.	3.09	8.206
1.	3.1	8.219
1.	3.11	8.232
1.	3.12	8.246
1.	3.13	8.259
1.	3.14	8.272
1.	3.15	8.285
1.	3.16	8.298
1.	3.17	8.311
1.	3.18	8.325
1.	3.19	8.338
1.	3.2	8.351
1.	3.21	8.364
1.	3.22	8.377
1.	3.23	8.39
1.	3.24	8.403
1.	3.25	8.416
1.	3.26	8.429
1.	3.27	8.442
1.	3.28	8.454
1.	3.29	8.467
1.	3.3	8.48
1.	3.31	8.493
1.	3.32	8.506
1.	3.33	8.519
1.	3.34	8.531
1.	3.35	8.544
1.	3.36	8.557
1.	3.37	8.57
1.	3.38	8.582
1.	3.39	8.595
1.	3.4	8.608
1.	3.41	8.62
1.	3.42	8.633
1.	3.43	8.646
1.	3.44	8.658
1.	3.45	8.671
1.	3.46	8.683
1.	3.47	8.696
1.	3.48	8.708
1.	3.49	8.721
1.	3.5	8.733
1.	3.51	8.746
1.	3.52	8.758
1.	3.53	8.771
1.	3.54	8.783
1.	3.55	8.796
1.	3.56	8.808
1.	3.57	8.82
1.	3.58	8.833
1.	3.59	8.845
1.	3.6	8.857
1.	3.61	8.87
1.	3.62	8.882
1.	3.63	8.894
1.	3.64	8.906
1.	3.65	8.919
1.	3.66	8.931
1.	3.67	8.943
1.	3.68	8.955
1.	3.69	8.967
1.	3.7	8.979
1.	3.71	8.992
1.	3.72	9.004
1.	3.73	9.016
1.	3.74	9.028
1.	3.75	9.04
1.	3.76	9.052
1.	3.77	9.064
1.	3.78	9.076
1.	3.79	9.088
1.	3.8	9.1
1.	3.81	9.112
1.	3.82	9.124
1.	3.83	9.136
1.	3.84	9.148
1.	3.85	9.16
1.	3.86	9.171
1.	3.87	9.183
1.	3.88	9.195
1.	3.89	9.207
1.	3.9	9.219
1.	3.91	9.231
1.	3.92	9.243
1.	3.93	9.254
1.	3.94	9.266
1.	3.95	9.278
1.	3.96	9.29
1.	3.97	9.301
1.	3.98	9.313
1.	3.99	9.325
1.	4.	9.336
1.	4.01	9.348
1.	4.02	9.36
1.	4.03	9.371
1.	4.04	9.383
1.	4.05	9.395
1.	4.06	9.406
1.	4.07	9.418
1.	4.08	9.429
1.	4.09	9.441
1.	4.1	9.452
1.	4.11	9.464
1.	4.12	9.475
1.	4.13	9.487
1.	4.14	9.498
1.	4.15	9.51
1.	4.16	9.521
1.	4.17	9.533
1.	4.18	9.544
1.	4.19	9.556
1.	4.2	9.567
1.	4.21	9.578
1.	4.22	9.59
1.	4.23	9.601
1.	4.24	9.612
1.	4.25	9.624
1.	4.26	9.635
1.	4.27	9.646
1.	4.28	9.658
1.	4.29	9.669
1.	4.3	9.68
1.	4.31	9.691
1.	4.32	9.703
1.	4.33	9.714
1.	4.34	9.725
1.	4.35	9.736
1.	4.36	9.747
1.	4.37	9.759
1.	4.38	9.77
1.	4.39	9.781
1.	4.4	9.792
1.	4.41	9.803
1.	4.42	9.814
1.	4.43	9.825
1.	4.44	9.836
1.	4.45	9.848
1.	4.46	9.859
1.	4.47	9.87
1.	4.48	9.881
1.	4.49	9.892
1.	4.5	9.903
1.	4.51	9.914
1.	4.52	9.925
1.	4.53	9.936
1.	4.54	9.947
1.	4.55	9.958
1.	4.56	9.968
1.	4.57	9.979
1.	4.58	9.99
1.	4.59	10.
1.	4.6	10.01
1.	4.61	10.02
1.	4.62	10.03
1.	4.63	10.04
1.	4.64	10.06
1.	4.65	10.07
1.	4.66	10.08
1.	4.67	10.09
1.	4.68	10.1
1.	4.69	10.11
1.	4.7	10.12
1.	4.71	10.13
1.	4.72	10.14
1.	4.73	10.15
1.	4.74	10.16
1.	4.75	10.17
1.	4.76	10.18
1.	4.77	10.2
1.	4.78	10.21
1.	4.79	10.22
1.	4.8	10.23
1.	4.81	10.24
1.	4.82	10.25
1.	4.83	10.26
1.	4.84	10.27
1.	4.85	10.28
1.	4.86	10.29
1.	4.87	10.3
1.	4.88	10.31
1.	4.89	10.32
1.	4.9	10.33
1.	4.91	10.34
1.	4.92	10.35
1.	4.93	10.37
1.	4.94	10.38
1.	4.95	10.39
1.	4.96	10.4
1.	4.97	10.41
1.	4.98	10.42
1.	4.99	10.43
1.	5.	10.44
1.05	1.52	5.001
1.05	1.53	5.017
1.05	1.54	5.033
1.05	1.55	5.05
1.05	1.56	5.066
1.05	1.57	5.082
1.05	1.58	5.098
1.05	1.59	5.115
1.05	1.6	5.131
1.05	1.61	5.147
1.05	1.62	5.163
1.05	1.63	5.178
1.05	1.64	5.194
1.05	1.65	5.21
1.05	1.66	5.226
1.05	1.67	5.242
1.05	1.68	5.257
1.05	1.69	5.273
1.05	1.7	5.288
1.05	1.71	5.304
1.05	1.72	5.319
1.05	1.73	5.335
1.05	1.74	5.35
1.05	1.75	5.366
1.05	1.76	5.381
1.05	1.77	5.396
1.05	1.78	5.411
1.05	1.79	5.427
1.05	1.8	5.442
1.05	1.81	5.457
1.05	1.82	5.472
1.05	1.83	5.487
1.05	1.84	5.502
1.05	1.85	5.517
1.05	1.86	5.532
1.05	1.87	5.547
1.05	1.88	5.561
1.05	1.89	5.576
1.05	1.9	5.591
1.05	1.91	5.606
1.05	1.92	5.62
1.05	1.93	5.635
1.05	1.94	5.649
1.05	1.95	5.664
1.05	1.96	5.679
1.05	1.97	5.693
1.05	1.98	5.707
1.05	1.99	5.722
1.05	2.	5.736
1.05	2.01	5.75
1.05	2.02	5.765
1.05	2.03	5.779
1.05	2.04	5.793
1.05	2.05	5.807
1.05	2.06	5.822
1.05	2.07	5.836
1.05	2.08	5.85
1.05	2.09	5.864
1.05	2.1	5.878
1.05	2.11	5.892
1.05	2.12	5.906
1.05	2.13	5.92
1.05	2.14	5.934
1.05	2.15	5.947
1.05	2.16	5.961
1.05	2.17	5.975
1.05	2.18	5.989
1.05	2.19	6.002
1.05	2.2	6.016
1.05	2.21	6.03
1.05	2.22	6.043
1.05	2.23	6.057
1.05	2.24	6.071
1.05	2.25	6.084
1.05	2.26	6.098
1.05	2.27	6.111
1.05	2.28	6.125
1.05	2.29	6.138
1.05	2.3	6.151
1.05	2.31	6.165
1.05	2.32	6.178
1.05	2.33	6.191
1.05	2.34	6.205
1.05	2.35	6.218
1.05	2.36	6.231
1.05	2.37	6.244
1.05	2.38	6.257
1.05	2.39	6.271
1.05	2.4	6.284
1.05	2.41	6.297
1.05	2.42	6.31
1.05	2.43	6.323
1.05	2.44	6.336
1.05	2.45	6.349
1.05	2.46	6.362
1.05	2.47	6.375
1.05	2.48	6.388
1.05	2.49	6.4
1.05	2.5	6.413
1.05	2.51	6.426
1.05	2.52	6.439
1.05	2.53	6.452
1.05	2.54	6.464
1.05	2.55	6.477
1.05	2.56	6.49
1.05	2.57	6.502
1.05	2.58	6.515
1.05	2.59	6.528
1.05	2.6	6.54
1.05	2.61	6.553
1.05	2.62	6.565
1.05	2.63	6.578
1.05	2.64	6.59
1.05	2.65	6.603
1.05	2.66	6.615
1.05	2.67	6.628
1.05	2.68	6.64
1.05	2.69	6.652
1.05	2.7	6.665
1.05	2.71	6.677
1.05	2.72	6.689
1.05	2.73	6.702
1.05	2.74	6.714
1.05	2.75	6.726
1.05	2.76	6.738
1.05	2.77	6.751
1.05	2.78	6.763
1.05	2.79	6.775
1.05	2.8	6.787
1.05	2.81	6.799
1.05	2.82	6.811
1.05	2.83	6.823
1.05	2.84	6.835
1.05	2.85	6.847
1.05	2.86	6.859
1.05	2.87	6.871
1.05	2.88	6.883
1.05	2.89	6.895
1.05	2.9	6.907
1.05	2.91	6.919
1.05	2.92	6.931
1.05	2.93	6.943
1.05	2.94	6.955
1.05	2.95	6.967
1.05	2.96	6.978
1.05	2.97	6.99
1.05	2.98	7.002
1.05	2.99	7.014
1.05	3.	7.025
1.05	3.01	7.037
1.05	3.02	7.049
1.05	3.03	7.06
1.05	3.04	7.072
1.05	3.05	7.084
1.05	3.06	7.095
1.05	3.07	7.107
1.05	3.08	7.118
1.05	3.09	7.13
1.05	3.1	7.141
1.05	3.11	7.153
1.05	3.12	7.164
1.05	3.13	7.176
1.05	3.14	7.187
1.05	3.15	7.199
1.05	3.16	7.21
1.05	3.17	7.222
1.05	3.18	7.233
1.05	3.19	7.244
1.05	3.2	7.256
1.05	3.21	7.267
1.05	3.22	7.278
1.05	3.23	7.29
1.05	3.24	7.301
1.05	3.25	7.312
1.05	3.26	7.323
1.05	3.27	7.335
1.05	3.28	7.346
1.05	3.29	7.357
1.05	3.3	7.368
1.05	3.31	7.379
1.05	3.32	7.391
1.05	3.33	7.402
1.05	3.34	7.413
1.05	3.35	7.424
1.05	3.36	7.435
1.05	3.37	7.446
1.05	3.38	7.457
1.05	3.39	7.468
1.05	3.4	7.479
1.05	3.41	7.49
1.05	3.42	7.501
1.05	3.43	7.512
1.05	3.44	7.523
1.05	3.45	7.534
1.05	3.46	7.545
1.05	3.47	7.556
1.05	3.48	7.567
1.05	3.49	7.577
1.05	3.5	7.588
1.05	3.51	7.599
1.05	3.52	7.61
1.05	3.53	7.621
1.05	3.54	7.631
1.05	3.55	7.642
1.05	3.56	7.653
1.05	3.57	7.664
1.05	3.58	7.674
1.05	3.59	7.685
1.05	3.6	7.696
1.05	3.61	7.707
1.05	3.62	7.717
1.05	3.63	7.728
1.05	3.64	7.738
1.05	3.65	7.749
1.05	3.66	7.76
1.05	3.67	7.77
1.05	3.68	7.781
1.05	3.69	7.791
1.05	3.7	7.802
1.05	3.71	7.813
1.05	3.72	7.823
1.05	3.73	7.834
1.05	3.74	7.844
1.05	3.75	7.855
1.05	3.76	7.865
1.05	3.77	7.875
1.05	3.78	7.886
1.05	3.79	7.896
1.05	3.8	7.907
1.05	3.81	7.917
1.05	3.82	7.928
1.05	3.83	7.938
1.05	3.84	7.948
1.05	3.85	7.959
1.05	3.86	7.969
1.05	3.87	7.979
1.05	3.88	7.99
1.05	3.89	8.
1.05	3.9	8.01
1.05	3.91	8.02
1.05	3.92	8.031
1.05	3.93	8.041
1.05	3.94	8.051
1.05	3.95	8.061
1.05	3.96	8.071
1.05	3.97	8.082
1.05	3.98	8.092
1.05	3.99	8.102
1.05	4.	8.112
1.05	4.01	8.122
1.05	4.02	8.132
1.05	4.03	8.143
1.05	4.04	8.153
1.05	4.05	8.163
1.05	4.06	8.173
1.05	4.07	8.183
1.05	4.08	8.193
1.05	4.09	8.203
1.05	4.1	8.213
1.05	4.11	8.223
1.05	4.12	8.233
1.05	4.13	8.243
1.05	4.14	8.253
1.05	4.15	8.263
1.05	4.16	8.273
1.05	4.17	8.283
1.05	4.18	8.293
1.05	4.19	8.303
1.05	4.2	8.312
1.05	4.21	8.322
1.05	4.22	8.332
1.05	4.23	8.342
1.05	4.24	8.352
1.05	4.25	8.362
1.05	4.26	8.372
1.05	4.27	8.381
1.05	4.28	8.391
1.05	4.29	8.401
1.05	4.3	8.411
1.05	4.31	8.421
1.05	4.32	8.43
1.05	4.33	8.44
1.05	4.34	8.45
1.05	4.35	8.46
1.05	4.36	8.469
1.05	4.37	8.479
1.05	4.38	8.489
1.05	4.39	8.498
1.05	4.4	8.508
1.05	4.41	8.518
1.05	4.42	8.527
1.05	4.43	8.537
1.05	4.44	8.547
1.05	4.45	8.556
1.05	4.46	8.566
1.05	4.47	8.576
1.05	4.48	8.585
1.05	4.49	8.595
1.05	4.5	8.604
1.05	4.51	8.614
1.05	4.52	8.623
1.05	4.53	8.633
1.05	4.54	8.642
1.05	4.55	8.652
1.05	4.56	8.661
1.05	4.57	8.671
1.05	4.58	8.68
1.05	4.59	8.69
1.05	4.6	8.699
1.05	4.61	8.709
1.05	4.62	8.718
1.05	4.63	8.728
1.05	4.64	8.737
1.05	4.65	8.746
1.05	4.66	8.756
1.05	4.67	8.765
1.05	4.68	8.775
1.05	4.69	8.784
1.05	4.7	8.793
1.05	4.71	8.803
1.05	4.72	8.812
1.05	4.73	8.821
1.05	4.74	8.831
1.05	4.75	8.84
1.05	4.76	8.849
1.05	4.77	8.859
1.05	4.78	8.868
1.05	4.79	8.877
1.05	4.8	8.886
1.05	4.81	8.896
1.05	4.82	8.905
1.05	4.83	8.914
1.05	4.84	8.923
1.05	4.85	8.933
1.05	4.86	8.942
1.05	4.87	8.951
1.05	4.88	8.96
1.05	4.89	8.969
1.05	4.9	8.978
1.05	4.91	8.988
1.05	4.92	8.997
1.05	4.93	9.006
1.05	4.94	9.015
1.05	4.95	9.024
1.05	4.96	9.033
1.05	4.97	9.042
1.05	4.98	9.051
1.05	4.99	9.061
1.05	5.	9.07
1.1	2.06	5.001
1.1	2.07	5.013
1.1	2.08	5.025
1.1	2.09	5.037
1.1	2.1	5.049
1.1	2.11	5.061
1.1	2.12	5.073
1.1	2.13	5.085
1.1	2.14	5.097
1.1	2.15	5.109
1.1	2.16	5.12
1.1	2.17	5.132
1.1	2.18	5.144
1.1	2.19	5.156
1.1	2.2	5.168
1.1	2.21	5.179
1.1	2.22	5.191
1.1	2.23	5.203
1.1	2.24	5.214
1.1	2.25	5.226
1.1	2.26	5.238
1.1	2.27	5.249
1.1	2.28	5.261
1.1	2.29	5.272
1.1	2.3	5.284
1.1	2.31	5.295
1.1	2.32	5.307
1.1	2.33	5.318
1.1	2.34	5.33
1.1	2.35	5.341
1.1	2.36	5.352
1.1	2.37	5.364
1.1	2.38	5.375
1.1	2.39	5.386
1.1	2.4	5.397
1.1	2.41	5.409
1.1	2.42	5.42
1.1	2.43	5.431
1.1	2.44	5.442
1.1	2.45	5.453
1.1	2.46	5.464
1.1	2.47	5.476
1.1	2.48	5.487
1.1	2.49	5.498
1.1	2.5	5.509
1.1	2.51	5.52
1.1	2.52	5.531
1.1	2.53	5.542
1.1	2.54	5.553
1.1	2.55	5.564
1.1	2.56	5.574
1.1	2.57	5.585
1.1	2.58	5.596
1.1	2.59	5.607
1.1	2.6	5.618
1.1	2.61	5.629
1.1	2.62	5.639
1.1	2.63	5.65
1.1	2.64	5.661
1.1	2.65	5.672
1.1	2.66	5.682
1.1	2.67	5.693
1.1	2.68	5.704
1.1	2.69	5.714
1.1	2.7	5.725
1.1	2.71	5.735
1.1	2.72	5.746
1.1	2.73	5.757
1.1	2.74	5.767
1.1	2.75	5.778
1.1	2.76	5.788
1.1	2.77	5.799
1.1	2.78	5.809
1.1	2.79	5.819
1.1	2.8	5.83
1.1	2.81	5.84
1.1	2.82	5.851
1.1	2.83	5.861
1.1	2.84	5.871
1.1	2.85	5.882
1.1	2.86	5.892
1.1	2.87	5.902
1.1	2.88	5.913
1.1	2.89	5.923
1.1	2.9	5.933
1.1	2.91	5.943
1.1	2.92	5.954
1.1	2.93	5.964
1.1	2.94	5.974
1.1	2.95	5.984
1.1	2.96	5.994
1.1	2.97	6.004
1.1	2.98	6.014
1.1	2.99	6.024
1.1	3.	6.035
1.1	3.01	6.045
1.1	3.02	6.055
1.1	3.03	6.065
1.1	3.04	6.075
1.1	3.05	6.085
1.1	3.06	6.095
1.1	3.07	6.105
1.1	3.08	6.114
1.1	3.09	6.124
1.1	3.1	6.134
1.1	3.11	6.144
1.1	3.12	6.154
1.1	3.13	6.164
1.1	3.14	6.174
1.1	3.15	6.184
1.1	3.16	6.193
1.1	3.17	6.203
1.1	3.18	6.213
1.1	3.19	6.223
1.1	3.2	6.232
1.1	3.21	6.242
1.1	3.22	6.252
1.1	3.23	6.262
1.1	3.24	6.271
1.1	3.25	6.281
1.1	3.26	6.291
1.1	3.27	6.3
1.1	3.28	6.31
1.1	3.29	6.319
1.1	3.3	6.329
1.1	3.31	6.339
1.1	3.32	6.348
1.1	3.33	6.358
1.1	3.34	6.367
1.1	3.35	6.377
1.1	3.36	6.386
1.1	3.37	6.396
1.1	3.38	6.405
1.1	3.39	6.415
1.1	3.4	6.424
1.1	3.41	6.434
1.1	3.42	6.443
1.1	3.43	6.453
1.1	3.44	6.462
1.1	3.45	6.471
1.1	3.46	6.481
1.1	3.47	6.49
1.1	3.48	6.499
1.1	3.49	6.509
1.1	3.5	6.518
1.1	3.51	6.527
1.1	3.52	6.537
1.1	3.53	6.546
1.1	3.54	6.555
1.1	3.55	6.564
1.1	3.56	6.574
1.1	3.57	6.583
1.1	3.58	6.592
1.1	3.59	6.601
1.1	3.6	6.61
1.1	3.61	6.62
1.1	3.62	6.629
1.1	3.63	6.638
1.1	3.64	6.647
1.1	3.65	6.656
1.1	3.66	6.665
1.1	3.67	6.674
1.1	3.68	6.684
1.1	3.69	6.693
1.1	3.7	6.702
1.1	3.71	6.711
1.1	3.72	6.72
1.1	3.73	6.729
1.1	3.74	6.738
1.1	3.75	6.747
1.1	3.76	6.756
1.1	3.77	6.765
1.1	3.78	6.774
1.1	3.79	6.783
1.1	3.8	6.792
1.1	3.81	6.801
1.1	3.82	6.809
1.1	3.83	6.818
1.1	3.84	6.827
1.1	3.85	6.836
1.1	3.86	6.845
1.1	3.87	6.854
1.1	3.88	6.863
1.1	3.89	6.872
1.1	3.9	6.88
1.1	3.91	6.889
1.1	3.92	6.898
1.1	3.93	6.907
1.1	3.94	6.916
1.1	3.95	6.924
1.1	3.96	6.933
1.1	3.97	6.942
1.1	3.98	6.951
1.1	3.99	6.959
1.1	4.	6.968
1.1	4.01	6.977
1.1	4.02	6.985
1.1	4.03	6.994
1.1	4.04	7.003
1.1	4.05	7.011
1.1	4.06	7.02
1.1	4.07	7.029
1.1	4.08	7.037
1.1	4.09	7.046
1.1	4.1	7.055
1.1	4.11	7.063
1.1	4.12	7.072
1.1	4.13	7.08
1.1	4.14	7.089
1.1	4.15	7.098
1.1	4.16	7.106
1.1	4.17	7.115
1.1	4.18	7.123
1.1	4.19	7.132
1.1	4.2	7.14
1.1	4.21	7.149
1.1	4.22	7.157
1.1	4.23	7.166
1.1	4.24	7.174
1.1	4.25	7.183
1.1	4.26	7.191
1.1	4.27	7.199
1.1	4.28	7.208
1.1	4.29	7.216
1.1	4.3	7.225
1.1	4.31	7.233
1.1	4.32	7.241
1.1	4.33	7.25
1.1	4.34	7.258
1.1	4.35	7.267
1.1	4.36	7.275
1.1	4.37	7.283
1.1	4.38	7.292
1.1	4.39	7.3
1.1	4.4	7.308
1.1	4.41	7.316
1.1	4.42	7.325
1.1	4.43	7.333
1.1	4.44	7.341
1.1	4.45	7.35
1.1	4.46	7.358
1.1	4.47	7.366
1.1	4.48	7.374
1.1	4.49	7.383
1.1	4.5	7.391
1.1	4.51	7.399
1.1	4.52	7.407
1.1	4.53	7.415
1.1	4.54	7.424
1.1	4.55	7.432
1.1	4.56	7.44
1.1	4.57	7.448
1.1	4.58	7.456
1.1	4.59	7.464
1.1	4.6	7.472
1.1	4.61	7.481
1.1	4.62	7.489
1.1	4.63	7.497
1.1	4.64	7.505
1.1	4.65	7.513
1.1	4.66	7.521
1.1	4.67	7.529
1.1	4.68	7.537
1.1	4.69	7.545
1.1	4.7	7.553
1.1	4.71	7.561
1.1	4.72	7.569
1.1	4.73	7.577
1.1	4.74	7.585
1.1	4.75	7.593
1.1	4.76	7.601
1.1	4.77	7.609
1.1	4.78	7.617
1.1	4.79	7.625
1.1	4.8	7.633
1.1	4.81	7.641
1.1	4.82	7.649
1.1	4.83	7.657
1.1	4.84	7.665
1.1	4.85	7.673
1.1	4.86	7.681
1.1	4.87	7.689
1.1	4.88	7.696
1.1	4.89	7.704
1.1	4.9	7.712
1.1	4.91	7.72
1.1	4.92	7.728
1.1	4.93	7.736
1.1	4.94	7.744
1.1	4.95	7.751
1.1	4.96	7.759
1.1	4.97	7.767
1.1	4.98	7.775
1.1	4.99	7.783
1.1	5.	7.791
1.15	2.87	5.008
1.15	2.88	5.017
1.15	2.89	5.026
1.15	2.9	5.034
1.15	2.91	5.043
1.15	2.92	5.052
1.15	2.93	5.06
1.15	2.94	5.069
1.15	2.95	5.078
1.15	2.96	5.086
1.15	2.97	5.095
1.15	2.98	5.103
1.15	2.99	5.112
1.15	3.	5.12
1.15	3.01	5.129
1.15	3.02	5.137
1.15	3.03	5.146
1.15	3.04	5.154
1.15	3.05	5.163
1.15	3.06	5.171
1.15	3.07	5.18
1.15	3.08	5.188
1.15	3.09	5.197
1.15	3.1	5.205
1.15	3.11	5.213
1.15	3.12	5.222
1.15	3.13	5.23
1.15	3.14	5.239
1.15	3.15	5.247
1.15	3.16	5.255
1.15	3.17	5.264
1.15	3.18	5.272
1.15	3.19	5.28
1.15	3.2	5.288
1.15	3.21	5.297
1.15	3.22	5.305
1.15	3.23	5.313
1.15	3.24	5.321
1.15	3.25	5.33
1.15	3.26	5.338
1.15	3.27	5.346
1.15	3.28	5.354
1.15	3.29	5.362
1.15	3.3	5.37
1.15	3.31	5.378
1.15	3.32	5.387
1.15	3.33	5.395
1.15	3.34	5.403
1.15	3.35	5.411
1.15	3.36	5.419
1.15	3.37	5.427
1.15	3.38	5.435
1.15	3.39	5.443
1.15	3.4	5.451
1.15	3.41	5.459
1.15	3.42	5.467
1.15	3.43	5.475
1.15	3.44	5.483
1.15	3.45	5.491
1.15	3.46	5.499
1.15	3.47	5.507
1.15	3.48	5.515
1.15	3.49	5.523
1.15	3.5	5.531
1.15	3.51	5.539
1.15	3.52	5.546
1.15	3.53	5.554
1.15	3.54	5.562
1.15	3.55	5.57
1.15	3.56	5.578
1.15	3.57	5.586
1.15	3.58	5.594
1.15	3.59	5.601
1.15	3.6	5.609
1.15	3.61	5.617
1.15	3.62	5.625
1.15	3.63	5.632
1.15	3.64	5.64
1.15	3.65	5.648
1.15	3.66	5.656
1.15	3.67	5.663
1.15	3.68	5.671
1.15	3.69	5.679
1.15	3.7	5.687
1.15	3.71	5.694
1.15	3.72	5.702
1.15	3.73	5.71
1.15	3.74	5.717
1.15	3.75	5.725
1.15	3.76	5.732
1.15	3.77	5.74
1.15	3.78	5.748
1.15	3.79	5.755
1.15	3.8	5.763
1.15	3.81	5.77
1.15	3.82	5.778
1.15	3.83	5.786
1.15	3.84	5.793
1.15	3.85	5.801
1.15	3.86	5.808
1.15	3.87	5.816
1.15	3.88	5.823
1.15	3.89	5.831
1.15	3.9	5.838
1.15	3.91	5.846
1.15	3.92	5.853
1.15	3.93	5.861
1.15	3.94	5.868
1.15	3.95	5.876
1.15	3.96	5.883
1.15	3.97	5.89
1.15	3.98	5.898
1.15	3.99	5.905
1.15	4.	5.913
1.15	4.01	5.92
1.15	4.02	5.927
1.15	4.03	5.935
1.15	4.04	5.942
1.15	4.05	5.949
1.15	4.06	5.957
1.15	4.07	5.964
1.15	4.08	5.971
1.15	4.09	5.979
1.15	4.1	5.986
1.15	4.11	5.993
1.15	4.12	6.001
1.15	4.13	6.008
1.15	4.14	6.015
1.15	4.15	6.022
1.15	4.16	6.03
1.15	4.17	6.037
1.15	4.18	6.044
1.15	4.19	6.051
1.15	4.2	6.059
1.15	4.21	6.066
1.15	4.22	6.073
1.15	4.23	6.08
1.15	4.24	6.087
1.15	4.25	6.095
1.15	4.26	6.102
1.15	4.27	6.109
1.15	4.28	6.116
1.15	4.29	6.123
1.15	4.3	6.13
1.15	4.31	6.137
1.15	4.32	6.145
1.15	4.33	6.152
1.15	4.34	6.159
1.15	4.35	6.166
1.15	4.36	6.173
1.15	4.37	6.18
1.15	4.38	6.187
1.15	4.39	6.194
1.15	4.4	6.201
1.15	4.41	6.208
1.15	4.42	6.215
1.15	4.43	6.222
1.15	4.44	6.229
1.15	4.45	6.236
1.15	4.46	6.243
1.15	4.47	6.25
1.15	4.48	6.257
1.15	4.49	6.264
1.15	4.5	6.271
1.15	4.51	6.278
1.15	4.52	6.285
1.15	4.53	6.292
1.15	4.54	6.299
1.15	4.55	6.306
1.15	4.56	6.313
1.15	4.57	6.32
1.15	4.58	6.327
1.15	4.59	6.334
1.15	4.6	6.341
1.15	4.61	6.347
1.15	4.62	6.354
1.15	4.63	6.361
1.15	4.64	6.368
1.15	4.65	6.375
1.15	4.66	6.382
1.15	4.67	6.389
1.15	4.68	6.395
1.15	4.69	6.402
1.15	4.7	6.409
1.15	4.71	6.416
1.15	4.72	6.423
1.15	4.73	6.43
1.15	4.74	6.436
1.15	4.75	6.443
1.15	4.76	6.45
1.15	4.77	6.457
1.15	4.78	6.463
1.15	4.79	6.47
1.15	4.8	6.477
1.15	4.81	6.484
1.15	4.82	6.49
1.15	4.83	6.497
1.15	4.84	6.504
1.15	4.85	6.511
1.15	4.86	6.517
1.15	4.87	6.524
1.15	4.88	6.531
1.15	4.89	6.537
1.15	4.9	6.544
1.15	4.91	6.551
1.15	4.92	6.557
1.15	4.93	6.564
1.15	4.94	6.571
1.15	4.95	6.577
1.15	4.96	6.584
1.15	4.97	6.591
1.15	4.98	6.597
1.15	4.99	6.604
1.15	5.	6.61
1.2	4.07	5.003
1.2	4.08	5.009
1.2	4.09	5.015
1.2	4.1	5.021
1.2	4.11	5.027
1.2	4.12	5.033
1.2	4.13	5.039
1.2	4.14	5.045
1.2	4.15	5.052
1.2	4.16	5.058
1.2	4.17	5.064
1.2	4.18	5.07
1.2	4.19	5.076
1.2	4.2	5.082
1.2	4.21	5.088
1.2	4.22	5.094
1.2	4.23	5.1
1.2	4.24	5.106
1.2	4.25	5.112
1.2	4.26	5.118
1.2	4.27	5.124
1.2	4.28	5.13
1.2	4.29	5.136
1.2	4.3	5.142
1.2	4.31	5.148
1.2	4.32	5.154
1.2	4.33	5.16
1.2	4.34	5.166
1.2	4.35	5.172
1.2	4.36	5.178
1.2	4.37	5.184
1.2	4.38	5.19
1.2	4.39	5.196
1.2	4.4	5.202
1.2	4.41	5.207
1.2	4.42	5.213
1.2	4.43	5.219
1.2	4.44	5.225
1.2	4.45	5.231
1.2	4.46	5.237
1.2	4.47	5.243
1.2	4.48	5.249
1.2	4.49	5.254
1.2	4.5	5.26
1.2	4.51	5.266
1.2	4.52	5.272
1.2	4.53	5.278
1.2	4.54	5.284
1.2	4.55	5.289
1.2	4.56	5.295
1.2	4.57	5.301
1.2	4.58	5.307
1.2	4.59	5.313
1.2	4.6	5.318
1.2	4.61	5.324
1.2	4.62	5.33
1.2	4.63	5.336
1.2	4.64	5.341
1.2	4.65	5.347
1.2	4.66	5.353
1.2	4.67	5.359
1.2	4.68	5.364
1.2	4.69	5.37
1.2	4.7	5.376
1.2	4.71	5.382
1.2	4.72	5.387
1.2	4.73	5.393
1.2	4.74	5.399
1.2	4.75	5.404
1.2	4.76	5.41
1.2	4.77	5.416
1.2	4.78	5.421
1.2	4.79	5.427
1.2	4.8	5.433
1.2	4.81	5.438
1.2	4.82	5.444
1.2	4.83	5.45
1.2	4.84	5.455
1.2	4.85	5.461
1.2	4.86	5.467
1.2	4.87	5.472
1.2	4.88	5.478
1.2	4.89	5.484
1.2	4.9	5.489
1.2	4.91	5.495
1.2	4.92	5.5
1.2	4.93	5.506
1.2	4.94	5.511
1.2	4.95	5.517
1.2	4.96	5.523
1.2	4.97	5.528
1.2	4.98	5.534
1.2	4.99	5.539
1.2	5.	5.545

==> Plot_data/Fig9/LUM12/lumgaexcdata.dat <==
1.	0.28	2.015
1.	0.29	2.051
1.	0.3	2.086
1.	0.31	2.121
1.	0.32	2.155
1.	0.33	2.188
1.	0.34	2.221
1.	0.35	2.253
1.	0.36	2.285
1.	0.37	2.317
1.	0.38	2.348
1.	0.39	2.379
1.	0.4	2.409
1.	0.41	2.439
1.	0.42	2.468
1.	0.43	2.498
1.	0.44	2.526
1.	0.45	2.555
1.	0.46	2.583
1.	0.47	2.611
1.	0.48	2.639
1.	0.49	2.666
1.	0.5	2.693
1.	0.51	2.72
1.	0.52	2.746
1.	0.53	2.773
1.	0.54	2.799
1.	0.55	2.825
1.	0.56	2.85
1.	0.57	2.875
1.	0.58	2.901
1.	0.59	2.925
1.	0.6	2.95
1.	0.61	2.975
1.	0.62	2.999
1.	0.63	3.023
1.	0.64	3.047
1.	0.65	3.071
1.	0.66	3.094
1.	0.67	3.118
1.	0.68	3.141
1.	0.69	3.164
1.	0.7	3.187
1.	0.71	3.209
1.	0.72	3.232
1.	0.73	3.254
1.	0.74	3.276
1.	0.75	3.298
1.	0.76	3.32
1.	0.77	3.342
1.	0.78	3.364
1.	0.79	3.385
1.	0.8	3.407
1.	0.81	3.428
1.	0.82	3.449
1.	0.83	3.47
1.	0.84	3.491
1.	0.85	3.511
1.	0.86	3.532
1.	0.87	3.552
1.	0.88	3.573
1.	0.89	3.593
1.	0.9	3.613
1.	0.91	3.633
1.	0.92	3.653
1.	0.93	3.673
1.	0.94	3.693
1.	0.95	3.712
1.	0.96	3.732
1.	0.97	3.751
1.	0.98	3.77
1.	0.99	3.79
1.	1.	3.809
1.	1.01	3.828
1.	1.02	3.847
1.	1.03	3.865
1.	1.04	3.884
1.	1.05	3.903
1.	1.06	3.921
1.	1.07	3.94
1.	1.08	3.958
1.	1.09	3.976
1.	1.1	3.995
1.	1.11	4.013
1.	1.12	4.031
1.	1.13	4.049
1.	1.14	4.067
1.	1.15	4.084
1.	1.16	4.102
1.	1.17	4.12
1.	1.18	4.137
1.	1.19	4.155
1.	1.2	4.172
1.	1.21	4.19
1.	1.22	4.207
1.	1.23	4.224
1.	1.24	4.241
1.	1.25	4.258
1.	1.26	4.275
1.	1.27	4.292
1.	1.28	4.309
1.	1.29	4.326
1.	1.3	4.343
1.	1.31	4.359
1.	1.32	4.376
1.	1.33	4.392
1.	1.34	4.409
1.	1.35	4.425
1.	1.36	4.442
1.	1.37	4.458
1.	1.38	4.474
1.	1.39	4.49
1.	1.4	4.506
1.	1.41	4.523
1.	1.42	4.539
1.	1.43	4.555
1.	1.44	4.57
1.	1.45	4.586
1.	1.46	4.602
1.	1.47	4.618
1.	1.48	4.633
1.	1.49	4.649
1.	1.5	4.665
1.	1.51	4.68
1.	1.52	4.696
1.	1.53	4.711
1.	1.54	4.726
1.	1.55	4.742
1.	1.56	4.757
1.	1.57	4.772
1.	1.58	4.787
1.	1.59	4.803
1.	1.6	4.818
1.	1.61	4.833
1.	1.62	4.848
1.	1.63	4.863
1.	1.64	4.877
1.	1.65	4.892
1.	1.66	4.907
1.	1.67	4.922
1.	1.68	4.937
1.	1.69	4.951
1.	1.7	4.966
1.	1.71	4.98
1.	1.72	4.995
1.	1.73	5.01
1.	1.74	5.024
1.	1.75	5.038
1.	1.76	5.053
1.	1.77	5.067
1.	1.78	5.081
1.	1.79	5.096
1.	1.8	5.11
1.	1.81	5.124
1.	1.82	5.138
1.	1.83	5.152
1.	1.84	5.166
1.	1.85	5.18
1.	1.86	5.194
1.	1.87	5.208
1.	1.88	5.222
1.	1.89	5.236
1.	1.9	5.25
1.	1.91	5.264
1.	1.92	5.277
1.	1.93	5.291
1.	1.94	5.305
1.	1.95	5.319
1.	1.96	5.332
1.	1.97	5.346
1.	1.98	5.359
1.	1.99	5.373
1.	2.	5.386
1.	2.01	5.4
1.	2.02	5.413
1.	2.03	5.427
1.	2.04	5.44
1.	2.05	5.453
1.	2.06	5.466
1.	2.07	5.48
1.	2.08	5.493
1.	2.09	5.506
1.	2.1	5.519
1.	2.11	5.532
1.	2.12	5.546
1.	2.13	5.559
1.	2.14	5.572
1.	2.15	5.585
1.	2.16	5.598
1.	2.17	5.611
1.	2.18	5.623
1.	2.19	5.636
1.	2.2	5.649
1.	2.21	5.662
1.	2.22	5.675
1.	2.23	5.688
1.	2.24	5.7
1.	2.25	5.713
1.	2.26	5.726
1.	2.27	5.738
1.	2.28	5.751
1.	2.29	5.764
1.	2.3	5.776
1.	2.31	5.789
1.	2.32	5.801
1.	2.33	5.814
1.	2.34	5.826
1.	2.35	5.839
1.	2.36	5.851
1.	2.37	5.863
1.	2.38	5.876
1.	2.39	5.888
1.	2.4	5.9
1.	2.41	5.913
1.	2.42	5.925
1.	2.43	5.937
1.	2.44	5.949
1.	2.45	5.962
1.	2.46	5.974
1.	2.47	5.986
1.	2.48	5.998
1.	2.49	6.01
1.	2.5	6.022
1.	2.51	6.034
1.	2.52	6.046
1.	2.53	6.058
1.	2.54	6.07
1.	2.55	6.082
1.	2.56	6.094
1.	2.57	6.106
1.	2.58	6.118
1.	2.59	6.129
1.	2.6	6.141
1.	2.61	6.153
1.	2.62	6.165
1.	2.63	6.177
1.	2.64	6.188
1.	2.65	6.2
1.	2.66	6.212
1.	2.67	6.223
1.	2.68	6.235
1.	2.69	6.247
1.	2.7	6.258
1.	2.71	6.27
1.	2.72	6.281
1.	2.73	6.293
1.	2.74	6.304
1.	2.75	6.316
1.	2.76	6.327
1.	2.77	6.339
1.	2.78	6.35
1.	2.79	6.362
1.	2.8	6.373
1.	2.81	6.384
1.	2.82	6.396
1.	2.83	6.407
1.	2.84	6.418
1.	2.85	6.43
1.	2.86	6.441
1.	2.87	6.452
1.	2.88	6.464
1.	2.89	6.475
1.	2.9	6.486
1.	2.91	6.497
1.	2.92	6.508
1.	2.93	6.519
1.	2.94	6.531
1.	2.95	6.542
1.	2.96	6.553
1.	2.97	6.564
1.	2.98	6.575
1.	2.99	6.586
1.	3.	6.597
1.	3.01	6.608
1.	3.02	6.619
1.	3.03	6.63
1.	3.04	6.641
1.	3.05	6.652
1.	3.06	6.662
1.	3.07	6.673
1.	3.08	6.684
1.	3.09	6.695
1.	3.1	6.706
1.	3.11	6.717
1.	3.12	6.727
1.	3.13	6.738
1.	3.14	6.749
1.	3.15	6.76
1.	3.16	6.77
1.	3.17	6.781
1.	3.18	6.792
1.	3.19	6.802
1.	3.2	6.813
1.	3.21	6.824
1.	3.22	6.834
1.	3.23	6.845
1.	3.24	6.856
1.	3.25	6.866
1.	3.26	6.877
1.	3.27	6.887
1.	3.28	6.898
1.	3.29	6.908
1.	3.3	6.919
1.	3.31	6.929
1.	3.32	6.94
1.	3.33	6.95
1.	3.34	6.961
1.	3.35	6.971
1.	3.36	6.981
1.	3.37	6.992
1.	3.38	7.002
1.	3.39	7.012
1.	3.4	7.023
1.	3.41	7.033
1.	3.42	7.043
1.	3.43	7.054
1.	3.44	7.064
1.	3.45	7.074
1.	3.46	7.085
1.	3.47	7.095
1.	3.48	7.105
1.	3.49	7.115
1.	3.5	7.125
1.	3.51	7.136
1.	3.52	7.146
1.	3.53	7.156
1.	3.54	7.166
1.	3.55	7.176
1.	3.56	7.186
1.	3.57	7.196
1.	3.58	7.206
1.	3.59	7.216
1.	3.6	7.226
1.	3.61	7.236
1.	3.62	7.246
1.	3.63	7.256
1.	3.64	7.266
1.	3.65	7.276
1.	3.66	7.286
1.	3.67	7.296
1.	3.68	7.306
1.	3.69	7.316
1.	3.7	7.326
1.	3.71	7.336
1.	3.72	7.346
1.	3.73	7.356
1.	3.74	7.366
1.	3.75	7.375
1.	3.76	7.385
1.	3.77	7.395
1.	3.78	7.405
1.	3.79	7.415
1.	3.8	7.424
1.	3.81	7.434
1.	3.82	7.444
1.	3.83	7.454
1.	3.84	7.463
1.	3.85	7.473
1.	3.86	7.483
1.	3.87	7.493
1.	3.88	7.502
1.	3.89	7.512
1.	3.9	7.522
1.	3.91	7.531
1.	3.92	7.541
1.	3.93	7.55
1.	3.94	7.56
1.	3.95	7.57
1.	3.96	7.579
1.	3.97	7.589
1.	3.98	7.598
1.	3.99	7.608
1.	4.	7.617
1.	4.01	7.627
1.	4.02	7.636
1.	4.03	7.646
1.	4.04	7.655
1.	4.05	7.665
1.	4.06	7.674
1.	4.07	7.684
1.	4.08	7.693
1.	4.09	7.703
1.	4.1	7.712
1.	4.11	7.721
1.	4.12	7.731
1.	4.13	7.74
1.	4.14	7.749
1.	4.15	7.759
1.	4.16	7.768
1.	4.17	7.778
1.	4.18	7.787
1.	4.19	7.796
1.	4.2	7.805
1.	4.21	7.815
1.	4.22	7.824
1.	4.23	7.833
1.	4.24	7.843
1.	4.25	7.852
1.	4.26	7.861
1.	4.27	7.87
1.	4.28	7.879
1.	4.29	7.889
1.	4.3	7.898
1.	4.31	7.907
1.	4.32	7.916
1.	4.33	7.925
1.	4.34	7.934
1.	4.35	7.944
1.	4.36	7.953
1.	4.37	7.962
1.	4.38	7.971
1.	4.39	7.98
1.	4.4	7.989
1.	4.41	7.998
1.	4.42	8.007
1.	4.43	8.016
1.	4.44	8.025
1.	4.45	8.034
1.	4.46	8.043
1.	4.47	8.052
1.	4.48	8.061
1.	4.49	8.07
1.	4.5	8.079
1.	4.51	8.088
1.	4.52	8.097
1.	4.53	8.106
1.	4.54	8.115
1.	4.55	8.124
1.	4.56	8.133
1.	4.57	8.142
1.	4.58	8.151
1.	4.59	8.16
1.	4.6	8.169
1.	4.61	8.178
1.	4.62	8.186
1.	4.63	8.195
1.	4.64	8.204
1.	4.65	8.213
1.	4.66	8.222
1.	4.67	8.231
1.	4.68	8.239
1.	4.69	8.248
1.	4.7	8.257
1.	4.71	8.266
1.	4.72	8.275
1.	4.73	8.283
1.	4.74	8.292
1.	4.75	8.301
1.	4.76	8.31
1.	4.77	8.318
1.	4.78	8.327
1.	4.79	8.336
1.	4.8	8.344
1.	4.81	8.353
1.	4.82	8.362
1.	4.83	8.37
1.	4.84	8.379
1.	4.85	8.388
1.	4.86	8.396
1.	4.87	8.405
1.	4.88	8.414
1.	4.89	8.422
1.	4.9	8.431
1.	4.91	8.439
1.	4.92	8.448
1.	4.93	8.457
1.	4.94	8.465
1.	4.95	8.474
1.	4.96	8.482
1.	4.97	8.491
1.	4.98	8.499
1.	4.99	8.508
1.	5.	8.516
1.05	0.37	2.017
1.05	0.38	2.044
1.05	0.39	2.071
1.05	0.4	2.097
1.05	0.41	2.123
1.05	0.42	2.149
1.05	0.43	2.174
1.05	0.44	2.2
1.05	0.45	2.224
1.05	0.46	2.249
1.05	0.47	2.273
1.05	0.48	2.297
1.05	0.49	2.321
1.05	0.5	2.345
1.05	0.51	2.368
1.05	0.52	2.391
1.05	0.53	2.414
1.05	0.54	2.437
1.05	0.55	2.459
1.05	0.56	2.481
1.05	0.57	2.504
1.05	0.58	2.525
1.05	0.59	2.547
1.05	0.6	2.569
1.05	0.61	2.59
1.05	0.62	2.611
1.05	0.63	2.632
1.05	0.64	2.653
1.05	0.65	2.673
1.05	0.66	2.694
1.05	0.67	2.714
1.05	0.68	2.734
1.05	0.69	2.754
1.05	0.7	2.774
1.05	0.71	2.794
1.05	0.72	2.814
1.05	0.73	2.833
1.05	0.74	2.853
1.05	0.75	2.872
1.05	0.76	2.891
1.05	0.77	2.91
1.05	0.78	2.929
1.05	0.79	2.947
1.05	0.8	2.966
1.05	0.81	2.984
1.05	0.82	3.003
1.05	0.83	3.021
1.05	0.84	3.039
1.05	0.85	3.057
1.05	0.86	3.075
1.05	0.87	3.093
1.05	0.88	3.111
1.05	0.89	3.128
1.05	0.9	3.146
1.05	0.91	3.163
1.05	0.92	3.181
1.05	0.93	3.198
1.05	0.94	3.215
1.05	0.95	3.232
1.05	0.96	3.249
1.05	0.97	3.266
1.05	0.98	3.283
1.05	0.99	3.299
1.05	1.	3.316
1.05	1.01	3.333
1.05	1.02	3.349
1.05	1.03	3.365
1.05	1.04	3.382
1.05	1.05	3.398
1.05	1.06	3.414
1.05	1.07	3.43
1.05	1.08	3.446
1.05	1.09	3.462
1.05	1.1	3.478
1.05	1.11	3.494
1.05	1.12	3.509
1.05	1.13	3.525
1.05	1.14	3.54
1.05	1.15	3.556
1.05	1.16	3.571
1.05	1.17	3.587
1.05	1.18	3.602
1.05	1.19	3.617
1.05	1.2	3.632
1.05	1.21	3.648
1.05	1.22	3.663
1.05	1.23	3.678
1.05	1.24	3.693
1.05	1.25	3.707
1.05	1.26	3.722
1.05	1.27	3.737
1.05	1.28	3.752
1.05	1.29	3.766
1.05	1.3	3.781
1.05	1.31	3.795
1.05	1.32	3.81
1.05	1.33	3.824
1.05	1.34	3.839
1.05	1.35	3.853
1.05	1.36	3.867
1.05	1.37	3.881
1.05	1.38	3.895
1.05	1.39	3.909
1.05	1.4	3.924
1.05	1.41	3.938
1.05	1.42	3.951
1.05	1.43	3.965
1.05	1.44	3.979
1.05	1.45	3.993
1.05	1.46	4.007
1.05	1.47	4.02
1.05	1.48	4.034
1.05	1.49	4.048
1.05	1.5	4.061
1.05	1.51	4.075
1.05	1.52	4.088
1.05	1.53	4.102
1.05	1.54	4.115
1.05	1.55	4.128
1.05	1.56	4.142
1.05	1.57	4.155
1.05	1.58	4.168
1.05	1.59	4.181
1.05	1.6	4.194
1.05	1.61	4.207
1.05	1.62	4.221
1.05	1.63	4.234
1.05	1.64	4.247
1.05	1.65	4.259
1.05	1.66	4.272
1.05	1.67	4.285
1.05	1.68	4.298
1.05	1.69	4.311
1.05	1.7	4.324
1.05	1.71	4.336
1.05	1.72	4.349
1.05	1.73	4.361
1.05	1.74	4.374
1.05	1.75	4.387
1.05	1.76	4.399
1.05	1.77	4.412
1.05	1.78	4.424
1.05	1.79	4.436
1.05	1.8	4.449
1.05	1.81	4.461
1.05	1.82	4.473
1.05	1.83	4.486
1.05	1.84	4.498
1.05	1.85	4.51
1.05	1.86	4.522
1.05	1.87	4.535
1.05	1.88	4.547
1.05	1.89	4.559
1.05	1.9	4.571
1.05	1.91	4.583
1.05	1.92	4.595
1.05	1.93	4.607
1.05	1.94	4.619
1.05	1.95	4.631
1.05	1.96	4.642
1.05	1.97	4.654
1.05	1.98	4.666
1.05	1.99	4.678
1.05	2.	4.689
1.05	2.01	4.701
1.05	2.02	4.713
1.05	2.03	4.725
1.05	2.04	4.736
1.05	2.05	4.748
1.05	2.06	4.759
1.05	2.07	4.771
1.05	2.08	4.782
1.05	2.09	4.794
1.05	2.1	4.805
1.05	2.11	4.817
1.05	2.12	4.828
1.05	2.13	4.84
1.05	2.14	4.851
1.05	2.15	4.862
1.05	2.16	4.873
1.05	2.17	4.885
1.05	2.18	4.896
1.05	2.19	4.907
1.05	2.2	4.918
1.05	2.21	4.93
1.05	2.22	4.941
1.05	2.23	4.952
1.05	2.24	4.963
1.05	2.25	4.974
1.05	2.26	4.985
1.05	2.27	4.996
1.05	2.28	5.007
1.05	2.29	5.018
1.05	2.3	5.029
1.05	2.31	5.04
1.05	2.32	5.051
1.05	2.33	5.062
1.05	2.34	5.072
1.05	2.35	5.083
1.05	2.36	5.094
1.05	2.37	5.105
1.05	2.38	5.116
1.05	2.39	5.126
1.05	2.4	5.137
1.05	2.41	5.148
1.05	2.42	5.158
1.05	2.43	5.169
1.05	2.44	5.18
1.05	2.45	5.19
1.05	2.46	5.201
1.05	2.47	5.211
1.05	2.48	5.222
1.05	2.49	5.233
1.05	2.5	5.243
1.05	2.51	5.253
1.05	2.52	5.264
1.05	2.53	5.274
1.05	2.54	5.285
1.05	2.55	5.295
1.05	2.56	5.306
1.05	2.57	5.316
1.05	2.58	5.326
1.05	2.59	5.337
1.05	2.6	5.347
1.05	2.61	5.357
1.05	2.62	5.367
1.05	2.63	5.378
1.05	2.64	5.388
1.05	2.65	5.398
1.05	2.66	5.408
1.05	2.67	5.418
1.05	2.68	5.428
1.05	2.69	5.439
1.05	2.7	5.449
1.05	2.71	5.459
1.05	2.72	5.469
1.05	2.73	5.479
1.05	2.74	5.489
1.05	2.75	5.499
1.05	2.76	5.509
1.05	2.77	5.519
1.05	2.78	5.529
1.05	2.79	5.539
1.05	2.8	5.549
1.05	2.81	5.559
1.05	2.82	5.568
1.05	2.83	5.578
1.05	2.84	5.588
1.05	2.85	5.598
1.05	2.86	5.608
1.05	2.87	5.618
1.05	2.88	5.627
1.05	2.89	5.637
1.05	2.9	5.647
1.05	2.91	5.657
1.05	2.92	5.666
1.05	2.93	5.676
1.05	2.94	5.686
1.05	2.95	5.695
1.05	2.96	5.705
1.05	2.97	5.715
1.05	2.98	5.724
1.05	2.99	5.734
1.05	3.	5.743
1.05	3.01	5.753
1.05	3.02	5.763
1.05	3.03	5.772
1.05	3.04	5.782
1.05	3.05	5.791
1.05	3.06	5.801
1.05	3.07	5.81
1.05	3.08	5.82
1.05	3.09	5.829
1.05	3.1	5.838
1.05	3.11	5.848
1.05	3.12	5.857
1.05	3.13	5.867
1.05	3.14	5.876
1.05	3.15	5.885
1.05	3.16	5.895
1.05	3.17	5.904
1.05	3.18	5.913
1.05	3.19	5.923
1.05	3.2	5.932
1.05	3.21	5.941
1.05	3.22	5.95
1.05	3.23	5.96
1.05	3.24	5.969
1.05	3.25	5.978
1.05	3.26	5.987
1.05	3.27	5.996
1.05	3.28	6.005
1.05	3.29	6.015
1.05	3.3	6.024
1.05	3.31	6.033
1.05	3.32	6.042
1.05	3.33	6.051
1.05	3.34	6.06
1.05	3.35	6.069
1.05	3.36	6.078
1.05	3.37	6.087
1.05	3.38	6.096
1.05	3.39	6.105
1.05	3.4	6.114
1.05	3.41	6.123
1.05	3.42	6.132
1.05	3.43	6.141
1.05	3.44	6.15
1.05	3.45	6.159
1.05	3.46	6.168
1.05	3.47	6.177
1.05	3.48	6.186
1.05	3.49	6.195
1.05	3.5	6.204
1.05	3.51	6.212
1.05	3.52	6.221
1.05	3.53	6.23
1.05	3.54	6.239
1.05	3.55	6.248
1.05	3.56	6.257
1.05	3.57	6.265
1.05	3.58	6.274
1.05	3.59	6.283
1.05	3.6	6.292
1.05	3.61	6.3
1.05	3.62	6.309
1.05	3.63	6.318
1.05	3.64	6.326
1.05	3.65	6.335
1.05	3.66	6.344
1.05	3.67	6.352
1.05	3.68	6.361
1.05	3.69	6.37
1.05	3.7	6.378
1.05	3.71	6.387
1.05	3.72	6.396
1.05	3.73	6.404
1.05	3.74	6.413
1.05	3.75	6.421
1.05	3.76	6.43
1.05	3.77	6.438
1.05	3.78	6.447
1.05	3.79	6.456
1.05	3.8	6.464
1.05	3.81	6.473
1.05	3.82	6.481
1.05	3.83	6.489
1.05	3.84	6.498
1.05	3.85	6.506
1.05	3.86	6.515
1.05	3.87	6.523
1.05	3.88	6.532
1.05	3.89	6.54
1.05	3.9	6.549
1.05	3.91	6.557
1.05	3.92	6.565
1.05	3.93	6.574
1.05	3.94	6.582
1.05	3.95	6.59
1.05	3.96	6.599
1.05	3.97	6.607
1.05	3.98	6.615
1.05	3.99	6.624
1.05	4.	6.632
1.05	4.01	6.64
1.05	4.02	6.649
1.05	4.03	6.657
1.05	4.04	6.665
1.05	4.05	6.673
1.05	4.06	6.682
1.05	4.07	6.69
1.05	4.08	6.698
1.05	4.09	6.706
1.05	4.1	6.714
1.05	4.11	6.723
1.05	4.12	6.731
1.05	4.13	6.739
1.05	4.14	6.747
1.05	4.15	6.755
1.05	4.16	6.763
1.05	4.17	6.771
1.05	4.18	6.78
1.05	4.19	6.788
1.05	4.2	6.796
1.05	4.21	6.804
1.05	4.22	6.812
1.05	4.23	6.82
1.05	4.24	6.828
1.05	4.25	6.836
1.05	4.26	6.844
1.05	4.27	6.852
1.05	4.28	6.86
1.05	4.29	6.868
1.05	4.3	6.876
1.05	4.31	6.884
1.05	4.32	6.892
1.05	4.33	6.9
1.05	4.34	6.908
1.05	4.35	6.916
1.05	4.36	6.924
1.05	4.37	6.932
1.05	4.38	6.94
1.05	4.39	6.948
1.05	4.4	6.956
1.05	4.41	6.964
1.05	4.42	6.971
1.05	4.43	6.979
1.05	4.44	6.987
1.05	4.45	6.995
1.05	4.46	7.003
1.05	4.47	7.011
1.05	4.48	7.019
1.05	4.49	7.026
1.05	4.5	7.034
1.05	4.51	7.042
1.05	4.52	7.05
1.05	4.53	7.058
1.05	4.54	7.065
1.05	4.55	7.073
1.05	4.56	7.081
1.05	4.57	7.089
1.05	4.58	7.096
1.05	4.59	7.104
1.05	4.6	7.112
1.05	4.61	7.12
1.05	4.62	7.127
1.05	4.63	7.135
1.05	4.64	7.143
1.05	4.65	7.151
1.05	4.66	7.158
1.05	4.67	7.166
1.05	4.68	7.174
1.05	4.69	7.181
1.05	4.7	7.189
1.05	4.71	7.197
1.05	4.72	7.204
1.05	4.73	7.212
1.05	4.74	7.219
1.05	4.75	7.227
1.05	4.76	7.235
1.05	4.77	7.242
1.05	4.78	7.25
1.05	4.79	7.257
1.05	4.8	7.265
1.05	4.81	7.272
1.05	4.82	7.28
1.05	4.83	7.288
1.05	4.84	7.295
1.05	4.85	7.303
1.05	4.86	7.31
1.05	4.87	7.318
1.05	4.88	7.325
1.05	4.89	7.333
1.05	4.9	7.34
1.05	4.91	7.348
1.05	4.92	7.355
1.05	4.93	7.363
1.05	4.94	7.37
1.05	4.95	7.378
1.05	4.96	7.385
1.05	4.97	7.392
1.05	4.98	7.4
1.05	4.99	7.407
1.05	5.	7.415
1.1	0.49	2.001
1.1	0.5	2.021
1.1	0.51	2.042
1.1	0.52	2.061
1.1	0.53	2.081
1.1	0.54	2.101
1.1	0.55	2.12
1.1	0.56	2.139
1.1	0.57	2.158
1.1	0.58	2.177
1.1	0.59	2.196
1.1	0.6	2.214
1.1	0.61	2.233
1.1	0.62	2.251
1.1	0.63	2.269
1.1	0.64	2.287
1.1	0.65	2.305
1.1	0.66	2.322
1.1	0.67	2.34
1.1	0.68	2.357
1.1	0.69	2.375
1.1	0.7	2.392
1.1	0.71	2.409
1.1	0.72	2.426
1.1	0.73	2.443
1.1	0.74	2.459
1.1	0.75	2.476
1.1	0.76	2.492
1.1	0.77	2.509
1.1	0.78	2.525
1.1	0.79	2.541
1.1	0.8	2.557
1.1	0.81	2.573
1.1	0.82	2.589
1.1	0.83	2.604
1.1	0.84	2.62
1.1	0.85	2.636
1.1	0.86	2.651
1.1	0.87	2.666
1.1	0.88	2.682
1.1	0.89	2.697
1.1	0.9	2.712
1.1	0.91	2.727
1.1	0.92	2.742
1.1	0.93	2.757
1.1	0.94	2.772
1.1	0.95	2.786
1.1	0.96	2.801
1.1	0.97	2.816
1.1	0.98	2.83
1.1	0.99	2.844
1.1	1.	2.859
1.1	1.01	2.873
1.1	1.02	2.887
1.1	1.03	2.901
1.1	1.04	2.915
1.1	1.05	2.929
1.1	1.06	2.943
1.1	1.07	2.957
1.1	1.08	2.971
1.1	1.09	2.985
1.1	1.1	2.998
1.1	1.11	3.012
1.1	1.12	3.025
1.1	1.13	3.039
1.1	1.14	3.052
1.1	1.15	3.066
1.1	1.16	3.079
1.1	1.17	3.092
1.1	1.18	3.105
1.1	1.19	3.119
1.1	1.2	3.132
1.1	1.21	3.145
1.1	1.22	3.158
1.1	1.23	3.171
1.1	1.24	3.183
1.1	1.25	3.196
1.1	1.26	3.209
1.1	1.27	3.222
1.1	1.28	3.234
1.1	1.29	3.247
1.1	1.3	3.259
1.1	1.31	3.272
1.1	1.32	3.284
1.1	1.33	3.297
1.1	1.34	3.309
1.1	1.35	3.322
1.1	1.36	3.334
1.1	1.37	3.346
1.1	1.38	3.358
1.1	1.39	3.37
1.1	1.4	3.383
1.1	1.41	3.395
1.1	1.42	3.407
1.1	1.43	3.419
1.1	1.44	3.431
1.1	1.45	3.442
1.1	1.46	3.454
1.1	1.47	3.466
1.1	1.48	3.478
1.1	1.49	3.49
1.1	1.5	3.501
1.1	1.51	3.513
1.1	1.52	3.525
1.1	1.53	3.536
1.1	1.54	3.548
1.1	1.55	3.559
1.1	1.56	3.571
1.1	1.57	3.582
1.1	1.58	3.593
1.1	1.59	3.605
1.1	1.6	3.616
1.1	1.61	3.627
1.1	1.62	3.639
1.1	1.63	3.65
1.1	1.64	3.661
1.1	1.65	3.672
1.1	1.66	3.683
1.1	1.67	3.694
1.1	1.68	3.705
1.1	1.69	3.716
1.1	1.7	3.727
1.1	1.71	3.738
1.1	1.72	3.749
1.1	1.73	3.76
1.1	1.74	3.771
1.1	1.75	3.782
1.1	1.76	3.793
1.1	1.77	3.803
1.1	1.78	3.814
1.1	1.79	3.825
1.1	1.8	3.835
1.1	1.81	3.846
1.1	1.82	3.857
1.1	1.83	3.867
1.1	1.84	3.878
1.1	1.85	3.888
1.1	1.86	3.899
1.1	1.87	3.909
1.1	1.88	3.92
1.1	1.89	3.93
1.1	1.9	3.941
1.1	1.91	3.951
1.1	1.92	3.961
1.1	1.93	3.972
1.1	1.94	3.982
1.1	1.95	3.992
1.1	1.96	4.002
1.1	1.97	4.012
1.1	1.98	4.023
1.1	1.99	4.033
1.1	2.	4.043
1.1	2.01	4.053
1.1	2.02	4.063
1.1	2.03	4.073
1.1	2.04	4.083
1.1	2.05	4.093
1.1	2.06	4.103
1.1	2.07	4.113
1.1	2.08	4.123
1.1	2.09	4.133
1.1	2.1	4.143
1.1	2.11	4.153
1.1	2.12	4.162
1.1	2.13	4.172
1.1	2.14	4.182
1.1	2.15	4.192
1.1	2.16	4.202
1.1	2.17	4.211
1.1	2.18	4.221
1.1	2.19	4.231
1.1	2.2	4.24
1.1	2.21	4.25
1.1	2.22	4.259
1.1	2.23	4.269
1.1	2.24	4.279
1.1	2.25	4.288
1.1	2.26	4.298
1.1	2.27	4.307
1.1	2.28	4.317
1.1	2.29	4.326
1.1	2.3	4.336
1.1	2.31	4.345
1.1	2.32	4.354
1.1	2.33	4.364
1.1	2.34	4.373
1.1	2.35	4.382
1.1	2.36	4.392
1.1	2.37	4.401
1.1	2.38	4.41
1.1	2.39	4.42
1.1	2.4	4.429
1.1	2.41	4.438
1.1	2.42	4.447
1.1	2.43	4.456
1.1	2.44	4.466
1.1	2.45	4.475
1.1	2.46	4.484
1.1	2.47	4.493
1.1	2.48	4.502
1.1	2.49	4.511
1.1	2.5	4.52
1.1	2.51	4.529
1.1	2.52	4.538
1.1	2.53	4.547
1.1	2.54	4.556
1.1	2.55	4.565
1.1	2.56	4.574
1.1	2.57	4.583
1.1	2.58	4.592
1.1	2.59	4.601
1.1	2.6	4.61
1.1	2.61	4.618
1.1	2.62	4.627
1.1	2.63	4.636
1.1	2.64	4.645
1.1	2.65	4.654
1.1	2.66	4.663
1.1	2.67	4.671
1.1	2.68	4.68
1.1	2.69	4.689
1.1	2.7	4.697
1.1	2.71	4.706
1.1	2.72	4.715
1.1	2.73	4.723
1.1	2.74	4.732
1.1	2.75	4.741
1.1	2.76	4.749
1.1	2.77	4.758
1.1	2.78	4.767
1.1	2.79	4.775
1.1	2.8	4.784
1.1	2.81	4.792
1.1	2.82	4.801
1.1	2.83	4.809
1.1	2.84	4.818
1.1	2.85	4.826
1.1	2.86	4.835
1.1	2.87	4.843
1.1	2.88	4.851
1.1	2.89	4.86
1.1	2.9	4.868
1.1	2.91	4.877
1.1	2.92	4.885
1.1	2.93	4.893
1.1	2.94	4.902
1.1	2.95	4.91
1.1	2.96	4.918
1.1	2.97	4.927
1.1	2.98	4.935
1.1	2.99	4.943
1.1	3.	4.952
1.1	3.01	4.96
1.1	3.02	4.968
1.1	3.03	4.976
1.1	3.04	4.984
1.1	3.05	4.993
1.1	3.06	5.001
1.1	3.07	5.009
1.1	3.08	5.017
1.1	3.09	5.025
1.1	3.1	5.033
1.1	3.11	5.041
1.1	3.12	5.05
1.1	3.13	5.058
1.1	3.14	5.066
1.1	3.15	5.074
1.1	3.16	5.082
1.1	3.17	5.09
1.1	3.18	5.098
1.1	3.19	5.106
1.1	3.2	5.114
1.1	3.21	5.122
1.1	3.22	5.13
1.1	3.23	5.138
1.1	3.24	5.146
1.1	3.25	5.154
1.1	3.26	5.162
1.1	3.27	5.17
1.1	3.28	5.177
1.1	3.29	5.185
1.1	3.3	5.193
1.1	3.31	5.201
1.1	3.32	5.209
1.1	3.33	5.217
1.1	3.34	5.225
1.1	3.35	5.232
1.1	3.36	5.24
1.1	3.37	5.248
1.1	3.38	5.256
1.1	3.39	5.264
1.1	3.4	5.271
1.1	3.41	5.279
1.1	3.42	5.287
1.1	3.43	5.295
1.1	3.44	5.302
1.1	3.45	5.31
1.1	3.46	5.318
1.1	3.47	5.325
1.1	3.48	5.333
1.1	3.49	5.341
1.1	3.5	5.348
1.1	3.51	5.356
1.1	3.52	5.364
1.1	3.53	5.371
1.1	3.54	5.379
1.1	3.55	5.386
1.1	3.56	5.394
1.1	3.57	5.401
1.1	3.58	5.409
1.1	3.59	5.417
1.1	3.6	5.424
1.1	3.61	5.432
1.1	3.62	5.439
1.1	3.63	5.447
1.1	3.64	5.454
1.1	3.65	5.462
1.1	3.66	5.469
1.1	3.67	5.477
1.1	3.68	5.484
1.1	3.69	5.492
1.1	3.7	5.499
1.1	3.71	5.506
1.1	3.72	5.514
1.1	3.73	5.521
1.1	3.74	5.529
1.1	3.75	5.536
1.1	3.76	5.543
1.1	3.77	5.551
1.1	3.78	5.558
1.1	3.79	5.565
1.1	3.8	5.573
1.1	3.81	5.58
1.1	3.82	5.587
1.1	3.83	5.595
1.1	3.84	5.602
1.1	3.85	5.609
1.1	3.86	5.617
1.1	3.87	5.624
1.1	3.88	5.631
1.1	3.89	5.638
1.1	3.9	5.646
1.1	3.91	5.653
1.1	3.92	5.66
1.1	3.93	5.667
1.1	3.94	5.674
1.1	3.95	5.682
1.1	3.96	5.689
1.1	3.97	5.696
1.1	3.98	5.703
1.1	3.99	5.71
1.1	4.	5.718
1.1	4.01	5.725
1.1	4.02	5.732
1.1	4.03	5.739
1.1	4.04	5.746
1.1	4.05	5.753
1.1	4.06	5.76
1.1	4.07	5.767
1.1	4.08	5.774
1.1	4.09	5.781
1.1	4.1	5.789
1.1	4.11	5.796
1.1	4.12	5.803
1.1	4.13	5.81
1.1	4.14	5.817
1.1	4.15	5.824
1.1	4.16	5.831
1.1	4.17	5.838
1.1	4.18	5.845
1.1	4.19	5.852
1.1	4.2	5.859
1.1	4.21	5.866
1.1	4.22	5.873
1.1	4.23	5.88
1.1	4.24	5.887
1.1	4.25	5.893
1.1	4.26	5.9
1.1	4.27	5.907
1.1	4.28	5.914
1.1	4.29	5.921
1.1	4.3	5.928
1.1	4.31	5.935
1.1	4.32	5.942
1.1	4.33	5.949
1.1	4.34	5.956
1.1	4.35	5.962
1.1	4.36	5.969
1.1	4.37	5.976
1.1	4.38	5.983
1.1	4.39	5.99
1.1	4.4	5.997
1.1	4.41	6.003
1.1	4.42	6.01
1.1	4.43	6.017
1.1	4.44	6.024
1.1	4.45	6.031
1.1	4.46	6.037
1.1	4.47	6.044
1.1	4.48	6.051
1.1	4.49	6.058
1.1	4.5	6.064
1.1	4.51	6.071
1.1	4.52	6.078
1.1	4.53	6.085
1.1	4.54	6.091
1.1	4.55	6.098
1.1	4.56	6.105
1.1	4.57	6.111
1.1	4.58	6.118
1.1	4.59	6.125
1.1	4.6	6.131
1.1	4.61	6.138
1.1	4.62	6.145
1.1	4.63	6.151
1.1	4.64	6.158
1.1	4.65	6.165
1.1	4.66	6.171
1.1	4.67	6.178
1.1	4.68	6.184
1.1	4.69	6.191
1.1	4.7	6.198
1.1	4.71	6.204
1.1	4.72	6.211
1.1	4.73	6.217
1.1	4.74	6.224
1.1	4.75	6.231
1.1	4.76	6.237
1.1	4.77	6.244
1.1	4.78	6.25
1.1	4.79	6.257
1.1	4.8	6.263
1.1	4.81	6.27
1.1	4.82	6.276
1.1	4.83	6.283
1.1	4.84	6.289
1.1	4.85	6.296
1.1	4.86	6.302
1.1	4.87	6.309
1.1	4.88	6.315
1.1	4.89	6.322
1.1	4.9	6.328
1.1	4.91	6.335
1.1	4.92	6.341
1.1	4.93	6.347
1.1	4.94	6.354
1.1	4.95	6.36
1.1	4.96	6.367
1.1	4.97	6.373
1.1	4.98	6.38
1.1	4.99	6.386
1.1	5.	6.392
1.15	0.68	2.013
1.15	0.69	2.027
1.15	0.7	2.042
1.15	0.71	2.056
1.15	0.72	2.071
1.15	0.73	2.085
1.15	0.74	2.099
1.15	0.75	2.114
1.15	0.76	2.128
1.15	0.77	2.142
1.15	0.78	2.155
1.15	0.79	2.169
1.15	0.8	2.183
1.15	0.81	2.197
1.15	0.82	2.21
1.15	0.83	2.224
1.15	0.84	2.237
1.15	0.85	2.25
1.15	0.86	2.263
1.15	0.87	2.276
1.15	0.88	2.289
1.15	0.89	2.302
1.15	0.9	2.315
1.15	0.91	2.328
1.15	0.92	2.341
1.15	0.93	2.354
1.15	0.94	2.366
1.15	0.95	2.379
1.15	0.96	2.391
1.15	0.97	2.404
1.15	0.98	2.416
1.15	0.99	2.428
1.15	1.	2.441
1.15	1.01	2.453
1.15	1.02	2.465
1.15	1.03	2.477
1.15	1.04	2.489
1.15	1.05	2.501
1.15	1.06	2.513
1.15	1.07	2.525
1.15	1.08	2.536
1.15	1.09	2.548
1.15	1.1	2.56
1.15	1.11	2.571
1.15	1.12	2.583
1.15	1.13	2.594
1.15	1.14	2.606
1.15	1.15	2.617
1.15	1.16	2.629
1.15	1.17	2.64
1.15	1.18	2.651
1.15	1.19	2.662
1.15	1.2	2.674
1.15	1.21	2.685
1.15	1.22	2.696
1.15	1.23	2.707
1.15	1.24	2.718
1.15	1.25	2.729
1.15	1.26	2.74
1.15	1.27	2.75
1.15	1.28	2.761
1.15	1.29	2.772
1.15	1.3	2.783
1.15	1.31	2.793
1.15	1.32	2.804
1.15	1.33	2.815
1.15	1.34	2.825
1.15	1.35	2.836
1.15	1.36	2.846
1.15	1.37	2.857
1.15	1.38	2.867
1.15	1.39	2.877
1.15	1.4	2.888
1.15	1.41	2.898
1.15	1.42	2.908
1.15	1.43	2.919
1.15	1.44	2.929
1.15	1.45	2.939
1.15	1.46	2.949
1.15	1.47	2.959
1.15	1.48	2.969
1.15	1.49	2.979
1.15	1.5	2.989
1.15	1.51	2.999
1.15	1.52	3.009
1.15	1.53	3.019
1.15	1.54	3.029
1.15	1.55	3.039
1.15	1.56	3.048
1.15	1.57	3.058
1.15	1.58	3.068
1.15	1.59	3.077
1.15	1.6	3.087
1.15	1.61	3.097
1.15	1.62	3.106
1.15	1.63	3.116
1.15	1.64	3.126
1.15	1.65	3.135
1.15	1.66	3.145
1.15	1.67	3.154
1.15	1.68	3.163
1.15	1.69	3.173
1.15	1.7	3.182
1.15	1.71	3.192
1.15	1.72	3.201
1.15	1.73	3.21
1.15	1.74	3.219
1.15	1.75	3.229
1.15	1.76	3.238
1.15	1.77	3.247
1.15	1.78	3.256
1.15	1.79	3.265
1.15	1.8	3.274
1.15	1.81	3.284
1.15	1.82	3.293
1.15	1.83	3.302
1.15	1.84	3.311
1.15	1.85	3.32
1.15	1.86	3.329
1.15	1.87	3.337
1.15	1.88	3.346
1.15	1.89	3.355
1.15	1.9	3.364
1.15	1.91	3.373
1.15	1.92	3.382
1.15	1.93	3.391
1.15	1.94	3.399
1.15	1.95	3.408
1.15	1.96	3.417
1.15	1.97	3.426
1.15	1.98	3.434
1.15	1.99	3.443
1.15	2.	3.452
1.15	2.01	3.46
1.15	2.02	3.469
1.15	2.03	3.477
1.15	2.04	3.486
1.15	2.05	3.494
1.15	2.06	3.503
1.15	2.07	3.511
1.15	2.08	3.52
1.15	2.09	3.528
1.15	2.1	3.537
1.15	2.11	3.545
1.15	2.12	3.554
1.15	2.13	3.562
1.15	2.14	3.57
1.15	2.15	3.579
1.15	2.16	3.587
1.15	2.17	3.595
1.15	2.18	3.604
1.15	2.19	3.612
1.15	2.2	3.62
1.15	2.21	3.628
1.15	2.22	3.636
1.15	2.23	3.645
1.15	2.24	3.653
1.15	2.25	3.661
1.15	2.26	3.669
1.15	2.27	3.677
1.15	2.28	3.685
1.15	2.29	3.693
1.15	2.3	3.701
1.15	2.31	3.709
1.15	2.32	3.717
1.15	2.33	3.725
1.15	2.34	3.733
1.15	2.35	3.741
1.15	2.36	3.749
1.15	2.37	3.757
1.15	2.38	3.765
1.15	2.39	3.773
1.15	2.4	3.781
1.15	2.41	3.789
1.15	2.42	3.797
1.15	2.43	3.805
1.15	2.44	3.812
1.15	2.45	3.82
1.15	2.46	3.828
1.15	2.47	3.836
1.15	2.48	3.843
1.15	2.49	3.851
1.15	2.5	3.859
1.15	2.51	3.867
1.15	2.52	3.874
1.15	2.53	3.882
1.15	2.54	3.89
1.15	2.55	3.897
1.15	2.56	3.905
1.15	2.57	3.913
1.15	2.58	3.92
1.15	2.59	3.928
1.15	2.6	3.935
1.15	2.61	3.943
1.15	2.62	3.95
1.15	2.63	3.958
1.15	2.64	3.966
1.15	2.65	3.973
1.15	2.66	3.981
1.15	2.67	3.988
1.15	2.68	3.995
1.15	2.69	4.003
1.15	2.7	4.01
1.15	2.71	4.018
1.15	2.72	4.025
1.15	2.73	4.033
1.15	2.74	4.04
1.15	2.75	4.047
1.15	2.76	4.055
1.15	2.77	4.062
1.15	2.78	4.069
1.15	2.79	4.077
1.15	2.8	4.084
1.15	2.81	4.091
1.15	2.82	4.098
1.15	2.83	4.106
1.15	2.84	4.113
1.15	2.85	4.12
1.15	2.86	4.127
1.15	2.87	4.135
1.15	2.88	4.142
1.15	2.89	4.149
1.15	2.9	4.156
1.15	2.91	4.163
1.15	2.92	4.171
1.15	2.93	4.178
1.15	2.94	4.185
1.15	2.95	4.192
1.15	2.96	4.199
1.15	2.97	4.206
1.15	2.98	4.213
1.15	2.99	4.22
1.15	3.	4.227
1.15	3.01	4.234
1.15	3.02	4.241
1.15	3.03	4.248
1.15	3.04	4.255
1.15	3.05	4.262
1.15	3.06	4.269
1.15	3.07	4.276
1.15	3.08	4.283
1.15	3.09	4.29
1.15	3.1	4.297
1.15	3.11	4.304
1.15	3.12	4.311
1.15	3.13	4.318
1.15	3.14	4.325
1.15	3.15	4.332
1.15	3.16	4.339
1.15	3.17	4.345
1.15	3.18	4.352
1.15	3.19	4.359
1.15	3.2	4.366
1.15	3.21	4.373
1.15	3.22	4.38
1.15	3.23	4.386
1.15	3.24	4.393
1.15	3.25	4.4
1.15	3.26	4.407
1.15	3.27	4.413
1.15	3.28	4.42
1.15	3.29	4.427
1.15	3.3	4.434
1.15	3.31	4.44
1.15	3.32	4.447
1.15	3.33	4.454
1.15	3.34	4.46
1.15	3.35	4.467
1.15	3.36	4.474
1.15	3.37	4.48
1.15	3.38	4.487
1.15	3.39	4.494
1.15	3.4	4.5
1.15	3.41	4.507
1.15	3.42	4.513
1.15	3.43	4.52
1.15	3.44	4.527
1.15	3.45	4.533
1.15	3.46	4.54
1.15	3.47	4.546
1.15	3.48	4.553
1.15	3.49	4.559
1.15	3.5	4.566
1.15	3.51	4.572
1.15	3.52	4.579
1.15	3.53	4.585
1.15	3.54	4.592
1.15	3.55	4.598
1.15	3.56	4.605
1.15	3.57	4.611
1.15	3.58	4.618
1.15	3.59	4.624
1.15	3.6	4.631
1.15	3.61	4.637
1.15	3.62	4.644
1.15	3.63	4.65
1.15	3.64	4.656
1.15	3.65	4.663
1.15	3.66	4.669
1.15	3.67	4.676
1.15	3.68	4.682
1.15	3.69	4.688
1.15	3.7	4.695
1.15	3.71	4.701
1.15	3.72	4.707
1.15	3.73	4.714
1.15	3.74	4.72
1.15	3.75	4.726
1.15	3.76	4.733
1.15	3.77	4.739
1.15	3.78	4.745
1.15	3.79	4.751
1.15	3.8	4.758
1.15	3.81	4.764
1.15	3.82	4.77
1.15	3.83	4.776
1.15	3.84	4.783
1.15	3.85	4.789
1.15	3.86	4.795
1.15	3.87	4.801
1.15	3.88	4.807
1.15	3.89	4.814
1.15	3.9	4.82
1.15	3.91	4.826
1.15	3.92	4.832
1.15	3.93	4.838
1.15	3.94	4.844
1.15	3.95	4.851
1.15	3.96	4.857
1.15	3.97	4.863
1.15	3.98	4.869
1.15	3.99	4.875
1.15	4.	4.881
1.15	4.01	4.887
1.15	4.02	4.893
1.15	4.03	4.899
1.15	4.04	4.906
1.15	4.05	4.912
1.15	4.06	4.918
1.15	4.07	4.924
1.15	4.08	4.93
1.15	4.09	4.936
1.15	4.1	4.942
1.15	4.11	4.948
1.15	4.12	4.954
1.15	4.13	4.96
1.15	4.14	4.966
1.15	4.15	4.972
1.15	4.16	4.978
1.15	4.17	4.984
1.15	4.18	4.99
1.15	4.19	4.996
1.15	4.2	5.002
1.15	4.21	5.008
1.15	4.22	5.014
1.15	4.23	5.02
1.15	4.24	5.026
1.15	4.25	5.031
1.15	4.26	5.037
1.15	4.27	5.043
1.15	4.28	5.049
1.15	4.29	5.055
1.15	4.3	5.061
1.15	4.31	5.067
1.15	4.32	5.073
1.15	4.33	5.079
1.15	4.34	5.084
1.15	4.35	5.09
1.15	4.36	5.096
1.15	4.37	5.102
1.15	4.38	5.108
1.15	4.39	5.114
1.15	4.4	5.119
1.15	4.41	5.125
1.15	4.42	5.131
1.15	4.43	5.137
1.15	4.44	5.143
1.15	4.45	5.148
1.15	4.46	5.154
1.15	4.47	5.16
1.15	4.48	5.166
1.15	4.49	5.172
1.15	4.5	5.177
1.15	4.51	5.183
1.15	4.52	5.189
1.15	4.53	5.195
1.15	4.54	5.2
1.15	4.55	5.206
1.15	4.56	5.212
1.15	4.57	5.217
1.15	4.58	5.223
1.15	4.59	5.229
1.15	4.6	5.235
1.15	4.61	5.24
1.15	4.62	5.246
1.15	4.63	5.252
1.15	4.64	5.257
1.15	4.65	5.263
1.15	4.66	5.269
1.15	4.67	5.274
1.15	4.68	5.28
1.15	4.69	5.285
1.15	4.7	5.291
1.15	4.71	5.297
1.15	4.72	5.302
1.15	4.73	5.308
1.15	4.74	5.314
1.15	4.75	5.319
1.15	4.76	5.325
1.15	4.77	5.33
1.15	4.78	5.336
1.15	4.79	5.342
1.15	4.8	5.347
1.15	4.81	5.353
1.15	4.82	5.358
1.15	4.83	5.364
1.15	4.84	5.369
1.15	4.85	5.375
1.15	4.86	5.38
1.15	4.87	5.386
1.15	4.88	5.391
1.15	4.89	5.397
1.15	4.9	5.403
1.15	4.91	5.408
1.15	4.92	5.414
1.15	4.93	5.419
1.15	4.94	5.425
1.15	4.95	5.43
1.15	4.96	5.436
1.15	4.97	5.441
1.15	4.98	5.446
1.15	4.99	5.452
1.15	5.	5.457
1.2	0.94	2.003
1.2	0.95	2.014
1.2	0.96	2.025
1.2	0.97	2.035
1.2	0.98	2.046
1.2	0.99	2.056
1.2	1.	2.066
1.2	1.01	2.077
1.2	1.02	2.087
1.2	1.03	2.097
1.2	1.04	2.107
1.2	1.05	2.117
1.2	1.06	2.128
1.2	1.07	2.138
1.2	1.08	2.148
1.2	1.09	2.157
1.2	1.1	2.167
1.2	1.11	2.177
1.2	1.12	2.187
1.2	1.13	2.197
1.2	1.14	2.206
1.2	1.15	2.216
1.2	1.16	2.226
1.2	1.17	2.235
1.2	1.18	2.245
1.2	1.19	2.254
1.2	1.2	2.264
1.2	1.21	2.273
1.2	1.22	2.282
1.2	1.23	2.292
1.2	1.24	2.301
1.2	1.25	2.31
1.2	1.26	2.32
1.2	1.27	2.329
1.2	1.28	2.338
1.2	1.29	2.347
1.2	1.3	2.356
1.2	1.31	2.365
1.2	1.32	2.374
1.2	1.33	2.383
1.2	1.34	2.392
1.2	1.35	2.401
1.2	1.36	2.41
1.2	1.37	2.419
1.2	1.38	2.428
1.2	1.39	2.436
1.2	1.4	2.445
1.2	1.41	2.454
1.2	1.42	2.462
1.2	1.43	2.471
1.2	1.44	2.48
1.2	1.45	2.488
1.2	1.46	2.497
1.2	1.47	2.505
1.2	1.48	2.514
1.2	1.49	2.522
1.2	1.5	2.531
1.2	1.51	2.539
1.2	1.52	2.548
1.2	1.53	2.556
1.2	1.54	2.564
1.2	1.55	2.573
1.2	1.56	2.581
1.2	1.57	2.589
1.2	1.58	2.597
1.2	1.59	2.606
1.2	1.6	2.614
1.2	1.61	2.622
1.2	1.62	2.63
1.2	1.63	2.638
1.2	1.64	2.646
1.2	1.65	2.654
1.2	1.66	2.662
1.2	1.67	2.67
1.2	1.68	2.678
1.2	1.69	2.686
1.2	1.7	2.694
1.2	1.71	2.702
1.2	1.72	2.71
1.2	1.73	2.718
1.2	1.74	2.726
1.2	1.75	2.734
1.2	1.76	2.741
1.2	1.77	2.749
1.2	1.78	2.757
1.2	1.79	2.765
1.2	1.8	2.772
1.2	1.81	2.78
1.2	1.82	2.788
1.2	1.83	2.795
1.2	1.84	2.803
1.2	1.85	2.811
1.2	1.86	2.818
1.2	1.87	2.826
1.2	1.88	2.833
1.2	1.89	2.841
1.2	1.9	2.848
1.2	1.91	2.856
1.2	1.92	2.863
1.2	1.93	2.871
1.2	1.94	2.878
1.2	1.95	2.886
1.2	1.96	2.893
1.2	1.97	2.9
1.2	1.98	2.908
1.2	1.99	2.915
1.2	2.	2.922
1.2	2.01	2.93
1.2	2.02	2.937
1.2	2.03	2.944
1.2	2.04	2.951
1.2	2.05	2.959
1.2	2.06	2.966
1.2	2.07	2.973
1.2	2.08	2.98
1.2	2.09	2.987
1.2	2.1	2.995
1.2	2.11	3.002
1.2	2.12	3.009
1.2	2.13	3.016
1.2	2.14	3.023
1.2	2.15	3.03
1.2	2.16	3.037
1.2	2.17	3.044
1.2	2.18	3.051
1.2	2.19	3.058
1.2	2.2	3.065
1.2	2.21	3.072
1.2	2.22	3.079
1.2	2.23	3.086
1.2	2.24	3.093
1.2	2.25	3.1
1.2	2.26	3.107
1.2	2.27	3.113
1.2	2.28	3.12
1.2	2.29	3.127
1.2	2.3	3.134
1.2	2.31	3.141
1.2	2.32	3.148
1.2	2.33	3.154
1.2	2.34	3.161
1.2	2.35	3.168
1.2	2.36	3.175
1.2	2.37	3.181
1.2	2.38	3.188
1.2	2.39	3.195
1.2	2.4	3.201
1.2	2.41	3.208
1.2	2.42	3.215
1.2	2.43	3.221
1.2	2.44	3.228
1.2	2.45	3.234
1.2	2.46	3.241
1.2	2.47	3.248
1.2	2.48	3.254
1.2	2.49	3.261
1.2	2.5	3.267
1.2	2.51	3.274
1.2	2.52	3.28
1.2	2.53	3.287
1.2	2.54	3.293
1.2	2.55	3.3
1.2	2.56	3.306
1.2	2.57	3.313
1.2	2.58	3.319
1.2	2.59	3.326
1.2	2.6	3.332
1.2	2.61	3.338
1.2	2.62	3.345
1.2	2.63	3.351
1.2	2.64	3.358
1.2	2.65	3.364
1.2	2.66	3.37
1.2	2.67	3.377
1.2	2.68	3.383
1.2	2.69	3.389
1.2	2.7	3.396
1.2	2.71	3.402
1.2	2.72	3.408
1.2	2.73	3.414
1.2	2.74	3.421
1.2	2.75	3.427
1.2	2.76	3.433
1.2	2.77	3.439
1.2	2.78	3.445
1.2	2.79	3.452
1.2	2.8	3.458
1.2	2.81	3.464
1.2	2.82	3.47
1.2	2.83	3.476
1.2	2.84	3.482
1.2	2.85	3.489
1.2	2.86	3.495
1.2	2.87	3.501
1.2	2.88	3.507
1.2	2.89	3.513
1.2	2.9	3.519
1.2	2.91	3.525
1.2	2.92	3.531
1.2	2.93	3.537
1.2	2.94	3.543
1.2	2.95	3.549
1.2	2.96	3.555
1.2	2.97	3.561
1.2	2.98	3.567
1.2	2.99	3.573
1.2	3.	3.579
1.2	3.01	3.585
1.2	3.02	3.591
1.2	3.03	3.597
1.2	3.04	3.603
1.2	3.05	3.609
1.2	3.06	3.615
1.2	3.07	3.621
1.2	3.08	3.627
1.2	3.09	3.632
1.2	3.1	3.638
1.2	3.11	3.644
1.2	3.12	3.65
1.2	3.13	3.656
1.2	3.14	3.662
1.2	3.15	3.668
1.2	3.16	3.673
1.2	3.17	3.679
1.2	3.18	3.685
1.2	3.19	3.691
1.2	3.2	3.697
1.2	3.21	3.702
1.2	3.22	3.708
1.2	3.23	3.714
1.2	3.24	3.72
1.2	3.25	3.725
1.2	3.26	3.731
1.2	3.27	3.737
1.2	3.28	3.742
1.2	3.29	3.748
1.2	3.3	3.754
1.2	3.31	3.76
1.2	3.32	3.765
1.2	3.33	3.771
1.2	3.34	3.777
1.2	3.35	3.782
1.2	3.36	3.788
1.2	3.37	3.793
1.2	3.38	3.799
1.2	3.39	3.805
1.2	3.4	3.81
1.2	3.41	3.816
1.2	3.42	3.822
1.2	3.43	3.827
1.2	3.44	3.833
1.2	3.45	3.838
1.2	3.46	3.844
1.2	3.47	3.849
1.2	3.48	3.855
1.2	3.49	3.86
1.2	3.5	3.866
1.2	3.51	3.871
1.2	3.52	3.877
1.2	3.53	3.882
1.2	3.54	3.888
1.2	3.55	3.893
1.2	3.56	3.899
1.2	3.57	3.904
1.2	3.58	3.91
1.2	3.59	3.915
1.2	3.6	3.921
1.2	3.61	3.926
1.2	3.62	3.932
1.2	3.63	3.937
1.2	3.64	3.943
1.2	3.65	3.948
1.2	3.66	3.953
1.2	3.67	3.959
1.2	3.68	3.964
1.2	3.69	3.97
1.2	3.7	3.975
1.2	3.71	3.98
1.2	3.72	3.986
1.2	3.73	3.991
1.2	3.74	3.996
1.2	3.75	4.002
1.2	3.76	4.007
1.2	3.77	4.012
1.2	3.78	4.018
1.2	3.79	4.023
1.2	3.8	4.028
1.2	3.81	4.034
1.2	3.82	4.039
1.2	3.83	4.044
1.2	3.84	4.049
1.2	3.85	4.055
1.2	3.86	4.06
1.2	3.87	4.065
1.2	3.88	4.07
1.2	3.89	4.076
1.2	3.9	4.081
1.2	3.91	4.086
1.2	3.92	4.091
1.2	3.93	4.097
1.2	3.94	4.102
1.2	3.95	4.107
1.2	3.96	4.112
1.2	3.97	4.117
1.2	3.98	4.123
1.2	3.99	4.128
1.2	4.	4.133
1.2	4.01	4.138
1.2	4.02	4.143
1.2	4.03	4.148
1.2	4.04	4.154
1.2	4.05	4.159
1.2	4.06	4.164
1.2	4.07	4.169
1.2	4.08	4.174
1.2	4.09	4.179
1.2	4.1	4.184
1.2	4.11	4.189
1.2	4.12	4.194
1.2	4.13	4.2
1.2	4.14	4.205
1.2	4.15	4.21
1.2	4.16	4.215
1.2	4.17	4.22
1.2	4.18	4.225
1.2	4.19	4.23
1.2	4.2	4.235
1.2	4.21	4.24
1.2	4.22	4.245
1.2	4.23	4.25
1.2	4.24	4.255
1.2	4.25	4.26
1.2	4.26	4.265
1.2	4.27	4.27
1.2	4.28	4.275
1.2	4.29	4.28
1.2	4.3	4.285
1.2	4.31	4.29
1.2	4.32	4.295
1.2	4.33	4.3
1.2	4.34	4.305
1.2	4.35	4.31
1.2	4.36	4.315
1.2	4.37	4.32
1.2	4.38	4.325
1.2	4.39	4.33
1.2	4.4	4.335
1.2	4.41	4.34
1.2	4.42	4.344
1.2	4.43	4.349
1.2	4.44	4.354
1.2	4.45	4.359
1.2	4.46	4.364
1.2	4.47	4.369
1.2	4.48	4.374
1.2	4.49	4.379
1.2	4.5	4.384
1.2	4.51	4.388
1.2	4.52	4.393
1.2	4.53	4.398
1.2	4.54	4.403
1.2	4.55	4.408
1.2	4.56	4.413
1.2	4.57	4.418
1.2	4.58	4.422
1.2	4.59	4.427
1.2	4.6	4.432
1.2	4.61	4.437
1.2	4.62	4.442
1.2	4.63	4.446
1.2	4.64	4.451
1.2	4.65	4.456
1.2	4.66	4.461
1.2	4.67	4.466
1.2	4.68	4.47
1.2	4.69	4.475
1.2	4.7	4.48
1.2	4.71	4.485
1.2	4.72	4.489
1.2	4.73	4.494
1.2	4.74	4.499
1.2	4.75	4.504
1.2	4.76	4.508
1.2	4.77	4.513
1.2	4.78	4.518
1.2	4.79	4.523
1.2	4.8	4.527
1.2	4.81	4.532
1.2	4.82	4.537
1.2	4.83	4.541
1.2	4.84	4.546
1.2	4.85	4.551
1.2	4.86	4.556
1.2	4.87	4.56
1.2	4.88	4.565
1.2	4.89	4.57
1.2	4.9	4.574
1.2	4.91	4.579
1.2	4.92	4.584
1.2	4.93	4.588
1.2	4.94	4.593
1.2	4.95	4.598
1.2	4.96	4.602
1.2	4.97	4.607
1.2	4.98	4.611
1.2	4.99	4.616
1.2	5.	4.621
1.25	1.32	2.002
1.25	1.33	2.01
1.25	1.34	2.017
1.25	1.35	2.025
1.25	1.36	2.032
1.25	1.37	2.04
1.25	1.38	2.047
1.25	1.39	2.055
1.25	1.4	2.062
1.25	1.41	2.069
1.25	1.42	2.077
1.25	1.43	2.084
1.25	1.44	2.091
1.25	1.45	2.099
1.25	1.46	2.106
1.25	1.47	2.113
1.25	1.48	2.12
1.25	1.49	2.127
1.25	1.5	2.134
1.25	1.51	2.142
1.25	1.52	2.149
1.25	1.53	2.156
1.25	1.54	2.163
1.25	1.55	2.17
1.25	1.56	2.177
1.25	1.57	2.184
1.25	1.58	2.191
1.25	1.59	2.198
1.25	1.6	2.204
1.25	1.61	2.211
1.25	1.62	2.218
1.25	1.63	2.225
1.25	1.64	2.232
1.25	1.65	2.239
1.25	1.66	2.245
1.25	1.67	2.252
1.25	1.68	2.259
1.25	1.69	2.266
1.25	1.7	2.272
1.25	1.71	2.279
1.25	1.72	2.286
1.25	1.73	2.292
1.25	1.74	2.299
1.25	1.75	2.305
1.25	1.76	2.312
1.25	1.77	2.319
1.25	1.78	2.325
1.25	1.79	2.332
1.25	1.8	2.338
1.25	1.81	2.345
1.25	1.82	2.351
1.25	1.83	2.358
1.25	1.84	2.364
1.25	1.85	2.37
1.25	1.86	2.377
1.25	1.87	2.383
1.25	1.88	2.39
1.25	1.89	2.396
1.25	1.9	2.402
1.25	1.91	2.409
1.25	1.92	2.415
1.25	1.93	2.421
1.25	1.94	2.427
1.25	1.95	2.434
1.25	1.96	2.44
1.25	1.97	2.446
1.25	1.98	2.452
1.25	1.99	2.458
1.25	2.	2.465
1.25	2.01	2.471
1.25	2.02	2.477
1.25	2.03	2.483
1.25	2.04	2.489
1.25	2.05	2.495
1.25	2.06	2.501
1.25	2.07	2.507
1.25	2.08	2.513
1.25	2.09	2.519
1.25	2.1	2.525
1.25	2.11	2.531
1.25	2.12	2.537
1.25	2.13	2.543
1.25	2.14	2.549
1.25	2.15	2.555
1.25	2.16	2.561
1.25	2.17	2.567
1.25	2.18	2.573
1.25	2.19	2.579
1.25	2.2	2.585
1.25	2.21	2.591
1.25	2.22	2.597
1.25	2.23	2.602
1.25	2.24	2.608
1.25	2.25	2.614
1.25	2.26	2.62
1.25	2.27	2.626
1.25	2.28	2.631
1.25	2.29	2.637
1.25	2.3	2.643
1.25	2.31	2.649
1.25	2.32	2.654
1.25	2.33	2.66
1.25	2.34	2.666
1.25	2.35	2.672
1.25	2.36	2.677
1.25	2.37	2.683
1.25	2.38	2.689
1.25	2.39	2.694
1.25	2.4	2.7
1.25	2.41	2.705
1.25	2.42	2.711
1.25	2.43	2.717
1.25	2.44	2.722
1.25	2.45	2.728
1.25	2.46	2.733
1.25	2.47	2.739
1.25	2.48	2.744
1.25	2.49	2.75
1.25	2.5	2.756
1.25	2.51	2.761
1.25	2.52	2.767
1.25	2.53	2.772
1.25	2.54	2.777
1.25	2.55	2.783
1.25	2.56	2.788
1.25	2.57	2.794
1.25	2.58	2.799
1.25	2.59	2.805
1.25	2.6	2.81
1.25	2.61	2.815
1.25	2.62	2.821
1.25	2.63	2.826
1.25	2.64	2.832
1.25	2.65	2.837
1.25	2.66	2.842
1.25	2.67	2.848
1.25	2.68	2.853
1.25	2.69	2.858
1.25	2.7	2.864
1.25	2.71	2.869
1.25	2.72	2.874
1.25	2.73	2.879
1.25	2.74	2.885
1.25	2.75	2.89
1.25	2.76	2.895
1.25	2.77	2.9
1.25	2.78	2.906
1.25	2.79	2.911
1.25	2.8	2.916
1.25	2.81	2.921
1.25	2.82	2.927
1.25	2.83	2.932
1.25	2.84	2.937
1.25	2.85	2.942
1.25	2.86	2.947
1.25	2.87	2.952
1.25	2.88	2.958
1.25	2.89	2.963
1.25	2.9	2.968
1.25	2.91	2.973
1.25	2.92	2.978
1.25	2.93	2.983
1.25	2.94	2.988
1.25	2.95	2.993
1.25	2.96	2.998
1.25	2.97	3.003
1.25	2.98	3.008
1.25	2.99	3.013
1.25	3.	3.019
1.25	3.01	3.024
1.25	3.02	3.029
1.25	3.03	3.034
1.25	3.04	3.039
1.25	3.05	3.044
1.25	3.06	3.049
1.25	3.07	3.054
1.25	3.08	3.058
1.25	3.09	3.063
1.25	3.1	3.068
1.25	3.11	3.073
1.25	3.12	3.078
1.25	3.13	3.083
1.25	3.14	3.088
1.25	3.15	3.093
1.25	3.16	3.098
1.25	3.17	3.103
1.25	3.18	3.108
1.25	3.19	3.113
1.25	3.2	3.118
1.25	3.21	3.122
1.25	3.22	3.127
1.25	3.23	3.132
1.25	3.24	3.137
1.25	3.25	3.142
1.25	3.26	3.147
1.25	3.27	3.151
1.25	3.28	3.156
1.25	3.29	3.161
1.25	3.3	3.166
1.25	3.31	3.171
1.25	3.32	3.175
1.25	3.33	3.18
1.25	3.34	3.185
1.25	3.35	3.19
1.25	3.36	3.194
1.25	3.37	3.199
1.25	3.38	3.204
1.25	3.39	3.209
1.25	3.4	3.213
1.25	3.41	3.218
1.25	3.42	3.223
1.25	3.43	3.228
1.25	3.44	3.232
1.25	3.45	3.237
1.25	3.46	3.242
1.25	3.47	3.246
1.25	3.48	3.251
1.25	3.49	3.256
1.25	3.5	3.26
1.25	3.51	3.265
1.25	3.52	3.27
1.25	3.53	3.274
1.25	3.54	3.279
1.25	3.55	3.284
1.25	3.56	3.288
1.25	3.57	3.293
1.25	3.58	3.297
1.25	3.59	3.302
1.25	3.6	3.307
1.25	3.61	3.311
1.25	3.62	3.316
1.25	3.63	3.32
1.25	3.64	3.325
1.25	3.65	3.33
1.25	3.66	3.334
1.25	3.67	3.339
1.25	3.68	3.343
1.25	3.69	3.348
1.25	3.7	3.352
1.25	3.71	3.357
1.25	3.72	3.361
1.25	3.73	3.366
1.25	3.74	3.37
1.25	3.75	3.375
1.25	3.76	3.379
1.25	3.77	3.384
1.25	3.78	3.388
1.25	3.79	3.393
1.25	3.8	3.397
1.25	3.81	3.402
1.25	3.82	3.406
1.25	3.83	3.411
1.25	3.84	3.415
1.25	3.85	3.42
1.25	3.86	3.424
1.25	3.87	3.428
1.25	3.88	3.433
1.25	3.89	3.437
1.25	3.9	3.442
1.25	3.91	3.446
1.25	3.92	3.45
1.25	3.93	3.455
1.25	3.94	3.459
1.25	3.95	3.464
1.25	3.96	3.468
1.25	3.97	3.472
1.25	3.98	3.477
1.25	3.99	3.481
1.25	4.	3.485
1.25	4.01	3.49
1.25	4.02	3.494
1.25	4.03	3.499
1.25	4.04	3.503
1.25	4.05	3.507
1.25	4.06	3.512
1.25	4.07	3.516
1.25	4.08	3.52
1.25	4.09	3.524
1.25	4.1	3.529
1.25	4.11	3.533
1.25	4.12	3.537
1.25	4.13	3.542
1.25	4.14	3.546
1.25	4.15	3.55
1.25	4.16	3.555
1.25	4.17	3.559
1.25	4.18	3.563
1.25	4.19	3.567
1.25	4.2	3.572
1.25	4.21	3.576
1.25	4.22	3.58
1.25	4.23	3.584
1.25	4.24	3.589
1.25	4.25	3.593
1.25	4.26	3.597
1.25	4.27	3.601
1.25	4.28	3.605
1.25	4.29	3.61
1.25	4.3	3.614
1.25	4.31	3.618
1.25	4.32	3.622
1.25	4.33	3.626
1.25	4.34	3.631
1.25	4.35	3.635
1.25	4.36	3.639
1.25	4.37	3.643
1.25	4.38	3.647
1.25	4.39	3.651
1.25	4.4	3.656
1.25	4.41	3.66
1.25	4.42	3.664
1.25	4.43	3.668
1.25	4.44	3.672
1.25	4.45	3.676
1.25	4.46	3.68
1.25	4.47	3.685
1.25	4.48	3.689
1.25	4.49	3.693
1.25	4.5	3.697
1.25	4.51	3.701
1.25	4.52	3.705
1.25	4.53	3.709
1.25	4.54	3.713
1.25	4.55	3.717
1.25	4.56	3.721
1.25	4.57	3.726
1.25	4.58	3.73
1.25	4.59	3.734
1.25	4.6	3.738
1.25	4.61	3.742
1.25	4.62	3.746
1.25	4.63	3.75
1.25	4.64	3.754
1.25	4.65	3.758
1.25	4.66	3.762
1.25	4.67	3.766
1.25	4.68	3.77
1.25	4.69	3.774
1.25	4.7	3.778
1.25	4.71	3.782
1.25	4.72	3.786
1.25	4.73	3.79
1.25	4.74	3.794
1.25	4.75	3.798
1.25	4.76	3.802
1.25	4.77	3.806
1.25	4.78	3.81
1.25	4.79	3.814
1.25	4.8	3.818
1.25	4.81	3.822
1.25	4.82	3.826
1.25	4.83	3.83
1.25	4.84	3.834
1.25	4.85	3.838
1.25	4.86	3.842
1.25	4.87	3.846
1.25	4.88	3.85
1.25	4.89	3.854
1.25	4.9	3.858
1.25	4.91	3.862
1.25	4.92	3.866
1.25	4.93	3.87
1.25	4.94	3.873
1.25	4.95	3.877
1.25	4.96	3.881
1.25	4.97	3.885
1.25	4.98	3.889
1.25	4.99	3.893
1.25	5.	3.897
1.3	1.84	2.003
1.3	1.85	2.008
1.3	1.86	2.013
1.3	1.87	2.019
1.3	1.88	2.024
1.3	1.89	2.03
1.3	1.9	2.035
1.3	1.91	2.04
1.3	1.92	2.046
1.3	1.93	2.051
1.3	1.94	2.056
1.3	1.95	2.062
1.3	1.96	2.067
1.3	1.97	2.072
1.3	1.98	2.077
1.3	1.99	2.083
1.3	2.	2.088
1.3	2.01	2.093
1.3	2.02	2.098
1.3	2.03	2.103
1.3	2.04	2.109
1.3	2.05	2.114
1.3	2.06	2.119
1.3	2.07	2.124
1.3	2.08	2.129
1.3	2.09	2.134
1.3	2.1	2.139
1.3	2.11	2.144
1.3	2.12	2.149
1.3	2.13	2.155
1.3	2.14	2.16
1.3	2.15	2.165
1.3	2.16	2.17
1.3	2.17	2.175
1.3	2.18	2.18
1.3	2.19	2.185
1.3	2.2	2.19
1.3	2.21	2.195
1.3	2.22	2.2
1.3	2.23	2.205
1.3	2.24	2.209
1.3	2.25	2.214
1.3	2.26	2.219
1.3	2.27	2.224
1.3	2.28	2.229
1.3	2.29	2.234
1.3	2.3	2.239
1.3	2.31	2.244
1.3	2.32	2.249
1.3	2.33	2.253
1.3	2.34	2.258
1.3	2.35	2.263
1.3	2.36	2.268
1.3	2.37	2.273
1.3	2.38	2.277
1.3	2.39	2.282
1.3	2.4	2.287
1.3	2.41	2.292
1.3	2.42	2.297
1.3	2.43	2.301
1.3	2.44	2.306
1.3	2.45	2.311
1.3	2.46	2.315
1.3	2.47	2.32
1.3	2.48	2.325
1.3	2.49	2.33
1.3	2.5	2.334
1.3	2.51	2.339
1.3	2.52	2.344
1.3	2.53	2.348
1.3	2.54	2.353
1.3	2.55	2.357
1.3	2.56	2.362
1.3	2.57	2.367
1.3	2.58	2.371
1.3	2.59	2.376
1.3	2.6	2.38
1.3	2.61	2.385
1.3	2.62	2.39
1.3	2.63	2.394
1.3	2.64	2.399
1.3	2.65	2.403
1.3	2.66	2.408
1.3	2.67	2.412
1.3	2.68	2.417
1.3	2.69	2.421
1.3	2.7	2.426
1.3	2.71	2.43
1.3	2.72	2.435
1.3	2.73	2.439
1.3	2.74	2.444
1.3	2.75	2.448
1.3	2.76	2.453
1.3	2.77	2.457
1.3	2.78	2.461
1.3	2.79	2.466
1.3	2.8	2.47
1.3	2.81	2.475
1.3	2.82	2.479
1.3	2.83	2.483
1.3	2.84	2.488
1.3	2.85	2.492
1.3	2.86	2.497
1.3	2.87	2.501
1.3	2.88	2.505
1.3	2.89	2.51
1.3	2.9	2.514
1.3	2.91	2.518
1.3	2.92	2.523
1.3	2.93	2.527
1.3	2.94	2.531
1.3	2.95	2.536
1.3	2.96	2.54
1.3	2.97	2.544
1.3	2.98	2.548
1.3	2.99	2.553
1.3	3.	2.557
1.3	3.01	2.561
1.3	3.02	2.566
1.3	3.03	2.57
1.3	3.04	2.574
1.3	3.05	2.578
1.3	3.06	2.582
1.3	3.07	2.587
1.3	3.08	2.591
1.3	3.09	2.595
1.3	3.1	2.599
1.3	3.11	2.603
1.3	3.12	2.608
1.3	3.13	2.612
1.3	3.14	2.616
1.3	3.15	2.62
1.3	3.16	2.624
1.3	3.17	2.628
1.3	3.18	2.633
1.3	3.19	2.637
1.3	3.2	2.641
1.3	3.21	2.645
1.3	3.22	2.649
1.3	3.23	2.653
1.3	3.24	2.657
1.3	3.25	2.661
1.3	3.26	2.665
1.3	3.27	2.67
1.3	3.28	2.674
1.3	3.29	2.678
1.3	3.3	2.682
1.3	3.31	2.686
1.3	3.32	2.69
1.3	3.33	2.694
1.3	3.34	2.698
1.3	3.35	2.702
1.3	3.36	2.706
1.3	3.37	2.71
1.3	3.38	2.714
1.3	3.39	2.718
1.3	3.4	2.722
1.3	3.41	2.726
1.3	3.42	2.73
1.3	3.43	2.734
1.3	3.44	2.738
1.3	3.45	2.742
1.3	3.46	2.746
1.3	3.47	2.75
1.3	3.48	2.754
1.3	3.49	2.758
1.3	3.5	2.762
1.3	3.51	2.766
1.3	3.52	2.77
1.3	3.53	2.774
1.3	3.54	2.778
1.3	3.55	2.782
1.3	3.56	2.785
1.3	3.57	2.789
1.3	3.58	2.793
1.3	3.59	2.797
1.3	3.6	2.801
1.3	3.61	2.805
1.3	3.62	2.809
1.3	3.63	2.813
1.3	3.64	2.817
1.3	3.65	2.82
1.3	3.66	2.824
1.3	3.67	2.828
1.3	3.68	2.832
1.3	3.69	2.836
1.3	3.7	2.84
1.3	3.71	2.844
1.3	3.72	2.847
1.3	3.73	2.851
1.3	3.74	2.855
1.3	3.75	2.859
1.3	3.76	2.863
1.3	3.77	2.866
1.3	3.78	2.87
1.3	3.79	2.874
1.3	3.8	2.878
1.3	3.81	2.882
1.3	3.82	2.885
1.3	3.83	2.889
1.3	3.84	2.893
1.3	3.85	2.897
1.3	3.86	2.9
1.3	3.87	2.904
1.3	3.88	2.908
1.3	3.89	2.912
1.3	3.9	2.915
1.3	3.91	2.919
1.3	3.92	2.923
1.3	3.93	2.927
1.3	3.94	2.93
1.3	3.95	2.934
1.3	3.96	2.938
1.3	3.97	2.941
1.3	3.98	2.945
1.3	3.99	2.949
1.3	4.	2.953
1.3	4.01	2.956
1.3	4.02	2.96
1.3	4.03	2.964
1.3	4.04	2.967
1.3	4.05	2.971
1.3	4.06	2.975
1.3	4.07	2.978
1.3	4.08	2.982
1.3	4.09	2.986
1.3	4.1	2.989
1.3	4.11	2.993
1.3	4.12	2.997
1.3	4.13	3.
1.3	4.14	3.004
1.3	4.15	3.007
1.3	4.16	3.011
1.3	4.17	3.015
1.3	4.18	3.018
1.3	4.19	3.022
1.3	4.2	3.025
1.3	4.21	3.029
1.3	4.22	3.033
1.3	4.23	3.036
1.3	4.24	3.04
1.3	4.25	3.043
1.3	4.26	3.047
1.3	4.27	3.051
1.3	4.28	3.054
1.3	4.29	3.058
1.3	4.3	3.061
1.3	4.31	3.065
1.3	4.32	3.068
1.3	4.33	3.072
1.3	4.34	3.075
1.3	4.35	3.079
1.3	4.36	3.083
1.3	4.37	3.086
1.3	4.38	3.09
1.3	4.39	3.093
1.3	4.4	3.097
1.3	4.41	3.1
1.3	4.42	3.104
1.3	4.43	3.107
1.3	4.44	3.111
1.3	4.45	3.114
1.3	4.46	3.118
1.3	4.47	3.121
1.3	4.48	3.125
1.3	4.49	3.128
1.3	4.5	3.132
1.3	4.51	3.135
1.3	4.52	3.139
1.3	4.53	3.142
1.3	4.54	3.146
1.3	4.55	3.149
1.3	4.56	3.152
1.3	4.57	3.156
1.3	4.58	3.159
1.3	4.59	3.163
1.3	4.6	3.166
1.3	4.61	3.17
1.3	4.62	3.173
1.3	4.63	3.177
1.3	4.64	3.18
1.3	4.65	3.183
1.3	4.66	3.187
1.3	4.67	3.19
1.3	4.68	3.194
1.3	4.69	3.197
1.3	4.7	3.201
1.3	4.71	3.204
1.3	4.72	3.207
1.3	4.73	3.211
1.3	4.74	3.214
1.3	4.75	3.217
1.3	4.76	3.221
1.3	4.77	3.224
1.3	4.78	3.228
1.3	4.79	3.231
1.3	4.8	3.234
1.3	4.81	3.238
1.3	4.82	3.241
1.3	4.83	3.244
1.3	4.84	3.248
1.3	4.85	3.251
1.3	4.86	3.255
1.3	4.87	3.258
1.3	4.88	3.261
1.3	4.89	3.265
1.3	4.9	3.268
1.3	4.91	3.271
1.3	4.92	3.275
1.3	4.93	3.278
1.3	4.94	3.281
1.3	4.95	3.285
1.3	4.96	3.288
1.3	4.97	3.291
1.3	4.98	3.294
1.3	4.99	3.298
1.3	5.	3.301
1.35	2.49	2.004
1.35	2.5	2.008
1.35	2.51	2.012
1.35	2.52	2.016
1.35	2.53	2.02
1.35	2.54	2.024
1.35	2.55	2.028
1.35	2.56	2.032
1.35	2.57	2.036
1.35	2.58	2.04
1.35	2.59	2.044
1.35	2.6	2.048
1.35	2.61	2.052
1.35	2.62	2.056
1.35	2.63	2.06
1.35	2.64	2.063
1.35	2.65	2.067
1.35	2.66	2.071
1.35	2.67	2.075
1.35	2.68	2.079
1.35	2.69	2.083
1.35	2.7	2.087
1.35	2.71	2.091
1.35	2.72	2.095
1.35	2.73	2.098
1.35	2.74	2.102
1.35	2.75	2.106
1.35	2.76	2.11
1.35	2.77	2.114
1.35	2.78	2.117
1.35	2.79	2.121
1.35	2.8	2.125
1.35	2.81	2.129
1.35	2.82	2.133
1.35	2.83	2.136
1.35	2.84	2.14
1.35	2.85	2.144
1.35	2.86	2.148
1.35	2.87	2.152
1.35	2.88	2.155
1.35	2.89	2.159
1.35	2.9	2.163
1.35	2.91	2.166
1.35	2.92	2.17
1.35	2.93	2.174
1.35	2.94	2.178
1.35	2.95	2.181
1.35	2.96	2.185
1.35	2.97	2.189
1.35	2.98	2.192
1.35	2.99	2.196
1.35	3.	2.2
1.35	3.01	2.203
1.35	3.02	2.207
1.35	3.03	2.211
1.35	3.04	2.214
1.35	3.05	2.218
1.35	3.06	2.222
1.35	3.07	2.225
1.35	3.08	2.229
1.35	3.09	2.232
1.35	3.1	2.236
1.35	3.11	2.24
1.35	3.12	2.243
1.35	3.13	2.247
1.35	3.14	2.25
1.35	3.15	2.254
1.35	3.16	2.258
1.35	3.17	2.261
1.35	3.18	2.265
1.35	3.19	2.268
1.35	3.2	2.272
1.35	3.21	2.275
1.35	3.22	2.279
1.35	3.23	2.282
1.35	3.24	2.286
1.35	3.25	2.29
1.35	3.26	2.293
1.35	3.27	2.297
1.35	3.28	2.3
1.35	3.29	2.304
1.35	3.3	2.307
1.35	3.31	2.311
1.35	3.32	2.314
1.35	3.33	2.318
1.35	3.34	2.321
1.35	3.35	2.324
1.35	3.36	2.328
1.35	3.37	2.331
1.35	3.38	2.335
1.35	3.39	2.338
1.35	3.4	2.342
1.35	3.41	2.345
1.35	3.42	2.349
1.35	3.43	2.352
1.35	3.44	2.355
1.35	3.45	2.359
1.35	3.46	2.362
1.35	3.47	2.366
1.35	3.48	2.369
1.35	3.49	2.373
1.35	3.5	2.376
1.35	3.51	2.379
1.35	3.52	2.383
1.35	3.53	2.386
1.35	3.54	2.389
1.35	3.55	2.393
1.35	3.56	2.396
1.35	3.57	2.4
1.35	3.58	2.403
1.35	3.59	2.406
1.35	3.6	2.41
1.35	3.61	2.413
1.35	3.62	2.416
1.35	3.63	2.42
1.35	3.64	2.423
1.35	3.65	2.426
1.35	3.66	2.43
1.35	3.67	2.433
1.35	3.68	2.436
1.35	3.69	2.44
1.35	3.7	2.443
1.35	3.71	2.446
1.35	3.72	2.449
1.35	3.73	2.453
1.35	3.74	2.456
1.35	3.75	2.459
1.35	3.76	2.463
1.35	3.77	2.466
1.35	3.78	2.469
1.35	3.79	2.472
1.35	3.8	2.476
1.35	3.81	2.479
1.35	3.82	2.482
1.35	3.83	2.485
1.35	3.84	2.489
1.35	3.85	2.492
1.35	3.86	2.495
1.35	3.87	2.498
1.35	3.88	2.502
1.35	3.89	2.505
1.35	3.9	2.508
1.35	3.91	2.511
1.35	3.92	2.514
1.35	3.93	2.518
1.35	3.94	2.521
1.35	3.95	2.524
1.35	3.96	2.527
1.35	3.97	2.53
1.35	3.98	2.534
1.35	3.99	2.537
1.35	4.	2.54
1.35	4.01	2.543
1.35	4.02	2.546
1.35	4.03	2.549
1.35	4.04	2.553
1.35	4.05	2.556
1.35	4.06	2.559
1.35	4.07	2.562
1.35	4.08	2.565
1.35	4.09	2.568
1.35	4.1	2.572
1.35	4.11	2.575
1.35	4.12	2.578
1.35	4.13	2.581
1.35	4.14	2.584
1.35	4.15	2.587
1.35	4.16	2.59
1.35	4.17	2.593
1.35	4.18	2.597
1.35	4.19	2.6
1.35	4.2	2.603
1.35	4.21	2.606
1.35	4.22	2.609
1.35	4.23	2.612
1.35	4.24	2.615
1.35	4.25	2.618
1.35	4.26	2.621
1.35	4.27	2.624
1.35	4.28	2.627
1.35	4.29	2.63
1.35	4.3	2.634
1.35	4.31	2.637
1.35	4.32	2.64
1.35	4.33	2.643
1.35	4.34	2.646
1.35	4.35	2.649
1.35	4.36	2.652
1.35	4.37	2.655
1.35	4.38	2.658
1.35	4.39	2.661
1.35	4.4	2.664
1.35	4.41	2.667
1.35	4.42	2.67
1.35	4.43	2.673
1.35	4.44	2.676
1.35	4.45	2.679
1.35	4.46	2.682
1.35	4.47	2.685
1.35	4.48	2.688
1.35	4.49	2.691
1.35	4.5	2.694
1.35	4.51	2.697
1.35	4.52	2.7
1.35	4.53	2.703
1.35	4.54	2.706
1.35	4.55	2.709
1.35	4.56	2.712
1.35	4.57	2.715
1.35	4.58	2.718
1.35	4.59	2.721
1.35	4.6	2.724
1.35	4.61	2.727
1.35	4.62	2.73
1.35	4.63	2.733
1.35	4.64	2.736
1.35	4.65	2.739
1.35	4.66	2.742
1.35	4.67	2.744
1.35	4.68	2.747
1.35	4.69	2.75
1.35	4.7	2.753
1.35	4.71	2.756
1.35	4.72	2.759
1.35	4.73	2.762
1.35	4.74	2.765
1.35	4.75	2.768
1.35	4.76	2.771
1.35	4.77	2.774
1.35	4.78	2.777
1.35	4.79	2.78
1.35	4.8	2.782
1.35	4.81	2.785
1.35	4.82	2.788
1.35	4.83	2.791
1.35	4.84	2.794
1.35	4.85	2.797
1.35	4.86	2.8
1.35	4.87	2.803
1.35	4.88	2.806
1.35	4.89	2.808
1.35	4.9	2.811
1.35	4.91	2.814
1.35	4.92	2.817
1.35	4.93	2.82
1.35	4.94	2.823
1.35	4.95	2.826
1.35	4.96	2.828
1.35	4.97	2.831
1.35	4.98	2.834
1.35	4.99	2.837
1.35	5.	2.84
1.4	3.21	2.002
1.4	3.22	2.005
1.4	3.23	2.008
1.4	3.24	2.011
1.4	3.25	2.014
1.4	3.26	2.017
1.4	3.27	2.02
1.4	3.28	2.023
1.4	3.29	2.026
1.4	3.3	2.029
1.4	3.31	2.032
1.4	3.32	2.036
1.4	3.33	2.039
1.4	3.34	2.042
1.4	3.35	2.045
1.4	3.36	2.048
1.4	3.37	2.051
1.4	3.38	2.054
1.4	3.39	2.057
1.4	3.4	2.06
1.4	3.41	2.063
1.4	3.42	2.066
1.4	3.43	2.069
1.4	3.44	2.072
1.4	3.45	2.075
1.4	3.46	2.078
1.4	3.47	2.081
1.4	3.48	2.084
1.4	3.49	2.087
1.4	3.5	2.09
1.4	3.51	2.093
1.4	3.52	2.096
1.4	3.53	2.099
1.4	3.54	2.102
1.4	3.55	2.105
1.4	3.56	2.108
1.4	3.57	2.111
1.4	3.58	2.114
1.4	3.59	2.117
1.4	3.6	2.12
1.4	3.61	2.123
1.4	3.62	2.126
1.4	3.63	2.128
1.4	3.64	2.131
1.4	3.65	2.134
1.4	3.66	2.137
1.4	3.67	2.14
1.4	3.68	2.143
1.4	3.69	2.146
1.4	3.7	2.149
1.4	3.71	2.152
1.4	3.72	2.155
1.4	3.73	2.158
1.4	3.74	2.16
1.4	3.75	2.163
1.4	3.76	2.166
1.4	3.77	2.169
1.4	3.78	2.172
1.4	3.79	2.175
1.4	3.8	2.178
1.4	3.81	2.181
1.4	3.82	2.183
1.4	3.83	2.186
1.4	3.84	2.189
1.4	3.85	2.192
1.4	3.86	2.195
1.4	3.87	2.198
1.4	3.88	2.201
1.4	3.89	2.203
1.4	3.9	2.206
1.4	3.91	2.209
1.4	3.92	2.212
1.4	3.93	2.215
1.4	3.94	2.217
1.4	3.95	2.22
1.4	3.96	2.223
1.4	3.97	2.226
1.4	3.98	2.229
1.4	3.99	2.232
1.4	4.	2.234
1.4	4.01	2.237
1.4	4.02	2.24
1.4	4.03	2.243
1.4	4.04	2.245
1.4	4.05	2.248
1.4	4.06	2.251
1.4	4.07	2.254
1.4	4.08	2.257
1.4	4.09	2.259
1.4	4.1	2.262
1.4	4.11	2.265
1.4	4.12	2.268
1.4	4.13	2.27
1.4	4.14	2.273
1.4	4.15	2.276
1.4	4.16	2.279
1.4	4.17	2.281
1.4	4.18	2.284
1.4	4.19	2.287
1.4	4.2	2.289
1.4	4.21	2.292
1.4	4.22	2.295
1.4	4.23	2.298
1.4	4.24	2.3
1.4	4.25	2.303
1.4	4.26	2.306
1.4	4.27	2.308
1.4	4.28	2.311
1.4	4.29	2.314
1.4	4.3	2.317
1.4	4.31	2.319
1.4	4.32	2.322
1.4	4.33	2.325
1.4	4.34	2.327
1.4	4.35	2.33
1.4	4.36	2.333
1.4	4.37	2.335
1.4	4.38	2.338
1.4	4.39	2.341
1.4	4.4	2.343
1.4	4.41	2.346
1.4	4.42	2.349
1.4	4.43	2.351
1.4	4.44	2.354
1.4	4.45	2.357
1.4	4.46	2.359
1.4	4.47	2.362
1.4	4.48	2.365
1.4	4.49	2.367
1.4	4.5	2.37
1.4	4.51	2.372
1.4	4.52	2.375
1.4	4.53	2.378
1.4	4.54	2.38
1.4	4.55	2.383
1.4	4.56	2.386
1.4	4.57	2.388
1.4	4.58	2.391
1.4	4.59	2.393
1.4	4.6	2.396
1.4	4.61	2.399
1.4	4.62	2.401
1.4	4.63	2.404
1.4	4.64	2.406
1.4	4.65	2.409
1.4	4.66	2.412
1.4	4.67	2.414
1.4	4.68	2.417
1.4	4.69	2.419
1.4	4.7	2.422
1.4	4.71	2.425
1.4	4.72	2.427
1.4	4.73	2.43
1.4	4.74	2.432
1.4	4.75	2.435
1.4	4.76	2.437
1.4	4.77	2.44
1.4	4.78	2.442
1.4	4.79	2.445
1.4	4.8	2.448
1.4	4.81	2.45
1.4	4.82	2.453
1.4	4.83	2.455
1.4	4.84	2.458
1.4	4.85	2.46
1.4	4.86	2.463
1.4	4.87	2.465
1.4	4.88	2.468
1.4	4.89	2.47
1.4	4.9	2.473
1.4	4.91	2.475
1.4	4.92	2.478
1.4	4.93	2.48
1.4	4.94	2.483
1.4	4.95	2.486
1.4	4.96	2.488
1.4	4.97	2.491
1.4	4.98	2.493
1.4	4.99	2.496
1.4	5.	2.498
1.45	4.38	2.001
1.45	4.39	2.003
1.45	4.4	2.006
1.45	4.41	2.008
1.45	4.42	2.01
1.45	4.43	2.012
1.45	4.44	2.015
1.45	4.45	2.017
1.45	4.46	2.019
1.45	4.47	2.022
1.45	4.48	2.024
1.45	4.49	2.026
1.45	4.5	2.028
1.45	4.51	2.031
1.45	4.52	2.033
1.45	4.53	2.035
1.45	4.54	2.037
1.45	4.55	2.04
1.45	4.56	2.042
1.45	4.57	2.044
1.45	4.58	2.046
1.45	4.59	2.048
1.45	4.6	2.051
1.45	4.61	2.053
1.45	4.62	2.055
1.45	4.63	2.057
1.45	4.64	2.06
1.45	4.65	2.062
1.45	4.66	2.064
1.45	4.67	2.066
1.45	4.68	2.068
1.45	4.69	2.071
1.45	4.7	2.073
1.45	4.71	2.075
1.45	4.72	2.077
1.45	4.73	2.079
1.45	4.74	2.082
1.45	4.75	2.084
1.45	4.76	2.086
1.45	4.77	2.088
1.45	4.78	2.09
1.45	4.79	2.093
1.45	4.8	2.095
1.45	4.81	2.097
1.45	4.82	2.099
1.45	4.83	2.101
1.45	4.84	2.104
1.45	4.85	2.106
1.45	4.86	2.108
1.45	4.87	2.11
1.45	4.88	2.112
1.45	4.89	2.114
1.45	4.9	2.117
1.45	4.91	2.119
1.45	4.92	2.121
1.45	4.93	2.123
1.45	4.94	2.125
1.45	4.95	2.127
1.45	4.96	2.129
1.45	4.97	2.132
1.45	4.98	2.134
1.45	4.99	2.136
1.45	5.	2.138

==> Plot_data/Fig9/LUM12/lumggdisdata.dat <==
1.	1.66	5.009
1.	1.67	5.024
1.	1.68	5.039
1.	1.69	5.054
1.	1.7	5.069
1.	1.71	5.084
1.	1.72	5.099
1.	1.73	5.113
1.	1.74	5.128
1.	1.75	5.143
1.	1.76	5.158
1.	1.77	5.172
1.	1.78	5.187
1.	1.79	5.201
1.	1.8	5.216
1.	1.81	5.23
1.	1.82	5.245
1.	1.83	5.259
1.	1.84	5.274
1.	1.85	5.288
1.	1.86	5.302
1.	1.87	5.316
1.	1.88	5.331
1.	1.89	5.345
1.	1.9	5.359
1.	1.91	5.373
1.	1.92	5.387
1.	1.93	5.401
1.	1.94	5.415
1.	1.95	5.429
1.	1.96	5.443
1.	1.97	5.457
1.	1.98	5.47
1.	1.99	5.484
1.	2.	5.498
1.	2.01	5.512
1.	2.02	5.525
1.	2.03	5.539
1.	2.04	5.553
1.	2.05	5.566
1.	2.06	5.58
1.	2.07	5.593
1.	2.08	5.607
1.	2.09	5.62
1.	2.1	5.634
1.	2.11	5.647
1.	2.12	5.661
1.	2.13	5.674
1.	2.14	5.687
1.	2.15	5.701
1.	2.16	5.714
1.	2.17	5.727
1.	2.18	5.74
1.	2.19	5.753
1.	2.2	5.766
1.	2.21	5.779
1.	2.22	5.793
1.	2.23	5.806
1.	2.24	5.819
1.	2.25	5.832
1.	2.26	5.845
1.	2.27	5.857
1.	2.28	5.87
1.	2.29	5.883
1.	2.3	5.896
1.	2.31	5.909
1.	2.32	5.922
1.	2.33	5.934
1.	2.34	5.947
1.	2.35	5.96
1.	2.36	5.972
1.	2.37	5.985
1.	2.38	5.998
1.	2.39	6.01
1.	2.4	6.023
1.	2.41	6.035
1.	2.42	6.048
1.	2.43	6.06
1.	2.44	6.073
1.	2.45	6.085
1.	2.46	6.098
1.	2.47	6.11
1.	2.48	6.122
1.	2.49	6.135
1.	2.5	6.147
1.	2.51	6.159
1.	2.52	6.172
1.	2.53	6.184
1.	2.54	6.196
1.	2.55	6.208
1.	2.56	6.22
1.	2.57	6.232
1.	2.58	6.245
1.	2.59	6.257
1.	2.6	6.269
1.	2.61	6.281
1.	2.62	6.293
1.	2.63	6.305
1.	2.64	6.317
1.	2.65	6.329
1.	2.66	6.341
1.	2.67	6.353
1.	2.68	6.364
1.	2.69	6.376
1.	2.7	6.388
1.	2.71	6.4
1.	2.72	6.412
1.	2.73	6.424
1.	2.74	6.435
1.	2.75	6.447
1.	2.76	6.459
1.	2.77	6.47
1.	2.78	6.482
1.	2.79	6.494
1.	2.8	6.505
1.	2.81	6.517
1.	2.82	6.529
1.	2.83	6.54
1.	2.84	6.552
1.	2.85	6.563
1.	2.86	6.575
1.	2.87	6.586
1.	2.88	6.598
1.	2.89	6.609
1.	2.9	6.621
1.	2.91	6.632
1.	2.92	6.643
1.	2.93	6.655
1.	2.94	6.666
1.	2.95	6.677
1.	2.96	6.689
1.	2.97	6.7
1.	2.98	6.711
1.	2.99	6.722
1.	3.	6.734
1.	3.01	6.745
1.	3.02	6.756
1.	3.03	6.767
1.	3.04	6.778
1.	3.05	6.79
1.	3.06	6.801
1.	3.07	6.812
1.	3.08	6.823
1.	3.09	6.834
1.	3.1	6.845
1.	3.11	6.856
1.	3.12	6.867
1.	3.13	6.878
1.	3.14	6.889
1.	3.15	6.9
1.	3.16	6.911
1.	3.17	6.922
1.	3.18	6.933
1.	3.19	6.944
1.	3.2	6.955
1.	3.21	6.965
1.	3.22	6.976
1.	3.23	6.987
1.	3.24	6.998
1.	3.25	7.009
1.	3.26	7.019
1.	3.27	7.03
1.	3.28	7.041
1.	3.29	7.052
1.	3.3	7.062
1.	3.31	7.073
1.	3.32	7.084
1.	3.33	7.094
1.	3.34	7.105
1.	3.35	7.116
1.	3.36	7.126
1.	3.37	7.137
1.	3.38	7.147
1.	3.39	7.158
1.	3.4	7.169
1.	3.41	7.179
1.	3.42	7.19
1.	3.43	7.2
1.	3.44	7.211
1.	3.45	7.221
1.	3.46	7.232
1.	3.47	7.242
1.	3.48	7.252
1.	3.49	7.263
1.	3.5	7.273
1.	3.51	7.284
1.	3.52	7.294
1.	3.53	7.304
1.	3.54	7.315
1.	3.55	7.325
1.	3.56	7.335
1.	3.57	7.346
1.	3.58	7.356
1.	3.59	7.366
1.	3.6	7.376
1.	3.61	7.387
1.	3.62	7.397
1.	3.63	7.407
1.	3.64	7.417
1.	3.65	7.427
1.	3.66	7.438
1.	3.67	7.448
1.	3.68	7.458
1.	3.69	7.468
1.	3.7	7.478
1.	3.71	7.488
1.	3.72	7.498
1.	3.73	7.508
1.	3.74	7.518
1.	3.75	7.529
1.	3.76	7.539
1.	3.77	7.549
1.	3.78	7.559
1.	3.79	7.569
1.	3.8	7.579
1.	3.81	7.589
1.	3.82	7.598
1.	3.83	7.608
1.	3.84	7.618
1.	3.85	7.628
1.	3.86	7.638
1.	3.87	7.648
1.	3.88	7.658
1.	3.89	7.668
1.	3.9	7.678
1.	3.91	7.687
1.	3.92	7.697
1.	3.93	7.707
1.	3.94	7.717
1.	3.95	7.727
1.	3.96	7.736
1.	3.97	7.746
1.	3.98	7.756
1.	3.99	7.766
1.	4.	7.775
1.	4.01	7.785
1.	4.02	7.795
1.	4.03	7.805
1.	4.04	7.814
1.	4.05	7.824
1.	4.06	7.834
1.	4.07	7.843
1.	4.08	7.853
1.	4.09	7.862
1.	4.1	7.872
1.	4.11	7.882
1.	4.12	7.891
1.	4.13	7.901
1.	4.14	7.91
1.	4.15	7.92
1.	4.16	7.929
1.	4.17	7.939
1.	4.18	7.948
1.	4.19	7.958
1.	4.2	7.967
1.	4.21	7.977
1.	4.22	7.986
1.	4.23	7.996
1.	4.24	8.005
1.	4.25	8.015
1.	4.26	8.024
1.	4.27	8.034
1.	4.28	8.043
1.	4.29	8.052
1.	4.3	8.062
1.	4.31	8.071
1.	4.32	8.08
1.	4.33	8.09
1.	4.34	8.099
1.	4.35	8.108
1.	4.36	8.118
1.	4.37	8.127
1.	4.38	8.136
1.	4.39	8.146
1.	4.4	8.155
1.	4.41	8.164
1.	4.42	8.173
1.	4.43	8.183
1.	4.44	8.192
1.	4.45	8.201
1.	4.46	8.21
1.	4.47	8.22
1.	4.48	8.229
1.	4.49	8.238
1.	4.5	8.247
1.	4.51	8.256
1.	4.52	8.265
1.	4.53	8.275
1.	4.54	8.284
1.	4.55	8.293
1.	4.56	8.302
1.	4.57	8.311
1.	4.58	8.32
1.	4.59	8.329
1.	4.6	8.338
1.	4.61	8.347
1.	4.62	8.356
1.	4.63	8.365
1.	4.64	8.374
1.	4.65	8.383
1.	4.66	8.392
1.	4.67	8.401
1.	4.68	8.41
1.	4.69	8.419
1.	4.7	8.428
1.	4.71	8.437
1.	4.72	8.446
1.	4.73	8.455
1.	4.74	8.464
1.	4.75	8.473
1.	4.76	8.482
1.	4.77	8.491
1.	4.78	8.5
1.	4.79	8.509
1.	4.8	8.518
1.	4.81	8.526
1.	4.82	8.535
1.	4.83	8.544
1.	4.84	8.553
1.	4.85	8.562
1.	4.86	8.571
1.	4.87	8.579
1.	4.88	8.588
1.	4.89	8.597
1.	4.9	8.606
1.	4.91	8.615
1.	4.92	8.623
1.	4.93	8.632
1.	4.94	8.641
1.	4.95	8.65
1.	4.96	8.658
1.	4.97	8.667
1.	4.98	8.676
1.	4.99	8.684
1.	5.	8.693
1.05	2.55	5.006
1.05	2.56	5.016
1.05	2.57	5.026
1.05	2.58	5.036
1.05	2.59	5.046
1.05	2.6	5.055
1.05	2.61	5.065
1.05	2.62	5.075
1.05	2.63	5.084
1.05	2.64	5.094
1.05	2.65	5.104
1.05	2.66	5.113
1.05	2.67	5.123
1.05	2.68	5.132
1.05	2.69	5.142
1.05	2.7	5.152
1.05	2.71	5.161
1.05	2.72	5.171
1.05	2.73	5.18
1.05	2.74	5.19
1.05	2.75	5.199
1.05	2.76	5.209
1.05	2.77	5.218
1.05	2.78	5.227
1.05	2.79	5.237
1.05	2.8	5.246
1.05	2.81	5.255
1.05	2.82	5.265
1.05	2.83	5.274
1.05	2.84	5.283
1.05	2.85	5.293
1.05	2.86	5.302
1.05	2.87	5.311
1.05	2.88	5.321
1.05	2.89	5.33
1.05	2.9	5.339
1.05	2.91	5.348
1.05	2.92	5.357
1.05	2.93	5.367
1.05	2.94	5.376
1.05	2.95	5.385
1.05	2.96	5.394
1.05	2.97	5.403
1.05	2.98	5.412
1.05	2.99	5.421
1.05	3.	5.43
1.05	3.01	5.439
1.05	3.02	5.448
1.05	3.03	5.457
1.05	3.04	5.466
1.05	3.05	5.475
1.05	3.06	5.484
1.05	3.07	5.493
1.05	3.08	5.502
1.05	3.09	5.511
1.05	3.1	5.52
1.05	3.11	5.529
1.05	3.12	5.538
1.05	3.13	5.547
1.05	3.14	5.556
1.05	3.15	5.564
1.05	3.16	5.573
1.05	3.17	5.582
1.05	3.18	5.591
1.05	3.19	5.6
1.05	3.2	5.608
1.05	3.21	5.617
1.05	3.22	5.626
1.05	3.23	5.635
1.05	3.24	5.643
1.05	3.25	5.652
1.05	3.26	5.661
1.05	3.27	5.669
1.05	3.28	5.678
1.05	3.29	5.687
1.05	3.3	5.695
1.05	3.31	5.704
1.05	3.32	5.713
1.05	3.33	5.721
1.05	3.34	5.73
1.05	3.35	5.738
1.05	3.36	5.747
1.05	3.37	5.755
1.05	3.38	5.764
1.05	3.39	5.772
1.05	3.4	5.781
1.05	3.41	5.789
1.05	3.42	5.798
1.05	3.43	5.806
1.05	3.44	5.815
1.05	3.45	5.823
1.05	3.46	5.832
1.05	3.47	5.84
1.05	3.48	5.849
1.05	3.49	5.857
1.05	3.5	5.865
1.05	3.51	5.874
1.05	3.52	5.882
1.05	3.53	5.89
1.05	3.54	5.899
1.05	3.55	5.907
1.05	3.56	5.915
1.05	3.57	5.924
1.05	3.58	5.932
1.05	3.59	5.94
1.05	3.6	5.949
1.05	3.61	5.957
1.05	3.62	5.965
1.05	3.63	5.973
1.05	3.64	5.981
1.05	3.65	5.99
1.05	3.66	5.998
1.05	3.67	6.006
1.05	3.68	6.014
1.05	3.69	6.022
1.05	3.7	6.031
1.05	3.71	6.039
1.05	3.72	6.047
1.05	3.73	6.055
1.05	3.74	6.063
1.05	3.75	6.071
1.05	3.76	6.079
1.05	3.77	6.087
1.05	3.78	6.095
1.05	3.79	6.103
1.05	3.8	6.112
1.05	3.81	6.12
1.05	3.82	6.128
1.05	3.83	6.136
1.05	3.84	6.144
1.05	3.85	6.152
1.05	3.86	6.16
1.05	3.87	6.168
1.05	3.88	6.176
1.05	3.89	6.183
1.05	3.9	6.191
1.05	3.91	6.199
1.05	3.92	6.207
1.05	3.93	6.215
1.05	3.94	6.223
1.05	3.95	6.231
1.05	3.96	6.239
1.05	3.97	6.247
1.05	3.98	6.255
1.05	3.99	6.262
1.05	4.	6.27
1.05	4.01	6.278
1.05	4.02	6.286
1.05	4.03	6.294
1.05	4.04	6.302
1.05	4.05	6.309
1.05	4.06	6.317
1.05	4.07	6.325
1.05	4.08	6.333
1.05	4.09	6.34
1.05	4.1	6.348
1.05	4.11	6.356
1.05	4.12	6.364
1.05	4.13	6.371
1.05	4.14	6.379
1.05	4.15	6.387
1.05	4.16	6.394
1.05	4.17	6.402
1.05	4.18	6.41
1.05	4.19	6.418
1.05	4.2	6.425
1.05	4.21	6.433
1.05	4.22	6.44
1.05	4.23	6.448
1.05	4.24	6.456
1.05	4.25	6.463
1.05	4.26	6.471
1.05	4.27	6.478
1.05	4.28	6.486
1.05	4.29	6.494
1.05	4.3	6.501
1.05	4.31	6.509
1.05	4.32	6.516
1.05	4.33	6.524
1.05	4.34	6.531
1.05	4.35	6.539
1.05	4.36	6.546
1.05	4.37	6.554
1.05	4.38	6.561
1.05	4.39	6.569
1.05	4.4	6.576
1.05	4.41	6.584
1.05	4.42	6.591
1.05	4.43	6.599
1.05	4.44	6.606
1.05	4.45	6.614
1.05	4.46	6.621
1.05	4.47	6.628
1.05	4.48	6.636
1.05	4.49	6.643
1.05	4.5	6.651
1.05	4.51	6.658
1.05	4.52	6.665
1.05	4.53	6.673
1.05	4.54	6.68
1.05	4.55	6.688
1.05	4.56	6.695
1.05	4.57	6.702
1.05	4.58	6.71
1.05	4.59	6.717
1.05	4.6	6.724
1.05	4.61	6.731
1.05	4.62	6.739
1.05	4.63	6.746
1.05	4.64	6.753
1.05	4.65	6.761
1.05	4.66	6.768
1.05	4.67	6.775
1.05	4.68	6.782
1.05	4.69	6.79
1.05	4.7	6.797
1.05	4.71	6.804
1.05	4.72	6.811
1.05	4.73	6.819
1.05	4.74	6.826
1.05	4.75	6.833
1.05	4.76	6.84
1.05	4.77	6.847
1.05	4.78	6.854
1.05	4.79	6.862
1.05	4.8	6.869
1.05	4.81	6.876
1.05	4.82	6.883
1.05	4.83	6.89
1.05	4.84	6.897
1.05	4.85	6.904
1.05	4.86	6.912
1.05	4.87	6.919
1.05	4.88	6.926
1.05	4.89	6.933
1.05	4.9	6.94
1.05	4.91	6.947
1.05	4.92	6.954
1.05	4.93	6.961
1.05	4.94	6.968
1.05	4.95	6.975
1.05	4.96	6.982
1.05	4.97	6.989
1.05	4.98	6.996
1.05	4.99	7.003
1.05	5.	7.01
1.1	4.03	5.004
1.1	4.04	5.011
1.1	4.05	5.017
1.1	4.06	5.023
1.1	4.07	5.029
1.1	4.08	5.035
1.1	4.09	5.041
1.1	4.1	5.048
1.1	4.11	5.054
1.1	4.12	5.06
1.1	4.13	5.066
1.1	4.14	5.072
1.1	4.15	5.078
1.1	4.16	5.084
1.1	4.17	5.091
1.1	4.18	5.097
1.1	4.19	5.103
1.1	4.2	5.109
1.1	4.21	5.115
1.1	4.22	5.121
1.1	4.23	5.127
1.1	4.24	5.133
1.1	4.25	5.139
1.1	4.26	5.145
1.1	4.27	5.151
1.1	4.28	5.157
1.1	4.29	5.163
1.1	4.3	5.169
1.1	4.31	5.175
1.1	4.32	5.181
1.1	4.33	5.187
1.1	4.34	5.193
1.1	4.35	5.199
1.1	4.36	5.205
1.1	4.37	5.211
1.1	4.38	5.217
1.1	4.39	5.223
1.1	4.4	5.229
1.1	4.41	5.235
1.1	4.42	5.241
1.1	4.43	5.247
1.1	4.44	5.253
1.1	4.45	5.259
1.1	4.46	5.265
1.1	4.47	5.27
1.1	4.48	5.276
1.1	4.49	5.282
1.1	4.5	5.288
1.1	4.51	5.294
1.1	4.52	5.3
1.1	4.53	5.306
1.1	4.54	5.312
1.1	4.55	5.317
1.1	4.56	5.323
1.1	4.57	5.329
1.1	4.58	5.335
1.1	4.59	5.341
1.1	4.6	5.347
1.1	4.61	5.352
1.1	4.62	5.358
1.1	4.63	5.364
1.1	4.64	5.37
1.1	4.65	5.376
1.1	4.66	5.381
1.1	4.67	5.387
1.1	4.68	5.393
1.1	4.69	5.399
1.1	4.7	5.404
1.1	4.71	5.41
1.1	4.72	5.416
1.1	4.73	5.422
1.1	4.74	5.427
1.1	4.75	5.433
1.1	4.76	5.439
1.1	4.77	5.444
1.1	4.78	5.45
1.1	4.79	5.456
1.1	4.8	5.462
1.1	4.81	5.467
1.1	4.82	5.473
1.1	4.83	5.479
1.1	4.84	5.484
1.1	4.85	5.49
1.1	4.86	5.496
1.1	4.87	5.501
1.1	4.88	5.507
1.1	4.89	5.513
1.1	4.9	5.518
1.1	4.91	5.524
1.1	4.92	5.529
1.1	4.93	5.535
1.1	4.94	5.541
1.1	4.95	5.546
1.1	4.96	5.552
1.1	4.97	5.557
1.1	4.98	5.563
1.1	4.99	5.569
1.1	5.	5.574

==> Plot_data/Fig9/LUM12/lumggexcdata.dat <==
1.	0.28	2.026
1.	0.29	2.062
1.	0.3	2.097
1.	0.31	2.132
1.	0.32	2.166
1.	0.33	2.2
1.	0.34	2.233
1.	0.35	2.265
1.	0.36	2.298
1.	0.37	2.329
1.	0.38	2.361
1.	0.39	2.391
1.	0.4	2.422
1.	0.41	2.452
1.	0.42	2.482
1.	0.43	2.511
1.	0.44	2.54
1.	0.45	2.569
1.	0.46	2.597
1.	0.47	2.625
1.	0.48	2.653
1.	0.49	2.68
1.	0.5	2.708
1.	0.51	2.735
1.	0.52	2.761
1.	0.53	2.788
1.	0.54	2.814
1.	0.55	2.84
1.	0.56	2.866
1.	0.57	2.891
1.	0.58	2.916
1.	0.59	2.941
1.	0.6	2.966
1.	0.61	2.991
1.	0.62	3.015
1.	0.63	3.039
1.	0.64	3.063
1.	0.65	3.087
1.	0.66	3.111
1.	0.67	3.134
1.	0.68	3.158
1.	0.69	3.181
1.	0.7	3.204
1.	0.71	3.227
1.	0.72	3.249
1.	0.73	3.272
1.	0.74	3.294
1.	0.75	3.316
1.	0.76	3.338
1.	0.77	3.36
1.	0.78	3.382
1.	0.79	3.404
1.	0.8	3.425
1.	0.81	3.446
1.	0.82	3.468
1.	0.83	3.489
1.	0.84	3.51
1.	0.85	3.53
1.	0.86	3.551
1.	0.87	3.572
1.	0.88	3.592
1.	0.89	3.613
1.	0.9	3.633
1.	0.91	3.653
1.	0.92	3.673
1.	0.93	3.693
1.	0.94	3.713
1.	0.95	3.732
1.	0.96	3.752
1.	0.97	3.771
1.	0.98	3.791
1.	0.99	3.81
1.	1.	3.829
1.	1.01	3.848
1.	1.02	3.867
1.	1.03	3.886
1.	1.04	3.905
1.	1.05	3.924
1.	1.06	3.942
1.	1.07	3.961
1.	1.08	3.979
1.	1.09	3.998
1.	1.1	4.016
1.	1.11	4.034
1.	1.12	4.053
1.	1.13	4.071
1.	1.14	4.089
1.	1.15	4.106
1.	1.16	4.124
1.	1.17	4.142
1.	1.18	4.16
1.	1.19	4.177
1.	1.2	4.195
1.	1.21	4.212
1.	1.22	4.23
1.	1.23	4.247
1.	1.24	4.264
1.	1.25	4.281
1.	1.26	4.298
1.	1.27	4.315
1.	1.28	4.332
1.	1.29	4.349
1.	1.3	4.366
1.	1.31	4.383
1.	1.32	4.399
1.	1.33	4.416
1.	1.34	4.433
1.	1.35	4.449
1.	1.36	4.466
1.	1.37	4.482
1.	1.38	4.498
1.	1.39	4.515
1.	1.4	4.531
1.	1.41	4.547
1.	1.42	4.563
1.	1.43	4.579
1.	1.44	4.595
1.	1.45	4.611
1.	1.46	4.627
1.	1.47	4.643
1.	1.48	4.658
1.	1.49	4.674
1.	1.5	4.69
1.	1.51	4.705
1.	1.52	4.721
1.	1.53	4.737
1.	1.54	4.752
1.	1.55	4.767
1.	1.56	4.783
1.	1.57	4.798
1.	1.58	4.813
1.	1.59	4.829
1.	1.6	4.844
1.	1.61	4.859
1.	1.62	4.874
1.	1.63	4.889
1.	1.64	4.904
1.	1.65	4.919
1.	1.66	4.934
1.	1.67	4.948
1.	1.68	4.963
1.	1.69	4.978
1.	1.7	4.993
1.	1.71	5.007
1.	1.72	5.022
1.	1.73	5.037
1.	1.74	5.051
1.	1.75	5.066
1.	1.76	5.08
1.	1.77	5.095
1.	1.78	5.109
1.	1.79	5.123
1.	1.8	5.137
1.	1.81	5.152
1.	1.82	5.166
1.	1.83	5.18
1.	1.84	5.194
1.	1.85	5.208
1.	1.86	5.222
1.	1.87	5.236
1.	1.88	5.25
1.	1.89	5.264
1.	1.9	5.278
1.	1.91	5.292
1.	1.92	5.306
1.	1.93	5.32
1.	1.94	5.334
1.	1.95	5.347
1.	1.96	5.361
1.	1.97	5.375
1.	1.98	5.388
1.	1.99	5.402
1.	2.	5.415
1.	2.01	5.429
1.	2.02	5.442
1.	2.03	5.456
1.	2.04	5.469
1.	2.05	5.483
1.	2.06	5.496
1.	2.07	5.509
1.	2.08	5.523
1.	2.09	5.536
1.	2.1	5.549
1.	2.11	5.562
1.	2.12	5.575
1.	2.13	5.589
1.	2.14	5.602
1.	2.15	5.615
1.	2.16	5.628
1.	2.17	5.641
1.	2.18	5.654
1.	2.19	5.667
1.	2.2	5.68
1.	2.21	5.693
1.	2.22	5.705
1.	2.23	5.718
1.	2.24	5.731
1.	2.25	5.744
1.	2.26	5.757
1.	2.27	5.769
1.	2.28	5.782
1.	2.29	5.795
1.	2.3	5.807
1.	2.31	5.82
1.	2.32	5.833
1.	2.33	5.845
1.	2.34	5.858
1.	2.35	5.87
1.	2.36	5.883
1.	2.37	5.895
1.	2.38	5.907
1.	2.39	5.92
1.	2.4	5.932
1.	2.41	5.945
1.	2.42	5.957
1.	2.43	5.969
1.	2.44	5.981
1.	2.45	5.994
1.	2.46	6.006
1.	2.47	6.018
1.	2.48	6.03
1.	2.49	6.042
1.	2.5	6.055
1.	2.51	6.067
1.	2.52	6.079
1.	2.53	6.091
1.	2.54	6.103
1.	2.55	6.115
1.	2.56	6.127
1.	2.57	6.139
1.	2.58	6.151
1.	2.59	6.163
1.	2.6	6.174
1.	2.61	6.186
1.	2.62	6.198
1.	2.63	6.21
1.	2.64	6.222
1.	2.65	6.234
1.	2.66	6.245
1.	2.67	6.257
1.	2.68	6.269
1.	2.69	6.28
1.	2.7	6.292
1.	2.71	6.304
1.	2.72	6.315
1.	2.73	6.327
1.	2.74	6.339
1.	2.75	6.35
1.	2.76	6.362
1.	2.77	6.373
1.	2.78	6.385
1.	2.79	6.396
1.	2.8	6.408
1.	2.81	6.419
1.	2.82	6.43
1.	2.83	6.442
1.	2.84	6.453
1.	2.85	6.465
1.	2.86	6.476
1.	2.87	6.487
1.	2.88	6.498
1.	2.89	6.51
1.	2.9	6.521
1.	2.91	6.532
1.	2.92	6.543
1.	2.93	6.555
1.	2.94	6.566
1.	2.95	6.577
1.	2.96	6.588
1.	2.97	6.599
1.	2.98	6.61
1.	2.99	6.621
1.	3.	6.632
1.	3.01	6.644
1.	3.02	6.655
1.	3.03	6.666
1.	3.04	6.677
1.	3.05	6.688
1.	3.06	6.698
1.	3.07	6.709
1.	3.08	6.72
1.	3.09	6.731
1.	3.1	6.742
1.	3.11	6.753
1.	3.12	6.764
1.	3.13	6.775
1.	3.14	6.785
1.	3.15	6.796
1.	3.16	6.807
1.	3.17	6.818
1.	3.18	6.829
1.	3.19	6.839
1.	3.2	6.85
1.	3.21	6.861
1.	3.22	6.871
1.	3.23	6.882
1.	3.24	6.893
1.	3.25	6.903
1.	3.26	6.914
1.	3.27	6.925
1.	3.28	6.935
1.	3.29	6.946
1.	3.3	6.956
1.	3.31	6.967
1.	3.32	6.977
1.	3.33	6.988
1.	3.34	6.998
1.	3.35	7.009
1.	3.36	7.019
1.	3.37	7.03
1.	3.38	7.04
1.	3.39	7.05
1.	3.4	7.061
1.	3.41	7.071
1.	3.42	7.082
1.	3.43	7.092
1.	3.44	7.102
1.	3.45	7.113
1.	3.46	7.123
1.	3.47	7.133
1.	3.48	7.143
1.	3.49	7.154
1.	3.5	7.164
1.	3.51	7.174
1.	3.52	7.184
1.	3.53	7.195
1.	3.54	7.205
1.	3.55	7.215
1.	3.56	7.225
1.	3.57	7.235
1.	3.58	7.245
1.	3.59	7.255
1.	3.6	7.266
1.	3.61	7.276
1.	3.62	7.286
1.	3.63	7.296
1.	3.64	7.306
1.	3.65	7.316
1.	3.66	7.326
1.	3.67	7.336
1.	3.68	7.346
1.	3.69	7.356
1.	3.7	7.366
1.	3.71	7.376
1.	3.72	7.386
1.	3.73	7.396
1.	3.74	7.405
1.	3.75	7.415
1.	3.76	7.425
1.	3.77	7.435
1.	3.78	7.445
1.	3.79	7.455
1.	3.8	7.465
1.	3.81	7.474
1.	3.82	7.484
1.	3.83	7.494
1.	3.84	7.504
1.	3.85	7.514
1.	3.86	7.523
1.	3.87	7.533
1.	3.88	7.543
1.	3.89	7.552
1.	3.9	7.562
1.	3.91	7.572
1.	3.92	7.582
1.	3.93	7.591
1.	3.94	7.601
1.	3.95	7.611
1.	3.96	7.62
1.	3.97	7.63
1.	3.98	7.639
1.	3.99	7.649
1.	4.	7.659
1.	4.01	7.668
1.	4.02	7.678
1.	4.03	7.687
1.	4.04	7.697
1.	4.05	7.706
1.	4.06	7.716
1.	4.07	7.725
1.	4.08	7.735
1.	4.09	7.744
1.	4.1	7.754
1.	4.11	7.763
1.	4.12	7.773
1.	4.13	7.782
1.	4.14	7.791
1.	4.15	7.801
1.	4.16	7.81
1.	4.17	7.82
1.	4.18	7.829
1.	4.19	7.838
1.	4.2	7.848
1.	4.21	7.857
1.	4.22	7.866
1.	4.23	7.876
1.	4.24	7.885
1.	4.25	7.894
1.	4.26	7.904
1.	4.27	7.913
1.	4.28	7.922
1.	4.29	7.931
1.	4.3	7.941
1.	4.31	7.95
1.	4.32	7.959
1.	4.33	7.968
1.	4.34	7.977
1.	4.35	7.987
1.	4.36	7.996
1.	4.37	8.005
1.	4.38	8.014
1.	4.39	8.023
1.	4.4	8.032
1.	4.41	8.041
1.	4.42	8.051
1.	4.43	8.06
1.	4.44	8.069
1.	4.45	8.078
1.	4.46	8.087
1.	4.47	8.096
1.	4.48	8.105
1.	4.49	8.114
1.	4.5	8.123
1.	4.51	8.132
1.	4.52	8.141
1.	4.53	8.15
1.	4.54	8.159
1.	4.55	8.168
1.	4.56	8.177
1.	4.57	8.186
1.	4.58	8.195
1.	4.59	8.204
1.	4.6	8.213
1.	4.61	8.222
1.	4.62	8.231
1.	4.63	8.24
1.	4.64	8.248
1.	4.65	8.257
1.	4.66	8.266
1.	4.67	8.275
1.	4.68	8.284
1.	4.69	8.293
1.	4.7	8.302
1.	4.71	8.31
1.	4.72	8.319
1.	4.73	8.328
1.	4.74	8.337
1.	4.75	8.346
1.	4.76	8.354
1.	4.77	8.363
1.	4.78	8.372
1.	4.79	8.381
1.	4.8	8.389
1.	4.81	8.398
1.	4.82	8.407
1.	4.83	8.416
1.	4.84	8.424
1.	4.85	8.433
1.	4.86	8.442
1.	4.87	8.45
1.	4.88	8.459
1.	4.89	8.468
1.	4.9	8.476
1.	4.91	8.485
1.	4.92	8.494
1.	4.93	8.502
1.	4.94	8.511
1.	4.95	8.52
1.	4.96	8.528
1.	4.97	8.537
1.	4.98	8.545
1.	4.99	8.554
1.	5.	8.562
1.05	0.42	2.006
1.05	0.43	2.03
1.05	0.44	2.053
1.05	0.45	2.076
1.05	0.46	2.099
1.05	0.47	2.122
1.05	0.48	2.144
1.05	0.49	2.167
1.05	0.5	2.189
1.05	0.51	2.21
1.05	0.52	2.232
1.05	0.53	2.253
1.05	0.54	2.275
1.05	0.55	2.296
1.05	0.56	2.316
1.05	0.57	2.337
1.05	0.58	2.357
1.05	0.59	2.378
1.05	0.6	2.398
1.05	0.61	2.417
1.05	0.62	2.437
1.05	0.63	2.457
1.05	0.64	2.476
1.05	0.65	2.495
1.05	0.66	2.515
1.05	0.67	2.534
1.05	0.68	2.552
1.05	0.69	2.571
1.05	0.7	2.59
1.05	0.71	2.608
1.05	0.72	2.626
1.05	0.73	2.645
1.05	0.74	2.663
1.05	0.75	2.681
1.05	0.76	2.698
1.05	0.77	2.716
1.05	0.78	2.734
1.05	0.79	2.751
1.05	0.8	2.769
1.05	0.81	2.786
1.05	0.82	2.803
1.05	0.83	2.82
1.05	0.84	2.837
1.05	0.85	2.854
1.05	0.86	2.87
1.05	0.87	2.887
1.05	0.88	2.904
1.05	0.89	2.92
1.05	0.9	2.936
1.05	0.91	2.953
1.05	0.92	2.969
1.05	0.93	2.985
1.05	0.94	3.001
1.05	0.95	3.017
1.05	0.96	3.033
1.05	0.97	3.049
1.05	0.98	3.064
1.05	0.99	3.08
1.05	1.	3.095
1.05	1.01	3.111
1.05	1.02	3.126
1.05	1.03	3.141
1.05	1.04	3.157
1.05	1.05	3.172
1.05	1.06	3.187
1.05	1.07	3.202
1.05	1.08	3.217
1.05	1.09	3.232
1.05	1.1	3.246
1.05	1.11	3.261
1.05	1.12	3.276
1.05	1.13	3.29
1.05	1.14	3.305
1.05	1.15	3.319
1.05	1.16	3.334
1.05	1.17	3.348
1.05	1.18	3.362
1.05	1.19	3.377
1.05	1.2	3.391
1.05	1.21	3.405
1.05	1.22	3.419
1.05	1.23	3.433
1.05	1.24	3.447
1.05	1.25	3.461
1.05	1.26	3.474
1.05	1.27	3.488
1.05	1.28	3.502
1.05	1.29	3.516
1.05	1.3	3.529
1.05	1.31	3.543
1.05	1.32	3.556
1.05	1.33	3.57
1.05	1.34	3.583
1.05	1.35	3.596
1.05	1.36	3.61
1.05	1.37	3.623
1.05	1.38	3.636
1.05	1.39	3.649
1.05	1.4	3.662
1.05	1.41	3.675
1.05	1.42	3.688
1.05	1.43	3.701
1.05	1.44	3.714
1.05	1.45	3.727
1.05	1.46	3.74
1.05	1.47	3.753
1.05	1.48	3.766
1.05	1.49	3.778
1.05	1.5	3.791
1.05	1.51	3.804
1.05	1.52	3.816
1.05	1.53	3.829
1.05	1.54	3.841
1.05	1.55	3.854
1.05	1.56	3.866
1.05	1.57	3.878
1.05	1.58	3.891
1.05	1.59	3.903
1.05	1.6	3.915
1.05	1.61	3.927
1.05	1.62	3.94
1.05	1.63	3.952
1.05	1.64	3.964
1.05	1.65	3.976
1.05	1.66	3.988
1.05	1.67	4.
1.05	1.68	4.012
1.05	1.69	4.024
1.05	1.7	4.036
1.05	1.71	4.048
1.05	1.72	4.059
1.05	1.73	4.071
1.05	1.74	4.083
1.05	1.75	4.095
1.05	1.76	4.106
1.05	1.77	4.118
1.05	1.78	4.13
1.05	1.79	4.141
1.05	1.8	4.153
1.05	1.81	4.164
1.05	1.82	4.176
1.05	1.83	4.187
1.05	1.84	4.199
1.05	1.85	4.21
1.05	1.86	4.221
1.05	1.87	4.233
1.05	1.88	4.244
1.05	1.89	4.255
1.05	1.9	4.267
1.05	1.91	4.278
1.05	1.92	4.289
1.05	1.93	4.3
1.05	1.94	4.311
1.05	1.95	4.322
1.05	1.96	4.333
1.05	1.97	4.344
1.05	1.98	4.355
1.05	1.99	4.366
1.05	2.	4.377
1.05	2.01	4.388
1.05	2.02	4.399
1.05	2.03	4.41
1.05	2.04	4.421
1.05	2.05	4.432
1.05	2.06	4.443
1.05	2.07	4.453
1.05	2.08	4.464
1.05	2.09	4.475
1.05	2.1	4.485
1.05	2.11	4.496
1.05	2.12	4.507
1.05	2.13	4.517
1.05	2.14	4.528
1.05	2.15	4.539
1.05	2.16	4.549
1.05	2.17	4.56
1.05	2.18	4.57
1.05	2.19	4.581
1.05	2.2	4.591
1.05	2.21	4.601
1.05	2.22	4.612
1.05	2.23	4.622
1.05	2.24	4.633
1.05	2.25	4.643
1.05	2.26	4.653
1.05	2.27	4.664
1.05	2.28	4.674
1.05	2.29	4.684
1.05	2.3	4.694
1.05	2.31	4.704
1.05	2.32	4.715
1.05	2.33	4.725
1.05	2.34	4.735
1.05	2.35	4.745
1.05	2.36	4.755
1.05	2.37	4.765
1.05	2.38	4.775
1.05	2.39	4.785
1.05	2.4	4.795
1.05	2.41	4.805
1.05	2.42	4.815
1.05	2.43	4.825
1.05	2.44	4.835
1.05	2.45	4.845
1.05	2.46	4.855
1.05	2.47	4.865
1.05	2.48	4.874
1.05	2.49	4.884
1.05	2.5	4.894
1.05	2.51	4.904
1.05	2.52	4.914
1.05	2.53	4.923
1.05	2.54	4.933
1.05	2.55	4.943
1.05	2.56	4.952
1.05	2.57	4.962
1.05	2.58	4.972
1.05	2.59	4.981
1.05	2.6	4.991
1.05	2.61	5.001
1.05	2.62	5.01
1.05	2.63	5.02
1.05	2.64	5.029
1.05	2.65	5.039
1.05	2.66	5.048
1.05	2.67	5.058
1.05	2.68	5.067
1.05	2.69	5.077
1.05	2.7	5.086
1.05	2.71	5.095
1.05	2.72	5.105
1.05	2.73	5.114
1.05	2.74	5.124
1.05	2.75	5.133
1.05	2.76	5.142
1.05	2.77	5.152
1.05	2.78	5.161
1.05	2.79	5.17
1.05	2.8	5.179
1.05	2.81	5.189
1.05	2.82	5.198
1.05	2.83	5.207
1.05	2.84	5.216
1.05	2.85	5.225
1.05	2.86	5.235
1.05	2.87	5.244
1.05	2.88	5.253
1.05	2.89	5.262
1.05	2.9	5.271
1.05	2.91	5.28
1.05	2.92	5.289
1.05	2.93	5.298
1.05	2.94	5.307
1.05	2.95	5.316
1.05	2.96	5.325
1.05	2.97	5.334
1.05	2.98	5.343
1.05	2.99	5.352
1.05	3.	5.361
1.05	3.01	5.37
1.05	3.02	5.379
1.05	3.03	5.388
1.05	3.04	5.397
1.05	3.05	5.406
1.05	3.06	5.415
1.05	3.07	5.423
1.05	3.08	5.432
1.05	3.09	5.441
1.05	3.1	5.45
1.05	3.11	5.459
1.05	3.12	5.467
1.05	3.13	5.476
1.05	3.14	5.485
1.05	3.15	5.494
1.05	3.16	5.502
1.05	3.17	5.511
1.05	3.18	5.52
1.05	3.19	5.528
1.05	3.2	5.537
1.05	3.21	5.546
1.05	3.22	5.554
1.05	3.23	5.563
1.05	3.24	5.572
1.05	3.25	5.58
1.05	3.26	5.589
1.05	3.27	5.597
1.05	3.28	5.606
1.05	3.29	5.614
1.05	3.3	5.623
1.05	3.31	5.631
1.05	3.32	5.64
1.05	3.33	5.648
1.05	3.34	5.657
1.05	3.35	5.665
1.05	3.36	5.674
1.05	3.37	5.682
1.05	3.38	5.691
1.05	3.39	5.699
1.05	3.4	5.707
1.05	3.41	5.716
1.05	3.42	5.724
1.05	3.43	5.733
1.05	3.44	5.741
1.05	3.45	5.749
1.05	3.46	5.758
1.05	3.47	5.766
1.05	3.48	5.774
1.05	3.49	5.782
1.05	3.5	5.791
1.05	3.51	5.799
1.05	3.52	5.807
1.05	3.53	5.816
1.05	3.54	5.824
1.05	3.55	5.832
1.05	3.56	5.84
1.05	3.57	5.848
1.05	3.58	5.857
1.05	3.59	5.865
1.05	3.6	5.873
1.05	3.61	5.881
1.05	3.62	5.889
1.05	3.63	5.897
1.05	3.64	5.905
1.05	3.65	5.914
1.05	3.66	5.922
1.05	3.67	5.93
1.05	3.68	5.938
1.05	3.69	5.946
1.05	3.7	5.954
1.05	3.71	5.962
1.05	3.72	5.97
1.05	3.73	5.978
1.05	3.74	5.986
1.05	3.75	5.994
1.05	3.76	6.002
1.05	3.77	6.01
1.05	3.78	6.018
1.05	3.79	6.026
1.05	3.8	6.034
1.05	3.81	6.042
1.05	3.82	6.05
1.05	3.83	6.058
1.05	3.84	6.065
1.05	3.85	6.073
1.05	3.86	6.081
1.05	3.87	6.089
1.05	3.88	6.097
1.05	3.89	6.105
1.05	3.9	6.113
1.05	3.91	6.121
1.05	3.92	6.128
1.05	3.93	6.136
1.05	3.94	6.144
1.05	3.95	6.152
1.05	3.96	6.16
1.05	3.97	6.167
1.05	3.98	6.175
1.05	3.99	6.183
1.05	4.	6.191
1.05	4.01	6.198
1.05	4.02	6.206
1.05	4.03	6.214
1.05	4.04	6.221
1.05	4.05	6.229
1.05	4.06	6.237
1.05	4.07	6.244
1.05	4.08	6.252
1.05	4.09	6.26
1.05	4.1	6.267
1.05	4.11	6.275
1.05	4.12	6.283
1.05	4.13	6.29
1.05	4.14	6.298
1.05	4.15	6.306
1.05	4.16	6.313
1.05	4.17	6.321
1.05	4.18	6.328
1.05	4.19	6.336
1.05	4.2	6.343
1.05	4.21	6.351
1.05	4.22	6.359
1.05	4.23	6.366
1.05	4.24	6.374
1.05	4.25	6.381
1.05	4.26	6.389
1.05	4.27	6.396
1.05	4.28	6.404
1.05	4.29	6.411
1.05	4.3	6.419
1.05	4.31	6.426
1.05	4.32	6.433
1.05	4.33	6.441
1.05	4.34	6.448
1.05	4.35	6.456
1.05	4.36	6.463
1.05	4.37	6.471
1.05	4.38	6.478
1.05	4.39	6.485
1.05	4.4	6.493
1.05	4.41	6.5
1.05	4.42	6.507
1.05	4.43	6.515
1.05	4.44	6.522
1.05	4.45	6.53
1.05	4.46	6.537
1.05	4.47	6.544
1.05	4.48	6.551
1.05	4.49	6.559
1.05	4.5	6.566
1.05	4.51	6.573
1.05	4.52	6.581
1.05	4.53	6.588
1.05	4.54	6.595
1.05	4.55	6.602
1.05	4.56	6.61
1.05	4.57	6.617
1.05	4.58	6.624
1.05	4.59	6.631
1.05	4.6	6.639
1.05	4.61	6.646
1.05	4.62	6.653
1.05	4.63	6.66
1.05	4.64	6.667
1.05	4.65	6.675
1.05	4.66	6.682
1.05	4.67	6.689
1.05	4.68	6.696
1.05	4.69	6.703
1.05	4.7	6.71
1.05	4.71	6.718
1.05	4.72	6.725
1.05	4.73	6.732
1.05	4.74	6.739
1.05	4.75	6.746
1.05	4.76	6.753
1.05	4.77	6.76
1.05	4.78	6.767
1.05	4.79	6.774
1.05	4.8	6.781
1.05	4.81	6.788
1.05	4.82	6.796
1.05	4.83	6.803
1.05	4.84	6.81
1.05	4.85	6.817
1.05	4.86	6.824
1.05	4.87	6.831
1.05	4.88	6.838
1.05	4.89	6.845
1.05	4.9	6.852
1.05	4.91	6.859
1.05	4.92	6.866
1.05	4.93	6.873
1.05	4.94	6.88
1.05	4.95	6.887
1.05	4.96	6.894
1.05	4.97	6.9
1.05	4.98	6.907
1.05	4.99	6.914
1.05	5.	6.921
1.1	0.66	2.004
1.1	0.67	2.019
1.1	0.68	2.034
1.1	0.69	2.049
1.1	0.7	2.064
1.1	0.71	2.078
1.1	0.72	2.093
1.1	0.73	2.107
1.1	0.74	2.122
1.1	0.75	2.136
1.1	0.76	2.15
1.1	0.77	2.164
1.1	0.78	2.178
1.1	0.79	2.192
1.1	0.8	2.206
1.1	0.81	2.22
1.1	0.82	2.233
1.1	0.83	2.247
1.1	0.84	2.261
1.1	0.85	2.274
1.1	0.86	2.287
1.1	0.87	2.301
1.1	0.88	2.314
1.1	0.89	2.327
1.1	0.9	2.34
1.1	0.91	2.353
1.1	0.92	2.366
1.1	0.93	2.379
1.1	0.94	2.391
1.1	0.95	2.404
1.1	0.96	2.417
1.1	0.97	2.429
1.1	0.98	2.442
1.1	0.99	2.454
1.1	1.	2.466
1.1	1.01	2.479
1.1	1.02	2.491
1.1	1.03	2.503
1.1	1.04	2.515
1.1	1.05	2.527
1.1	1.06	2.539
1.1	1.07	2.551
1.1	1.08	2.563
1.1	1.09	2.575
1.1	1.1	2.587
1.1	1.11	2.599
1.1	1.12	2.61
1.1	1.13	2.622
1.1	1.14	2.633
1.1	1.15	2.645
1.1	1.16	2.656
1.1	1.17	2.668
1.1	1.18	2.679
1.1	1.19	2.691
1.1	1.2	2.702
1.1	1.21	2.713
1.1	1.22	2.724
1.1	1.23	2.735
1.1	1.24	2.747
1.1	1.25	2.758
1.1	1.26	2.769
1.1	1.27	2.78
1.1	1.28	2.79
1.1	1.29	2.801
1.1	1.3	2.812
1.1	1.31	2.823
1.1	1.32	2.834
1.1	1.33	2.844
1.1	1.34	2.855
1.1	1.35	2.866
1.1	1.36	2.876
1.1	1.37	2.887
1.1	1.38	2.897
1.1	1.39	2.908
1.1	1.4	2.918
1.1	1.41	2.929
1.1	1.42	2.939
1.1	1.43	2.949
1.1	1.44	2.96
1.1	1.45	2.97
1.1	1.46	2.98
1.1	1.47	2.99
1.1	1.48	3.001
1.1	1.49	3.011
1.1	1.5	3.021
1.1	1.51	3.031
1.1	1.52	3.041
1.1	1.53	3.051
1.1	1.54	3.061
1.1	1.55	3.071
1.1	1.56	3.081
1.1	1.57	3.09
1.1	1.58	3.1
1.1	1.59	3.11
1.1	1.6	3.12
1.1	1.61	3.13
1.1	1.62	3.139
1.1	1.63	3.149
1.1	1.64	3.159
1.1	1.65	3.168
1.1	1.66	3.178
1.1	1.67	3.187
1.1	1.68	3.197
1.1	1.69	3.206
1.1	1.7	3.216
1.1	1.71	3.225
1.1	1.72	3.235
1.1	1.73	3.244
1.1	1.74	3.253
1.1	1.75	3.263
1.1	1.76	3.272
1.1	1.77	3.281
1.1	1.78	3.291
1.1	1.79	3.3
1.1	1.8	3.309
1.1	1.81	3.318
1.1	1.82	3.327
1.1	1.83	3.337
1.1	1.84	3.346
1.1	1.85	3.355
1.1	1.86	3.364
1.1	1.87	3.373
1.1	1.88	3.382
1.1	1.89	3.391
1.1	1.9	3.4
1.1	1.91	3.409
1.1	1.92	3.418
1.1	1.93	3.427
1.1	1.94	3.435
1.1	1.95	3.444
1.1	1.96	3.453
1.1	1.97	3.462
1.1	1.98	3.471
1.1	1.99	3.479
1.1	2.	3.488
1.1	2.01	3.497
1.1	2.02	3.506
1.1	2.03	3.514
1.1	2.04	3.523
1.1	2.05	3.531
1.1	2.06	3.54
1.1	2.07	3.549
1.1	2.08	3.557
1.1	2.09	3.566
1.1	2.1	3.574
1.1	2.11	3.583
1.1	2.12	3.591
1.1	2.13	3.6
1.1	2.14	3.608
1.1	2.15	3.617
1.1	2.16	3.625
1.1	2.17	3.633
1.1	2.18	3.642
1.1	2.19	3.65
1.1	2.2	3.658
1.1	2.21	3.667
1.1	2.22	3.675
1.1	2.23	3.683
1.1	2.24	3.691
1.1	2.25	3.7
1.1	2.26	3.708
1.1	2.27	3.716
1.1	2.28	3.724
1.1	2.29	3.732
1.1	2.3	3.741
1.1	2.31	3.749
1.1	2.32	3.757
1.1	2.33	3.765
1.1	2.34	3.773
1.1	2.35	3.781
1.1	2.36	3.789
1.1	2.37	3.797
1.1	2.38	3.805
1.1	2.39	3.813
1.1	2.4	3.821
1.1	2.41	3.829
1.1	2.42	3.837
1.1	2.43	3.845
1.1	2.44	3.853
1.1	2.45	3.861
1.1	2.46	3.868
1.1	2.47	3.876
1.1	2.48	3.884
1.1	2.49	3.892
1.1	2.5	3.9
1.1	2.51	3.908
1.1	2.52	3.915
1.1	2.53	3.923
1.1	2.54	3.931
1.1	2.55	3.939
1.1	2.56	3.946
1.1	2.57	3.954
1.1	2.58	3.962
1.1	2.59	3.969
1.1	2.6	3.977
1.1	2.61	3.985
1.1	2.62	3.992
1.1	2.63	4.
1.1	2.64	4.008
1.1	2.65	4.015
1.1	2.66	4.023
1.1	2.67	4.03
1.1	2.68	4.038
1.1	2.69	4.045
1.1	2.7	4.053
1.1	2.71	4.06
1.1	2.72	4.068
1.1	2.73	4.075
1.1	2.74	4.083
1.1	2.75	4.09
1.1	2.76	4.098
1.1	2.77	4.105
1.1	2.78	4.112
1.1	2.79	4.12
1.1	2.8	4.127
1.1	2.81	4.135
1.1	2.82	4.142
1.1	2.83	4.149
1.1	2.84	4.157
1.1	2.85	4.164
1.1	2.86	4.171
1.1	2.87	4.178
1.1	2.88	4.186
1.1	2.89	4.193
1.1	2.9	4.2
1.1	2.91	4.207
1.1	2.92	4.215
1.1	2.93	4.222
1.1	2.94	4.229
1.1	2.95	4.236
1.1	2.96	4.243
1.1	2.97	4.251
1.1	2.98	4.258
1.1	2.99	4.265
1.1	3.	4.272
1.1	3.01	4.279
1.1	3.02	4.286
1.1	3.03	4.293
1.1	3.04	4.3
1.1	3.05	4.307
1.1	3.06	4.315
1.1	3.07	4.322
1.1	3.08	4.329
1.1	3.09	4.336
1.1	3.1	4.343
1.1	3.11	4.35
1.1	3.12	4.357
1.1	3.13	4.364
1.1	3.14	4.371
1.1	3.15	4.378
1.1	3.16	4.384
1.1	3.17	4.391
1.1	3.18	4.398
1.1	3.19	4.405
1.1	3.2	4.412
1.1	3.21	4.419
1.1	3.22	4.426
1.1	3.23	4.433
1.1	3.24	4.44
1.1	3.25	4.446
1.1	3.26	4.453
1.1	3.27	4.46
1.1	3.28	4.467
1.1	3.29	4.474
1.1	3.3	4.481
1.1	3.31	4.487
1.1	3.32	4.494
1.1	3.33	4.501
1.1	3.34	4.508
1.1	3.35	4.514
1.1	3.36	4.521
1.1	3.37	4.528
1.1	3.38	4.535
1.1	3.39	4.541
1.1	3.4	4.548
1.1	3.41	4.555
1.1	3.42	4.561
1.1	3.43	4.568
1.1	3.44	4.575
1.1	3.45	4.581
1.1	3.46	4.588
1.1	3.47	4.595
1.1	3.48	4.601
1.1	3.49	4.608
1.1	3.5	4.614
1.1	3.51	4.621
1.1	3.52	4.627
1.1	3.53	4.634
1.1	3.54	4.641
1.1	3.55	4.647
1.1	3.56	4.654
1.1	3.57	4.66
1.1	3.58	4.667
1.1	3.59	4.673
1.1	3.6	4.68
1.1	3.61	4.686
1.1	3.62	4.693
1.1	3.63	4.699
1.1	3.64	4.706
1.1	3.65	4.712
1.1	3.66	4.719
1.1	3.67	4.725
1.1	3.68	4.731
1.1	3.69	4.738
1.1	3.7	4.744
1.1	3.71	4.751
1.1	3.72	4.757
1.1	3.73	4.764
1.1	3.74	4.77
1.1	3.75	4.776
1.1	3.76	4.783
1.1	3.77	4.789
1.1	3.78	4.795
1.1	3.79	4.802
1.1	3.8	4.808
1.1	3.81	4.814
1.1	3.82	4.821
1.1	3.83	4.827
1.1	3.84	4.833
1.1	3.85	4.84
1.1	3.86	4.846
1.1	3.87	4.852
1.1	3.88	4.858
1.1	3.89	4.865
1.1	3.9	4.871
1.1	3.91	4.877
1.1	3.92	4.883
1.1	3.93	4.89
1.1	3.94	4.896
1.1	3.95	4.902
1.1	3.96	4.908
1.1	3.97	4.914
1.1	3.98	4.921
1.1	3.99	4.927
1.1	4.	4.933
1.1	4.01	4.939
1.1	4.02	4.945
1.1	4.03	4.951
1.1	4.04	4.958
1.1	4.05	4.964
1.1	4.06	4.97
1.1	4.07	4.976
1.1	4.08	4.982
1.1	4.09	4.988
1.1	4.1	4.994
1.1	4.11	5.
1.1	4.12	5.006
1.1	4.13	5.012
1.1	4.14	5.019
1.1	4.15	5.025
1.1	4.16	5.031
1.1	4.17	5.037
1.1	4.18	5.043
1.1	4.19	5.049
1.1	4.2	5.055
1.1	4.21	5.061
1.1	4.22	5.067
1.1	4.23	5.073
1.1	4.24	5.079
1.1	4.25	5.085
1.1	4.26	5.091
1.1	4.27	5.097
1.1	4.28	5.103
1.1	4.29	5.109
1.1	4.3	5.115
1.1	4.31	5.121
1.1	4.32	5.126
1.1	4.33	5.132
1.1	4.34	5.138
1.1	4.35	5.144
1.1	4.36	5.15
1.1	4.37	5.156
1.1	4.38	5.162
1.1	4.39	5.168
1.1	4.4	5.174
1.1	4.41	5.18
1.1	4.42	5.185
1.1	4.43	5.191
1.1	4.44	5.197
1.1	4.45	5.203
1.1	4.46	5.209
1.1	4.47	5.215
1.1	4.48	5.221
1.1	4.49	5.226
1.1	4.5	5.232
1.1	4.51	5.238
1.1	4.52	5.244
1.1	4.53	5.25
1.1	4.54	5.255
1.1	4.55	5.261
1.1	4.56	5.267
1.1	4.57	5.273
1.1	4.58	5.278
1.1	4.59	5.284
1.1	4.6	5.29
1.1	4.61	5.296
1.1	4.62	5.301
1.1	4.63	5.307
1.1	4.64	5.313
1.1	4.65	5.319
1.1	4.66	5.324
1.1	4.67	5.33
1.1	4.68	5.336
1.1	4.69	5.341
1.1	4.7	5.347
1.1	4.71	5.353
1.1	4.72	5.359
1.1	4.73	5.364
1.1	4.74	5.37
1.1	4.75	5.376
1.1	4.76	5.381
1.1	4.77	5.387
1.1	4.78	5.392
1.1	4.79	5.398
1.1	4.8	5.404
1.1	4.81	5.409
1.1	4.82	5.415
1.1	4.83	5.421
1.1	4.84	5.426
1.1	4.85	5.432
1.1	4.86	5.437
1.1	4.87	5.443
1.1	4.88	5.449
1.1	4.89	5.454
1.1	4.9	5.46
1.1	4.91	5.465
1.1	4.92	5.471
1.1	4.93	5.476
1.1	4.94	5.482
1.1	4.95	5.488
1.1	4.96	5.493
1.1	4.97	5.499
1.1	4.98	5.504
1.1	4.99	5.51
1.1	5.	5.515
1.15	1.06	2.
1.15	1.07	2.01
1.15	1.08	2.019
1.15	1.09	2.028
1.15	1.1	2.038
1.15	1.11	2.047
1.15	1.12	2.056
1.15	1.13	2.065
1.15	1.14	2.074
1.15	1.15	2.083
1.15	1.16	2.093
1.15	1.17	2.102
1.15	1.18	2.11
1.15	1.19	2.119
1.15	1.2	2.128
1.15	1.21	2.137
1.15	1.22	2.146
1.15	1.23	2.155
1.15	1.24	2.163
1.15	1.25	2.172
1.15	1.26	2.181
1.15	1.27	2.189
1.15	1.28	2.198
1.15	1.29	2.207
1.15	1.3	2.215
1.15	1.31	2.224
1.15	1.32	2.232
1.15	1.33	2.241
1.15	1.34	2.249
1.15	1.35	2.257
1.15	1.36	2.266
1.15	1.37	2.274
1.15	1.38	2.282
1.15	1.39	2.291
1.15	1.4	2.299
1.15	1.41	2.307
1.15	1.42	2.315
1.15	1.43	2.323
1.15	1.44	2.331
1.15	1.45	2.339
1.15	1.46	2.348
1.15	1.47	2.356
1.15	1.48	2.364
1.15	1.49	2.372
1.15	1.5	2.379
1.15	1.51	2.387
1.15	1.52	2.395
1.15	1.53	2.403
1.15	1.54	2.411
1.15	1.55	2.419
1.15	1.56	2.427
1.15	1.57	2.434
1.15	1.58	2.442
1.15	1.59	2.45
1.15	1.6	2.458
1.15	1.61	2.465
1.15	1.62	2.473
1.15	1.63	2.48
1.15	1.64	2.488
1.15	1.65	2.496
1.15	1.66	2.503
1.15	1.67	2.511
1.15	1.68	2.518
1.15	1.69	2.526
1.15	1.7	2.533
1.15	1.71	2.541
1.15	1.72	2.548
1.15	1.73	2.555
1.15	1.74	2.563
1.15	1.75	2.57
1.15	1.76	2.577
1.15	1.77	2.585
1.15	1.78	2.592
1.15	1.79	2.599
1.15	1.8	2.607
1.15	1.81	2.614
1.15	1.82	2.621
1.15	1.83	2.628
1.15	1.84	2.635
1.15	1.85	2.643
1.15	1.86	2.65
1.15	1.87	2.657
1.15	1.88	2.664
1.15	1.89	2.671
1.15	1.9	2.678
1.15	1.91	2.685
1.15	1.92	2.692
1.15	1.93	2.699
1.15	1.94	2.706
1.15	1.95	2.713
1.15	1.96	2.72
1.15	1.97	2.727
1.15	1.98	2.734
1.15	1.99	2.741
1.15	2.	2.748
1.15	2.01	2.754
1.15	2.02	2.761
1.15	2.03	2.768
1.15	2.04	2.775
1.15	2.05	2.782
1.15	2.06	2.789
1.15	2.07	2.795
1.15	2.08	2.802
1.15	2.09	2.809
1.15	2.1	2.815
1.15	2.11	2.822
1.15	2.12	2.829
1.15	2.13	2.835
1.15	2.14	2.842
1.15	2.15	2.849
1.15	2.16	2.855
1.15	2.17	2.862
1.15	2.18	2.869
1.15	2.19	2.875
1.15	2.2	2.882
1.15	2.21	2.888
1.15	2.22	2.895
1.15	2.23	2.901
1.15	2.24	2.908
1.15	2.25	2.914
1.15	2.26	2.921
1.15	2.27	2.927
1.15	2.28	2.934
1.15	2.29	2.94
1.15	2.3	2.946
1.15	2.31	2.953
1.15	2.32	2.959
1.15	2.33	2.966
1.15	2.34	2.972
1.15	2.35	2.978
1.15	2.36	2.985
1.15	2.37	2.991
1.15	2.38	2.997
1.15	2.39	3.004
1.15	2.4	3.01
1.15	2.41	3.016
1.15	2.42	3.022
1.15	2.43	3.029
1.15	2.44	3.035
1.15	2.45	3.041
1.15	2.46	3.047
1.15	2.47	3.053
1.15	2.48	3.06
1.15	2.49	3.066
1.15	2.5	3.072
1.15	2.51	3.078
1.15	2.52	3.084
1.15	2.53	3.09
1.15	2.54	3.096
1.15	2.55	3.102
1.15	2.56	3.109
1.15	2.57	3.115
1.15	2.58	3.121
1.15	2.59	3.127
1.15	2.6	3.133
1.15	2.61	3.139
1.15	2.62	3.145
1.15	2.63	3.151
1.15	2.64	3.157
1.15	2.65	3.163
1.15	2.66	3.169
1.15	2.67	3.175
1.15	2.68	3.181
1.15	2.69	3.187
1.15	2.7	3.192
1.15	2.71	3.198
1.15	2.72	3.204
1.15	2.73	3.21
1.15	2.74	3.216
1.15	2.75	3.222
1.15	2.76	3.228
1.15	2.77	3.234
1.15	2.78	3.239
1.15	2.79	3.245
1.15	2.8	3.251
1.15	2.81	3.257
1.15	2.82	3.263
1.15	2.83	3.268
1.15	2.84	3.274
1.15	2.85	3.28
1.15	2.86	3.286
1.15	2.87	3.291
1.15	2.88	3.297
1.15	2.89	3.303
1.15	2.9	3.309
1.15	2.91	3.314
1.15	2.92	3.32
1.15	2.93	3.326
1.15	2.94	3.331
1.15	2.95	3.337
1.15	2.96	3.343
1.15	2.97	3.348
1.15	2.98	3.354
1.15	2.99	3.359
1.15	3.	3.365
1.15	3.01	3.371
1.15	3.02	3.376
1.15	3.03	3.382
1.15	3.04	3.387
1.15	3.05	3.393
1.15	3.06	3.399
1.15	3.07	3.404
1.15	3.08	3.41
1.15	3.09	3.415
1.15	3.1	3.421
1.15	3.11	3.426
1.15	3.12	3.432
1.15	3.13	3.437
1.15	3.14	3.443
1.15	3.15	3.448
1.15	3.16	3.454
1.15	3.17	3.459
1.15	3.18	3.465
1.15	3.19	3.47
1.15	3.2	3.475
1.15	3.21	3.481
1.15	3.22	3.486
1.15	3.23	3.492
1.15	3.24	3.497
1.15	3.25	3.503
1.15	3.26	3.508
1.15	3.27	3.513
1.15	3.28	3.519
1.15	3.29	3.524
1.15	3.3	3.529
1.15	3.31	3.535
1.15	3.32	3.54
1.15	3.33	3.545
1.15	3.34	3.551
1.15	3.35	3.556
1.15	3.36	3.561
1.15	3.37	3.567
1.15	3.38	3.572
1.15	3.39	3.577
1.15	3.4	3.582
1.15	3.41	3.588
1.15	3.42	3.593
1.15	3.43	3.598
1.15	3.44	3.603
1.15	3.45	3.609
1.15	3.46	3.614
1.15	3.47	3.619
1.15	3.48	3.624
1.15	3.49	3.63
1.15	3.5	3.635
1.15	3.51	3.64
1.15	3.52	3.645
1.15	3.53	3.65
1.15	3.54	3.655
1.15	3.55	3.661
1.15	3.56	3.666
1.15	3.57	3.671
1.15	3.58	3.676
1.15	3.59	3.681
1.15	3.6	3.686
1.15	3.61	3.691
1.15	3.62	3.697
1.15	3.63	3.702
1.15	3.64	3.707
1.15	3.65	3.712
1.15	3.66	3.717
1.15	3.67	3.722
1.15	3.68	3.727
1.15	3.69	3.732
1.15	3.7	3.737
1.15	3.71	3.742
1.15	3.72	3.747
1.15	3.73	3.752
1.15	3.74	3.757
1.15	3.75	3.762
1.15	3.76	3.767
1.15	3.77	3.772
1.15	3.78	3.777
1.15	3.79	3.782
1.15	3.8	3.787
1.15	3.81	3.792
1.15	3.82	3.797
1.15	3.83	3.802
1.15	3.84	3.807
1.15	3.85	3.812
1.15	3.86	3.817
1.15	3.87	3.822
1.15	3.88	3.827
1.15	3.89	3.832
1.15	3.9	3.837
1.15	3.91	3.842
1.15	3.92	3.847
1.15	3.93	3.852
1.15	3.94	3.856
1.15	3.95	3.861
1.15	3.96	3.866
1.15	3.97	3.871
1.15	3.98	3.876
1.15	3.99	3.881
1.15	4.	3.886
1.15	4.01	3.891
1.15	4.02	3.895
1.15	4.03	3.9
1.15	4.04	3.905
1.15	4.05	3.91
1.15	4.06	3.915
1.15	4.07	3.92
1.15	4.08	3.924
1.15	4.09	3.929
1.15	4.1	3.934
1.15	4.11	3.939
1.15	4.12	3.944
1.15	4.13	3.948
1.15	4.14	3.953
1.15	4.15	3.958
1.15	4.16	3.963
1.15	4.17	3.967
1.15	4.18	3.972
1.15	4.19	3.977
1.15	4.2	3.982
1.15	4.21	3.986
1.15	4.22	3.991
1.15	4.23	3.996
1.15	4.24	4.001
1.15	4.25	4.005
1.15	4.26	4.01
1.15	4.27	4.015
1.15	4.28	4.019
1.15	4.29	4.024
1.15	4.3	4.029
1.15	4.31	4.033
1.15	4.32	4.038
1.15	4.33	4.043
1.15	4.34	4.047
1.15	4.35	4.052
1.15	4.36	4.057
1.15	4.37	4.061
1.15	4.38	4.066
1.15	4.39	4.071
1.15	4.4	4.075
1.15	4.41	4.08
1.15	4.42	4.085
1.15	4.43	4.089
1.15	4.44	4.094
1.15	4.45	4.098
1.15	4.46	4.103
1.15	4.47	4.108
1.15	4.48	4.112
1.15	4.49	4.117
1.15	4.5	4.121
1.15	4.51	4.126
1.15	4.52	4.131
1.15	4.53	4.135
1.15	4.54	4.14
1.15	4.55	4.144
1.15	4.56	4.149
1.15	4.57	4.153
1.15	4.58	4.158
1.15	4.59	4.162
1.15	4.6	4.167
1.15	4.61	4.171
1.15	4.62	4.176
1.15	4.63	4.181
1.15	4.64	4.185
1.15	4.65	4.19
1.15	4.66	4.194
1.15	4.67	4.199
1.15	4.68	4.203
1.15	4.69	4.208
1.15	4.7	4.212
1.15	4.71	4.216
1.15	4.72	4.221
1.15	4.73	4.225
1.15	4.74	4.23
1.15	4.75	4.234
1.15	4.76	4.239
1.15	4.77	4.243
1.15	4.78	4.248
1.15	4.79	4.252
1.15	4.8	4.257
1.15	4.81	4.261
1.15	4.82	4.265
1.15	4.83	4.27
1.15	4.84	4.274
1.15	4.85	4.279
1.15	4.86	4.283
1.15	4.87	4.287
1.15	4.88	4.292
1.15	4.89	4.296
1.15	4.9	4.301
1.15	4.91	4.305
1.15	4.92	4.309
1.15	4.93	4.314
1.15	4.94	4.318
1.15	4.95	4.323
1.15	4.96	4.327
1.15	4.97	4.331
1.15	4.98	4.336
1.15	4.99	4.34
1.15	5.	4.344
1.2	1.73	2.002
1.2	1.74	2.007
1.2	1.75	2.013
1.2	1.76	2.019
1.2	1.77	2.025
1.2	1.78	2.03
1.2	1.79	2.036
1.2	1.8	2.042
1.2	1.81	2.047
1.2	1.82	2.053
1.2	1.83	2.059
1.2	1.84	2.064
1.2	1.85	2.07
1.2	1.86	2.075
1.2	1.87	2.081
1.2	1.88	2.087
1.2	1.89	2.092
1.2	1.9	2.098
1.2	1.91	2.103
1.2	1.92	2.109
1.2	1.93	2.114
1.2	1.94	2.12
1.2	1.95	2.125
1.2	1.96	2.13
1.2	1.97	2.136
1.2	1.98	2.141
1.2	1.99	2.147
1.2	2.	2.152
1.2	2.01	2.157
1.2	2.02	2.163
1.2	2.03	2.168
1.2	2.04	2.174
1.2	2.05	2.179
1.2	2.06	2.184
1.2	2.07	2.189
1.2	2.08	2.195
1.2	2.09	2.2
1.2	2.1	2.205
1.2	2.11	2.21
1.2	2.12	2.216
1.2	2.13	2.221
1.2	2.14	2.226
1.2	2.15	2.231
1.2	2.16	2.237
1.2	2.17	2.242
1.2	2.18	2.247
1.2	2.19	2.252
1.2	2.2	2.257
1.2	2.21	2.262
1.2	2.22	2.267
1.2	2.23	2.272
1.2	2.24	2.278
1.2	2.25	2.283
1.2	2.26	2.288
1.2	2.27	2.293
1.2	2.28	2.298
1.2	2.29	2.303
1.2	2.3	2.308
1.2	2.31	2.313
1.2	2.32	2.318
1.2	2.33	2.323
1.2	2.34	2.328
1.2	2.35	2.333
1.2	2.36	2.338
1.2	2.37	2.343
1.2	2.38	2.348
1.2	2.39	2.353
1.2	2.4	2.358
1.2	2.41	2.362
1.2	2.42	2.367
1.2	2.43	2.372
1.2	2.44	2.377
1.2	2.45	2.382
1.2	2.46	2.387
1.2	2.47	2.392
1.2	2.48	2.396
1.2	2.49	2.401
1.2	2.5	2.406
1.2	2.51	2.411
1.2	2.52	2.416
1.2	2.53	2.421
1.2	2.54	2.425
1.2	2.55	2.43
1.2	2.56	2.435
1.2	2.57	2.44
1.2	2.58	2.444
1.2	2.59	2.449
1.2	2.6	2.454
1.2	2.61	2.458
1.2	2.62	2.463
1.2	2.63	2.468
1.2	2.64	2.473
1.2	2.65	2.477
1.2	2.66	2.482
1.2	2.67	2.487
1.2	2.68	2.491
1.2	2.69	2.496
1.2	2.7	2.501
1.2	2.71	2.505
1.2	2.72	2.51
1.2	2.73	2.514
1.2	2.74	2.519
1.2	2.75	2.524
1.2	2.76	2.528
1.2	2.77	2.533
1.2	2.78	2.537
1.2	2.79	2.542
1.2	2.8	2.546
1.2	2.81	2.551
1.2	2.82	2.555
1.2	2.83	2.56
1.2	2.84	2.565
1.2	2.85	2.569
1.2	2.86	2.574
1.2	2.87	2.578
1.2	2.88	2.583
1.2	2.89	2.587
1.2	2.9	2.591
1.2	2.91	2.596
1.2	2.92	2.6
1.2	2.93	2.605
1.2	2.94	2.609
1.2	2.95	2.614
1.2	2.96	2.618
1.2	2.97	2.623
1.2	2.98	2.627
1.2	2.99	2.631
1.2	3.	2.636
1.2	3.01	2.64
1.2	3.02	2.645
1.2	3.03	2.649
1.2	3.04	2.653
1.2	3.05	2.658
1.2	3.06	2.662
1.2	3.07	2.666
1.2	3.08	2.671
1.2	3.09	2.675
1.2	3.1	2.679
1.2	3.11	2.684
1.2	3.12	2.688
1.2	3.13	2.692
1.2	3.14	2.697
1.2	3.15	2.701
1.2	3.16	2.705
1.2	3.17	2.709
1.2	3.18	2.714
1.2	3.19	2.718
1.2	3.2	2.722
1.2	3.21	2.726
1.2	3.22	2.731
1.2	3.23	2.735
1.2	3.24	2.739
1.2	3.25	2.743
1.2	3.26	2.748
1.2	3.27	2.752
1.2	3.28	2.756
1.2	3.29	2.76
1.2	3.3	2.764
1.2	3.31	2.769
1.2	3.32	2.773
1.2	3.33	2.777
1.2	3.34	2.781
1.2	3.35	2.785
1.2	3.36	2.789
1.2	3.37	2.794
1.2	3.38	2.798
1.2	3.39	2.802
1.2	3.4	2.806
1.2	3.41	2.81
1.2	3.42	2.814
1.2	3.43	2.818
1.2	3.44	2.822
1.2	3.45	2.827
1.2	3.46	2.831
1.2	3.47	2.835
1.2	3.48	2.839
1.2	3.49	2.843
1.2	3.5	2.847
1.2	3.51	2.851
1.2	3.52	2.855
1.2	3.53	2.859
1.2	3.54	2.863
1.2	3.55	2.867
1.2	3.56	2.871
1.2	3.57	2.875
1.2	3.58	2.879
1.2	3.59	2.883
1.2	3.6	2.887
1.2	3.61	2.891
1.2	3.62	2.895
1.2	3.63	2.899
1.2	3.64	2.903
1.2	3.65	2.907
1.2	3.66	2.911
1.2	3.67	2.915
1.2	3.68	2.919
1.2	3.69	2.923
1.2	3.7	2.927
1.2	3.71	2.931
1.2	3.72	2.935
1.2	3.73	2.939
1.2	3.74	2.943
1.2	3.75	2.947
1.2	3.76	2.951
1.2	3.77	2.955
1.2	3.78	2.959
1.2	3.79	2.963
1.2	3.8	2.966
1.2	3.81	2.97
1.2	3.82	2.974
1.2	3.83	2.978
1.2	3.84	2.982
1.2	3.85	2.986
1.2	3.86	2.99
1.2	3.87	2.994
1.2	3.88	2.998
1.2	3.89	3.001
1.2	3.9	3.005
1.2	3.91	3.009
1.2	3.92	3.013
1.2	3.93	3.017
1.2	3.94	3.021
1.2	3.95	3.024
1.2	3.96	3.028
1.2	3.97	3.032
1.2	3.98	3.036
1.2	3.99	3.04
1.2	4.	3.044
1.2	4.01	3.047
1.2	4.02	3.051
1.2	4.03	3.055
1.2	4.04	3.059
1.2	4.05	3.063
1.2	4.06	3.066
1.2	4.07	3.07
1.2	4.08	3.074
1.2	4.09	3.078
1.2	4.1	3.081
1.2	4.11	3.085
1.2	4.12	3.089
1.2	4.13	3.093
1.2	4.14	3.096
1.2	4.15	3.1
1.2	4.16	3.104
1.2	4.17	3.108
1.2	4.18	3.111
1.2	4.19	3.115
1.2	4.2	3.119
1.2	4.21	3.122
1.2	4.22	3.126
1.2	4.23	3.13
1.2	4.24	3.134
1.2	4.25	3.137
1.2	4.26	3.141
1.2	4.27	3.145
1.2	4.28	3.148
1.2	4.29	3.152
1.2	4.3	3.156
1.2	4.31	3.159
1.2	4.32	3.163
1.2	4.33	3.167
1.2	4.34	3.17
1.2	4.35	3.174
1.2	4.36	3.178
1.2	4.37	3.181
1.2	4.38	3.185
1.2	4.39	3.188
1.2	4.4	3.192
1.2	4.41	3.196
1.2	4.42	3.199
1.2	4.43	3.203
1.2	4.44	3.207
1.2	4.45	3.21
1.2	4.46	3.214
1.2	4.47	3.217
1.2	4.48	3.221
1.2	4.49	3.225
1.2	4.5	3.228
1.2	4.51	3.232
1.2	4.52	3.235
1.2	4.53	3.239
1.2	4.54	3.242
1.2	4.55	3.246
1.2	4.56	3.25
1.2	4.57	3.253
1.2	4.58	3.257
1.2	4.59	3.26
1.2	4.6	3.264
1.2	4.61	3.267
1.2	4.62	3.271
1.2	4.63	3.274
1.2	4.64	3.278
1.2	4.65	3.282
1.2	4.66	3.285
1.2	4.67	3.289
1.2	4.68	3.292
1.2	4.69	3.296
1.2	4.7	3.299
1.2	4.71	3.303
1.2	4.72	3.306
1.2	4.73	3.31
1.2	4.74	3.313
1.2	4.75	3.317
1.2	4.76	3.32
1.2	4.77	3.324
1.2	4.78	3.327
1.2	4.79	3.331
1.2	4.8	3.334
1.2	4.81	3.338
1.2	4.82	3.341
1.2	4.83	3.344
1.2	4.84	3.348
1.2	4.85	3.351
1.2	4.86	3.355
1.2	4.87	3.358
1.2	4.88	3.362
1.2	4.89	3.365
1.2	4.9	3.369
1.2	4.91	3.372
1.2	4.92	3.375
1.2	4.93	3.379
1.2	4.94	3.382
1.2	4.95	3.386
1.2	4.96	3.389
1.2	4.97	3.393
1.2	4.98	3.396
1.2	4.99	3.399
1.2	5.	3.403
1.25	2.8	2.003
1.25	2.81	2.007
1.25	2.82	2.011
1.25	2.83	2.014
1.25	2.84	2.018
1.25	2.85	2.021
1.25	2.86	2.025
1.25	2.87	2.028
1.25	2.88	2.032
1.25	2.89	2.035
1.25	2.9	2.039
1.25	2.91	2.042
1.25	2.92	2.046
1.25	2.93	2.049
1.25	2.94	2.053
1.25	2.95	2.056
1.25	2.96	2.06
1.25	2.97	2.063
1.25	2.98	2.067
1.25	2.99	2.07
1.25	3.	2.074
1.25	3.01	2.077
1.25	3.02	2.081
1.25	3.03	2.084
1.25	3.04	2.088
1.25	3.05	2.091
1.25	3.06	2.094
1.25	3.07	2.098
1.25	3.08	2.101
1.25	3.09	2.105
1.25	3.1	2.108
1.25	3.11	2.111
1.25	3.12	2.115
1.25	3.13	2.118
1.25	3.14	2.122
1.25	3.15	2.125
1.25	3.16	2.128
1.25	3.17	2.132
1.25	3.18	2.135
1.25	3.19	2.138
1.25	3.2	2.142
1.25	3.21	2.145
1.25	3.22	2.149
1.25	3.23	2.152
1.25	3.24	2.155
1.25	3.25	2.158
1.25	3.26	2.162
1.25	3.27	2.165
1.25	3.28	2.168
1.25	3.29	2.172
1.25	3.3	2.175
1.25	3.31	2.178
1.25	3.32	2.182
1.25	3.33	2.185
1.25	3.34	2.188
1.25	3.35	2.191
1.25	3.36	2.195
1.25	3.37	2.198
1.25	3.38	2.201
1.25	3.39	2.204
1.25	3.4	2.208
1.25	3.41	2.211
1.25	3.42	2.214
1.25	3.43	2.217
1.25	3.44	2.221
1.25	3.45	2.224
1.25	3.46	2.227
1.25	3.47	2.23
1.25	3.48	2.234
1.25	3.49	2.237
1.25	3.5	2.24
1.25	3.51	2.243
1.25	3.52	2.246
1.25	3.53	2.25
1.25	3.54	2.253
1.25	3.55	2.256
1.25	3.56	2.259
1.25	3.57	2.262
1.25	3.58	2.265
1.25	3.59	2.269
1.25	3.6	2.272
1.25	3.61	2.275
1.25	3.62	2.278
1.25	3.63	2.281
1.25	3.64	2.284
1.25	3.65	2.287
1.25	3.66	2.291
1.25	3.67	2.294
1.25	3.68	2.297
1.25	3.69	2.3
1.25	3.7	2.303
1.25	3.71	2.306
1.25	3.72	2.309
1.25	3.73	2.312
1.25	3.74	2.316
1.25	3.75	2.319
1.25	3.76	2.322
1.25	3.77	2.325
1.25	3.78	2.328
1.25	3.79	2.331
1.25	3.8	2.334
1.25	3.81	2.337
1.25	3.82	2.34
1.25	3.83	2.343
1.25	3.84	2.346
1.25	3.85	2.349
1.25	3.86	2.352
1.25	3.87	2.355
1.25	3.88	2.358
1.25	3.89	2.361
1.25	3.9	2.365
1.25	3.91	2.368
1.25	3.92	2.371
1.25	3.93	2.374
1.25	3.94	2.377
1.25	3.95	2.38
1.25	3.96	2.383
1.25	3.97	2.386
1.25	3.98	2.389
1.25	3.99	2.392
1.25	4.	2.395
1.25	4.01	2.398
1.25	4.02	2.401
1.25	4.03	2.404
1.25	4.04	2.407
1.25	4.05	2.41
1.25	4.06	2.413
1.25	4.07	2.416
1.25	4.08	2.418
1.25	4.09	2.421
1.25	4.1	2.424
1.25	4.11	2.427
1.25	4.12	2.43
1.25	4.13	2.433
1.25	4.14	2.436
1.25	4.15	2.439
1.25	4.16	2.442
1.25	4.17	2.445
1.25	4.18	2.448
1.25	4.19	2.451
1.25	4.2	2.454
1.25	4.21	2.457
1.25	4.22	2.46
1.25	4.23	2.463
1.25	4.24	2.465
1.25	4.25	2.468
1.25	4.26	2.471
1.25	4.27	2.474
1.25	4.28	2.477
1.25	4.29	2.48
1.25	4.3	2.483
1.25	4.31	2.486
1.25	4.32	2.489
1.25	4.33	2.491
1.25	4.34	2.494
1.25	4.35	2.497
1.25	4.36	2.5
1.25	4.37	2.503
1.25	4.38	2.506
1.25	4.39	2.509
1.25	4.4	2.512
1.25	4.41	2.514
1.25	4.42	2.517
1.25	4.43	2.52
1.25	4.44	2.523
1.25	4.45	2.526
1.25	4.46	2.529
1.25	4.47	2.531
1.25	4.48	2.534
1.25	4.49	2.537
1.25	4.5	2.54
1.25	4.51	2.543
1.25	4.52	2.546
1.25	4.53	2.548
1.25	4.54	2.551
1.25	4.55	2.554
1.25	4.56	2.557
1.25	4.57	2.56
1.25	4.58	2.562
1.25	4.59	2.565
1.25	4.6	2.568
1.25	4.61	2.571
1.25	4.62	2.574
1.25	4.63	2.576
1.25	4.64	2.579
1.25	4.65	2.582
1.25	4.66	2.585
1.25	4.67	2.587
1.25	4.68	2.59
1.25	4.69	2.593
1.25	4.7	2.596
1.25	4.71	2.598
1.25	4.72	2.601
1.25	4.73	2.604
1.25	4.74	2.607
1.25	4.75	2.609
1.25	4.76	2.612
1.25	4.77	2.615
1.25	4.78	2.618
1.25	4.79	2.62
1.25	4.8	2.623
1.25	4.81	2.626
1.25	4.82	2.629
1.25	4.83	2.631
1.25	4.84	2.634
1.25	4.85	2.637
1.25	4.86	2.64
1.25	4.87	2.642
1.25	4.88	2.645
1.25	4.89	2.648
1.25	4.9	2.65
1.25	4.91	2.653
1.25	4.92	2.656
1.25	4.93	2.658
1.25	4.94	2.661
1.25	4.95	2.664
1.25	4.96	2.667
1.25	4.97	2.669
1.25	4.98	2.672
1.25	4.99	2.675
1.25	5.	2.677
1.3	4.35	2.002
1.3	4.36	2.004
1.3	4.37	2.007
1.3	4.38	2.009
1.3	4.39	2.011
1.3	4.4	2.014
1.3	4.41	2.016
1.3	4.42	2.018
1.3	4.43	2.02
1.3	4.44	2.023
1.3	4.45	2.025
1.3	4.46	2.027
1.3	4.47	2.029
1.3	4.48	2.032
1.3	4.49	2.034
1.3	4.5	2.036
1.3	4.51	2.039
1.3	4.52	2.041
1.3	4.53	2.043
1.3	4.54	2.045
1.3	4.55	2.048
1.3	4.56	2.05
1.3	4.57	2.052
1.3	4.58	2.054
1.3	4.59	2.057
1.3	4.6	2.059
1.3	4.61	2.061
1.3	4.62	2.063
1.3	4.63	2.065
1.3	4.64	2.068
1.3	4.65	2.07
1.3	4.66	2.072
1.3	4.67	2.074
1.3	4.68	2.077
1.3	4.69	2.079
1.3	4.7	2.081
1.3	4.71	2.083
1.3	4.72	2.085
1.3	4.73	2.088
1.3	4.74	2.09
1.3	4.75	2.092
1.3	4.76	2.094
1.3	4.77	2.096
1.3	4.78	2.099
1.3	4.79	2.101
1.3	4.8	2.103
1.3	4.81	2.105
1.3	4.82	2.107
1.3	4.83	2.11
1.3	4.84	2.112
1.3	4.85	2.114
1.3	4.86	2.116
1.3	4.87	2.118
1.3	4.88	2.121
1.3	4.89	2.123
1.3	4.9	2.125
1.3	4.91	2.127
1.3	4.92	2.129
1.3	4.93	2.131
1.3	4.94	2.134
1.3	4.95	2.136
1.3	4.96	2.138
1.3	4.97	2.14
1.3	4.98	2.142
1.3	4.99	2.144
1.3	5.	2.146

==> Plot_data/Plot_data_ga/HT_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.52718387e-05
   1.52718387e-05   1.90897984e-05   3.05436775e-05   5.72693952e-05
   1.29810629e-04   2.02351863e-04   2.78711057e-04   4.08521686e-04
   5.45968235e-04   5.87965791e-04   7.33048259e-04   9.01038485e-04
   9.65943800e-04   1.04993891e-03   1.16829566e-03   1.17974954e-03
   1.37446549e-03   1.37446549e-03   1.38973732e-03   1.28283445e-03
   1.15302382e-03   1.11102627e-03   9.96487477e-04   8.51405009e-04
   8.39951130e-04   6.37599267e-04   5.84147831e-04   5.61240073e-04
   4.54337202e-04   5.19242517e-04   4.08521686e-04   3.77978009e-04
   3.32162492e-04   3.01618815e-04   2.17623702e-04   2.93982896e-04
   1.98533903e-04   2.09987783e-04   1.48900428e-04   1.18356750e-04
   1.10720831e-04   1.29810629e-04   1.06902871e-04   1.06902871e-04
   7.63591936e-05   8.39951130e-05   5.34514356e-05   5.72693952e-05
   4.58155162e-05   1.90897984e-05   4.58155162e-05   1.52718387e-05
   2.67257178e-05   1.14538790e-05   2.29077581e-05   1.90897984e-05
   1.90897984e-05   2.29077581e-05]
bins: [ 1000.          1040.32258065  1080.64516129  1120.96774194  1161.29032258
  1201.61290323  1241.93548387  1282.25806452  1322.58064516  1362.90322581
  1403.22580645  1443.5483871   1483.87096774  1524.19354839  1564.51612903
  1604.83870968  1645.16129032  1685.48387097  1725.80645161  1766.12903226
  1806.4516129   1846.77419355  1887.09677419  1927.41935484  1967.74193548
  2008.06451613  2048.38709677  2088.70967742  2129.03225806  2169.35483871
  2209.67741935  2250.          2290.32258065  2330.64516129  2370.96774194
  2411.29032258  2451.61290323  2491.93548387  2532.25806452  2572.58064516
  2612.90322581  2653.22580645  2693.5483871   2733.87096774  2774.19354839
  2814.51612903  2854.83870968  2895.16129032  2935.48387097  2975.80645161
  3016.12903226  3056.4516129   3096.77419355  3137.09677419  3177.41935484
  3217.74193548  3258.06451613  3298.38709677  3338.70967742  3379.03225806
  3419.35483871  3459.67741935  3500.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   4.60167869e-06   2.02473862e-05   5.42998086e-05
   1.43572375e-04   3.02790458e-04   5.22750699e-04   7.07738183e-04
   8.67876601e-04   1.01973200e-03   1.13845531e-03   1.15318068e-03
   1.28939037e-03   1.28662936e-03   1.20563982e-03   1.17710941e-03
   1.17802975e-03   1.10072154e-03   9.99484612e-04   9.65432190e-04
   9.07451038e-04   8.63274923e-04   7.80444706e-04   7.23383890e-04
   6.94853483e-04   5.54962450e-04   5.66926815e-04   5.05264320e-04
   4.28876454e-04   4.00346046e-04   3.33161537e-04   3.29480194e-04
   3.20276837e-04   2.65056693e-04   2.26402592e-04   2.19960241e-04
   1.87748491e-04   1.72102783e-04   1.80385805e-04   1.30687675e-04
   1.28847003e-04   1.16882639e-04   9.47945811e-05   9.01929024e-05
   9.29539096e-05   7.36268591e-05   6.25828302e-05   6.16624945e-05
   5.15388014e-05   4.04947725e-05   3.86541010e-05   3.12914151e-05
   3.68134295e-05   3.49727581e-05   2.66897364e-05   1.47253718e-05
   1.93270505e-05   1.28847003e-05   1.28847003e-05   1.19643646e-05
   9.20335738e-06   8.28302165e-06]
bins: [ 1000.          1040.32258065  1080.64516129  1120.96774194  1161.29032258
  1201.61290323  1241.93548387  1282.25806452  1322.58064516  1362.90322581
  1403.22580645  1443.5483871   1483.87096774  1524.19354839  1564.51612903
  1604.83870968  1645.16129032  1685.48387097  1725.80645161  1766.12903226
  1806.4516129   1846.77419355  1887.09677419  1927.41935484  1967.74193548
  2008.06451613  2048.38709677  2088.70967742  2129.03225806  2169.35483871
  2209.67741935  2250.          2290.32258065  2330.64516129  2370.96774194
  2411.29032258  2451.61290323  2491.93548387  2532.25806452  2572.58064516
  2612.90322581  2653.22580645  2693.5483871   2733.87096774  2774.19354839
  2814.51612903  2854.83870968  2895.16129032  2935.48387097  2975.80645161
  3016.12903226  3056.4516129   3096.77419355  3137.09677419  3177.41935484
  3217.74193548  3258.06451613  3298.38709677  3338.70967742  3379.03225806
  3419.35483871  3459.67741935  3500.        ]
 
--------- t -----------
counts: [  0.00000000e+00   1.18448469e-05   6.37729896e-06   3.68486255e-05
   6.41773235e-05   1.25928644e-04   2.83045240e-04   4.06547882e-04
   4.38324251e-04   5.76502076e-04   6.54040498e-04   6.75295148e-04
   7.29051834e-04   8.60558151e-04   9.47827709e-04   9.77288201e-04
   9.85282835e-04   9.93286511e-04   9.21408762e-04   7.92631698e-04
   9.27188602e-04   9.16455673e-04   7.68859004e-04   7.78985432e-04
   8.00754540e-04   8.93289479e-04   7.42853432e-04   6.63688634e-04
   5.40884535e-04   5.28543312e-04   5.06875288e-04   6.40614482e-04
   4.73371458e-04   4.55250395e-04   4.98990779e-04   3.58571035e-04
   3.92387157e-04   3.84594689e-04   3.37114219e-04   2.47317574e-04
   2.64832136e-04   2.45700239e-04   1.88093340e-04   2.40738108e-04
   1.62988478e-04   1.49425212e-04   1.45170666e-04   1.43654414e-04
   1.31809567e-04   1.60663559e-04   1.02349075e-04   1.06704705e-04
   1.12879837e-04   4.86934723e-05   5.98307350e-05   7.79517974e-05
   4.78848047e-05   7.13723315e-05   2.41951110e-05   7.15744984e-05
   2.97637423e-05   7.08669143e-05]
bins: [ 1000.          1040.32258065  1080.64516129  1120.96774194  1161.29032258
  1201.61290323  1241.93548387  1282.25806452  1322.58064516  1362.90322581
  1403.22580645  1443.5483871   1483.87096774  1524.19354839  1564.51612903
  1604.83870968  1645.16129032  1685.48387097  1725.80645161  1766.12903226
  1806.4516129   1846.77419355  1887.09677419  1927.41935484  1967.74193548
  2008.06451613  2048.38709677  2088.70967742  2129.03225806  2169.35483871
  2209.67741935  2250.          2290.32258065  2330.64516129  2370.96774194
  2411.29032258  2451.61290323  2491.93548387  2532.25806452  2572.58064516
  2612.90322581  2653.22580645  2693.5483871   2733.87096774  2774.19354839
  2814.51612903  2854.83870968  2895.16129032  2935.48387097  2975.80645161
  3016.12903226  3056.4516129   3096.77419355  3137.09677419  3177.41935484
  3217.74193548  3258.06451613  3298.38709677  3338.70967742  3379.03225806
  3419.35483871  3459.67741935  3500.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   1.31787032e-05   1.31787032e-05
   6.58935161e-05   1.31787032e-04   4.08539800e-04   3.95361096e-04
   5.27148129e-04   7.51186083e-04   9.09330522e-04   6.32577754e-04
   1.25197681e-03   1.05429626e-03   1.25197681e-03   1.21244070e-03
   1.12018977e-03   8.69794412e-04   1.00158144e-03   9.48866632e-04
   9.62045335e-04   8.43437006e-04   8.56615709e-04   5.53505535e-04
   9.62045335e-04   6.19399051e-04   6.58935161e-04   7.64364787e-04
   5.93041645e-04   5.27148129e-04   4.87612019e-04   4.48075909e-04
   4.21718503e-04   4.61254613e-04   3.55824987e-04   3.42646284e-04
   2.89931471e-04   2.37216658e-04   1.05429626e-04   2.10859251e-04
   1.84501845e-04   1.84501845e-04   1.44965735e-04   1.44965735e-04
   1.84501845e-04   3.95361096e-05   5.27148129e-05   1.44965735e-04
   9.22509225e-05   9.22509225e-05   1.05429626e-04   1.31787032e-05
   6.58935161e-05   2.63574064e-05   3.95361096e-05   3.95361096e-05
   6.58935161e-05   1.31787032e-05   2.63574064e-05   5.27148129e-05
   1.31787032e-05   1.31787032e-05]
bins: [ 1000.          1040.32258065  1080.64516129  1120.96774194  1161.29032258
  1201.61290323  1241.93548387  1282.25806452  1322.58064516  1362.90322581
  1403.22580645  1443.5483871   1483.87096774  1524.19354839  1564.51612903
  1604.83870968  1645.16129032  1685.48387097  1725.80645161  1766.12903226
  1806.4516129   1846.77419355  1887.09677419  1927.41935484  1967.74193548
  2008.06451613  2048.38709677  2088.70967742  2129.03225806  2169.35483871
  2209.67741935  2250.          2290.32258065  2330.64516129  2370.96774194
  2411.29032258  2451.61290323  2491.93548387  2532.25806452  2572.58064516
  2612.90322581  2653.22580645  2693.5483871   2733.87096774  2774.19354839
  2814.51612903  2854.83870968  2895.16129032  2935.48387097  2975.80645161
  3016.12903226  3056.4516129   3096.77419355  3137.09677419  3177.41935484
  3217.74193548  3258.06451613  3298.38709677  3338.70967742  3379.03225806
  3419.35483871  3459.67741935  3500.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   8.41964094e-06   2.11335130e-05
   7.25102049e-05   1.16494923e-04   1.62534977e-04   3.69759437e-04
   5.26451312e-04   6.66487466e-04   7.75421595e-04   8.89325240e-04
   8.11661958e-04   1.04414534e-03   1.05943575e-03   1.01287449e-03
   1.06201229e-03   1.00049826e-03   1.03538806e-03   1.10481526e-03
   9.80913623e-04   7.96555108e-04   8.62010982e-04   7.82982389e-04
   7.53935699e-04   7.60821209e-04   6.43973903e-04   6.42608593e-04
   6.45353953e-04   5.72674926e-04   5.39855209e-04   4.46901516e-04
   3.71814772e-04   3.92948285e-04   4.07211029e-04   3.25928801e-04
   3.30406592e-04   2.77143387e-04   2.23358978e-04   2.67006053e-04
   2.28005591e-04   1.87625079e-04   2.30582130e-04   1.87625079e-04
   1.26969900e-04   1.90722821e-04   1.64436230e-04   1.33503027e-04
   6.78635917e-05   1.03091026e-04   8.76317943e-05   6.85536165e-05
   6.75259489e-05   8.26475383e-05   5.82474617e-05   4.82789497e-05
   3.05808216e-05   5.05178456e-05   3.29885389e-05   8.58846233e-06
   4.05493336e-05   3.96904874e-05]
bins: [ 1000.          1040.32258065  1080.64516129  1120.96774194  1161.29032258
  1201.61290323  1241.93548387  1282.25806452  1322.58064516  1362.90322581
  1403.22580645  1443.5483871   1483.87096774  1524.19354839  1564.51612903
  1604.83870968  1645.16129032  1685.48387097  1725.80645161  1766.12903226
  1806.4516129   1846.77419355  1887.09677419  1927.41935484  1967.74193548
  2008.06451613  2048.38709677  2088.70967742  2129.03225806  2169.35483871
  2209.67741935  2250.          2290.32258065  2330.64516129  2370.96774194
  2411.29032258  2451.61290323  2491.93548387  2532.25806452  2572.58064516
  2612.90322581  2653.22580645  2693.5483871   2733.87096774  2774.19354839
  2814.51612903  2854.83870968  2895.16129032  2935.48387097  2975.80645161
  3016.12903226  3056.4516129   3096.77419355  3137.09677419  3177.41935484
  3217.74193548  3258.06451613  3298.38709677  3338.70967742  3379.03225806
  3419.35483871  3459.67741935  3500.        ]

==> Plot_data/Plot_data_ga/mT_g_t_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   2.65836245e-05   3.79766064e-05
   4.93695883e-05   1.48108765e-04   2.01276014e-04   2.54443263e-04
   2.88622209e-04   3.91159046e-04   4.36730974e-04   5.20279508e-04
   7.32948504e-04   8.16497038e-04   9.49415160e-04   1.23044205e-03
   1.34816953e-03   1.55324320e-03   1.60641045e-03   2.26340574e-03
   2.89381741e-03   3.14066535e-03   2.78748291e-03   1.57223151e-03
   7.25353182e-04   4.10147349e-04   2.16466657e-04   1.51906426e-04
   8.73461947e-05   5.31672490e-05   3.03812851e-05   2.27859638e-05
   7.59532128e-06   7.59532128e-06   7.59532128e-06   0.00000000e+00
   0.00000000e+00   7.59532128e-06   7.59532128e-06   0.00000000e+00
   3.79766064e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   3.79766064e-06   0.00000000e+00
   3.79766064e-06   0.00000000e+00   0.00000000e+00   3.79766064e-06
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- tt -----------
counts: [  0.00000000e+00   9.17869075e-06   3.66229761e-04   3.23089914e-04
   5.86518339e-04   8.62796931e-04   1.03260271e-03   1.19781914e-03
   1.24095899e-03   1.27216654e-03   1.32356721e-03   1.28960605e-03
   1.29878474e-03   1.25380916e-03   1.22260161e-03   1.10327863e-03
   1.14550061e-03   1.07023534e-03   1.03076697e-03   9.40815802e-04
   9.44487278e-04   9.56419576e-04   8.70139883e-04   7.00334104e-04
   6.05793590e-04   5.48885707e-04   4.19466167e-04   3.46036641e-04
   2.23960054e-04   1.86327422e-04   1.34926754e-04   7.43473951e-05
   7.06759188e-05   4.77291919e-05   3.39611558e-05   3.30432867e-05
   2.57003341e-05   1.37680361e-05   2.38645960e-05   1.92752506e-05
   1.92752506e-05   1.46859052e-05   8.26082168e-06   1.00965598e-05
   1.37680361e-05   1.46859052e-05   6.42508353e-06   7.34295260e-06
   1.00965598e-05   8.26082168e-06   1.19322980e-05   2.75360723e-06
   2.75360723e-06   3.67147630e-06   9.17869075e-07   7.34295260e-06
   2.75360723e-06   3.67147630e-06   9.17869075e-07   9.17869075e-07]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- t -----------
counts: [  0.00000000e+00   5.88193069e-06   2.40017925e-04   1.55016674e-04
   5.03866171e-04   7.08794243e-04   9.09050776e-04   1.01257390e-03
   1.12910299e-03   9.03004563e-04   1.21955100e-03   1.22173835e-03
   1.21071225e-03   1.13586101e-03   1.12026424e-03   1.11102203e-03
   1.17249556e-03   9.74798122e-04   9.65890215e-04   1.18089914e-03
   9.08382164e-04   1.07583131e-03   8.92583667e-04   9.03641467e-04
   7.13604099e-04   6.42245711e-04   6.09104019e-04   4.54358235e-04
   4.07233632e-04   2.89191555e-04   2.12625590e-04   1.72996772e-04
   1.14580928e-04   1.30814598e-04   5.59633533e-05   3.73089022e-05
   1.97639761e-05   2.48389795e-05   9.42117569e-05   5.33408398e-05
   3.56950477e-05   5.35425716e-05   1.86544511e-05   2.37294546e-05
   3.01157148e-05   2.38303205e-05   1.22681909e-05   1.78475239e-05
   6.48712612e-06   2.96113852e-05   6.38626021e-06   2.01731811e-07
   1.74440603e-05   1.17638614e-05   2.01731811e-07   6.08366250e-06
   4.03463621e-07   3.02597716e-07   3.02597716e-07   1.19655932e-05]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   2.74294671e-04   4.44096134e-04
   6.53082550e-04   8.49007315e-04   9.40438871e-04   1.01880878e-03
   1.29310345e-03   1.22779519e-03   1.43678161e-03   1.13636364e-03
   1.17554859e-03   1.33228840e-03   1.33228840e-03   9.14315569e-04
   1.17554859e-03   1.11024033e-03   1.03187043e-03   8.88192268e-04
   9.14315569e-04   6.66144201e-04   8.88192268e-04   7.70637409e-04
   6.92267503e-04   6.00835946e-04   3.65726228e-04   3.52664577e-04
   2.74294671e-04   2.74294671e-04   1.17554859e-04   1.56739812e-04
   7.83699060e-05   6.53082550e-05   2.61233020e-05   1.30616510e-05
   1.04493208e-04   5.22466040e-05   6.53082550e-05   3.91849530e-05
   2.61233020e-05   0.00000000e+00   3.91849530e-05   3.91849530e-05
   1.30616510e-05   1.30616510e-05   0.00000000e+00   0.00000000e+00
   2.61233020e-05   2.61233020e-05   2.61233020e-05   1.30616510e-05
   0.00000000e+00   0.00000000e+00   1.30616510e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.30616510e-05]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- VV -----------
counts: [  0.00000000e+00   8.49574855e-07   4.30823286e-04   5.23113766e-04
   7.38614809e-04   7.82457313e-04   9.55468508e-04   1.12712705e-03
   1.07359273e-03   1.17538512e-03   1.18066137e-03   1.05081079e-03
   1.20156535e-03   1.25969404e-03   1.08275925e-03   1.17404357e-03
   1.12865850e-03   1.05675782e-03   9.92011331e-04   1.13002226e-03
   1.01920883e-03   9.61426637e-04   9.62779294e-04   7.07504823e-04
   6.52271353e-04   5.29742671e-04   4.09583915e-04   4.01602353e-04
   3.07445030e-04   1.75895308e-04   2.01393658e-04   1.05369491e-04
   6.76417046e-05   6.76417046e-05   4.09583915e-05   3.19484563e-05
   1.92048335e-05   1.42750784e-05   3.34799119e-05   1.42750784e-05
   2.92320376e-05   2.49841634e-05   1.00272042e-05   1.92048335e-05
   1.75056838e-05   1.17263539e-05   9.17762931e-06   1.75056838e-05
   3.39829942e-06   9.17762931e-06   1.49569592e-05   2.54872456e-06
   1.49569592e-05   9.17762931e-06   8.32805445e-06   0.00000000e+00
   8.49574855e-07   0.00000000e+00   8.49574855e-07   8.32805445e-06]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]

==> Plot_data/Plot_data_ga/mT_gamma_t_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   3.79823762e-06
   3.79823762e-06   0.00000000e+00   1.89911881e-05   1.51929505e-05
   7.59647524e-06   2.65876633e-05   3.41841386e-05   4.55788514e-05
   6.45700395e-05   4.17806138e-05   8.73594652e-05   1.55727742e-04
   2.58280158e-04   3.41841386e-04   5.01367366e-04   8.54603464e-04
   2.07763598e-03   5.38210270e-03   7.31540565e-03   3.82862352e-03
   1.48511091e-03   7.63445761e-04   4.63384989e-04   2.54481920e-04
   2.16499544e-04   1.51929505e-04   1.02552416e-04   8.73594652e-05
   7.97629900e-05   6.07718019e-05   4.17806138e-05   3.03859009e-05
   3.03859009e-05   3.41841386e-05   2.65876633e-05   1.89911881e-05
   1.89911881e-05   1.51929505e-05   1.13947129e-05   3.79823762e-06
   1.13947129e-05   3.79823762e-06   7.59647524e-06   3.79823762e-06
   0.00000000e+00   0.00000000e+00   7.59647524e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   3.79823762e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   9.18644815e-06
   8.45153230e-05   1.45145881e-04   1.70867936e-04   2.41603586e-04
   2.92129051e-04   2.70081576e-04   3.69295216e-04   3.54596899e-04
   4.23495260e-04   4.85044462e-04   5.80583523e-04   7.76254869e-04
   9.29668553e-04   1.18137723e-03   1.41930624e-03   1.53229955e-03
   1.69581833e-03   1.84096421e-03   1.95579481e-03   1.75461160e-03
   1.58833689e-03   1.36326891e-03   1.10880429e-03   8.99353274e-04
   7.08275152e-04   5.70478430e-04   4.03285074e-04   2.96722275e-04
   2.23230690e-04   1.88322187e-04   1.64437422e-04   1.39634012e-04
   1.12993312e-04   1.01050930e-04   8.26780334e-05   7.80848093e-05
   6.98170060e-05   5.32813993e-05   4.22576615e-05   3.95017271e-05
   4.04203719e-05   3.03152789e-05   3.21525685e-05   2.29661204e-05
   1.74542515e-05   2.29661204e-05   1.28610274e-05   1.56169619e-05
   8.26780334e-06   7.34915852e-06   9.18644815e-06   1.10237378e-05
   1.19423826e-05   3.67457926e-06   4.59322408e-06   2.75593445e-06]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.82472222e-05
   8.46491381e-05   2.71616778e-04   2.81130232e-04   3.57375961e-04
   3.73577300e-04   2.76231161e-04   4.25566692e-04   4.91390750e-04
   5.10949843e-04   5.79470934e-04   6.37239994e-04   6.71716176e-04
   7.54016692e-04   1.08981530e-03   1.12262163e-03   1.26577384e-03
   1.52522580e-03   1.72748656e-03   1.70118435e-03   1.62466350e-03
   1.47969485e-03   1.44598030e-03   1.06109116e-03   1.00718442e-03
   8.55628802e-04   5.43251609e-04   5.21298221e-04   3.64036226e-04
   2.50791487e-04   2.19572145e-04   1.87646412e-04   2.40167990e-04
   1.40500849e-04   1.26418685e-04   6.87229176e-05   7.93740357e-05
   1.02694534e-04   8.99242406e-05   4.91638249e-05   5.40352748e-05
   6.62000897e-05   3.70999232e-05   1.88527009e-05   3.12193420e-05
   2.46323690e-05   2.44305427e-05   1.80453960e-05   2.93019927e-05
   2.45314559e-05   1.76417435e-05   3.02739355e-07   6.08240741e-06
   1.19629886e-05   6.28423364e-06   3.02739355e-07   5.98149429e-06]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.96335079e-04
   3.40314136e-04   5.49738220e-04   7.19895288e-04   7.59162304e-04
   7.59162304e-04   5.49738220e-04   5.89005236e-04   7.06806283e-04
   7.85340314e-04   5.49738220e-04   5.36649215e-04   6.80628272e-04
   7.85340314e-04   7.85340314e-04   8.76963351e-04   1.16492147e-03
   1.64921466e-03   1.25654450e-03   1.57068063e-03   1.37434555e-03
   1.06020942e-03   1.16492147e-03   9.29319372e-04   6.80628272e-04
   8.11518325e-04   6.80628272e-04   4.97382199e-04   4.31937173e-04
   2.35602094e-04   2.35602094e-04   1.57068063e-04   1.70157068e-04
   7.85340314e-05   6.54450262e-05   1.57068063e-04   1.04712042e-04
   5.23560209e-05   3.92670157e-05   5.23560209e-05   3.92670157e-05
   2.61780105e-05   0.00000000e+00   1.30890052e-05   1.30890052e-05
   2.61780105e-05   0.00000000e+00   2.61780105e-05   1.30890052e-05
   0.00000000e+00   0.00000000e+00   0.00000000e+00   2.61780105e-05
   0.00000000e+00   2.61780105e-05   0.00000000e+00   0.00000000e+00]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   8.60760205e-05
   4.28838806e-04   6.08478384e-04   5.81549515e-04   6.94869665e-04
   6.59822739e-04   6.50793906e-04   5.95675127e-04   7.06604517e-04
   6.59507478e-04   6.25091072e-04   7.43508000e-04   7.81795149e-04
   7.15887298e-04   8.39085744e-04   1.00768230e-03   1.01595799e-03
   1.25304579e-03   1.43497981e-03   1.50686891e-03   1.34767776e-03
   1.31672052e-03   1.15985881e-03   1.17049025e-03   1.00211263e-03
   7.40644351e-04   5.87872329e-04   4.35634511e-04   2.85095618e-04
   2.27113190e-04   1.80646671e-04   1.50381263e-04   9.21798917e-05
   5.28856501e-05   9.20222616e-05   7.92803163e-05   9.01657055e-05
   5.27280200e-05   6.17568530e-05   2.61757236e-05   4.67817788e-05
   2.75593895e-05   2.00718524e-05   2.67099264e-05   2.58604634e-05
   2.09213154e-05   9.18646315e-06   1.92223893e-05   8.49463024e-07
   1.08853892e-05   3.39785210e-06   9.18646315e-06   3.39785210e-06
   1.69892605e-06   8.49463024e-07   2.41615374e-05   1.69892605e-06]
bins: [  100.   140.   180.   220.   260.   300.   340.   380.   420.   460.
   500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.]

==> Plot_data/Plot_data_ga/mthad_ga_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.51929505e-05   9.11577028e-05   2.58280158e-04   4.55788514e-04
   1.29140079e-03   2.82588879e-03   6.47219690e-03   1.07414160e-02
   1.64843513e-02   1.53448800e-02   1.09996961e-02   7.32300213e-03
   5.01367366e-03   3.96536007e-03   3.53995746e-03   2.82588879e-03
   2.02066241e-03   2.05104831e-03   1.68641750e-03   1.80796111e-03
   1.00273473e-03   8.81191127e-04   7.29261623e-04   3.19051960e-04
   4.25402613e-04   3.19051960e-04   1.36736554e-04   1.51929505e-04
   1.82315406e-04   1.67122455e-04   7.59647524e-05   6.07718019e-05
   4.55788514e-05   6.07718019e-05   1.51929505e-05   1.51929505e-05
   1.51929505e-05   1.51929505e-05   4.55788514e-05   6.07718019e-05
   1.51929505e-05   3.03859009e-05   1.51929505e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.  510.  520.  530.  540.  550.  560.  570.  580.  590.  600.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   7.33944954e-06   2.93577982e-05   1.35779817e-04   5.06422018e-04
   1.08256881e-03   2.61284404e-03   6.09908257e-03   1.26238532e-02
   1.80954128e-02   1.64550459e-02   1.12917431e-02   7.27339450e-03
   4.96513761e-03   3.77981651e-03   3.00917431e-03   2.44770642e-03
   2.03669725e-03   1.69174312e-03   1.26972477e-03   1.05321101e-03
   7.52293578e-04   6.60550459e-04   5.17431193e-04   3.59633028e-04
   3.26605505e-04   2.12844037e-04   1.39449541e-04   1.50458716e-04
   7.33944954e-05   9.90825688e-05   4.40366972e-05   3.30275229e-05
   7.33944954e-06   1.83486239e-05   2.56880734e-05   1.83486239e-05
   2.56880734e-05   3.66972477e-06   1.10091743e-05   2.56880734e-05
   3.66972477e-06   3.66972477e-06   7.33944954e-06   0.00000000e+00
   3.66972477e-06   0.00000000e+00   3.66972477e-06   0.00000000e+00
   7.33944954e-06   0.00000000e+00   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.  510.  520.  530.  540.  550.  560.  570.  580.  590.  600.]
 
--------- t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   3.00655317e-04   1.08794501e-03
   1.11708257e-03   1.51360828e-03   3.14914229e-03   4.07741010e-03
   5.52749107e-03   6.10985610e-03   7.81923265e-03   8.94195369e-03
   1.03732617e-02   9.08228253e-03   9.05584092e-03   6.82987047e-03
   5.00459294e-03   4.12841931e-03   3.40814193e-03   2.02545955e-03
   2.18042704e-03   1.73529214e-03   1.32090579e-03   1.37609868e-03
   9.43046206e-04   6.92348059e-04   3.93706480e-04   5.24229637e-04
   3.17570716e-04   2.39018467e-04   1.46230313e-04   1.21925719e-04
   2.79293226e-05   1.41800090e-04   2.63183322e-05   7.13027925e-05
   4.78036934e-05   4.61927030e-05   2.34990991e-05   8.05495184e-07
   0.00000000e+00   8.05495184e-07   0.00000000e+00   2.30963515e-05
   0.00000000e+00   0.00000000e+00   2.34990991e-05   4.02747592e-07
   4.02747592e-07   0.00000000e+00   2.30963515e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.  510.  520.  530.  540.  550.  560.  570.  580.  590.  600.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   5.21920668e-05
   1.56576200e-04   5.74112735e-04   1.82672234e-03   3.86221294e-03
   5.32359081e-03   7.41127349e-03   6.41962422e-03   8.29853862e-03
   8.82045929e-03   7.04592902e-03   6.62839248e-03   7.56784969e-03
   5.89770355e-03   5.74112735e-03   3.70563674e-03   3.49686848e-03
   3.13152401e-03   3.39248434e-03   2.81837161e-03   1.56576200e-03
   1.67014614e-03   9.91649269e-04   7.30688935e-04   6.78496868e-04
   2.08768267e-04   6.78496868e-04   2.60960334e-04   3.13152401e-04
   1.56576200e-04   5.21920668e-05   1.04384134e-04   5.21920668e-05
   1.04384134e-04   5.21920668e-05   1.04384134e-04   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.04384134e-04
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.  510.  520.  530.  540.  550.  560.  570.  580.  590.  600.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   1.19655674e-04   2.84789202e-04
   5.20600143e-04   9.10798486e-04   2.29013224e-03   3.60877256e-03
   5.68073735e-03   6.18490796e-03   7.23442646e-03   7.61651349e-03
   6.82176682e-03   7.57432914e-03   7.02852944e-03   6.74308154e-03
   5.96750266e-03   5.48964212e-03   4.16805664e-03   5.03150462e-03
   3.28793423e-03   2.82837588e-03   2.53953101e-03   1.67147213e-03
   1.30165553e-03   1.09981417e-03   8.23136285e-04   6.08365793e-04
   6.01571877e-04   3.27632250e-04   2.87527458e-04   2.00523959e-04
   1.33902207e-04   1.07385246e-04   1.63816125e-04   1.40037420e-04
   1.06726544e-04   5.36926230e-05   5.02956652e-05   3.39695781e-06
   4.01047918e-05   3.33108762e-05   3.05726203e-05   7.34156680e-05
   9.31387130e-05   3.33108762e-05   0.00000000e+00   3.33108762e-05
   3.39695781e-06   3.39695781e-06   0.00000000e+00   6.79391562e-06
   3.39695781e-06   2.99139184e-05   3.39695781e-06]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.  510.  520.  530.  540.  550.  560.  570.  580.  590.  600.]

==> Plot_data/Plot_data_ga/pta_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  2.88464477e-03   2.98854087e-03   3.04965623e-03   3.28189458e-03
   2.77463713e-03   2.64018335e-03   2.48128342e-03   2.50572956e-03
   2.09014515e-03   1.85179526e-03   1.93124523e-03   1.50343774e-03
   1.35064935e-03   1.16730328e-03   1.10618793e-03   9.59511077e-04
   8.00611154e-04   6.66157372e-04   6.29488159e-04   4.46142093e-04
   5.13368984e-04   3.66692131e-04   2.99465241e-04   2.68907563e-04
   2.26126814e-04   1.77234530e-04   1.65011459e-04   9.77845684e-05
   1.22230710e-04   6.72268908e-05   6.72268908e-05   5.50038197e-05
   6.11153552e-05   1.03896104e-04   7.33384263e-05   2.44461421e-05
   4.27807487e-05   3.66692131e-05   3.66692131e-05   1.83346066e-05
   3.05576776e-05   0.00000000e+00   1.22230710e-05   0.00000000e+00
   0.00000000e+00   6.11153552e-06   0.00000000e+00   6.11153552e-06
   6.11153552e-06   0.00000000e+00   6.11153552e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  300.   325.   350.   375.   400.   425.   450.   475.   500.   525.
   550.   575.   600.   625.   650.   675.   700.   725.   750.   775.
   800.   825.   850.   875.   900.   925.   950.   975.  1000.  1025.
  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.  1250.  1275.
  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.  1500.  1525.
  1550.  1575.  1600.  1625.  1650.  1675.  1700.  1725.  1750.  1775.
  1800.]
 
--------- tt -----------
counts: [  4.96141206e-03   5.22137292e-03   4.35434437e-03   3.77090949e-03
   3.06635649e-03   2.59517743e-03   2.21852960e-03   1.85369816e-03
   1.58635205e-03   1.43273882e-03   1.26287803e-03   9.67467966e-04
   9.06908903e-04   7.35571065e-04   7.44433367e-04   5.31738119e-04
   4.82995458e-04   4.29821646e-04   4.15051143e-04   3.20519922e-04
   3.17565821e-04   2.76208412e-04   2.64392009e-04   1.97924744e-04
   1.68383738e-04   1.06347624e-04   1.19641077e-04   9.30541708e-05
   6.20361139e-05   8.56689192e-05   7.53295669e-05   4.72656106e-05
   4.13574093e-05   5.31738119e-05   3.69262583e-05   3.24951073e-05
   2.36328053e-05   1.62475536e-05   1.77246040e-05   1.47705033e-05
   1.77246040e-05   1.47705033e-05   4.43115099e-06   7.38525165e-06
   8.86230198e-06   7.38525165e-06   2.95410066e-06   1.47705033e-06
   1.03393523e-05   0.00000000e+00   1.47705033e-06   1.47705033e-06
   4.43115099e-06   1.47705033e-06   1.47705033e-06   2.95410066e-06
   0.00000000e+00   1.47705033e-06   0.00000000e+00   1.47705033e-06]
bins: [  300.   325.   350.   375.   400.   425.   450.   475.   500.   525.
   550.   575.   600.   625.   650.   675.   700.   725.   750.   775.
   800.   825.   850.   875.   900.   925.   950.   975.  1000.  1025.
  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.  1250.  1275.
  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.  1500.  1525.
  1550.  1575.  1600.  1625.  1650.  1675.  1700.  1725.  1750.  1775.
  1800.]
 
--------- t -----------
counts: [  4.03338046e-03   4.38031267e-03   3.83683905e-03   3.36712608e-03
   3.03825716e-03   2.49057649e-03   2.24075671e-03   2.13722313e-03
   1.71539759e-03   1.62399972e-03   1.22099530e-03   1.04596639e-03
   9.40065032e-04   9.48257946e-04   8.33244040e-04   8.21218922e-04
   5.29992222e-04   6.20308656e-04   4.39403390e-04   4.16110980e-04
   4.48677748e-04   3.05517149e-04   2.78664933e-04   2.22047931e-04
   2.93653842e-04   2.09213767e-04   1.90179624e-04   1.43646027e-04
   1.89856005e-04   1.42836980e-04   1.22346552e-04   1.22022933e-04
   1.12424957e-04   6.67004063e-05   4.68572160e-05   2.97647854e-05
   6.65385969e-05   4.70190254e-05   1.95195715e-05   1.93577621e-05
   3.72592397e-05   4.85428170e-07   2.79848821e-05   2.79848821e-05
   9.75978574e-06   1.90341433e-05   1.87105245e-05   9.43616697e-06
   9.27435758e-06   0.00000000e+00   3.23618780e-07   0.00000000e+00
   1.85487152e-05   1.85487152e-05   0.00000000e+00   9.27435758e-06
   9.27435758e-06   9.27435758e-06   0.00000000e+00   1.85487152e-05]
bins: [  300.   325.   350.   375.   400.   425.   450.   475.   500.   525.
   550.   575.   600.   625.   650.   675.   700.   725.   750.   775.
   800.   825.   850.   875.   900.   925.   950.   975.  1000.  1025.
  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.  1250.  1275.
  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.  1500.  1525.
  1550.  1575.  1600.  1625.  1650.  1675.  1700.  1725.  1750.  1775.
  1800.]
 
--------- W -----------
counts: [  4.64285714e-03   5.14705882e-03   4.34873950e-03   3.34033613e-03
   3.27731092e-03   2.54201681e-03   2.37394958e-03   2.03781513e-03
   1.65966387e-03   1.23949580e-03   1.44957983e-03   8.82352941e-04
   1.09243697e-03   7.56302521e-04   3.78151261e-04   5.46218487e-04
   5.46218487e-04   4.20168067e-04   4.41176471e-04   2.94117647e-04
   2.94117647e-04   2.94117647e-04   2.94117647e-04   2.10084034e-04
   3.78151261e-04   1.89075630e-04   4.20168067e-05   1.89075630e-04
   6.30252101e-05   6.30252101e-05   8.40336134e-05   6.30252101e-05
   6.30252101e-05   2.10084034e-05   4.20168067e-05   8.40336134e-05
   4.20168067e-05   0.00000000e+00   2.10084034e-05   2.10084034e-05
   0.00000000e+00   2.10084034e-05   2.10084034e-05   0.00000000e+00
   2.10084034e-05   2.10084034e-05   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   4.20168067e-05   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  300.   325.   350.   375.   400.   425.   450.   475.   500.   525.
   550.   575.   600.   625.   650.   675.   700.   725.   750.   775.
   800.   825.   850.   875.   900.   925.   950.   975.  1000.  1025.
  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.  1250.  1275.
  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.  1500.  1525.
  1550.  1575.  1600.  1625.  1650.  1675.  1700.  1725.  1750.  1775.
  1800.]
 
--------- VV -----------
counts: [  4.64690493e-03   4.44217272e-03   4.09739813e-03   3.44725324e-03
   2.98603306e-03   2.53464466e-03   2.09013877e-03   1.87030518e-03
   1.76011185e-03   1.50832498e-03   1.35411889e-03   1.13732718e-03
   1.10560414e-03   7.83550424e-04   5.58002210e-04   5.64838408e-04
   5.34759138e-04   5.30657419e-04   4.15563636e-04   4.64768823e-04
   3.94778508e-04   2.84877148e-04   3.23420953e-04   3.20963009e-04
   1.81258915e-04   1.88095112e-04   1.14279614e-04   1.41071334e-04
   1.20839276e-04   6.86230754e-05   1.79615140e-04   6.45213568e-05
   1.20562741e-04   5.79616944e-05   8.06516960e-05   5.63179196e-05
   2.70682555e-05   3.90968761e-05   8.31096399e-05   1.09379163e-05
   7.49062027e-05   2.67917203e-05   3.08934389e-05   3.88203409e-05
   1.47630997e-05   2.54244808e-05   2.54244808e-05   2.73447907e-06
   0.00000000e+00   2.81589598e-05   1.36723953e-06   1.36723953e-06
   1.20286206e-05   1.33958601e-05   0.00000000e+00   0.00000000e+00
   1.20286206e-05   0.00000000e+00   1.36723953e-06   0.00000000e+00]
bins: [  300.   325.   350.   375.   400.   425.   450.   475.   500.   525.
   550.   575.   600.   625.   650.   675.   700.   725.   750.   775.
   800.   825.   850.   875.   900.   925.   950.   975.  1000.  1025.
  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.  1250.  1275.
  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.  1500.  1525.
  1550.  1575.  1600.  1625.  1650.  1675.  1700.  1725.  1750.  1775.
  1800.]


==> Plot_data/Plot_data_ga/ptg_minfo_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  1.57041540e-04   2.43161094e-03   2.15805471e-03   2.12765957e-03
   2.26950355e-03   2.17325228e-03   2.37588652e-03   2.11752786e-03
   1.99088146e-03   1.95542047e-03   1.83383992e-03   1.59574468e-03
   1.55521783e-03   1.42857143e-03   1.22593718e-03   1.08409321e-03
   8.71327254e-04   7.19351570e-04   6.43363728e-04   5.82573455e-04
   3.29280648e-04   3.49544073e-04   2.88753799e-04   2.27963526e-04
   1.87436677e-04   1.36778116e-04   7.59878419e-05   8.61195542e-05
   6.58561297e-05   6.07902736e-05   5.57244174e-05   1.51975684e-05
   3.54609929e-05   4.55927052e-05   1.51975684e-05   1.01317123e-05
   2.02634245e-05   5.06585613e-06   0.00000000e+00   5.06585613e-06
   0.00000000e+00   5.06585613e-06   0.00000000e+00   0.00000000e+00
   5.06585613e-06   1.01317123e-05]
bins: [    0.            30.43478261    60.86956522    91.30434783   121.73913043
   152.17391304   182.60869565   213.04347826   243.47826087   273.91304348
   304.34782609   334.7826087    365.2173913    395.65217391   426.08695652
   456.52173913   486.95652174   517.39130435   547.82608696   578.26086957
   608.69565217   639.13043478   669.56521739   700.           730.43478261
   760.86956522   791.30434783   821.73913043   852.17391304   882.60869565
   913.04347826   943.47826087   973.91304348  1004.34782609  1034.7826087
  1065.2173913   1095.65217391  1126.08695652  1156.52173913  1186.95652174
  1217.39130435  1247.82608696  1278.26086957  1308.69565217  1339.13043478
  1369.56521739  1400.        ]
 
--------- tt -----------
counts: [  8.24979498e-04   8.78346124e-03   5.43458304e-03   3.80543214e-03
   2.81031592e-03   2.21912141e-03   1.72217530e-03   1.35619775e-03
   1.02082033e-03   8.58027638e-04   8.06619420e-04   5.89970501e-04
   5.23874221e-04   4.22281790e-04   3.79441609e-04   2.91313235e-04
   2.65609126e-04   2.00736851e-04   1.45656618e-04   1.62792690e-04
   1.04040441e-04   1.01592431e-04   9.42483996e-05   5.38562284e-05
   6.73202854e-05   4.28401816e-05   4.16161765e-05   3.30481401e-05
   2.57041090e-05   2.20320934e-05   1.95840830e-05   1.83600778e-05
   7.34403114e-06   1.22400519e-05   8.56803633e-06   1.22400519e-05
   8.56803633e-06   1.22400519e-05   1.22400519e-06   3.67201557e-06
   4.89602076e-06   3.67201557e-06   4.89602076e-06   2.44801038e-06
   0.00000000e+00   3.67201557e-06]
bins: [    0.            30.43478261    60.86956522    91.30434783   121.73913043
   152.17391304   182.60869565   213.04347826   243.47826087   273.91304348
   304.34782609   334.7826087    365.2173913    395.65217391   426.08695652
   456.52173913   486.95652174   517.39130435   547.82608696   578.26086957
   608.69565217   639.13043478   669.56521739   700.           730.43478261
   760.86956522   791.30434783   821.73913043   852.17391304   882.60869565
   913.04347826   943.47826087   973.91304348  1004.34782609  1034.7826087
  1065.2173913   1095.65217391  1126.08695652  1156.52173913  1186.95652174
  1217.39130435  1247.82608696  1278.26086957  1308.69565217  1339.13043478
  1369.56521739  1400.        ]
 
--------- t -----------
counts: [  8.33256723e-04   9.57192516e-03   5.27514761e-03   3.34934453e-03
   2.23846660e-03   1.54982488e-03   1.36658544e-03   1.15284923e-03
   9.37429916e-04   8.05579453e-04   5.68462352e-04   4.24849474e-04
   4.82352200e-04   5.60075831e-04   4.01953010e-04   4.01550225e-04
   3.50635999e-04   3.33306559e-04   2.53909494e-04   3.15574334e-04
   1.83848458e-04   2.84003475e-04   1.67458850e-04   1.82103055e-04
   1.34679635e-04   1.11504972e-04   1.41464690e-04   1.26149177e-04
   5.58196167e-05   7.88600181e-05   5.48797845e-05   6.26046722e-05
   5.48797845e-05   5.48797845e-05   5.48797845e-05   6.20676253e-05
   6.23361488e-05   2.34431867e-05   6.24704105e-05   3.86244386e-05
   1.57182989e-05   2.33089249e-05   5.43427376e-05   2.34431867e-05
   2.31746632e-05   2.33089249e-05]
bins: [    0.            30.43478261    60.86956522    91.30434783   121.73913043
   152.17391304   182.60869565   213.04347826   243.47826087   273.91304348
   304.34782609   334.7826087    365.2173913    395.65217391   426.08695652
   456.52173913   486.95652174   517.39130435   547.82608696   578.26086957
   608.69565217   639.13043478   669.56521739   700.           730.43478261
   760.86956522   791.30434783   821.73913043   852.17391304   882.60869565
   913.04347826   943.47826087   973.91304348  1004.34782609  1034.7826087
  1065.2173913   1095.65217391  1126.08695652  1156.52173913  1186.95652174
  1217.39130435  1247.82608696  1278.26086957  1308.69565217  1339.13043478
  1369.56521739  1400.        ]
 
--------- W -----------
counts: [  9.06555091e-04   8.59483961e-03   5.31729428e-03   3.43444909e-03
   2.44072524e-03   2.19665272e-03   1.49930265e-03   1.30753138e-03
   1.30753138e-03   9.06555091e-04   7.67085077e-04   5.40446304e-04
   4.88145049e-04   5.75313808e-04   3.83542538e-04   4.35843794e-04
   2.78940028e-04   1.74337517e-04   2.44072524e-04   2.96373780e-04
   2.96373780e-04   1.04602510e-04   8.71687587e-05   1.04602510e-04
   5.23012552e-05   1.22036262e-04   6.97350070e-05   1.74337517e-05
   3.48675035e-05   1.74337517e-05   3.48675035e-05   1.74337517e-05
   1.74337517e-05   3.48675035e-05   3.48675035e-05   1.74337517e-05
   1.74337517e-05   0.00000000e+00   3.48675035e-05   1.74337517e-05
   1.74337517e-05   1.74337517e-05   3.48675035e-05   0.00000000e+00
   0.00000000e+00   3.48675035e-05]
bins: [    0.            30.43478261    60.86956522    91.30434783   121.73913043
   152.17391304   182.60869565   213.04347826   243.47826087   273.91304348
   304.34782609   334.7826087    365.2173913    395.65217391   426.08695652
   456.52173913   486.95652174   517.39130435   547.82608696   578.26086957
   608.69565217   639.13043478   669.56521739   700.           730.43478261
   760.86956522   791.30434783   821.73913043   852.17391304   882.60869565
   913.04347826   943.47826087   973.91304348  1004.34782609  1034.7826087
  1065.2173913   1095.65217391  1126.08695652  1156.52173913  1186.95652174
  1217.39130435  1247.82608696  1278.26086957  1308.69565217  1339.13043478
  1369.56521739  1400.        ]
 
--------- VV -----------
counts: [  8.41064274e-04   8.01484279e-03   5.13263618e-03   3.63506337e-03
   2.65550478e-03   2.17767864e-03   1.99013427e-03   1.47335680e-03
   1.15113090e-03   8.38385345e-04   8.84859016e-04   6.17762983e-04
   4.91325057e-04   5.21311523e-04   2.66271880e-04   2.98319247e-04
   3.14497437e-04   2.43189379e-04   2.65653506e-04   2.81110433e-04
   1.73014833e-04   1.49417193e-04   8.83107475e-05   9.94397489e-05
   1.44883142e-04   6.26522070e-05   9.92336243e-05   4.81226679e-05
   5.35841062e-05   6.90410334e-05   3.56540293e-05   3.69936665e-05
   1.79300769e-05   1.56630518e-05   2.56585405e-05   3.79210545e-05
   9.06810078e-06   2.22580027e-05   1.22625140e-05   2.26702519e-06
   1.56630518e-05   0.00000000e+00   1.33960266e-05   3.40053779e-06
   1.13351260e-06   2.26702519e-06]
bins: [    0.            30.43478261    60.86956522    91.30434783   121.73913043
   152.17391304   182.60869565   213.04347826   243.47826087   273.91304348
   304.34782609   334.7826087    365.2173913    395.65217391   426.08695652
   456.52173913   486.95652174   517.39130435   547.82608696   578.26086957
   608.69565217   639.13043478   669.56521739   700.           730.43478261
   760.86956522   791.30434783   821.73913043   852.17391304   882.60869565
   913.04347826   943.47826087   973.91304348  1004.34782609  1034.7826087
  1065.2173913   1095.65217391  1126.08695652  1156.52173913  1186.95652174
  1217.39130435  1247.82608696  1278.26086957  1308.69565217  1339.13043478
  1369.56521739  1400.        ]

==> Plot_data/Plot_data_ga/pthad_100.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   2.66443362e-05   5.86175396e-04
   1.37789281e-03   1.93361754e-03   2.27999391e-03   2.29902558e-03
   2.36753959e-03   2.08587089e-03   1.98309988e-03   1.78517052e-03
   1.62911084e-03   1.52253350e-03   1.06196711e-03   7.99330085e-04
   7.19397077e-04   4.91017052e-04   4.64372716e-04   3.27344702e-04
   2.13154689e-04   2.16961023e-04   1.63672351e-04   1.48447016e-04
   8.37393423e-05   9.89646772e-05   7.23203410e-05   6.47076736e-05
   4.94823386e-05   2.28380024e-05   3.80633374e-05   4.56760049e-05
   1.52253350e-05   7.61266748e-06   1.90316687e-05]
bins: [  200.   240.   280.   320.   360.   400.   440.   480.   520.   560.
   600.   640.   680.   720.   760.   800.   840.   880.   920.   960.
  1000.  1040.  1080.  1120.  1160.  1200.  1240.  1280.  1320.  1360.
  1400.  1440.  1480.  1520.  1560.  1600.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   2.57286728e-05   5.73381850e-04
   1.61079869e-03   2.02429522e-03   2.26412320e-03   2.34406587e-03
   2.22736796e-03   2.09872459e-03   1.97191899e-03   1.67328261e-03
   1.50604624e-03   1.21659867e-03   1.06682104e-03   8.83963686e-04
   6.86404234e-04   5.79814018e-04   4.69548278e-04   3.73065755e-04
   2.85772044e-04   2.25125887e-04   1.67236373e-04   1.72749660e-04
   1.29562245e-04   9.09692359e-05   8.26993053e-05   6.70783254e-05
   4.68629397e-05   4.41062962e-05   2.29720293e-05   2.57286728e-05
   1.74587422e-05   1.83776234e-05   7.35104936e-06]
bins: [  200.   240.   280.   320.   360.   400.   440.   480.   520.   560.
   600.   640.   680.   720.   760.   800.   840.   880.   920.   960.
  1000.  1040.  1080.  1120.  1160.  1200.  1240.  1280.  1320.  1360.
  1400.  1440.  1480.  1520.  1560.  1600.]
 
--------- t -----------
counts: [  0.00000000e+00   0.00000000e+00   1.83178825e-05   3.63780345e-04
   8.16515961e-04   1.21769464e-03   1.55751125e-03   1.79182547e-03
   1.72172330e-03   1.87079968e-03   1.90966632e-03   1.83377350e-03
   1.41551789e-03   1.53337159e-03   1.32309080e-03   1.09797680e-03
   9.21710485e-04   9.46896896e-04   8.31992646e-04   6.79242806e-04
   6.67333341e-04   5.07311698e-04   3.93314816e-04   3.22967030e-04
   3.30742927e-04   2.02864188e-04   1.94741852e-04   1.53310770e-04
   1.36404350e-04   6.53508319e-05   4.84444117e-05   4.71337682e-05
   3.03281667e-05   3.59300339e-05   1.24135591e-05]
bins: [  200.   240.   280.   320.   360.   400.   440.   480.   520.   560.
   600.   640.   680.   720.   760.   800.   840.   880.   920.   960.
  1000.  1040.  1080.  1120.  1160.  1200.  1240.  1280.  1320.  1360.
  1400.  1440.  1480.  1520.  1560.  1600.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   2.62054507e-05   3.14465409e-04
   8.38574423e-04   1.08752621e-03   1.16614256e-03   1.51991614e-03
   1.41509434e-03   1.84748428e-03   1.69025157e-03   1.88679245e-03
   1.53301887e-03   1.79507338e-03   1.63784067e-03   1.34958071e-03
   1.16614256e-03   7.99266247e-04   1.00890985e-03   6.28930818e-04
   6.68238994e-04   5.11006289e-04   5.11006289e-04   2.88259958e-04
   3.66876310e-04   2.48951782e-04   1.70335430e-04   9.17190776e-05
   1.04821803e-04   3.93081761e-05   6.55136268e-05   6.55136268e-05
   9.17190776e-05   2.62054507e-05   3.93081761e-05]
bins: [  200.   240.   280.   320.   360.   400.   440.   480.   520.   560.
   600.   640.   680.   720.   760.   800.   840.   880.   920.   960.
  1000.  1040.  1080.  1120.  1160.  1200.  1240.  1280.  1320.  1360.
  1400.  1440.  1480.  1520.  1560.  1600.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   4.27885598e-06   3.05795076e-04
   7.20631773e-04   9.84742607e-04   1.14592178e-03   1.36437312e-03
   1.63294687e-03   1.71356399e-03   1.85329381e-03   1.77823449e-03
   1.71577262e-03   1.56711698e-03   1.38992670e-03   1.39945974e-03
   1.16407703e-03   1.02068500e-03   8.67511380e-04   7.24487457e-04
   6.55354043e-04   5.50407225e-04   4.32688332e-04   4.14349032e-04
   4.06831144e-04   2.27193112e-04   2.22730204e-04   1.91618828e-04
   1.51278022e-04   1.39481278e-04   1.15887790e-04   3.55742845e-05
   4.63312043e-05   3.28229180e-05   2.46333118e-05]
bins: [  200.   240.   280.   320.   360.   400.   440.   480.   520.   560.
   600.   640.   680.   720.   760.   800.   840.   880.   920.   960.
  1000.  1040.  1080.  1120.  1160.  1200.  1240.  1280.  1320.  1360.
  1400.  1440.  1480.  1520.  1560.  1600.]

==> Plot_data/Plot_data_ga/ptl_1000_ag.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   4.01093892e-03   8.16621088e-03   7.52810696e-03
   6.05439076e-03   5.08204193e-03   3.91218475e-03   3.25129140e-03
   2.69674871e-03   1.92190823e-03   1.43573382e-03   1.21543604e-03
   1.02552416e-03   8.12822850e-04   5.92525068e-04   4.25402613e-04
   3.57034336e-04   3.03859009e-04   3.03859009e-04   1.89911881e-04
   1.67122455e-04   1.21543604e-04   1.21543604e-04   6.07718019e-05
   5.31753266e-05   5.31753266e-05   3.79823762e-05   1.51929505e-05
   1.51929505e-05   7.59647524e-06   7.59647524e-06   7.59647524e-06
   7.59647524e-06   7.59647524e-06   0.00000000e+00   7.59647524e-06
   0.00000000e+00   7.59647524e-06   7.59647524e-06   0.00000000e+00
   0.00000000e+00   7.59647524e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- tt -----------
counts: [  0.00000000e+00   2.82804184e-03   6.17360984e-03   6.15525785e-03
   5.88548357e-03   4.98256561e-03   4.17874839e-03   3.52725271e-03
   2.89594421e-03   2.36557166e-03   1.87740870e-03   1.54707286e-03
   1.21857222e-03   1.00935952e-03   9.23105157e-04   6.86364471e-04
   5.21196550e-04   5.04679758e-04   4.33106992e-04   3.78051019e-04
   2.78950266e-04   2.38575885e-04   2.14718297e-04   2.23894293e-04
   1.55991925e-04   1.50486328e-04   9.91007524e-05   9.72655533e-05
   8.07487612e-05   4.40447789e-05   6.42319692e-05   5.13855753e-05
   3.48687833e-05   3.11983850e-05   3.30335841e-05   1.83519912e-05
   2.56927877e-05   1.10111947e-05   5.50559736e-06   9.17599560e-06
   1.10111947e-05   1.28463938e-05   7.34079648e-06   3.67039824e-06
   5.50559736e-06]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- t -----------
counts: [  0.00000000e+00   2.24577103e-03   5.96716146e-03   5.50103122e-03
   4.88824756e-03   4.50989577e-03   4.04460753e-03   3.54900015e-03
   3.00849677e-03   2.33829653e-03   2.00029505e-03   1.84059629e-03
   1.61276640e-03   1.21098429e-03   9.68577526e-04   8.25469189e-04
   9.28874020e-04   6.82562206e-04   4.82073858e-04   5.15132650e-04
   4.45189321e-04   3.17060563e-04   3.38764166e-04   1.41497498e-04
   2.80377381e-04   2.12044892e-04   2.44096909e-04   1.28732824e-04
   9.44659018e-05   1.62597036e-04   7.11514589e-05   5.89908499e-05
   6.97419739e-05   9.38618369e-05   5.81854300e-05   3.48709870e-05
   4.66288860e-05   2.33144430e-05   1.17578990e-05   1.15565440e-05
   3.50723420e-05   0.00000000e+00   2.01354988e-07   0.00000000e+00
   0.00000000e+00]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- W -----------
counts: [  0.00000000e+00   3.31765935e-03   7.68025078e-03   7.13166144e-03
   5.53814002e-03   4.44096134e-03   4.12748171e-03   3.21316614e-03
   2.42946708e-03   1.93312435e-03   1.56739812e-03   1.41065831e-03
   1.17554859e-03   1.22779519e-03   5.48589342e-04   6.53082550e-04
   6.00835946e-04   6.00835946e-04   3.91849530e-04   3.39602926e-04
   3.13479624e-04   1.30616510e-04   1.82863114e-04   2.08986416e-04
   1.56739812e-04   1.82863114e-04   2.61233020e-05   1.30616510e-04
   5.22466040e-05   2.61233020e-05   2.61233020e-05   0.00000000e+00
   2.61233020e-05   2.61233020e-05   0.00000000e+00   2.61233020e-05
   2.61233020e-05   2.61233020e-05   2.61233020e-05   5.22466040e-05
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   2.61233020e-05]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- VV -----------
counts: [  0.00000000e+00   3.32930755e-03   6.53036701e-03   5.89608137e-03
   5.13436256e-03   4.49202637e-03   3.33189272e-03   3.49577156e-03
   2.98803396e-03   2.31494233e-03   1.87602145e-03   1.52831292e-03
   1.54213812e-03   1.08939205e-03   7.77609299e-04   7.87514528e-04
   6.36870810e-04   6.48476084e-04   4.51411272e-04   4.27020561e-04
   3.62194012e-04   2.71571749e-04   3.11192664e-04   2.19460438e-04
   2.07855164e-04   1.59438983e-04   1.17527942e-04   1.90854715e-04
   1.10432721e-04   7.39168548e-05   1.08732676e-04   1.47243628e-04
   1.35343313e-04   3.37058579e-05   5.35163155e-05   5.35163155e-05
   1.70004494e-06   2.69056782e-05   2.35055883e-05   3.68109070e-05
   3.51108620e-05   1.70004494e-06   1.67054085e-05   2.18055434e-05
   1.70004494e-06]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]

==> Plot_data/Plot_data_gg/HT_gg_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   3.69549150e-06   0.00000000e+00   1.47819660e-05
   2.58684405e-05   7.02143385e-05   8.86917960e-05   1.10864745e-04
   1.33037694e-04   2.54988914e-04   3.32594235e-04   3.95417591e-04
   4.84109387e-04   6.35624538e-04   6.65188470e-04   7.24316334e-04
   9.05395418e-04   9.64523282e-04   9.71914265e-04   1.09756098e-03
   1.14929786e-03   1.11973392e-03   1.19364375e-03   1.23059867e-03
   1.11973392e-03   1.11234294e-03   9.90391722e-04   9.38654841e-04
   8.35181079e-04   6.83665928e-04   7.31707317e-04   6.72579453e-04
   5.61714708e-04   5.94974132e-04   4.98891353e-04   4.32372506e-04
   3.51071693e-04   3.51071693e-04   3.39985218e-04   2.25424982e-04
   2.66075388e-04   2.18033999e-04   1.92165558e-04   1.81079084e-04
   1.51515152e-04   1.51515152e-04   9.60827790e-05   1.25646711e-04
   9.60827790e-05   7.02143385e-05   4.80413895e-05   3.69549150e-05
   4.06504065e-05   4.80413895e-05   2.95639320e-05   3.32594235e-05
   2.58684405e-05   3.69549150e-05   3.69549150e-05   1.10864745e-05
   2.58684405e-05   1.84774575e-05   1.47819660e-05   3.69549150e-06
   1.84774575e-05   7.39098300e-06   3.69549150e-06]
bins: [  500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.  2540.  2580.  2620.  2660.  2700.  2740.  2780.  2820.  2860.
  2900.  2940.  2980.  3020.  3060.  3100.  3140.  3180.  3220.  3260.
  3300.  3340.  3380.  3420.  3460.  3500.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   1.16249332e-06   3.31310595e-05   1.84255191e-04
   5.49859338e-04   9.62544465e-04   1.41649811e-03   1.68852154e-03
   1.71060891e-03   1.82337077e-03   1.77163981e-03   1.61005324e-03
   1.53565367e-03   1.33396108e-03   1.23747413e-03   1.07705006e-03
   9.69519425e-04   8.83494920e-04   7.64920602e-04   6.57971217e-04
   6.05659017e-04   5.27771965e-04   4.30703773e-04   3.85947781e-04
   3.52816721e-04   3.10966962e-04   2.65629723e-04   2.33661156e-04
   1.97042617e-04   1.97042617e-04   1.73792751e-04   1.24968031e-04
   1.43567924e-04   9.35807119e-05   9.12557253e-05   8.60245054e-05
   6.80058590e-05   5.75434191e-05   5.69621725e-05   4.88247193e-05
   3.95247727e-05   3.19685662e-05   3.13873195e-05   2.84810862e-05
   2.55748529e-05   2.32498663e-05   2.38311130e-05   1.85998931e-05
   1.45311664e-05   1.27874265e-05   1.04624398e-05   1.16249332e-05
   6.97495989e-06   8.13745321e-06   8.13745321e-06   6.97495989e-06
   5.81246658e-06   5.23121992e-06   2.32498663e-06   1.74373997e-06
   2.32498663e-06   1.16249332e-06   2.90623329e-06   5.81246658e-07
   1.16249332e-06   2.32498663e-06   1.74373997e-06   5.81246658e-07
   2.90623329e-06   1.74373997e-06   1.74373997e-06]
bins: [  500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.  2540.  2580.  2620.  2660.  2700.  2740.  2780.  2820.  2860.
  2900.  2940.  2980.  3020.  3060.  3100.  3140.  3180.  3220.  3260.
  3300.  3340.  3380.  3420.  3460.  3500.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   7.36838561e-08   5.68424272e-06   4.04528538e-05
   1.38927077e-04   2.93801623e-04   4.39960304e-04   6.67540478e-04
   7.95983276e-04   8.33551873e-04   9.64436824e-04   1.07597426e-03
   1.05013198e-03   8.95257435e-04   9.61405200e-04   9.95584340e-04
   1.09140594e-03   8.35467653e-04   7.80404225e-04   8.61015197e-04
   8.18057092e-04   7.73172621e-04   7.74730568e-04   7.16930250e-04
   6.23329748e-04   6.85045895e-04   4.59370915e-04   5.31350290e-04
   5.70476835e-04   5.12308098e-04   4.65802582e-04   4.08075949e-04
   3.45844014e-04   3.28496551e-04   4.01065397e-04   2.24338085e-04
   3.49244057e-04   1.90011577e-04   3.03549064e-04   1.95769504e-04
   2.52317196e-04   2.85685813e-04   1.77390466e-04   1.94222143e-04
   1.14495377e-04   1.82927341e-04   1.25790179e-04   1.42621855e-04
   9.79584357e-05   1.08811134e-04   1.19811200e-04   1.08737450e-04
   4.00844345e-05   5.72108465e-05   7.98004497e-05   3.42528241e-05
   3.44738756e-05   5.13055522e-05   5.69161111e-05   3.42528241e-05
   3.99370668e-05   3.99370668e-05   1.73474636e-05   3.43265079e-05
   2.27369709e-05   2.27369709e-05   2.84948975e-05   4.56213095e-05
   1.72000959e-05   1.13684854e-05   1.72000959e-05]
bins: [  500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.  2540.  2580.  2620.  2660.  2700.  2740.  2780.  2820.  2860.
  2900.  2940.  2980.  3020.  3060.  3100.  3140.  3180.  3220.  3260.
  3300.  3340.  3380.  3420.  3460.  3500.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   8.79805089e-05
   1.15051435e-04   5.48186248e-04   8.66269626e-04   9.88088793e-04
   1.26556578e-03   1.50920411e-03   1.53627504e-03   1.52950731e-03
   1.36708175e-03   1.42799134e-03   1.31293990e-03   1.20465620e-03
   1.15728208e-03   1.18435300e-03   9.47482404e-04   9.00108284e-04
   8.25663238e-04   6.76773146e-04   5.68489442e-04   5.27883054e-04
   4.80508933e-04   4.53438008e-04   3.38386573e-04   2.97780184e-04
   3.85760693e-04   3.31618841e-04   2.30102870e-04   1.48890092e-04
   1.82728749e-04   1.75961018e-04   1.35354629e-04   1.75961018e-04
   1.15051435e-04   9.47482404e-05   7.44450460e-05   1.15051435e-04
   5.41418517e-05   6.09095831e-05   6.76773146e-05   6.09095831e-05
   3.38386573e-05   4.73741202e-05   2.03031944e-05   4.06063887e-05
   2.70709258e-05   7.44450460e-05   3.38386573e-05   1.35354629e-05
   2.03031944e-05   6.76773146e-06   2.03031944e-05   1.35354629e-05
   6.76773146e-06   2.03031944e-05   0.00000000e+00   2.70709258e-05
   2.03031944e-05   6.76773146e-06   6.76773146e-06   6.76773146e-06
   0.00000000e+00   0.00000000e+00   0.00000000e+00   6.76773146e-06
   6.76773146e-06   6.76773146e-06   6.76773146e-06]
bins: [  500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.  2540.  2580.  2620.  2660.  2700.  2740.  2780.  2820.  2860.
  2900.  2940.  2980.  3020.  3060.  3100.  3140.  3180.  3220.  3260.
  3300.  3340.  3380.  3420.  3460.  3500.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   1.07976645e-05   7.09708034e-05
   1.54678467e-04   3.07050511e-04   4.62096206e-04   9.95163215e-04
   1.19146037e-03   1.34309796e-03   1.30221373e-03   1.36857168e-03
   1.52823022e-03   1.19460431e-03   1.31882898e-03   1.08505570e-03
   1.05266270e-03   1.07037964e-03   1.17180424e-03   9.53074242e-04
   7.95354894e-04   5.88260072e-04   7.49020300e-04   5.67399199e-04
   5.73584015e-04   5.56968763e-04   4.64035402e-04   3.54119561e-04
   3.78021314e-04   2.98192042e-04   3.22828251e-04   2.42631751e-04
   1.71293720e-04   2.86556866e-04   1.82825841e-04   1.45819999e-04
   1.67415328e-04   1.48126423e-04   8.17684679e-05   1.33083138e-04
   1.02996569e-04   7.94620438e-05   1.41574379e-04   1.18407082e-04
   3.85778098e-05   9.02597083e-05   6.01731389e-05   5.13146704e-05
   9.48725566e-05   9.45053285e-05   4.08842340e-05   3.23929936e-05
   2.15953291e-05   3.43321896e-05   8.49124037e-06   8.49124037e-06
   1.92889049e-05   8.49124037e-06   1.07976645e-05   4.24562019e-06
   3.23929936e-05   4.31906581e-05   2.15953291e-05   4.24562019e-06
   4.24562019e-06   0.00000000e+00   0.00000000e+00   4.24562019e-06
   1.07976645e-05   1.92889049e-05   1.07976645e-05]
bins: [  500.   540.   580.   620.   660.   700.   740.   780.   820.   860.
   900.   940.   980.  1020.  1060.  1100.  1140.  1180.  1220.  1260.
  1300.  1340.  1380.  1420.  1460.  1500.  1540.  1580.  1620.  1660.
  1700.  1740.  1780.  1820.  1860.  1900.  1940.  1980.  2020.  2060.
  2100.  2140.  2180.  2220.  2260.  2300.  2340.  2380.  2420.  2460.
  2500.  2540.  2580.  2620.  2660.  2700.  2740.  2780.  2820.  2860.
  2900.  2940.  2980.  3020.  3060.  3100.  3140.  3180.  3220.  3260.
  3300.  3340.  3380.  3420.  3460.  3500.]

==> Plot_data/Plot_data_gg/MTH_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   7.40411669e-06
   2.96164668e-05   1.36976159e-04   1.96209092e-04   2.88760551e-04
   3.92418185e-04   5.70116985e-04   6.18243744e-04   8.36665186e-04
   9.69939286e-04   1.09580927e-03   1.17355250e-03   1.30312454e-03
   1.39197394e-03   1.49933363e-03   1.85843329e-03   1.88804976e-03
   2.11387531e-03   2.25825559e-03   1.81400859e-03   1.14023397e-03
   6.10839627e-04   4.84969643e-04   3.73907893e-04   3.33185251e-04
   2.29527617e-04   1.99911151e-04   2.11017326e-04   1.44380275e-04
   1.44380275e-04   1.18465867e-04   1.03657634e-04   8.88494003e-05
   6.29349919e-05   7.40411669e-05   4.81267585e-05   5.18288168e-05
   2.59144084e-05   1.85102917e-05   2.59144084e-05   1.85102917e-05
   1.11061750e-05   2.22123501e-05   1.48082334e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   7.57416859e-06   1.98676268e-04
   1.02775641e-03   2.01764199e-03   2.50588455e-03   2.57405206e-03
   2.39110676e-03   2.12834137e-03   1.84576662e-03   1.55678296e-03
   1.34237573e-03   1.08368874e-03   9.42692675e-04   8.09853411e-04
   6.28073365e-04   5.76219441e-04   4.49206460e-04   3.97935165e-04
   3.62977464e-04   2.78496353e-04   2.61017502e-04   2.17903004e-04
   1.81780046e-04   1.52066000e-04   1.56727027e-04   1.30508751e-04
   1.08951502e-04   9.90468200e-05   9.03073947e-05   6.99154024e-05
   5.65149502e-05   4.60276399e-05   4.54450115e-05   3.61229579e-05
   4.07839847e-05   2.91314177e-05   2.68009042e-05   2.62182759e-05
   2.09746207e-05   2.21398774e-05   1.28178238e-05   1.10699387e-05
   1.10699387e-05   1.39830805e-05   7.57416859e-06]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   5.76241893e-06   1.56030656e-04
   5.85863972e-04   1.18332701e-03   1.58405133e-03   1.80680868e-03
   1.90061325e-03   1.98910074e-03   1.81053998e-03   1.61654756e-03
   1.33898654e-03   1.17343510e-03   1.05183051e-03   1.06540655e-03
   9.95366837e-04   7.63979389e-04   6.71335341e-04   6.42003676e-04
   5.33408408e-04   5.14488218e-04   4.39131426e-04   3.88457244e-04
   3.30387709e-04   2.88417843e-04   2.77709472e-04   2.48006687e-04
   1.97555177e-04   1.45693406e-04   1.90011376e-04   1.50862031e-04
   1.32684084e-04   1.27218562e-04   1.32832532e-04   7.57279126e-05
   8.64362839e-05   6.36092809e-05   7.55052399e-05   4.64704726e-05
   3.48714105e-05   6.90005786e-05   2.92574400e-05   5.91086740e-06
   2.32723484e-05   1.75841537e-05   3.45002893e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   6.78610206e-06   1.01791531e-04
   7.32899023e-04   1.68295331e-03   2.15798046e-03   2.32763301e-03
   2.23262758e-03   2.00190011e-03   1.75081433e-03   1.47258415e-03
   1.37757872e-03   1.36400651e-03   1.09934853e-03   8.55048860e-04
   8.21118350e-04   6.44679696e-04   5.08957655e-04   4.27524430e-04
   4.13952226e-04   4.41096634e-04   3.05374593e-04   3.52877307e-04
   2.44299674e-04   2.71444083e-04   1.49294245e-04   1.69652552e-04
   1.22149837e-04   1.22149837e-04   1.15363735e-04   7.46471227e-05
   2.71444083e-05   7.46471227e-05   9.50054289e-05   7.46471227e-05
   4.75027144e-05   2.71444083e-05   7.46471227e-05   6.10749186e-05
   2.71444083e-05   2.03583062e-05   5.42888165e-05   2.03583062e-05
   2.71444083e-05   0.00000000e+00   2.03583062e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   4.25331153e-06   2.11247661e-04
   6.72495243e-04   1.41068053e-03   2.08790176e-03   1.94187147e-03
   2.07703209e-03   2.19328920e-03   1.67485819e-03   1.65311907e-03
   1.55103970e-03   1.23818535e-03   1.00519857e-03   7.44801539e-04
   8.71455535e-04   7.78827922e-04   7.06994301e-04   4.93856377e-04
   4.44707011e-04   5.58601073e-04   3.91776900e-04   2.87807159e-04
   2.63232531e-04   2.13610599e-04   2.20226850e-04   1.16257109e-04
   1.79111541e-04   1.19092614e-04   9.26276128e-05   8.64839285e-05
   7.37239939e-05   5.15123043e-05   9.73534903e-05   7.56143667e-05
   6.23818661e-05   7.79773054e-05   7.79773054e-05   6.94706824e-05
   1.51228733e-05   1.51228733e-05   2.59924351e-05   1.08695618e-05
   8.50662305e-06   2.17391236e-05   2.59924351e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]

==> Plot_data/Plot_data_gg/MTL_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   7.40082889e-06   1.11012433e-05
   5.55062167e-05   1.40615749e-04   2.33126110e-04   3.55239787e-04
   4.99555950e-04   5.29159266e-04   5.95766726e-04   6.80876258e-04
   7.03078745e-04   1.00281231e-03   1.15822972e-03   1.23963884e-03
   1.36175252e-03   1.52827117e-03   1.69849023e-03   2.09813499e-03
   2.44227353e-03   2.47187685e-03   1.82430432e-03   1.02501480e-03
   6.88277087e-04   4.18146832e-04   3.88543517e-04   2.84931912e-04
   2.29425696e-04   1.85020722e-04   1.66518650e-04   1.73919479e-04
   9.99111901e-05   1.18413262e-04   8.88099467e-05   1.11012433e-04
   4.81053878e-05   3.33037300e-05   4.81053878e-05   4.07045589e-05
   5.18058022e-05   2.96033156e-05   4.07045589e-05   2.96033156e-05
   2.22024867e-05   1.48016578e-05   2.59029011e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   5.84057565e-07   2.84436034e-04   6.71082142e-04
   1.39005700e-03   1.98229137e-03   2.14816372e-03   2.13239417e-03
   2.07807682e-03   1.89993926e-03   1.61024671e-03   1.38947295e-03
   1.24579479e-03   1.02969349e-03   8.80174750e-04   7.72124101e-04
   7.03789365e-04   6.08587982e-04   5.29156154e-04   4.57317073e-04
   3.92486683e-04   3.46346136e-04   2.86772264e-04   2.76259228e-04
   2.30118680e-04   2.09676666e-04   1.96243342e-04   1.65288291e-04
   1.31997010e-04   1.39005700e-04   1.03962247e-04   1.00457901e-04
   7.76796561e-05   7.65115410e-05   6.54144472e-05   6.71666199e-05
   5.08130081e-05   4.14680871e-05   3.97159144e-05   3.97159144e-05
   3.09550509e-05   2.92028782e-05   2.10260723e-05   2.45304177e-05
   1.22652089e-05   1.57695542e-05   1.57695542e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   1.00026928e-04   2.70473017e-04
   7.00176314e-04   1.21410492e-03   1.48152928e-03   1.60848710e-03
   1.64477486e-03   1.60017123e-03   1.49762833e-03   1.43960252e-03
   1.48174017e-03   1.14019095e-03   9.73834527e-04   9.87182349e-04
   9.69819220e-04   8.64227656e-04   7.72442236e-04   7.37492907e-04
   5.52955420e-04   4.94334750e-04   5.79440169e-04   3.90750839e-04
   4.29182794e-04   4.29108437e-04   3.41623576e-04   2.33739107e-04
   2.90277766e-04   2.32028883e-04   1.52339386e-04   1.74300503e-04
   1.84240056e-04   1.04476201e-04   1.33860894e-04   1.38681956e-04
   1.04178771e-04   8.12510058e-05   1.09669051e-04   6.98986594e-05
   5.21637431e-05   8.12510058e-05   4.07370392e-05   1.17984916e-05
   4.60786035e-05   2.32251956e-05   3.45031845e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   3.06372549e-04   5.85511983e-04
   1.07570806e-03   1.72249455e-03   2.25354031e-03   1.98120915e-03
   2.12418301e-03   1.87908497e-03   1.58632898e-03   1.34803922e-03
   1.25272331e-03   1.13017429e-03   8.71459695e-04   7.48910675e-04
   7.48910675e-04   9.05501089e-04   5.31045752e-04   5.71895425e-04
   4.83387800e-04   4.08496732e-04   3.67647059e-04   2.79139434e-04
   1.63398693e-04   2.24673203e-04   1.70206972e-04   1.97440087e-04
   1.36165577e-04   1.49782135e-04   8.85076253e-05   6.80827887e-05
   6.80827887e-05   5.44662309e-05   7.48910675e-05   2.72331155e-05
   7.48910675e-05   3.40413943e-05   7.48910675e-05   1.36165577e-05
   4.08496732e-05   2.04248366e-05   3.40413943e-05   2.72331155e-05
   4.76579521e-05   2.72331155e-05   2.04248366e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   3.97726080e-04   4.61680231e-04
   1.18380887e-03   1.58129798e-03   1.81363829e-03   2.05769031e-03
   1.84601000e-03   1.64248871e-03   1.88588268e-03   1.48112958e-03
   1.09427306e-03   1.29058322e-03   9.97947200e-04   7.41104351e-04
   7.75634305e-04   5.73560337e-04   6.35172147e-04   4.67207061e-04
   4.34177302e-04   4.49731547e-04   3.41878075e-04   3.13111927e-04
   3.09690463e-04   2.72397094e-04   2.96478560e-04   1.92467625e-04
   2.31261189e-04   1.90546356e-04   2.18049285e-04   1.14459424e-04
   9.69839101e-05   6.05326877e-05   9.50626416e-05   8.65354214e-05
   5.81903460e-05   3.02663438e-05   5.20054674e-05   2.60027337e-05
   6.05326877e-05   0.00000000e+00   4.11359056e-05   3.02663438e-05
   4.53995157e-05   1.08695618e-05   1.51331719e-05]
bins: [  100.           140.42553191   180.85106383   221.27659574   261.70212766
   302.12765957   342.55319149   382.9787234    423.40425532   463.82978723
   504.25531915   544.68085106   585.10638298   625.53191489   665.95744681
   706.38297872   746.80851064   787.23404255   827.65957447   868.08510638
   908.5106383    948.93617021   989.36170213  1029.78723404  1070.21276596
  1110.63829787  1151.06382979  1191.4893617   1231.91489362  1272.34042553
  1312.76595745  1353.19148936  1393.61702128  1434.04255319  1474.46808511
  1514.89361702  1555.31914894  1595.74468085  1636.17021277  1676.59574468
  1717.0212766   1757.44680851  1797.87234043  1838.29787234  1878.72340426
  1919.14893617  1959.57446809  2000.        ]

==> Plot_data/Plot_data_gg/massth_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.47557916e-05   8.85347499e-05   2.06581083e-04   6.04987458e-04
   1.74118341e-03   2.89213516e-03   4.88416704e-03   8.70591707e-03
   1.20259702e-02   1.30441198e-02   1.04028331e-02   7.99763907e-03
   6.19743249e-03   5.17928287e-03   4.58905120e-03   4.04308691e-03
   3.43809945e-03   2.49372879e-03   2.13958979e-03   2.08056662e-03
   1.63789287e-03   1.32802125e-03   8.11568541e-04   8.70591707e-04
   5.75475874e-04   3.54139000e-04   2.65604250e-04   3.09871625e-04
   3.83650583e-04   1.32802125e-04   1.91825291e-04   7.37789582e-05
   7.37789582e-05   4.42673749e-05   1.47557916e-05   2.95115833e-05
   4.42673749e-05   2.95115833e-05   4.42673749e-05   1.47557916e-05
   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   2.32460830e-06   2.32460830e-06
   4.64921661e-06   6.27644242e-05   2.78952996e-04   7.60146915e-04
   1.88525733e-03   3.80770840e-03   7.42014970e-03   1.33432517e-02
   1.78948347e-02   1.61351062e-02   1.09047376e-02   7.25510252e-03
   5.19317495e-03   3.76819006e-03   3.01966619e-03   2.32693291e-03
   1.68999024e-03   1.15300572e-03   8.69403506e-04   6.36942675e-04
   4.71895486e-04   3.46366637e-04   1.74345623e-04   1.41801107e-04
   1.41801107e-04   8.60105072e-05   7.20628574e-05   5.34659910e-05
   2.09214747e-05   2.09214747e-05   2.09214747e-05   1.39476498e-05
   1.16230415e-05   2.32460830e-06   2.32460830e-06   2.32460830e-06
   0.00000000e+00   0.00000000e+00   2.32460830e-06   0.00000000e+00
   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   5.66359027e-04   9.28345907e-04
   1.17976992e-03   1.48148474e-03   2.99385665e-03   5.42459322e-03
   6.81085650e-03   7.19260154e-03   9.75359906e-03   1.00429770e-02
   1.05957914e-02   9.07694158e-03   7.95184918e-03   5.77724782e-03
   4.02611323e-03   3.51943736e-03   2.79985031e-03   2.32609273e-03
   1.74560012e-03   1.34300923e-03   9.50135177e-04   1.08098503e-03
   6.42236916e-04   3.23474055e-04   2.74655493e-04   3.20824008e-04
   2.31137025e-04   9.14536812e-05   1.13801815e-04   1.14390714e-04
   6.88110981e-05   2.38203815e-05   2.26425831e-05   9.05703324e-05
   2.32314823e-05   4.52851662e-05   2.26425831e-05   0.00000000e+00
   2.32314823e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   2.94449597e-07]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   8.11249324e-05   2.70416441e-04   1.02758248e-03   2.75824770e-03
   5.02974581e-03   7.46349378e-03   9.41049216e-03   1.03028664e-02
   1.02758248e-02   9.27528394e-03   8.08545160e-03   7.84207680e-03
   6.24661979e-03   5.54353705e-03   3.86695511e-03   3.51541374e-03
   2.54191455e-03   2.27149811e-03   1.59545700e-03   8.92374256e-04
   5.40832883e-04   2.97458085e-04   8.11249324e-05   2.16333153e-04
   1.35208221e-04   1.08166577e-04   1.08166577e-04   5.40832883e-05
   0.00000000e+00   5.40832883e-05   2.70416441e-05   0.00000000e+00
   0.00000000e+00   5.40832883e-05   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   2.70416441e-05
   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.20192308e-04
   2.21781018e-04   6.77989144e-04   1.67506265e-03   3.14956110e-03
   6.16962810e-03   7.48578598e-03   8.94836942e-03   8.49477450e-03
   8.17569014e-03   9.00846557e-03   7.67203195e-03   6.68331917e-03
   6.94659274e-03   5.13273418e-03   4.53846123e-03   4.04671805e-03
   2.81688958e-03   2.21425589e-03   1.42704839e-03   1.23745813e-03
   7.28783499e-04   3.60576923e-04   5.40865385e-04   4.29974876e-04
   3.41973325e-04   2.92851116e-04   6.00961538e-05   7.70276055e-05
   7.70276055e-05   7.70276055e-05   1.69314517e-05   7.70276055e-05
   1.69314517e-05   0.00000000e+00   4.31647022e-05   0.00000000e+00
   0.00000000e+00   1.69314517e-05   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [  10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.  120.
  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.  240.
  250.  260.  270.  280.  290.  300.  310.  320.  330.  340.  350.  360.
  370.  380.  390.  400.  410.  420.  430.  440.  450.  460.  470.  480.
  490.  500.]

==> Plot_data/Plot_data_gg/ptg1_gg_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   2.95159386e-05   1.29870130e-04   1.88902007e-04
   4.30932704e-04   7.85123967e-04   9.91735537e-04   1.23966942e-03
   1.46399055e-03   1.63518300e-03   1.75914994e-03   1.93624557e-03
   1.93034238e-03   2.03659976e-03   2.13105077e-03   2.12514758e-03
   2.13695396e-03   2.19008264e-03   1.97166470e-03   1.76505313e-03
   1.94805195e-03   1.53482881e-03   1.19244392e-03   1.18063754e-03
   1.03305785e-03   8.97284534e-04   7.96930342e-04   7.08382527e-04
   5.96221960e-04   3.95513577e-04   5.66706021e-04   3.48288076e-04
   3.30578512e-04   2.12514758e-04   1.77095632e-04   2.00708383e-04
   1.29870130e-04   1.23966942e-04   1.18063754e-04   1.35773318e-04
   1.18063754e-04   5.90318772e-05   6.49350649e-05   4.13223140e-05
   2.95159386e-05   3.54191263e-05   2.36127509e-05   4.13223140e-05
   1.18063754e-05   0.00000000e+00   1.18063754e-05   0.00000000e+00
   1.18063754e-05   1.18063754e-05   5.90318772e-06   0.00000000e+00
   5.90318772e-06   1.77095632e-05   0.00000000e+00   5.90318772e-06]
bins: [    0.    25.    50.    75.   100.   125.   150.   175.   200.   225.
   250.   275.   300.   325.   350.   375.   400.   425.   450.   475.
   500.   525.   550.   575.   600.   625.   650.   675.   700.   725.
   750.   775.   800.   825.   850.   875.   900.   925.   950.   975.
  1000.  1025.  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.
  1250.  1275.  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.
  1500.]
 
--------- tt -----------
counts: [  1.85994606e-06   2.31284293e-03   5.01534456e-03   5.22737841e-03
   4.62289594e-03   3.84915837e-03   3.22142658e-03   2.65972287e-03
   2.06082024e-03   1.68976100e-03   1.39495955e-03   1.07039896e-03
   9.30903004e-04   7.81177346e-04   6.65860690e-04   5.40314331e-04
   4.78006138e-04   4.42667163e-04   3.74779131e-04   3.46879940e-04
   2.72482098e-04   2.51092718e-04   2.76201990e-04   1.85064633e-04
   1.72045011e-04   1.33916116e-04   1.12526737e-04   1.09736818e-04
   9.67171952e-05   9.57872222e-05   8.36975728e-05   6.88180043e-05
   5.48684088e-05   5.85883009e-05   4.27787594e-05   4.18487864e-05
   3.62689482e-05   2.60392449e-05   3.53389752e-05   1.95294336e-05
   2.23193527e-05   2.04594067e-05   1.58095415e-05   1.76694876e-05
   5.57983818e-06   7.43978425e-06   1.85994606e-06   8.36975728e-06
   1.85994606e-06   5.57983818e-06   5.57983818e-06   4.64986515e-06
   3.71989212e-06   3.71989212e-06   1.85994606e-06   6.50981122e-06
   3.71989212e-06   0.00000000e+00   1.85994606e-06   9.29973031e-07]
bins: [    0.    25.    50.    75.   100.   125.   150.   175.   200.   225.
   250.   275.   300.   325.   350.   375.   400.   425.   450.   475.
   500.   525.   550.   575.   600.   625.   650.   675.   700.   725.
   750.   775.   800.   825.   850.   875.   900.   925.   950.   975.
  1000.  1025.  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.
  1250.  1275.  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.
  1500.]
 
--------- Single t -----------
counts: [  0.00000000e+00   1.17131337e-03   2.78070414e-03   3.18647352e-03
   3.08282138e-03   3.00782886e-03   2.99945593e-03   2.55265203e-03
   1.95584764e-03   1.75549686e-03   1.39430282e-03   1.52826459e-03
   1.13818036e-03   1.02839455e-03   8.97266487e-04   9.25213828e-04
   8.21443826e-04   8.83472177e-04   7.74747067e-04   6.54349056e-04
   5.80647804e-04   4.89847120e-04   5.23220993e-04   5.51168334e-04
   5.49518350e-04   3.94567905e-04   3.94450049e-04   4.02822982e-04
   3.75464920e-04   3.47281867e-04   1.93509983e-04   2.93155024e-04
   1.83604922e-04   2.56245470e-04   2.65207682e-04   1.10021526e-04
   1.91506430e-04   1.64737649e-04   1.64148369e-04   1.18748026e-04
   1.09667958e-04   5.47161229e-05   7.28762598e-05   1.00352177e-04
   4.58717665e-05   6.37961914e-05   7.26405478e-05   4.58717665e-05
   1.09078678e-04   3.63202739e-05   3.65559860e-05   2.72402054e-05
   5.45982669e-05   2.74759175e-05   2.35712070e-07   9.19792451e-06
   0.00000000e+00   1.81601369e-05   1.81601369e-05   9.08006847e-06]
bins: [    0.    25.    50.    75.   100.   125.   150.   175.   200.   225.
   250.   275.   300.   325.   350.   375.   400.   425.   450.   475.
   500.   525.   550.   575.   600.   625.   650.   675.   700.   725.
   750.   775.   800.   825.   850.   875.   900.   925.   950.   975.
  1000.  1025.  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.
  1250.  1275.  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.
  1500.]
 
--------- W -----------
counts: [  0.00000000e+00   1.92692828e-03   3.86468200e-03   4.60081191e-03
   3.72395129e-03   3.33423545e-03   2.79296346e-03   2.87956698e-03
   2.35994587e-03   2.16508796e-03   1.68876861e-03   1.36400541e-03
   1.24492558e-03   9.09336942e-04   7.90257104e-04   7.79431664e-04
   7.46955345e-04   5.73748309e-04   5.30446549e-04   4.54668471e-04
   3.35588633e-04   2.81461434e-04   2.59810555e-04   2.70635995e-04
   2.81461434e-04   2.27334235e-04   1.73207037e-04   1.19079838e-04
   2.16508796e-04   9.74289581e-05   8.66035183e-05   1.08254398e-04
   8.66035183e-05   7.57780785e-05   8.66035183e-05   2.16508796e-05
   1.08254398e-05   5.41271989e-05   9.74289581e-05   6.49526387e-05
   2.16508796e-05   1.08254398e-05   3.24763194e-05   4.33017591e-05
   2.16508796e-05   3.24763194e-05   4.33017591e-05   3.24763194e-05
   2.16508796e-05   0.00000000e+00   2.16508796e-05   1.08254398e-05
   1.08254398e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.08254398e-05]
bins: [    0.    25.    50.    75.   100.   125.   150.   175.   200.   225.
   250.   275.   300.   325.   350.   375.   400.   425.   450.   475.
   500.   525.   550.   575.   600.   625.   650.   675.   700.   725.
   750.   775.   800.   825.   850.   875.   900.   925.   950.   975.
  1000.  1025.  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.
  1250.  1275.  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.
  1500.]
 
--------- VV -----------
counts: [  0.00000000e+00   1.04981533e-03   3.04432530e-03   3.63000783e-03
   3.37747799e-03   3.53825393e-03   2.60663470e-03   3.28702033e-03
   2.85321844e-03   2.18043188e-03   1.77743066e-03   1.40476036e-03
   1.25558523e-03   1.20075646e-03   9.73372590e-04   6.70372454e-04
   6.51820705e-04   6.24082264e-04   6.90690196e-04   5.11362505e-04
   5.87805248e-04   4.25084950e-04   4.67016671e-04   3.46876213e-04
   3.91222047e-04   9.91745976e-05   1.33685620e-04   2.29797986e-04
   2.54474196e-04   1.61424061e-04   8.56294362e-05   1.13367878e-04
   2.23673524e-04   7.88568556e-05   5.48287639e-05   4.43458336e-05
   1.37395969e-04   1.47878899e-04   6.53116943e-05   1.23850808e-04
   4.43458336e-05   4.80561833e-05   9.30501356e-05   6.77258066e-06
   5.48287639e-05   5.17665329e-05   6.77258066e-06   4.43458336e-05
   6.77258066e-06   4.12836026e-05   6.77258066e-06   2.40280916e-05
   1.72555110e-05   1.72555110e-05   0.00000000e+00   0.00000000e+00
   2.40280916e-05   0.00000000e+00   6.77258066e-06   6.77258066e-06]
bins: [    0.    25.    50.    75.   100.   125.   150.   175.   200.   225.
   250.   275.   300.   325.   350.   375.   400.   425.   450.   475.
   500.   525.   550.   575.   600.   625.   650.   675.   700.   725.
   750.   775.   800.   825.   850.   875.   900.   925.   950.   975.
  1000.  1025.  1050.  1075.  1100.  1125.  1150.  1175.  1200.  1225.
  1250.  1275.  1300.  1325.  1350.  1375.  1400.  1425.  1450.  1475.
  1500.]


==> Plot_data/Plot_data_gg/ptg2_gg_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  7.37354373e-06   1.02492258e-03   2.06459224e-03   2.44064297e-03
   2.61023448e-03   3.03052647e-03   3.48768618e-03   3.37708303e-03
   3.45081846e-03   3.38445657e-03   3.23698570e-03   2.95679103e-03
   2.66922283e-03   2.60286093e-03   2.14570122e-03   1.77702404e-03
   1.68116797e-03   1.49682938e-03   1.32723787e-03   1.05441675e-03
   8.77451703e-04   6.04630585e-04   5.75136411e-04   3.76050730e-04
   3.98171361e-04   2.58074030e-04   1.91712137e-04   1.99085681e-04
   1.76965049e-04   9.58560684e-05   5.16148061e-05   8.11089810e-05
   5.89883498e-05   5.89883498e-05   3.68677186e-05   2.21206312e-05
   1.47470875e-05   4.42412624e-05   1.47470875e-05   7.37354373e-06
   1.47470875e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   7.37354373e-06   0.00000000e+00   7.37354373e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [    0.    20.    40.    60.    80.   100.   120.   140.   160.   180.
   200.   220.   240.   260.   280.   300.   320.   340.   360.   380.
   400.   420.   440.   460.   480.   500.   520.   540.   560.   580.
   600.   620.   640.   660.   680.   700.   720.   740.   760.   780.
   800.   820.   840.   860.   880.   900.   920.   940.   960.   980.
  1000.]
 
--------- tt -----------
counts: [  8.60145062e-05   1.06948577e-02   1.40285010e-02   8.58750232e-03
   5.47935652e-03   3.37316347e-03   2.26892319e-03   1.57499535e-03
   1.00427748e-03   6.85791333e-04   5.59094290e-04   3.71954622e-04
   2.80128324e-04   2.28984564e-04   1.63892505e-04   1.37158267e-04
   9.06639390e-05   7.55532825e-05   8.71768644e-05   5.11437605e-05
   3.02213130e-05   2.44095220e-05   2.20848057e-05   1.51106565e-05
   1.62730147e-05   1.27859401e-05   9.29886554e-06   4.64943277e-06
   1.16235819e-05   2.32471638e-06   1.16235819e-06   4.64943277e-06
   2.32471638e-06   3.48707458e-06   0.00000000e+00   2.32471638e-06
   1.16235819e-06   0.00000000e+00   2.32471638e-06   1.16235819e-06
   1.16235819e-06   0.00000000e+00   0.00000000e+00   1.16235819e-06
   0.00000000e+00   1.16235819e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [    0.    20.    40.    60.    80.   100.   120.   140.   160.   180.
   200.   220.   240.   260.   280.   300.   320.   340.   360.   380.
   400.   420.   440.   460.   480.   500.   520.   540.   560.   580.
   600.   620.   640.   660.   680.   700.   720.   740.   760.   780.
   800.   820.   840.   860.   880.   900.   920.   940.   960.   980.
  1000.]
 
--------- Single t -----------
counts: [  8.05921311e-05   9.19325436e-03   1.27982723e-02   8.46776741e-03
   6.12176354e-03   3.47694332e-03   2.89499765e-03   1.77803172e-03
   1.39874928e-03   8.71961692e-04   4.90471234e-04   4.21350207e-04
   4.28405281e-04   3.00309522e-04   2.19422989e-04   1.05889556e-04
   2.08540689e-04   9.47128534e-05   8.10337342e-05   1.15594248e-04
   6.95626300e-05   3.41189105e-05   4.64732207e-05   4.66204217e-05
   5.83859278e-05   3.42661115e-05   2.33838113e-05   1.47201007e-07
   4.60316176e-05   3.45605135e-05   1.14711042e-05   2.94402013e-07
   2.94402013e-07   1.47201007e-07   1.47201007e-07   1.47201007e-07
   2.27950073e-05   1.13239032e-05   0.00000000e+00   0.00000000e+00
   1.47201007e-07   1.47201007e-07   1.13239032e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.47201007e-07
   0.00000000e+00   0.00000000e+00]
bins: [    0.    20.    40.    60.    80.   100.   120.   140.   160.   180.
   200.   220.   240.   260.   280.   300.   320.   340.   360.   380.
   400.   420.   440.   460.   480.   500.   520.   540.   560.   580.
   600.   620.   640.   660.   680.   700.   720.   740.   760.   780.
   800.   820.   840.   860.   880.   900.   920.   940.   960.   980.
  1000.]
 
--------- W -----------
counts: [  1.35244793e-04   1.10765486e-02   1.27535840e-02   8.84500947e-03
   5.08520422e-03   3.13767920e-03   2.17744117e-03   1.69055991e-03
   1.00081147e-03   1.02786043e-03   7.30321883e-04   5.40979172e-04
   3.24587503e-04   2.84014065e-04   2.02867190e-04   2.02867190e-04
   1.89342710e-04   8.11468758e-05   1.21720314e-04   2.70489586e-05
   2.70489586e-05   5.40979172e-05   2.70489586e-05   9.46713552e-05
   0.00000000e+00   2.70489586e-05   1.35244793e-05   0.00000000e+00
   1.35244793e-05   2.70489586e-05   0.00000000e+00   0.00000000e+00
   1.35244793e-05   0.00000000e+00   1.35244793e-05   0.00000000e+00
   1.35244793e-05   1.35244793e-05   2.70489586e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [    0.    20.    40.    60.    80.   100.   120.   140.   160.   180.
   200.   220.   240.   260.   280.   300.   320.   340.   360.   380.
   400.   420.   440.   460.   480.   500.   520.   540.   560.   580.
   600.   620.   640.   660.   680.   700.   720.   740.   760.   780.
   800.   820.   840.   860.   880.   900.   920.   940.   960.   980.
  1000.]
 
--------- VV -----------
counts: [  6.47470533e-05   8.29652697e-03   1.13702343e-02   8.34815232e-03
   6.16261302e-03   4.11761295e-03   2.70006974e-03   2.39497875e-03
   1.50802577e-03   9.55853193e-04   7.90439939e-04   7.51936306e-04
   3.98158047e-04   5.53895573e-04   3.04229497e-04   2.57265222e-04
   1.02389191e-04   9.01289772e-05   1.75596886e-04   8.16683359e-05
   5.54249163e-05   3.00429924e-05   6.47470533e-05   6.00859848e-05
   1.69212826e-05   1.16372397e-04   2.15823511e-05   6.00859848e-05
   8.46064131e-06   0.00000000e+00   0.00000000e+00   2.15823511e-05
   2.15823511e-05   3.00429924e-05   0.00000000e+00   2.15823511e-05
   0.00000000e+00   8.46064131e-06   0.00000000e+00   2.15823511e-05
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   8.46064131e-06
   0.00000000e+00   8.46064131e-06]
bins: [    0.    20.    40.    60.    80.   100.   120.   140.   160.   180.
   200.   220.   240.   260.   280.   300.   320.   340.   360.   380.
   400.   420.   440.   460.   480.   500.   520.   540.   560.   580.
   600.   620.   640.   660.   680.   700.   720.   740.   760.   780.
   800.   820.   840.   860.   880.   900.   920.   940.   960.   980.
  1000.]


==> Plot_data/Plot_data_gg/pthad_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   3.69822485e-05   4.80769231e-04
   1.54215976e-03   1.83062130e-03   2.03402367e-03   2.17825444e-03
   2.34837278e-03   2.20414201e-03   1.95636095e-03   1.85650888e-03
   1.51257396e-03   1.24630178e-03   1.09467456e-03   1.01331361e-03
   7.98816568e-04   6.21301775e-04   5.25147929e-04   3.95710059e-04
   2.99556213e-04   2.29289941e-04   1.96005917e-04   1.55325444e-04
   1.03550296e-04   7.76627219e-05   6.65680473e-05   7.02662722e-05
   2.58875740e-05   4.06804734e-05   4.06804734e-05   1.84911243e-05]
bins: [  200.      240.625   281.25    321.875   362.5     403.125   443.75
   484.375   525.      565.625   606.25    646.875   687.5     728.125
   768.75    809.375   850.      890.625   931.25    971.875  1012.5
  1053.125  1093.75   1134.375  1175.     1215.625  1256.25   1296.875
  1337.5    1378.125  1418.75   1459.375  1500.   ]
 
--------- tt -----------
counts: [  0.00000000e+00   5.81327753e-07   8.54551796e-05   1.30449948e-03
   3.34902918e-03   4.01232415e-03   3.72107894e-03   3.14033252e-03
   2.46482967e-03   1.86606209e-03   1.35333101e-03   1.00279037e-03
   7.02825253e-04   5.22032322e-04   3.84257644e-04   2.73805371e-04
   2.17416579e-04   1.55795838e-04   1.15102895e-04   7.73165911e-05
   6.33647250e-05   5.81327753e-05   3.72049762e-05   1.97651436e-05
   2.38344379e-05   1.10452273e-05   1.33705383e-05   7.55726078e-06
   6.97593303e-06   2.90663876e-06   4.65062202e-06   2.32531101e-06]
bins: [  200.      240.625   281.25    321.875   362.5     403.125   443.75
   484.375   525.      565.625   606.25    646.875   687.5     728.125
   768.75    809.375   850.      890.625   931.25    971.875  1012.5
  1053.125  1093.75   1134.375  1175.     1215.625  1256.25   1296.875
  1337.5    1378.125  1418.75   1459.375  1500.   ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   2.33951970e-05   5.95029911e-04
   1.59399545e-03   2.28528603e-03   2.38387813e-03   2.36996966e-03
   2.10519925e-03   1.97471010e-03   1.65880125e-03   1.47972618e-03
   1.33166380e-03   1.24142616e-03   1.00983245e-03   8.47539989e-04
   5.78836870e-04   6.60009935e-04   5.00002041e-04   3.38962406e-04
   3.78724868e-04   4.00277670e-04   3.03353740e-04   2.74773006e-04
   1.77701683e-04   1.31795639e-04   1.19950649e-04   1.08990008e-04
   4.02046369e-05   3.44295334e-05   3.99835496e-05   1.15502069e-05]
bins: [  200.      240.625   281.25    321.875   362.5     403.125   443.75
   484.375   525.      565.625   606.25    646.875   687.5     728.125
   768.75    809.375   850.      890.625   931.25    971.875  1012.5
  1053.125  1093.75   1134.375  1175.     1215.625  1256.25   1296.875
  1337.5    1378.125  1418.75   1459.375  1500.   ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   9.48252506e-05   6.97642915e-04
   2.14711460e-03   2.91926307e-03   3.12246004e-03   2.98022216e-03
   2.96667570e-03   2.28935248e-03   1.78813330e-03   1.59848280e-03
   1.16499594e-03   6.29910593e-04   6.36683826e-04   5.07992414e-04
   2.77702520e-04   2.43836359e-04   2.03196966e-04   1.35464644e-04
   1.76104037e-04   6.77323219e-05   8.12787862e-05   4.06393931e-05
   5.41858575e-05   6.77323219e-05   2.03196966e-05   2.03196966e-05
   3.38661609e-05   2.70929287e-05   6.77323219e-06   0.00000000e+00]
bins: [  200.      240.625   281.25    321.875   362.5     403.125   443.75
   484.375   525.      565.625   606.25    646.875   687.5     728.125
   768.75    809.375   850.      890.625   931.25    971.875  1012.5
  1053.125  1093.75   1134.375  1175.     1215.625  1256.25   1296.875
  1337.5    1378.125  1418.75   1459.375  1500.   ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   1.92865792e-05   7.20430678e-04
   1.89993285e-03   2.49997455e-03   3.44811530e-03   2.89504514e-03
   2.36938346e-03   2.14114236e-03   1.91203816e-03   1.37175940e-03
   1.20665610e-03   9.49966424e-04   7.75955663e-04   6.12324019e-04
   4.25599388e-04   2.77016366e-04   2.70443657e-04   2.53060282e-04
   2.13015468e-04   1.52389429e-04   1.50054677e-04   1.03437154e-04
   5.36217809e-05   6.44324468e-05   5.36217809e-05   8.83885314e-05
   2.16213319e-05   1.69518264e-05   2.58592885e-05   8.47591322e-06]
bins: [  200.      240.625   281.25    321.875   362.5     403.125   443.75
   484.375   525.      565.625   606.25    646.875   687.5     728.125
   768.75    809.375   850.      890.625   931.25    971.875  1012.5
  1053.125  1093.75   1134.375  1175.     1215.625  1256.25   1296.875
  1337.5    1378.125  1418.75   1459.375  1500.   ]

==> Plot_data/Plot_data_gg/ptl_1000.dat <==
--------- mT (1.0 TeV) -----------
counts: [  0.00000000e+00   4.02536125e-03   8.14656444e-03   7.49041581e-03
   6.59097611e-03   4.88056620e-03   3.78207019e-03   2.99321734e-03
   2.27071660e-03   2.14538484e-03   1.41551165e-03   1.27543497e-03
   9.21557063e-04   7.81480389e-04   6.78265998e-04   3.68622825e-04
   3.90740195e-04   3.75995282e-04   3.17015630e-04   2.58035978e-04
   1.47449130e-04   9.58419345e-05   1.17959304e-04   8.10970215e-05
   1.10586848e-04   7.37245650e-05   7.37245650e-05   5.89796520e-05
   2.21173695e-05   2.94898260e-05   2.21173695e-05   7.37245650e-06
   0.00000000e+00   7.37245650e-06   0.00000000e+00   7.37245650e-06
   2.21173695e-05   0.00000000e+00   7.37245650e-06   0.00000000e+00
   7.37245650e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- tt -----------
counts: [  0.00000000e+00   3.20113446e-03   6.91021945e-03   6.96949972e-03
   5.96987168e-03   5.18992933e-03   4.13915752e-03   3.36037753e-03
   2.82453041e-03   2.19104519e-03   1.76910917e-03   1.47270783e-03
   1.14724754e-03   9.56620792e-04   8.02027153e-04   5.81179096e-04
   4.56806770e-04   4.32397248e-04   3.49869816e-04   2.69667101e-04
   2.05737400e-04   1.68541938e-04   1.13911103e-04   1.24372327e-04
   7.32285661e-05   5.23061187e-05   5.23061187e-05   4.53319695e-05
   3.71954622e-05   2.32471638e-05   2.20848057e-05   1.04612237e-05
   1.04612237e-05   9.29886554e-06   1.16235819e-05   8.13650735e-06
   3.48707458e-06   1.04612237e-05   8.13650735e-06   2.32471638e-06
   5.81179096e-06   1.16235819e-06   2.32471638e-06   2.32471638e-06
   2.32471638e-06]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- Single t -----------
counts: [  0.00000000e+00   2.88964535e-03   5.76180034e-03   6.09378311e-03
   5.35768721e-03   4.64424434e-03   3.41213734e-03   3.34931152e-03
   2.38949237e-03   2.12059069e-03   2.10234461e-03   1.83462072e-03
   1.45422058e-03   1.22651246e-03   9.62174751e-04   8.81711341e-04
   8.89651686e-04   7.64618336e-04   8.20662017e-04   4.45709192e-04
   5.24847579e-04   3.53919266e-04   2.39329083e-04   3.41267727e-04
   2.05791210e-04   1.25769474e-04   1.81960379e-04   8.00217357e-05
   1.25033350e-04   3.45684471e-05   3.48628967e-05   9.10538021e-05
   4.53060638e-05   5.66325798e-05   2.26530319e-05   3.39795479e-05
   2.26530319e-05   1.13265160e-05   1.14737408e-05   2.26530319e-05
   0.00000000e+00   0.00000000e+00   1.13265160e-05   1.13265160e-05
   1.13265160e-05]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- W -----------
counts: [  0.00000000e+00   3.57142857e-03   7.46753247e-03   7.33225108e-03
   5.97943723e-03   4.51839827e-03   4.13961039e-03   3.30086580e-03
   2.50270563e-03   1.96158009e-03   1.55573593e-03   1.28517316e-03
   1.00108225e-03   8.79329004e-04   6.89935065e-04   7.16991342e-04
   5.00541126e-04   4.59956710e-04   4.73484848e-04   3.65259740e-04
   2.16450216e-04   1.48809524e-04   1.62337662e-04   1.08225108e-04
   9.46969697e-05   1.21753247e-04   9.46969697e-05   4.05844156e-05
   5.41125541e-05   6.76406926e-05   4.05844156e-05   4.05844156e-05
   2.70562771e-05   2.70562771e-05   0.00000000e+00   4.05844156e-05
   1.35281385e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]
 
--------- VV -----------
counts: [  0.00000000e+00   3.25722687e-03   6.88271407e-03   6.49130364e-03
   5.16551430e-03   4.49831938e-03   3.41751001e-03   3.40739109e-03
   2.50299519e-03   2.25953363e-03   1.64325648e-03   1.63629899e-03
   1.20181208e-03   1.27037859e-03   9.83019051e-04   9.05976621e-04
   7.94271326e-04   4.49920318e-04   5.36197873e-04   4.76866480e-04
   2.65790155e-04   4.46061967e-04   2.19552238e-04   2.06458763e-04
   1.97223638e-04   1.15563646e-04   1.28657121e-04   3.85212152e-05
   1.89506936e-04   8.47591322e-06   4.69971284e-05   2.15693887e-05
   1.69518264e-05   1.16322857e-04   4.69971284e-05   3.00453019e-05
   6.47081662e-05   0.00000000e+00   0.00000000e+00   2.15693887e-05
   0.00000000e+00   0.00000000e+00   1.69518264e-05   2.15693887e-05
   0.00000000e+00]
bins: [   0.   20.   40.   60.   80.  100.  120.  140.  160.  180.  200.  220.
  240.  260.  280.  300.  320.  340.  360.  380.  400.  420.  440.  460.
  480.  500.  520.  540.  560.  580.  600.  620.  640.  660.  680.  700.
  720.  740.  760.  780.  800.  820.  840.  860.  880.  900.]

